Statistically Profiling Biases in Natural Language Reasoning Datasets and Models

Recent work has indicated that many natural language understanding and reasoning datasets contain statistical cues that may be taken advantaged of by NLP models whose capability may thus be grossly overestimated. To discover the potential weakness in the models, some human-designed stress tests have been proposed but they are expensive to create and do not generalize to arbitrary models. We propose a light-weight and general statistical profiling framework, ICQ (I-See-Cue), which automatically identifies possible biases in any multiple-choice NLU datasets without the need to create any additional test cases, and further evaluates through blackbox testing the extent to which models may exploit these biases.

==> ARCT/return_ARCT.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
sentiment,sent_any,1317,"{'wrong': 655.0, 'right': 662.0}",467,"{'right': 241.0, 'wrong': 226.0}",7.06E-06,0.000257922,8.98E-05,7.06E-06,"defaultdict(<class 'int'>, {'right': 243, 'wrong': 239})",1.11E-06,0.506756757,0.542435424,0.450867052,0.091568372,0.538461538,0.003973886,"defaultdict(<class 'int'>, {'right': 247, 'wrong': 235})",4.79E-05,0.475225225,0.490774908,0.450867052,0.039907856,0.475524476,0.015250432,"defaultdict(<class 'int'>, {'right': 235, 'wrong': 247})",0.000114106,0.657657658,0.686346863,0.612716763,0.0736301,0.688811189,-0.002464325,"defaultdict(<class 'int'>, {'wrong': 240, 'right': 242})",1.70E-07,0.772522523,0.811808118,0.710982659,0.100825459,0.814685315,-0.002877197
word,not,522,"{'right': 363.0, 'wrong': 159.0}",192,"{'right': 95.0, 'wrong': 97.0}",0.038182058,2.71E-05,0.021048322,3.74E-02,"defaultdict(<class 'int'>, {'right': 182, 'wrong': 12})",0.052874674,0.506756757,0.491712707,0.517110266,-0.025397559,0.49726776,-0.005555052,"defaultdict(<class 'int'>, {'right': 129, 'wrong': 65})",0.000533071,0.475225225,0.519337017,0.44486692,0.074470096,0.519125683,0.000211334,"defaultdict(<class 'int'>, {'right': 132, 'wrong': 62})",0.000130836,0.657657658,0.651933702,0.661596958,-0.009663257,0.655737705,-0.003804003,"defaultdict(<class 'int'>, {'right': 124, 'wrong': 70})",0.00178159,0.772522523,0.701657459,0.821292776,-0.119635317,0.704918033,-0.003260574
negation,negation,918,"{'right': 615.0, 'wrong': 303.0}",297,"{'right': 153.0, 'wrong': 144.0}",0.028877782,0.000229568,0.012463135,2.85E-02,"defaultdict(<class 'int'>, {'right': 279, 'wrong': 27})",0.046498376,0.506756757,0.519713262,0.484848485,0.034864777,0.503472222,0.016241039,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 210})",0.000152908,0.475225225,0.512544803,0.412121212,0.100423591,0.513888889,-0.001344086,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 203})",2.40E-05,0.657657658,0.681003584,0.618181818,0.062821766,0.677083333,0.003920251,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 192})",0.000990437,0.772522523,0.741935484,0.824242424,-0.08230694,0.732638889,0.009296595
word,n't,393,"{'right': 259.0, 'wrong': 134.0}",95,"{'wrong': 42.0, 'right': 53.0}",0.02529152,0.003351801,0.005378609,2.52E-02,"defaultdict(<class 'int'>, {'right': 97, 'wrong': 9})",0.051688681,0.506756757,0.588888889,0.485875706,0.103013183,0.544554455,0.044334433,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 27})",0.004458218,0.475225225,0.522222222,0.463276836,0.058945386,0.485148515,0.037073707,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 65})",0.001134606,0.657657658,0.733333333,0.638418079,0.094915254,0.732673267,0.000660066,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 61})",0.00370005,0.772522523,0.811111111,0.762711864,0.048399247,0.811881188,-0.000770077
word,always,46,"{'right': 30.0, 'wrong': 16.0}",19,"{'wrong': 11.0, 'right': 8.0}",0.0231569,0.006232687,0.027103719,2.25E-02,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.001996209,0.506756757,0.461538462,0.50812065,-0.046582188,0.5625,-0.100961538,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0.011904782,0.475225225,0.846153846,0.464037123,0.382116723,0.875,-0.028846154,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 8})",0.000136341,0.657657658,0.615384615,0.658932715,-0.043548099,0.6875,-0.072115385,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.001996209,0.772522523,0.692307692,0.774941995,-0.082634303,0.75,-0.057692308
word,doe,90,"{'right': 58.0, 'wrong': 32.0}",38,"{'right': 19.0, 'wrong': 19.0}",0.020864198,0,0.010695871,2.06E-02,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 4})",0.046113582,0.506756757,0.5,0.507317073,-0.007317073,0.5,0,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 10})",0.005008898,0.475225225,0.441176471,0.47804878,-0.03687231,0.441176471,0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 18})",0.007206171,0.657657658,0.647058824,0.658536585,-0.011477762,0.647058824,0,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 21})",0.019719031,0.772522523,0.705882353,0.77804878,-0.072166428,0.705882353,0
word,so,32,"{'wrong': 20.0, 'right': 12.0}",13,"{'wrong': 7.0, 'right': 6.0}",0.015625,0.00147929,0.003852746,1.56E-02,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.007958998,0.506756757,0.375,0.509174312,-0.134174312,0.333333333,0.041666667,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.019475873,0.475225225,0.625,0.472477064,0.152522936,0.666666667,-0.041666667,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.019475873,0.657657658,0.625,0.658256881,-0.033256881,0.666666667,-0.041666667,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 7})",0.007958998,0.772522523,1,0.768348624,0.231651376,1,0
word,too,39,"{'right': 15.0, 'wrong': 24.0}",15,"{'wrong': 7.0, 'right': 8.0}",0.013313609,0.001111111,0.011176311,1.32E-02,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 7})",0.001444874,0.506756757,0.636363636,0.503464203,0.132899433,0.666666667,-0.03030303,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 7})",0.015951812,0.475225225,0.363636364,0.478060046,-0.114423683,0.333333333,0.03030303,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 6})",4.91E-05,0.657657658,0.636363636,0.658198614,-0.021834978,0.666666667,-0.03030303,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 9})",0.015951812,0.772522523,0.909090909,0.769053118,0.140037791,0.916666667,-0.007575758
word,better,45,"{'right': 18.0, 'wrong': 27.0}",16,"{'wrong': 7.0, 'right': 9.0}",0.01,0.00390625,0.013280954,9.87E-03,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 7})",6.46E-05,0.506756757,0.3,0.511520737,-0.211520737,0.416666667,-0.116666667,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 7})",0.022455379,0.475225225,0.5,0.474654378,0.025345622,0.416666667,0.083333333,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.001012521,0.657657658,0.5,0.661290323,-0.161290323,0.583333333,-0.083333333,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 9})",0.00505939,0.772522523,1,0.767281106,0.232718894,1,0
word,can,226,"{'wrong': 135.0, 'right': 91.0}",58,"{'right': 26.0, 'wrong': 32.0}",0.009476075,0.002675386,0.0010647,9.47E-03,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 24})",0.000402349,0.506756757,0.6,0.497524752,0.102475248,0.565217391,0.034782609,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 30})",0.00222277,0.475225225,0.375,0.485148515,-0.110148515,0.347826087,0.027173913,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 32})",0.004791316,0.657657658,0.65,0.658415842,-0.008415842,0.673913043,-0.023913043,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 35})",0.001301283,0.772522523,0.825,0.767326733,0.057673267,0.826086957,-0.001086957
word,do,246,"{'right': 144.0, 'wrong': 102.0}",67,"{'right': 37.0, 'wrong': 30.0}",0.007287329,0.002728893,0.000559403,7.28E-03,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 16})",0.023083905,0.506756757,0.547169811,0.501278772,0.045891039,0.483333333,0.063836478,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 20})",0.011634456,0.475225225,0.528301887,0.468030691,0.060271196,0.483333333,0.044968553,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 41})",0.000500022,0.657657658,0.698113208,0.652173913,0.045939295,0.716666667,-0.018553459,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 40})",0.001021207,0.772522523,0.79245283,0.769820972,0.022631858,0.816666667,-0.024213836
word,some,40,"{'right': 17.0, 'wrong': 23.0}",13,"{'wrong': 7.0, 'right': 6.0}",0.005625,0.00147929,0.000676396,5.62E-03,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",6.52E-06,0.506756757,0.222222222,0.512643678,-0.290421456,0.2,0.022222222,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.010759446,0.475225225,0.555555556,0.473563218,0.081992337,0.6,-0.044444444,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.010759446,0.657657658,0.777777778,0.655172414,0.122605364,0.8,-0.022222222,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.010759446,0.772522523,0.777777778,0.772413793,0.005363985,0.8,-0.022222222
word,one,53,"{'wrong': 30.0, 'right': 23.0}",18,"{'right': 8.0, 'wrong': 10.0}",0.004360983,0.00308642,5.58E-05,4.36E-03,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 6})",0.009697427,0.506756757,0.538461538,0.505800464,0.032661074,0.466666667,0.071794872,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 7})",0.003702868,0.475225225,0.615384615,0.47099768,0.144386936,0.533333333,0.082051282,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 10})",0.002191672,0.657657658,0.615384615,0.658932715,-0.043548099,0.666666667,-0.051282051,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 9})",0.000130366,0.772522523,0.692307692,0.774941995,-0.082634303,0.6,0.092307692
ner,CARDINAL,36,"{'wrong': 20.0, 'right': 16.0}",13,"{'wrong': 7.0, 'right': 6.0}",0.00308642,0.00147929,0.000147413,3.09E-03,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 5})",0.003973084,0.506756757,0.625,0.504587156,0.120412844,0.555555556,0.069444444,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.000128047,0.475225225,0.5,0.474770642,0.025229358,0.444444444,0.055555556,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.008086358,0.657657658,0.625,0.658256881,-0.033256881,0.666666667,-0.041666667,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.000128047,0.772522523,0.625,0.775229358,-0.150229358,0.555555556,0.069444444
word,",",131,"{'wrong': 72.0, 'right': 59.0}",45,"{'right': 20.0, 'wrong': 25.0}",0.002461978,0.00308642,1.78E-05,2.46E-03,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 22})",5.45E-05,0.506756757,0.428571429,0.512019231,-0.083447802,0.363636364,0.064935065,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 26})",0.000440825,0.475225225,0.285714286,0.487980769,-0.202266484,0.272727273,0.012987013,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 19})",0.00255259,0.657657658,0.571428571,0.663461538,-0.092032967,0.484848485,0.086580087,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 25})",0.00123454,0.772522523,0.821428571,0.769230769,0.052197802,0.787878788,0.033549784
word,or,51,"{'right': 23.0, 'wrong': 28.0}",23,"{'right': 12.0, 'wrong': 11.0}",0.002402922,0.00047259,0.002507367,2.40E-03,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.001204844,0.506756757,0.538461538,0.505800464,0.032661074,0.571428571,-0.032967033,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 10})",0.008794912,0.475225225,0.538461538,0.473317865,0.065143673,0.5,0.038461538,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.001204844,0.657657658,0.846153846,0.651972158,0.194181688,0.857142857,-0.010989011,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.001204844,0.772522523,0.769230769,0.77262181,-0.003391041,0.785714286,-0.016483516
word,use,41,"{'wrong': 22.0, 'right': 19.0}",16,"{'right': 8.0, 'wrong': 8.0}",0.001338489,0,0.000670292,1.34E-03,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 7})",0.000339153,0.506756757,0.7,0.502304147,0.197695853,0.7,0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.000670292,0.475225225,0.7,0.470046083,0.229953917,0.7,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 7})",0.004920351,0.657657658,0.8,0.65437788,0.14562212,0.8,0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0.000670292,0.772522523,0.9,0.769585253,0.130414747,0.9,0
word,even,41,"{'wrong': 22.0, 'right': 19.0}",19,"{'right': 10.0, 'wrong': 9.0}",0.001338489,0.000692521,0.001979794,1.34E-03,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 9})",9.07E-05,0.506756757,0.785714286,0.497674419,0.288039867,0.8,-0.014285714,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 10})",0.000670292,0.475225225,0.642857143,0.469767442,0.173089701,0.6,0.042857143,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 8})",0.002050441,0.657657658,0.785714286,0.653488372,0.132225914,0.8,-0.014285714,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 9})",0.00375389,0.772522523,0.785714286,0.772093023,0.013621262,0.733333333,0.052380952
word,an,73,"{'wrong': 39.0, 'right': 34.0}",28,"{'wrong': 15.0, 'right': 13.0}",0.001172828,0.00127551,1.08E-06,1.17E-03,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",4.19E-07,0.506756757,0.375,0.511682243,-0.136682243,0.333333333,0.041666667,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 14})",0.002285265,0.475225225,0.5,0.474299065,0.025700935,0.555555556,-0.055555556,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 13})",0.005105831,0.657657658,0.5625,0.661214953,-0.098714953,0.611111111,-0.048611111,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",4.19E-07,0.772522523,0.6875,0.775700935,-0.088200935,0.611111111,0.076388889
word,on,133,"{'right': 62.0, 'wrong': 71.0}",40,"{'wrong': 22.0, 'right': 18.0}",0.001144779,0.0025,0.000131591,1.14E-03,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 19})",0.005218948,0.506756757,0.695652174,0.496437055,0.199215119,0.740740741,-0.045088567,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 20})",6.79E-05,0.475225225,0.434782609,0.477434679,-0.042652071,0.37037037,0.064412238,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 20})",6.79E-05,0.657657658,0.608695652,0.660332542,-0.051636889,0.518518519,0.090177134,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 22})",0.000573156,0.772522523,0.869565217,0.767220903,0.102344315,0.888888889,-0.019323671
word,more,150,"{'wrong': 80.0, 'right': 70.0}",35,"{'wrong': 20.0, 'right': 15.0}",0.001111111,0.005102041,0.000733863,1.11E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 15})",0.004316279,0.506756757,0.666666667,0.497619048,0.169047619,0.586206897,0.08045977,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 16})",0.002264277,0.475225225,0.5,0.473809524,0.026190476,0.413793103,0.086206897,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 21})",3.48E-05,0.657657658,0.541666667,0.664285714,-0.122619048,0.517241379,0.024425287,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 21})",3.48E-05,0.772522523,0.875,0.766666667,0.108333333,0.862068966,0.012931034
word,what,34,"{'wrong': 18.0, 'right': 16.0}",15,"{'right': 7.0, 'wrong': 8.0}",0.000865052,0.001111111,7.72E-06,8.65E-04,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 7})",0.000552185,0.506756757,0.333333333,0.510344828,-0.177011494,0.3,0.033333333,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 7})",0.000552185,0.475225225,0.333333333,0.47816092,-0.144827586,0.3,0.033333333,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0.000432963,0.657657658,0.888888889,0.652873563,0.236015326,0.9,-0.011111111,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 6})",0.004688194,0.772522523,0.888888889,0.770114943,0.118773946,0.8,0.088888889
word,will,121,"{'wrong': 64.0, 'right': 57.0}",33,"{'right': 15.0, 'wrong': 18.0}",0.000836691,0.002066116,0.000137369,8.37E-04,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 16})",0.003575342,0.506756757,0.578947368,0.503529412,0.075417957,0.636363636,-0.057416268,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 15})",0.001499778,0.475225225,0.526315789,0.472941176,0.053374613,0.454545455,0.071770335,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 18})",0.000418755,0.657657658,0.631578947,0.658823529,-0.027244582,0.681818182,-0.050239234,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 16})",0.003575342,0.772522523,0.526315789,0.783529412,-0.257213622,0.590909091,-0.064593301
word,all,89,"{'wrong': 47.0, 'right': 42.0}",31,"{'wrong': 16.0, 'right': 15.0}",0.000789042,0.000260146,7.17E-05,7.89E-04,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.000597049,0.506756757,0.421052632,0.510588235,-0.089535604,0.4,0.021052632,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 17})",5.01E-06,0.475225225,0.526315789,0.472941176,0.053374613,0.55,-0.023684211,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0.000394885,0.657657658,0.684210526,0.656470588,0.027739938,0.7,-0.015789474,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0.000394885,0.772522523,0.526315789,0.783529412,-0.257213622,0.55,-0.023684211
word,make,78,"{'wrong': 37.0, 'right': 41.0}",37,"{'wrong': 21.0, 'right': 16.0}",0.000657462,0.004565376,0.004357949,6.55E-04,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 18})",0.001058609,0.506756757,0.545454545,0.504739336,0.040715209,0.62962963,-0.084175084,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 16})",0.01059836,0.475225225,0.454545455,0.476303318,-0.021757863,0.37037037,0.084175084,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 18})",0.004728672,0.657657658,0.545454545,0.663507109,-0.118052564,0.444444444,0.101010101,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",1.68E-06,0.772522523,0.772727273,0.772511848,0.000215424,0.814814815,-0.042087542
word,and,419,"{'wrong': 220.0, 'right': 199.0}",154,"{'wrong': 80.0, 'right': 74.0}",0.000627987,0.000379491,1.56E-05,6.28E-04,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 72})",0.000312806,0.506756757,0.604651163,0.483240223,0.121410939,0.565217391,0.039433771,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 81})",0.000490401,0.475225225,0.558139535,0.455307263,0.102832272,0.565217391,-0.007077856,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 73})",0.000175506,0.657657658,0.709302326,0.645251397,0.064050929,0.663043478,0.046258847,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 84})",1.78E-09,0.772522523,0.895348837,0.74301676,0.152332077,0.858695652,0.036653185
word,thing,46,"{'right': 24.0, 'wrong': 22.0}",13,"{'right': 7.0, 'wrong': 6.0}",0.00047259,0.00147929,0.000140335,4.73E-04,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.004357248,0.506756757,0.625,0.504587156,0.120412844,0.666666667,-0.041666667,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 7})",0.000236425,0.475225225,0.625,0.472477064,0.152522936,0.555555556,0.069444444,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.000236425,0.657657658,0.75,0.655963303,0.094036697,0.777777778,-0.027777778,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.004357248,0.772522523,0.875,0.770642202,0.104357798,0.888888889,-0.013888889
word,know,25,"{'right': 13.0, 'wrong': 12.0}",16,"{'wrong': 8.0, 'right': 8.0}",0.0004,0,0.000200093,4.00E-04,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0.000200093,0.506756757,0.111111111,0.514942529,-0.403831418,0.111111111,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 7})",0.000909597,0.475225225,0.555555556,0.473563218,0.081992337,0.555555556,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 7})",0.000909597,0.657657658,0.555555556,0.659770115,-0.104214559,0.555555556,0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.000200093,0.772522523,0.888888889,0.770114943,0.118773946,0.888888889,0
word,with,106,"{'right': 55.0, 'wrong': 51.0}",49,"{'right': 23.0, 'wrong': 26.0}",0.000355999,0.00093711,0.001224813,3.56E-04,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 23})",0.002938055,0.506756757,0.555555556,0.503597122,0.051958433,0.5,0.055555556,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 23})",0.000758306,0.475225225,0.407407407,0.479616307,-0.0722089,0.466666667,-0.059259259,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 25})",6.59E-08,0.657657658,0.740740741,0.652278177,0.088462563,0.766666667,-0.025925926,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 26})",0.000178073,0.772522523,0.888888889,0.76498801,0.123900879,0.9,-0.011111111
word,i,29,"{'wrong': 15.0, 'right': 14.0}",24,"{'right': 12.0, 'wrong': 12.0}",0.000297265,0,0.000148684,2.97E-04,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 11})",0.000299366,0.506756757,0.384615385,0.510440835,-0.125825451,0.384615385,0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.000148684,0.475225225,0.307692308,0.480278422,-0.172586115,0.307692308,0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.000148684,0.657657658,0.615384615,0.658932715,-0.043548099,0.615384615,0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.000148684,0.772522523,0.846153846,0.770301624,0.075852222,0.846153846,0
word,same,29,"{'right': 15.0, 'wrong': 14.0}",12,"{'right': 6.0, 'wrong': 6.0}",0.000297265,0,0.000148684,2.97E-04,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0.000148684,0.506756757,0.142857143,0.512585812,-0.369728669,0.142857143,0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0.000148684,0.475225225,0.142857143,0.480549199,-0.337692056,0.142857143,0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0.000148684,0.657657658,0.285714286,0.663615561,-0.377901275,0.285714286,0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 5})",0.002208084,0.772522523,0.571428571,0.775743707,-0.204315136,0.571428571,0
word,only,60,"{'wrong': 31.0, 'right': 29.0}",23,"{'right': 11.0, 'wrong': 12.0}",0.000277778,0.00047259,1.29E-05,2.78E-04,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.011693349,0.506756757,0.352941176,0.512880562,-0.159939386,0.333333333,0.019607843,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 10})",0.005030915,0.475225225,0.529411765,0.473067916,0.056343849,0.555555556,-0.026143791,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.019502274,0.657657658,0.647058824,0.658079625,-0.011020802,0.611111111,0.035947712,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",0.00224642,0.772522523,0.529411765,0.782201405,-0.25278964,0.555555556,-0.026143791
word,at,60,"{'wrong': 31.0, 'right': 29.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.000277778,0,0.000138934,2.78E-04,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.001511947,0.506756757,0.333333333,0.510344828,-0.177011494,0.333333333,0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.003897184,0.475225225,0.222222222,0.48045977,-0.258237548,0.222222222,0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.003897184,0.657657658,0.777777778,0.655172414,0.122605364,0.777777778,0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 7})",0.000138934,0.772522523,0.666666667,0.774712644,-0.108045977,0.666666667,0
word,government,60,"{'wrong': 31.0, 'right': 29.0}",14,"{'right': 7.0, 'wrong': 7.0}",0.000277778,0,0.000138934,2.78E-04,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.000138934,0.506756757,0.25,0.51146789,-0.26146789,0.25,0,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.000138934,0.475225225,0.5,0.474770642,0.025229358,0.5,0,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.000138934,0.657657658,0.375,0.662844037,-0.287844037,0.375,0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 7})",0.000138934,0.772522523,0.75,0.77293578,-0.02293578,0.75,0
word,them,64,"{'right': 31.0, 'wrong': 33.0}",18,"{'right': 9.0, 'wrong': 9.0}",0.000244141,0,0.000122105,2.44E-04,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.000122105,0.506756757,0.8,0.5,0.3,0.8,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.000122105,0.475225225,0.6,0.47235023,0.12764977,0.6,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.000122105,0.657657658,0.7,0.656682028,0.043317972,0.7,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.000122105,0.772522523,0.9,0.769585253,0.130414747,0.9,0
word,have,192,"{'right': 98.0, 'wrong': 94.0}",66,"{'wrong': 36.0, 'right': 30.0}",0.000108507,0.002066116,0.001563534,1.08E-04,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 32})",0.001023568,0.506756757,0.641025641,0.49382716,0.147198481,0.688888889,-0.047863248,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 29})",0.003816853,0.475225225,0.461538462,0.47654321,-0.015004748,0.533333333,-0.071794872,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 34})",0.000150932,0.657657658,0.717948718,0.651851852,0.066096866,0.733333333,-0.015384615,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 36})",5.43E-05,0.772522523,0.846153846,0.765432099,0.080721747,0.844444444,0.001709402
word,other,98,"{'wrong': 48.0, 'right': 50.0}",36,"{'wrong': 18.0, 'right': 18.0}",0.000104123,0,5.21E-05,1.04E-04,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 18})",5.21E-05,0.506756757,0.55,0.504716981,0.045283019,0.55,0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 18})",5.21E-05,0.475225225,0.55,0.471698113,0.078301887,0.55,0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 19})",0.000154649,0.657657658,0.6,0.660377358,-0.060377358,0.6,0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 19})",0.000154649,0.772522523,0.8,0.771226415,0.028773585,0.8,0
sentiment,positive,822,"{'right': 418.0, 'wrong': 404.0}",226,"{'right': 131.0, 'wrong': 95.0}",7.25E-05,0.006343488,0.002551809,7.23E-05,"defaultdict(<class 'int'>, {'right': 138, 'wrong': 124})",0.000165867,0.506756757,0.452054795,0.533557047,-0.081502252,0.428571429,0.023483366,"defaultdict(<class 'int'>, {'right': 131, 'wrong': 131})",3.63E-05,0.475225225,0.47260274,0.476510067,-0.003907327,0.472527473,7.53E-05,"defaultdict(<class 'int'>, {'right': 122, 'wrong': 140})",0.000919685,0.657657658,0.650684932,0.661073826,-0.010388894,0.664835165,-0.014150233,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 140})",0.000334384,0.772522523,0.787671233,0.765100671,0.022570562,0.769230769,0.018440464
ner,GPE,118,"{'wrong': 58.0, 'right': 60.0}",31,"{'right': 16.0, 'wrong': 15.0}",7.18E-05,0.000260146,2.93E-05,7.18E-05,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 15})",0.000789639,0.506756757,0.705882353,0.49882904,0.207053313,0.722222222,-0.016339869,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 15})",0.000789639,0.475225225,0.470588235,0.475409836,-0.004821601,0.5,-0.029411765,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 14})",0.001467494,0.657657658,0.705882353,0.655737705,0.050144648,0.666666667,0.039215686,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 15})",0.000259793,0.772522523,0.764705882,0.772833724,-0.008127841,0.722222222,0.04248366
word,of,370,"{'right': 182.0, 'wrong': 188.0}",138,"{'right': 70.0, 'wrong': 68.0}",6.57E-05,5.25E-05,0.000117885,6.57E-05,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 66})",0.000209671,0.506756757,0.533333333,0.501355014,0.03197832,0.545454545,-0.012121212,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 65})",0.000381833,0.475225225,0.506666667,0.468834688,0.037831978,0.519480519,-0.012813853,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 70})",3.29E-05,0.657657658,0.653333333,0.658536585,-0.005203252,0.662337662,-0.009004329,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 69})",4.66E-07,0.772522523,0.733333333,0.780487805,-0.047154472,0.74025974,-0.006926407
word,a,494,"{'right': 243.0, 'wrong': 251.0}",188,"{'right': 93.0, 'wrong': 95.0}",6.56E-05,2.83E-05,3.86E-06,6.56E-05,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 90})",0.000166165,0.506756757,0.480769231,0.514705882,-0.033936652,0.481132075,-0.000362845,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 90})",0.000166165,0.475225225,0.5,0.467647059,0.032352941,0.490566038,0.009433962,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 89})",0.000276157,0.657657658,0.644230769,0.661764706,-0.017533937,0.641509434,0.002721335,"defaultdict(<class 'int'>, {'right': 95, 'wrong': 95})",3.28E-05,0.772522523,0.692307692,0.797058824,-0.104751131,0.698113208,-0.005805515
word,that,187,"{'wrong': 95.0, 'right': 92.0}",75,"{'right': 35.0, 'wrong': 40.0}",6.43E-05,0.001111111,0.000320931,6.43E-05,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 36})",0.001687168,0.506756757,0.512195122,0.506203474,0.005991648,0.565217391,-0.053022269,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 39})",1.00E-05,0.475225225,0.512195122,0.47146402,0.040731102,0.456521739,0.055673383,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 40})",3.22E-05,0.657657658,0.756097561,0.64764268,0.108454881,0.782608696,-0.026511135,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 39})",0.000210583,0.772522523,0.829268293,0.76674938,0.062518913,0.847826087,-0.018557794
ner,ORG,130,"{'wrong': 64.0, 'right': 66.0}",57,"{'wrong': 28.0, 'right': 29.0}",5.92E-05,7.69E-05,5.83E-07,5.92E-05,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 28})",4.56E-05,0.506756757,0.566666667,0.502415459,0.064251208,0.548387097,0.01827957,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 27})",0.000890272,0.475225225,0.6,0.466183575,0.133816425,0.612903226,-0.012903226,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 28})",0.000310905,0.657657658,0.733333333,0.652173913,0.08115942,0.741935484,-0.008602151,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 29})",2.96E-05,0.772522523,0.833333333,0.768115942,0.065217391,0.838709677,-0.005376344
word,out,65,"{'right': 32.0, 'wrong': 33.0}",21,"{'right': 11.0, 'wrong': 10.0}",5.92E-05,0.000566893,0.000496394,5.91E-05,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",2.96E-05,0.506756757,0.5,0.506944444,-0.006944444,0.461538462,0.038461538,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 11})",2.96E-05,0.475225225,0.5,0.474537037,0.025462963,0.538461538,-0.038461538,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.00490326,0.657657658,0.583333333,0.659722222,-0.076388889,0.538461538,0.044871795,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.00490326,0.772522523,0.666666667,0.775462963,-0.108796296,0.615384615,0.051282051
word,need,134,"{'right': 68.0, 'wrong': 66.0}",29,"{'wrong': 14.0, 'right': 15.0}",5.57E-05,0.000297265,4.78E-05,5.57E-05,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 15})",2.78E-05,0.506756757,0.388888889,0.511737089,-0.1228482,0.421052632,-0.032163743,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.000832947,0.475225225,0.333333333,0.481220657,-0.147887324,0.368421053,-0.035087719,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 14})",0.000335241,0.657657658,0.5,0.664319249,-0.164319249,0.473684211,0.026315789,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.000832947,0.772522523,0.722222222,0.774647887,-0.052425665,0.736842105,-0.014619883
sentiment,negative,495,"{'wrong': 251.0, 'right': 244.0}",241,"{'wrong': 131.0, 'right': 110.0}",5.00E-05,0.001898211,0.000667906,5.00E-05,"defaultdict(<class 'int'>, {'wrong': 129, 'right': 133})",0.000108112,0.506756757,0.605263158,0.455479452,0.149783706,0.601156069,0.004107089,"defaultdict(<class 'int'>, {'right': 135, 'wrong': 127})",0.000249528,0.475225225,0.486842105,0.469178082,0.017664023,0.497109827,-0.010267721,"defaultdict(<class 'int'>, {'wrong': 131, 'right': 131})",2.50E-05,0.657657658,0.723684211,0.623287671,0.100396539,0.705202312,0.018481898,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 125})",0.000125413,0.772522523,0.861842105,0.726027397,0.135814708,0.838150289,0.023691816
word,from,71,"{'wrong': 35.0, 'right': 36.0}",22,"{'right': 11.0, 'wrong': 11.0}",4.96E-05,0,2.48E-05,4.96E-05,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.000739975,0.506756757,0.583333333,0.50462963,0.078703704,0.583333333,0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",2.48E-05,0.475225225,0.583333333,0.472222222,0.111111111,0.583333333,0,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 11})",2.48E-05,0.657657658,0.5,0.662037037,-0.162037037,0.5,0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 12})",0.001380632,0.772522523,0.583333333,0.777777778,-0.194444444,0.583333333,0
word,get,71,"{'right': 35.0, 'wrong': 36.0}",13,"{'right': 6.0, 'wrong': 7.0}",4.96E-05,0.00147929,0.000494692,4.96E-05,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.00208713,0.506756757,0.666666667,0.503448276,0.163218391,0.6,0.066666667,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",2.48E-05,0.475225225,0.555555556,0.473563218,0.081992337,0.5,0.055555556,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",2.48E-05,0.657657658,0.444444444,0.662068966,-0.217624521,0.4,0.044444444,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.003094899,0.772522523,0.777777778,0.772413793,0.005363985,0.8,-0.022222222
word,than,75,"{'wrong': 38.0, 'right': 37.0}",15,"{'wrong': 7.0, 'right': 8.0}",4.44E-05,0.001111111,0.000800784,4.44E-05,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",2.22E-05,0.506756757,0.272727273,0.512702079,-0.239974806,0.25,0.022727273,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 6})",0.007143141,0.475225225,0.363636364,0.478060046,-0.114423683,0.416666667,-0.053030303,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 9})",0.002401441,0.657657658,0.363636364,0.665127021,-0.301490657,0.416666667,-0.053030303,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 7})",0.001567008,0.772522523,0.727272727,0.773672055,-0.046399328,0.75,-0.022727273
word,ha,79,"{'wrong': 40.0, 'right': 39.0}",34,"{'right': 15.0, 'wrong': 19.0}",4.01E-05,0.003460208,0.001384355,4.00E-05,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 15})",0.004964322,0.506756757,0.55,0.504716981,0.045283019,0.458333333,0.091666667,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 16})",0.002658446,0.475225225,0.45,0.476415094,-0.026415094,0.375,0.075,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 16})",0.003659877,0.657657658,0.6,0.660377358,-0.060377358,0.666666667,-0.066666667,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 16})",0.003659877,0.772522523,0.65,0.778301887,-0.128301887,0.708333333,-0.058333333
word,in,320,"{'right': 158.0, 'wrong': 162.0}",105,"{'wrong': 54.0, 'right': 51.0}",3.91E-05,0.000204082,3.23E-05,3.91E-05,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 49})",0.000804291,0.506756757,0.596491228,0.493540052,0.102951176,0.566666667,0.029824561,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 55})",4.53E-06,0.475225225,0.526315789,0.467700258,0.058615531,0.533333333,-0.007017544,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 53})",4.53E-06,0.657657658,0.596491228,0.666666667,-0.070175439,0.583333333,0.013157895,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 52})",7.53E-05,0.772522523,0.842105263,0.762273902,0.079831361,0.816666667,0.025438596
word,they,164,"{'wrong': 83.0, 'right': 81.0}",52,"{'wrong': 28.0, 'right': 24.0}",3.72E-05,0.00147929,0.000524848,3.72E-05,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 25})",0.001131343,0.506756757,0.551724138,0.503614458,0.04810968,0.484848485,0.066875653,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 25})",0.001785288,0.475225225,0.517241379,0.472289157,0.044952223,0.575757576,-0.058516196,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 26})",0.000875139,0.657657658,0.793103448,0.648192771,0.144910677,0.818181818,-0.02507837,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 28})",1.86E-05,0.772522523,0.827586207,0.768674699,0.058911508,0.848484848,-0.020898642
ner,NORP,83,"{'wrong': 41.0, 'right': 42.0}",62,"{'right': 31.0, 'wrong': 31.0}",3.63E-05,0,1.81E-05,3.63E-05,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 30})",0.000245426,0.506756757,0.242424242,0.527980535,-0.285556293,0.242424242,0,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 31})",1.81E-05,0.475225225,0.575757576,0.467153285,0.108604291,0.575757576,0,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 31})",1.81E-05,0.657657658,0.575757576,0.664233577,-0.088476001,0.575757576,0,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 30})",5.11E-05,0.772522523,0.484848485,0.795620438,-0.310771953,0.484848485,0
word,'s,83,"{'wrong': 41.0, 'right': 42.0}",35,"{'right': 17.0, 'wrong': 18.0}",3.63E-05,0.000204082,0.000206272,3.63E-05,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 16})",0.001901908,0.506756757,0.473684211,0.508235294,-0.034551084,0.45,0.023684211,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 18})",1.81E-05,0.475225225,0.473684211,0.475294118,-0.001609907,0.45,0.023684211,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 17})",0.000236901,0.657657658,0.421052632,0.668235294,-0.247182663,0.45,-0.028947368,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 17})",0.000236901,0.772522523,0.842105263,0.769411765,0.072693498,0.85,-0.007894737
word,for,253,"{'wrong': 125.0, 'right': 128.0}",57,"{'wrong': 29.0, 'right': 28.0}",3.52E-05,7.69E-05,0.000108061,3.51E-05,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 28})",6.40E-05,0.506756757,0.566666667,0.502415459,0.064251208,0.580645161,-0.013978495,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 28})",0.000268488,0.475225225,0.566666667,0.468599034,0.098067633,0.548387097,0.01827957,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 27})",0.000817439,0.657657658,0.766666667,0.649758454,0.116908213,0.741935484,0.024731183,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 28})",6.40E-05,0.772522523,0.8,0.770531401,0.029468599,0.806451613,-0.006451613
typo,typo,259,"{'wrong': 131.0, 'right': 128.0}",116,"{'wrong': 59.0, 'right': 57.0}",3.35E-05,7.43E-05,4.00E-06,3.35E-05,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 55})",0.000395672,0.506756757,0.388059701,0.527851459,-0.139791757,0.376811594,0.011248107,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 60})",0.000101765,0.475225225,0.373134328,0.4933687,-0.120234372,0.362318841,0.010815488,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 62})",0.000487463,0.657657658,0.597014925,0.668435013,-0.071420088,0.594202899,0.002812027,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 56})",0.000192913,0.772522523,0.805970149,0.766578249,0.0393919,0.782608696,0.023361454
word,is,520,"{'right': 257.0, 'wrong': 263.0}",191,"{'wrong': 97.0, 'right': 94.0}",3.33E-05,6.17E-05,2.17E-06,3.33E-05,"defaultdict(<class 'int'>, {'right': 98, 'wrong': 96})",5.97E-05,0.506756757,0.435643564,0.527696793,-0.092053229,0.442307692,-0.006664128,"defaultdict(<class 'int'>, {'right': 98, 'wrong': 96})",5.97E-05,0.475225225,0.435643564,0.486880466,-0.051236902,0.442307692,-0.006664128,"defaultdict(<class 'int'>, {'right': 98, 'wrong': 96})",5.97E-05,0.657657658,0.623762376,0.667638484,-0.043876108,0.625,-0.001237624,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 95})",0.000129267,0.772522523,0.782178218,0.7696793,0.012498918,0.788461538,-0.006283321
word,be,291,"{'wrong': 147.0, 'right': 144.0}",107,"{'right': 49.0, 'wrong': 58.0}",2.66E-05,0.001768713,0.000682536,2.66E-05,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 53})",0.000721912,0.506756757,0.634920635,0.485564304,0.14935633,0.583333333,0.051587302,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 50})",0.002760713,0.475225225,0.507936508,0.469816273,0.038120235,0.541666667,-0.033730159,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 57})",6.01E-06,0.657657658,0.619047619,0.664041995,-0.044994376,0.597222222,0.021825397,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 60})",7.31E-05,0.772522523,0.761904762,0.774278215,-0.012373453,0.75,0.011904762
tense,future,719,"{'right': 356.0, 'wrong': 363.0}",184,"{'right': 89.0, 'wrong': 95.0}",2.37E-05,0.000265832,6.54E-05,2.37E-05,"defaultdict(<class 'int'>, {'right': 95, 'wrong': 95})",1.18E-05,0.506756757,0.650485437,0.463343109,0.187142328,0.660550459,-0.010065022,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 100})",0.000486513,0.475225225,0.504854369,0.46627566,0.038578709,0.495412844,0.009441525,"defaultdict(<class 'int'>, {'right': 94, 'wrong': 96})",7.81E-08,0.657657658,0.699029126,0.64516129,0.053867836,0.697247706,0.00178142,"defaultdict(<class 'int'>, {'right': 92, 'wrong': 98})",5.97E-05,0.772522523,0.805825243,0.762463343,0.0433619,0.80733945,-0.001514207
word,the,905,"{'wrong': 456.0, 'right': 449.0}",319,"{'right': 157.0, 'wrong': 162.0}",1.50E-05,6.14E-05,7.88E-06,1.50E-05,"defaultdict(<class 'int'>, {'right': 162, 'wrong': 162})",7.48E-06,0.506756757,0.521212121,0.498207885,0.023004236,0.529411765,-0.008199643,"defaultdict(<class 'int'>, {'right': 165, 'wrong': 159})",8.62E-05,0.475225225,0.490909091,0.465949821,0.02495927,0.5,-0.009090909,"defaultdict(<class 'int'>, {'right': 163, 'wrong': 161})",2.42E-05,0.657657658,0.624242424,0.677419355,-0.053176931,0.629411765,-0.00516934,"defaultdict(<class 'int'>, {'right': 164, 'wrong': 160})",5.04E-05,0.772522523,0.775757576,0.770609319,0.005148257,0.782352941,-0.006595365
tense,past,562,"{'wrong': 279.0, 'right': 283.0}",233,"{'right': 118.0, 'wrong': 115.0}",1.27E-05,4.14E-05,4.14E-06,1.27E-05,"defaultdict(<class 'int'>, {'right': 123, 'wrong': 113})",0.000155472,0.506756757,0.571428571,0.481132075,0.090296496,0.565891473,0.005537099,"defaultdict(<class 'int'>, {'right': 120, 'wrong': 116})",1.21E-05,0.475225225,0.484126984,0.471698113,0.012428871,0.480620155,0.003506829,"defaultdict(<class 'int'>, {'right': 123, 'wrong': 113})",0.000155472,0.657657658,0.682539683,0.647798742,0.03474094,0.666666667,0.015873016,"defaultdict(<class 'int'>, {'right': 121, 'wrong': 115})",4.19E-05,0.772522523,0.777777778,0.770440252,0.007337526,0.775193798,0.002583979
word,it,217,"{'right': 109.0, 'wrong': 108.0}",69,"{'right': 32.0, 'wrong': 37.0}",5.31E-06,0.001312749,0.000743554,5.31E-06,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 32})",0.002453512,0.506756757,0.55,0.502475248,0.047524752,0.511111111,0.038888889,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 33})",0.001343903,0.475225225,0.5,0.472772277,0.027227723,0.533333333,-0.033333333,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 34})",0.000732535,0.657657658,0.625,0.660891089,-0.035891089,0.666666667,-0.041666667,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 36})",6.28E-05,0.772522523,0.875,0.762376238,0.112623762,0.888888889,-0.013888889
word,are,488,"{'wrong': 245.0, 'right': 243.0}",186,"{'right': 97.0, 'wrong': 89.0}",4.20E-06,0.000462481,0.000277539,4.20E-06,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 95})",7.64E-05,0.506756757,0.5,0.508823529,-0.008823529,0.5,0,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 94})",9.00E-05,0.475225225,0.5,0.467647059,0.032352941,0.508928571,-0.008928571,"defaultdict(<class 'int'>, {'right': 92, 'wrong': 102})",0.000281659,0.657657658,0.663461538,0.655882353,0.007579186,0.660714286,0.002747253,"defaultdict(<class 'int'>, {'right': 102, 'wrong': 92})",0.00038731,0.772522523,0.769230769,0.773529412,-0.004298643,0.75,0.019230769
overlap,overlap,1787,"{'right': 897.0, 'wrong': 890.0}",631,"{'right': 315.0, 'wrong': 316.0}",3.84E-06,6.28E-07,3.78E-06,3.84E-06,"defaultdict(<class 'int'>, {'wrong': 320, 'right': 312})",3.43E-05,0.506756757,0.48757764,0.557377049,-0.069799409,0.486068111,0.001509528,"defaultdict(<class 'int'>, {'wrong': 317, 'right': 315})",6.27E-06,0.475225225,0.468944099,0.491803279,-0.022859179,0.46749226,0.001451839,"defaultdict(<class 'int'>, {'right': 317, 'wrong': 315})",7.08E-08,0.657657658,0.645962733,0.68852459,-0.042561857,0.647058824,-0.001096091,"defaultdict(<class 'int'>, {'right': 317, 'wrong': 315})",7.08E-08,0.772522523,0.776397516,0.762295082,0.014102434,0.777089783,-0.000692268
word,to,740,"{'right': 369.0, 'wrong': 371.0}",254,"{'wrong': 132.0, 'right': 122.0}",1.83E-06,0.000387501,0.000168146,1.83E-06,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 131})",2.97E-06,0.506756757,0.554744526,0.48534202,0.069402506,0.571428571,-0.016684046,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 140})",0.000501504,0.475225225,0.518248175,0.456026059,0.062222117,0.537414966,-0.019166791,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 136})",0.000136204,0.657657658,0.605839416,0.680781759,-0.074942343,0.619047619,-0.013208203,"defaultdict(<class 'int'>, {'right': 135, 'wrong': 129})",8.08E-05,0.772522523,0.773722628,0.771986971,0.001735657,0.789115646,-0.015393019
tense,present,2385,"{'right': 1190.0, 'wrong': 1195.0}",863,"{'right': 429.0, 'wrong': 434.0}",1.10E-06,8.39E-06,1.71E-06,1.10E-06,"defaultdict(<class 'int'>, {'right': 439, 'wrong': 429})",2.32E-05,0.506756757,0.510297483,0.285714286,0.224583197,0.515837104,-0.005539621,"defaultdict(<class 'int'>, {'right': 439, 'wrong': 429})",2.32E-05,0.475225225,0.47826087,0.285714286,0.192546584,0.484162896,-0.005902026,"defaultdict(<class 'int'>, {'right': 433, 'wrong': 435})",5.39E-09,0.657657658,0.654462243,0.857142857,-0.202680615,0.653846154,0.000616089,"defaultdict(<class 'int'>, {'right': 433, 'wrong': 435})",5.39E-09,0.772522523,0.773455378,0.714285714,0.059169663,0.771493213,0.001962165
word,way,76,"{'right': 38.0, 'wrong': 38.0}",21,"{'wrong': 11.0, 'right': 10.0}",0,0.000566893,0.000283634,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 9})",0.004172668,0.506756757,0.666666667,0.502314815,0.164351852,0.615384615,0.051282051,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 10})",0.001035557,0.475225225,0.583333333,0.472222222,0.111111111,0.538461538,0.044871795,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 10})",0.001035557,0.657657658,0.833333333,0.652777778,0.180555556,0.769230769,0.064102564,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0,0.772522523,0.833333333,0.770833333,0.0625,0.846153846,-0.012820513
word,most,80,"{'right': 40.0, 'wrong': 40.0}",49,"{'right': 27.0, 'wrong': 22.0}",0,0.002603082,0.001305512,0.00E+00,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 26})",0.000171536,0.506756757,0.321428571,0.519230769,-0.197802198,0.272727273,0.048701299,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 25})",0.000686971,0.475225225,0.357142857,0.483173077,-0.12603022,0.303030303,0.054112554,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 27})",0,0.657657658,0.785714286,0.649038462,0.136675824,0.818181818,-0.032467532,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 24})",0.001548797,0.772522523,0.821428571,0.769230769,0.052197802,0.848484848,-0.027056277
word,people,282,"{'right': 141.0, 'wrong': 141.0}",125,"{'wrong': 62.0, 'right': 63.0}",0,1.60E-05,8.00E-06,0.00E+00,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 65})",0.000126013,0.506756757,0.455882353,0.515957447,-0.060075094,0.449275362,0.006606991,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 62})",3.15E-05,0.475225225,0.426470588,0.484042553,-0.057571965,0.434782609,-0.00831202,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 62})",3.15E-05,0.657657658,0.720588235,0.646276596,0.07431164,0.710144928,0.010443308,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 62})",3.15E-05,0.772522523,0.735294118,0.779255319,-0.043961202,0.724637681,0.010656436
word,many,82,"{'wrong': 41.0, 'right': 41.0}",36,"{'wrong': 18.0, 'right': 18.0}",0,0,0,0.00E+00,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 17})",0.00038615,0.506756757,0.47826087,0.508313539,-0.03005267,0.47826087,0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 18})",0,0.475225225,0.391304348,0.479809976,-0.088505628,0.391304348,0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 19})",0.00038615,0.657657658,0.652173913,0.657957245,-0.005783332,0.652173913,0,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 17})",0.00038615,0.772522523,0.782608696,0.771971496,0.010637199,0.782608696,0
word,when,42,"{'right': 21.0, 'wrong': 21.0}",14,"{'wrong': 8.0, 'right': 6.0}",0,0.005102041,0.002566344,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 5})",0.018347805,0.506756757,0.444444444,0.508045977,-0.063601533,0.363636364,0.080808081,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 7})",0.001962088,0.475225225,0.222222222,0.48045977,-0.258237548,0.181818182,0.04040404,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.007958998,0.657657658,0.222222222,0.666666667,-0.444444444,0.363636364,-0.141414141,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.007958998,0.772522523,0.555555556,0.777011494,-0.221455939,0.636363636,-0.080808081
word,right,28,"{'right': 14.0, 'wrong': 14.0}",15,"{'right': 8.0, 'wrong': 7.0}",0,0.001111111,0.000556277,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0,0.506756757,0.555555556,0.505747126,0.049808429,0.6,-0.044444444,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 7})",0.001962088,0.475225225,0.555555556,0.473563218,0.081992337,0.6,-0.044444444,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 7})",0.001962088,0.657657658,0.444444444,0.662068966,-0.217624521,0.4,0.044444444,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.007958998,0.772522523,0.555555556,0.777011494,-0.221455939,0.5,0.055555556
word,good,78,"{'right': 39.0, 'wrong': 39.0}",22,"{'right': 11.0, 'wrong': 11.0}",0,0,0,0.00E+00,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.004172668,0.506756757,0.466666667,0.508158508,-0.041491841,0.466666667,0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.001035557,0.475225225,0.4,0.477855478,-0.077855478,0.4,0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0,0.657657658,0.866666667,0.65034965,0.216317016,0.866666667,0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.001035557,0.772522523,0.866666667,0.769230769,0.097435897,0.866666667,0
word,should,130,"{'right': 65.0, 'wrong': 65.0}",41,"{'wrong': 21.0, 'right': 20.0}",0,0.000148721,7.44E-05,0.00E+00,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 19})",0.001136798,0.506756757,0.6,0.501193317,0.098806683,0.615384615,-0.015384615,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 19})",0.001136798,0.475225225,0.4,0.479713604,-0.079713604,0.423076923,-0.023076923,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 21})",0,0.657657658,0.8,0.649164678,0.150835322,0.807692308,-0.007692308,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 22})",0.000283634,0.772522523,0.88,0.766109785,0.113890215,0.884615385,-0.004615385
word,by,58,"{'wrong': 29.0, 'right': 29.0}",43,"{'wrong': 22.0, 'right': 21.0}",0,0.000135208,6.76E-05,0.00E+00,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 21})",0.00025842,0.506756757,0.565217391,0.503562945,0.061654446,0.583333333,-0.018115942,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 22})",0,0.475225225,0.608695652,0.467933492,0.14076216,0.625,-0.016304348,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 20})",0.001035557,0.657657658,0.652173913,0.657957245,-0.005783332,0.625,0.027173913,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 21})",0.00025842,0.772522523,0.608695652,0.781472684,-0.172777032,0.583333333,0.025362319
word,time,66,"{'wrong': 33.0, 'right': 33.0}",15,"{'right': 8.0, 'wrong': 7.0}",0,0.001111111,0.000556277,0.00E+00,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 10})",0.007958998,0.506756757,0.272727273,0.512702079,-0.239974806,0.25,0.022727273,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 7})",0.001962088,0.475225225,0.454545455,0.475750577,-0.021205123,0.416666667,0.037878788,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0,0.657657658,0.636363636,0.658198614,-0.021834978,0.583333333,0.053030303,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0,0.772522523,0.636363636,0.775981524,-0.139617888,0.583333333,0.053030303
word,like,46,"{'right': 23.0, 'wrong': 23.0}",12,"{'right': 6.0, 'wrong': 6.0}",0,0,0,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0,0.506756757,0.428571429,0.508009153,-0.079437725,0.428571429,0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0,0.475225225,0.428571429,0.47597254,-0.047401111,0.428571429,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0,0.657657658,0.857142857,0.654462243,0.202680615,0.857142857,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0,0.772522523,0.857142857,0.771167048,0.085975809,0.857142857,0
word,lead,18,"{'right': 9.0, 'wrong': 9.0}",16,"{'right': 8.0, 'wrong': 8.0}",0,0,0,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0,0.506756757,0.555555556,0.505747126,0.049808429,0.555555556,0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0,0.475225225,0.444444444,0.475862069,-0.031417625,0.444444444,0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0,0.657657658,0.888888889,0.652873563,0.236015326,0.888888889,0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0,0.772522523,0.777777778,0.772413793,0.005363985,0.777777778,0


==> ARCT2/return_ARCT2.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
sentiment,sent_any,2634,"{'wrong': 1317.0, 'right': 1317.0}",934,"{'right': 467.0, 'wrong': 467.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 463, 'wrong': 471})",9.170764217299003e-06,0.5078828828828829,0.5018450184501845,0.5173410404624278,-0.015496022012243316,0.5018450184501845,0.0,"defaultdict(<class 'int'>, {'wrong': 469, 'right': 465})",2.292654259337663e-06,0.5022522522522522,0.4944649446494465,0.5144508670520231,-0.019985922402576628,0.4944649446494465,0.0,"defaultdict(<class 'int'>, {'wrong': 484, 'right': 450})",0.00016570744309302946,0.5033783783783784,0.5129151291512916,0.4884393063583815,0.02447582279291005,0.5129151291512916,0.0,"defaultdict(<class 'int'>, {'wrong': 462, 'right': 472})",1.4329491573133318e-05,0.5,0.5018450184501845,0.49710982658959535,0.0047351918605891274,0.5018450184501845,0.0
sentiment,negative,990,"{'wrong': 495.0, 'right': 495.0}",482,"{'wrong': 241.0, 'right': 241.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 252, 'right': 230})",0.00026057056298513237,0.5078828828828829,0.5164473684210527,0.5034246575342466,0.013022710886806066,0.5164473684210527,0.0,"defaultdict(<class 'int'>, {'wrong': 243, 'right': 239})",8.60884013274203e-06,0.5022522522522522,0.4967105263157895,0.5051369863013698,-0.008426459985580337,0.4967105263157895,0.0,"defaultdict(<class 'int'>, {'right': 235, 'wrong': 247})",7.7492015330821e-05,0.5033783783783784,0.5197368421052632,0.4948630136986301,0.024873828406633047,0.5197368421052632,0.0,"defaultdict(<class 'int'>, {'right': 252, 'wrong': 230})",0.00026057056298513237,0.5,0.5032894736842105,0.4982876712328767,0.005001802451333803,0.5032894736842105,0.0
sentiment,positive,1644,"{'right': 822.0, 'wrong': 822.0}",452,"{'right': 226.0, 'wrong': 226.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 233, 'wrong': 219})",0.0001199529049983601,0.5078828828828829,0.4897260273972603,0.5167785234899329,-0.02705249609267263,0.4897260273972603,0.0,"defaultdict(<class 'int'>, {'wrong': 226, 'right': 226})",0.0,0.5022522522522522,0.4965753424657534,0.5050335570469798,-0.00845821458122642,0.4965753424657534,0.0,"defaultdict(<class 'int'>, {'wrong': 237, 'right': 215})",0.0002963321678671289,0.5033783783783784,0.5068493150684932,0.5016778523489933,0.005171462719499864,0.5068493150684932,0.0,"defaultdict(<class 'int'>, {'wrong': 232, 'right': 220})",8.81221196039725e-05,0.5,0.5,0.5,0.0,0.5,0.0
overlap,overlap,3571,"{'right': 1786.0, 'wrong': 1785.0}",1261,"{'right': 630.0, 'wrong': 631.0}",1.9604704846858248e-08,1.5722073980533445e-07,1.439308996903691e-07,"defaultdict(<class 'int'>, {'wrong': 633, 'right': 629})",1.4874762882323726e-06,0.5078828828828829,0.5124223602484472,0.4959016393442623,0.016520720904184938,0.5116279069767442,0.0007944532717030217,"defaultdict(<class 'int'>, {'wrong': 628, 'right': 634})",2.502465474710572e-06,0.5022522522522522,0.5015527950310559,0.5040983606557377,-0.002545565624681778,0.5007751937984496,0.0007776012326062842,"defaultdict(<class 'int'>, {'right': 641, 'wrong': 621})",3.0296930588770725e-05,0.5033783783783784,0.5108695652173914,0.48360655737704916,0.02726300784034219,0.5116279069767442,-0.0007583417593528541,"defaultdict(<class 'int'>, {'wrong': 637, 'right': 625})",1.1977756000031712e-05,0.5,0.5015527950310559,0.4959016393442623,0.005651155686793585,0.5007751937984496,0.0007776012326062842
negation,negation,1836,"{'right': 918.0, 'wrong': 918.0}",594,"{'right': 297.0, 'wrong': 297.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 311, 'wrong': 283})",0.00027792961775873794,0.5078828828828829,0.5089605734767025,0.5060606060606061,0.0028999674160964384,0.5089605734767025,0.0,"defaultdict(<class 'int'>, {'wrong': 330, 'right': 264})",0.0015487972908633674,0.5022522522522522,0.4946236559139785,0.5151515151515151,-0.02052785923753664,0.4946236559139785,0.0,"defaultdict(<class 'int'>, {'right': 381, 'wrong': 213})",0.010240911475960929,0.5033783783783784,0.503584229390681,0.503030303030303,0.0005539263603779876,0.503584229390681,0.0,"defaultdict(<class 'int'>, {'right': 346, 'wrong': 248})",0.003429773061152677,0.5,0.5053763440860215,0.4909090909090909,0.014467253176930595,0.5053763440860215,0.0
typo,typo,518,"{'wrong': 259.0, 'right': 259.0}",232,"{'wrong': 116.0, 'right': 116.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 116})",0.0,0.5078828828828829,0.5149253731343284,0.506631299734748,0.008294073399580437,0.5149253731343284,0.0,"defaultdict(<class 'int'>, {'right': 115, 'wrong': 117})",9.289737629050287e-06,0.5022522522522522,0.5074626865671642,0.5013262599469496,0.00613642662021463,0.5074626865671642,0.0,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 127})",0.001126993741585331,0.5033783783783784,0.4925373134328358,0.5053050397877984,-0.012767726354962594,0.4925373134328358,0.0,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 122})",0.00033468457277304863,0.5,0.5074626865671642,0.4986737400530504,0.008788946514113827,0.5074626865671642,0.0
tense,future,1438,"{'right': 719.0, 'wrong': 719.0}",368,"{'right': 184.0, 'wrong': 184.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 196, 'wrong': 172})",0.0005323243155366357,0.5078828828828829,0.49029126213592233,0.5131964809384164,-0.022905218802494076,0.49029126213592233,0.0,"defaultdict(<class 'int'>, {'right': 186, 'wrong': 182})",1.4768939943757232e-05,0.5022522522522522,0.5194174757281553,0.4970674486803519,0.022350027047803422,0.5194174757281553,0.0,"defaultdict(<class 'int'>, {'wrong': 177, 'right': 191})",0.00018098969786202544,0.5033783783783784,0.5,0.5043988269794721,-0.004398826979472137,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 196, 'right': 172})",0.0005323243155366357,0.5,0.5145631067961165,0.49560117302052786,0.018961933775588635,0.5145631067961165,0.0
tense,present,4770,"{'right': 2385.0, 'wrong': 2385.0}",1726,"{'right': 863.0, 'wrong': 863.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 864, 'wrong': 862})",1.678373415031555e-07,0.5078828828828829,0.5068649885583524,0.5714285714285714,-0.06456358287021902,0.5068649885583524,0.0,"defaultdict(<class 'int'>, {'wrong': 864, 'right': 862})",1.678373415031555e-07,0.5022522522522522,0.5022883295194508,0.5,0.0022883295194507935,0.5022883295194508,0.0,"defaultdict(<class 'int'>, {'wrong': 859, 'right': 867})",2.6854132381853076e-06,0.5033783783783784,0.5034324942791762,0.5,0.003432494279176246,0.5034324942791762,0.0,"defaultdict(<class 'int'>, {'wrong': 863, 'right': 863})",0.0,0.5,0.5011441647597255,0.42857142857142855,0.0725727361882969,0.5011441647597255,0.0
tense,past,1124,"{'wrong': 562.0, 'right': 562.0}",466,"{'right': 233.0, 'wrong': 233.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 229, 'wrong': 237})",3.684304263959926e-05,0.5078828828828829,0.49603174603174605,0.5125786163522013,-0.01654687032045521,0.49603174603174605,0.0,"defaultdict(<class 'int'>, {'right': 232, 'wrong': 234})",2.3025045877470528e-06,0.5022522522522522,0.5079365079365079,0.5,0.007936507936507908,0.5079365079365079,0.0,"defaultdict(<class 'int'>, {'wrong': 237, 'right': 229})",3.684304263959926e-05,0.5033783783783784,0.49603174603174605,0.5062893081761006,-0.010257562144354582,0.49603174603174605,0.0,"defaultdict(<class 'int'>, {'wrong': 235, 'right': 231})",9.21016679832575e-06,0.5,0.5,0.5,0.0,0.5,0.0
ner,NORP,166,"{'wrong': 83.0, 'right': 83.0}",124,"{'right': 62.0, 'wrong': 62.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 62})",0.0,0.5078828828828829,0.5606060606060606,0.5036496350364964,0.05695642556956415,0.5606060606060606,0.0,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 62})",0.0,0.5022522522522522,0.48484848484848486,0.5036496350364964,-0.01880115018801154,0.48484848484848486,0.0,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 64})",0.00013011233652944314,0.5033783783783784,0.48484848484848486,0.5048661800486618,-0.020017695200176933,0.48484848484848486,0.0,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 64})",0.00013011233652944314,0.5,0.5,0.5,0.0,0.5,0.0
ner,GPE,236,"{'wrong': 118.0, 'right': 118.0}",62,"{'right': 31.0, 'wrong': 31.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 30})",0.00013011233652944314,0.5078828828828829,0.5294117647058824,0.5070257611241218,0.022386003581760572,0.5294117647058824,0.0,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 32})",0.00013011233652944314,0.5022522522522522,0.5,0.5023419203747073,-0.0023419203747072626,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 31})",0.0,0.5033783783783784,0.4411764705882353,0.5058548009367682,-0.06467833034853288,0.4411764705882353,0.0,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 30})",0.00013011233652944314,0.5,0.5,0.5,0.0,0.5,0.0
ner,CARDINAL,72,"{'wrong': 36.0, 'right': 36.0}",26,"{'wrong': 13.0, 'right': 13.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.0007409248339391838,0.5078828828828829,0.5,0.5080275229357798,-0.008027522935779796,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.0007409248339391838,0.5022522522522522,0.4375,0.5034403669724771,-0.06594036697247707,0.4375,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 14})",0.0007409248339391838,0.5033783783783784,0.4375,0.5045871559633027,-0.06708715596330272,0.4375,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 16})",0.00676271409453617,0.5,0.5,0.5,0.0,0.5,0.0
ner,ORG,260,"{'wrong': 130.0, 'right': 130.0}",114,"{'wrong': 57.0, 'right': 57.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 58})",3.847683069595773e-05,0.5078828828828829,0.5,0.5084541062801933,-0.008454106280193274,0.5,0.0,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 58})",3.847683069595773e-05,0.5022522522522522,0.5166666666666667,0.501207729468599,0.01545893719806768,0.5166666666666667,0.0,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 56})",3.847683069595773e-05,0.5033783783783784,0.48333333333333334,0.5048309178743962,-0.02149758454106282,0.48333333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 55})",0.0001539487966698552,0.5,0.48333333333333334,0.501207729468599,-0.017874396135265702,0.48333333333333334,0.0
ner,PERSON,54,"{'right': 27.0, 'wrong': 27.0}",42,"{'right': 21.0, 'wrong': 21.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 22})",0.00028363436526355687,0.5078828828828829,0.5,0.5081018518518519,-0.00810185185185186,0.5,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",0.00028363436526355687,0.5022522522522522,0.5,0.5023148148148148,-0.0023148148148147696,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 20})",0.00028363436526355687,0.5033783783783784,0.4166666666666667,0.5057870370370371,-0.0891203703703704,0.4166666666666667,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",0.00028363436526355687,0.5,0.5,0.5,0.0,0.5,0.0
ner,DATE,76,"{'wrong': 38.0, 'right': 38.0}",18,"{'wrong': 9.0, 'right': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.0015487972908633674,0.5078828828828829,0.5,0.5079908675799086,-0.007990867579908634,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.0015487972908633674,0.5022522522522522,0.4166666666666667,0.5034246575342466,-0.0867579908675799,0.4166666666666667,0.0,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 9})",0.0,0.5033783783783784,0.5,0.5034246575342466,-0.003424657534246589,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.0015487972908633674,0.5,0.5,0.5,0.0,0.5,0.0
word,a,988,"{'right': 494.0, 'wrong': 494.0}",376,"{'right': 188.0, 'wrong': 188.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 202, 'wrong': 174})",0.0006943109100295015,0.5078828828828829,0.5144230769230769,0.5058823529411764,0.008540723981900422,0.5144230769230769,0.0,"defaultdict(<class 'int'>, {'wrong': 197, 'right': 179})",0.0002866618021202059,0.5022522522522522,0.5,0.5029411764705882,-0.002941176470588225,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 188, 'right': 188})",0.0,0.5033783783783784,0.47596153846153844,0.5117647058823529,-0.03580316742081446,0.47596153846153844,0.0,"defaultdict(<class 'int'>, {'wrong': 193, 'right': 183})",8.84349509724415e-05,0.5,0.49038461538461536,0.5029411764705882,-0.012556561085972862,0.49038461538461536,0.0
word,to,1480,"{'right': 740.0, 'wrong': 740.0}",508,"{'wrong': 254.0, 'right': 254.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 272, 'right': 236})",0.0006286728066451901,0.5078828828828829,0.5,0.511400651465798,-0.01140065146579805,0.5,0.0,"defaultdict(<class 'int'>, {'right': 259, 'wrong': 249})",4.844307228339326e-05,0.5022522522522522,0.4854014598540146,0.509771986970684,-0.024370527116669427,0.4854014598540146,0.0,"defaultdict(<class 'int'>, {'wrong': 252, 'right': 256})",7.750155650273214e-06,0.5033783783783784,0.5036496350364964,0.503257328990228,0.00039230604626838694,0.5036496350364964,0.0,"defaultdict(<class 'int'>, {'wrong': 262, 'right': 246})",0.00012403614124741578,0.5,0.4927007299270073,0.503257328990228,-0.010556599063220706,0.4927007299270073,0.0
word,would,172,"{'right': 86.0, 'wrong': 86.0}",42,"{'wrong': 21.0, 'right': 21.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 22})",0.00028363436526355687,0.5078828828828829,0.5,0.5081018518518519,-0.00810185185185186,0.5,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 22})",0.00028363436526355687,0.5022522522522522,0.5833333333333334,0.5,0.08333333333333337,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 21})",0.0,0.5033783783783784,0.5416666666666666,0.5023148148148148,0.03935185185185186,0.5416666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 20})",0.00028363436526355687,0.5,0.5,0.5,0.0,0.5,0.0
word,the,1810,"{'wrong': 905.0, 'right': 905.0}",638,"{'right': 319.0, 'wrong': 319.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 316, 'wrong': 322})",1.1055601078306969e-05,0.5078828828828829,0.5060606060606061,0.5089605734767025,-0.0028999674160964384,0.5060606060606061,0.0,"defaultdict(<class 'int'>, {'right': 323, 'wrong': 315})",1.965479628308702e-05,0.5022522522522522,0.509090909090909,0.4982078853046595,0.010883023786249557,0.509090909090909,0.0,"defaultdict(<class 'int'>, {'wrong': 316, 'right': 322})",1.1055601078306969e-05,0.5033783783783784,0.5121212121212121,0.4982078853046595,0.013913326816552607,0.5121212121212121,0.0,"defaultdict(<class 'int'>, {'wrong': 314, 'right': 324})",3.071141150044819e-05,0.5,0.5,0.5,0.0,0.5,0.0
word,from,142,"{'wrong': 71.0, 'right': 71.0}",44,"{'right': 22.0, 'wrong': 22.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 22})",0.0,0.5078828828828829,0.5416666666666666,0.5069444444444444,0.03472222222222221,0.5416666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 22})",0.0,0.5022522522522522,0.5,0.5023148148148148,-0.0023148148148147696,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 20})",0.0010355571599063706,0.5033783783783784,0.5416666666666666,0.5023148148148148,0.03935185185185186,0.5416666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 22})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,even,82,"{'wrong': 41.0, 'right': 41.0}",38,"{'right': 19.0, 'wrong': 19.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 19})",0.0,0.5078828828828829,0.5714285714285714,0.5058139534883721,0.0656146179401993,0.5714285714285714,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 20})",0.00034654048945847137,0.5022522522522522,0.5714285714285714,0.5,0.0714285714285714,0.5714285714285714,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 16})",0.0031392575472885334,0.5033783783783784,0.5,0.5034883720930232,-0.0034883720930232176,0.5,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 18})",0.00034654048945847137,0.5,0.5,0.5,0.0,0.5,0.0
word,their,350,"{'wrong': 175.0, 'right': 175.0}",88,"{'wrong': 44.0, 'right': 44.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 44})",0.0,0.5078828828828829,0.5434782608695652,0.505938242280285,0.03754001858928013,0.5434782608695652,0.0,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 44})",0.0,0.5022522522522522,0.4782608695652174,0.503562945368171,-0.025302075802953627,0.4782608695652174,0.0,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 44})",0.0,0.5033783783783784,0.5217391304347826,0.502375296912114,0.019363833522668572,0.5217391304347826,0.0,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 44})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,and,838,"{'wrong': 419.0, 'right': 419.0}",308,"{'wrong': 154.0, 'right': 154.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 150, 'wrong': 158})",8.434785222935634e-05,0.5078828828828829,0.5232558139534884,0.5041899441340782,0.019065869819410164,0.5232558139534884,0.0,"defaultdict(<class 'int'>, {'right': 157, 'wrong': 151})",4.7441581265613396e-05,0.5022522522522522,0.5,0.5027932960893855,-0.0027932960893854997,0.5,0.0,"defaultdict(<class 'int'>, {'right': 154, 'wrong': 154})",0.0,0.5033783783783784,0.5174418604651163,0.5,0.01744186046511631,0.5174418604651163,0.0,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 159})",0.00013180811494717046,0.5,0.5174418604651163,0.4958100558659218,0.021631804599194504,0.5174418604651163,0.0
word,more,300,"{'wrong': 150.0, 'right': 150.0}",70,"{'wrong': 35.0, 'right': 35.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 30})",0.0025663438473836828,0.5078828828828829,0.5,0.5083333333333333,-0.008333333333333304,0.5,0.0,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 40})",0.0025663438473836828,0.5022522522522522,0.5208333333333334,0.5011904761904762,0.019642857142857184,0.5208333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 35})",0.0,0.5033783783783784,0.5208333333333334,0.5023809523809524,0.018452380952380998,0.5208333333333334,0.0,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 32})",0.0009203417058423115,0.5,0.5208333333333334,0.4988095238095238,0.022023809523809557,0.5208333333333334,0.0
word,student,242,"{'wrong': 121.0, 'right': 121.0}",50,"{'wrong': 25.0, 'right': 25.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 24})",0.00020009339952475457,0.5078828828828829,0.5,0.5081395348837209,-0.008139534883720878,0.5,0.0,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 24})",0.00020009339952475457,0.5022522522522522,0.5,0.5023255813953489,-0.0023255813953488857,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 27})",0.0008014975807891199,0.5033783783783784,0.5357142857142857,0.5023255813953489,0.03338870431893681,0.5357142857142857,0.0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 24})",0.00020009339952475457,0.5,0.5357142857142857,0.49883720930232556,0.03687707641196014,0.5357142857142857,0.0
word,are,976,"{'wrong': 488.0, 'right': 488.0}",372,"{'right': 186.0, 'wrong': 186.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 188, 'wrong': 184})",1.445302526759118e-05,0.5078828828828829,0.5192307692307693,0.5044117647058823,0.014819004524886936,0.5192307692307693,0.0,"defaultdict(<class 'int'>, {'wrong': 186, 'right': 186})",0.0,0.5022522522522522,0.5048076923076923,0.5014705882352941,0.003337104072398178,0.5048076923076923,0.0,"defaultdict(<class 'int'>, {'wrong': 187, 'right': 185})",3.613164927836112e-06,0.5033783783783784,0.5192307692307693,0.4985294117647059,0.020701357466063386,0.5192307692307693,0.0,"defaultdict(<class 'int'>, {'wrong': 187, 'right': 185})",3.613164927836112e-06,0.5,0.5096153846153846,0.4970588235294118,0.012556561085972806,0.5096153846153846,0.0
word,of,740,"{'right': 370.0, 'wrong': 370.0}",276,"{'right': 138.0, 'wrong': 138.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 143, 'wrong': 133})",0.00016415654339990444,0.5078828828828829,0.5266666666666666,0.5040650406504065,0.022601626016260146,0.5266666666666666,0.0,"defaultdict(<class 'int'>, {'right': 134, 'wrong': 142})",0.00010504569814910603,0.5022522522522522,0.5066666666666667,0.5013550135501355,0.005311653116531256,0.5066666666666667,0.0,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 133})",0.00016415654339990444,0.5033783783783784,0.49333333333333335,0.505420054200542,-0.012086720867208689,0.49333333333333335,0.0,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 142})",0.00010504569814910603,0.5,0.5066666666666667,0.4986449864498645,0.008021680216802218,0.5066666666666667,0.0
word,'s,166,"{'wrong': 83.0, 'right': 83.0}",70,"{'right': 35.0, 'wrong': 35.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 36})",0.00010206512054605895,0.5078828828828829,0.5263157894736842,0.5070588235294118,0.019256965944272397,0.5263157894736842,0.0,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 34})",0.00010206512054605895,0.5022522522522522,0.5,0.5023529411764706,-0.0023529411764705577,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 38})",0.0009203417058423115,0.5033783783783784,0.47368421052631576,0.5047058823529412,-0.031021671826625463,0.47368421052631576,0.0,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 36})",0.00010206512054605895,0.5,0.5263157894736842,0.4988235294117647,0.02749226006191946,0.5263157894736842,0.0
word,that,374,"{'wrong': 187.0, 'right': 187.0}",150,"{'right': 75.0, 'wrong': 75.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 78})",0.00020009339952475457,0.5078828828828829,0.5121951219512195,0.5074441687344913,0.004750953216728249,0.5121951219512195,0.0,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 74})",2.222337457626804e-05,0.5022522522522522,0.47560975609756095,0.5049627791563276,-0.029353023058766636,0.47560975609756095,0.0,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 76})",2.222337457626804e-05,0.5033783783783784,0.43902439024390244,0.5099255583126551,-0.07090116806875263,0.43902439024390244,0.0,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 74})",2.222337457626804e-05,0.5,0.47560975609756095,0.5024813895781638,-0.02687163348060284,0.47560975609756095,0.0
word,help,66,"{'right': 33.0, 'wrong': 33.0}",22,"{'wrong': 11.0, 'right': 11.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5078828828828829,0.5,0.5080091533180778,-0.008009153318077833,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5022522522522522,0.5,0.5022883295194508,-0.0022883295194507935,0.5,0.0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0.0,0.5033783783783784,0.5714285714285714,0.5022883295194508,0.0691402419091206,0.5714285714285714,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 10})",0.0010355571599063706,0.5,0.5,0.5,0.0,0.5,0.0
word,not,1044,"{'right': 522.0, 'wrong': 522.0}",384,"{'right': 192.0, 'wrong': 192.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 156, 'wrong': 228})",0.004440307764603406,0.5078828828828829,0.5138121546961326,0.5038022813688213,0.010009873327311292,0.5138121546961326,0.0,"defaultdict(<class 'int'>, {'wrong': 219, 'right': 165})",0.00248630768077086,0.5022522522522522,0.494475138121547,0.5076045627376425,-0.013129424616095564,0.494475138121547,0.0,"defaultdict(<class 'int'>, {'right': 260, 'wrong': 124})",0.01628712363298842,0.5033783783783784,0.5,0.5057034220532319,-0.005703422053231932,0.5,0.0,"defaultdict(<class 'int'>, {'right': 180, 'wrong': 204})",0.0004888385244522248,0.5,0.5082872928176796,0.49429657794676807,0.013990714870911525,0.5082872928176796,0.0
word,way,152,"{'right': 76.0, 'wrong': 76.0}",42,"{'wrong': 21.0, 'right': 21.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 20})",0.00028363436526355687,0.5078828828828829,0.5,0.5081018518518519,-0.00810185185185186,0.5,0.0,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 21})",0.0,0.5022522522522522,0.5,0.5023148148148148,-0.0023148148148147696,0.5,0.0,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 18})",0.0025663438473836828,0.5033783783783784,0.5833333333333334,0.5011574074074074,0.08217592592592593,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 18})",0.0025663438473836828,0.5,0.5416666666666666,0.4988425925925926,0.042824074074074014,0.5416666666666666,0.0
word,is,1040,"{'right': 520.0, 'wrong': 520.0}",382,"{'wrong': 191.0, 'right': 191.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 193, 'wrong': 189})",1.370620297785766e-05,0.5078828828828829,0.504950495049505,0.5087463556851312,-0.0037958606356262026,0.504950495049505,0.0,"defaultdict(<class 'int'>, {'right': 194, 'wrong': 188})",3.084018964720752e-05,0.5022522522522522,0.5,0.5029154518950437,-0.002915451895043719,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 196, 'right': 186})",8.567815578795681e-05,0.5033783783783784,0.4900990099009901,0.5072886297376094,-0.017189619836619263,0.4900990099009901,0.0,"defaultdict(<class 'int'>, {'right': 192, 'wrong': 190})",3.4264685559546194e-06,0.5,0.5,0.5,0.0,0.5,0.0
word,people,564,"{'right': 282.0, 'wrong': 282.0}",250,"{'wrong': 125.0, 'right': 125.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 124, 'wrong': 126})",8.000149337565945e-06,0.5078828828828829,0.5294117647058824,0.5039893617021277,0.025422403003754646,0.5294117647058824,0.0,"defaultdict(<class 'int'>, {'right': 126, 'wrong': 124})",8.000149337565945e-06,0.5022522522522522,0.49264705882352944,0.5039893617021277,-0.011342302878598276,0.49264705882352944,0.0,"defaultdict(<class 'int'>, {'right': 128, 'wrong': 122})",7.201209908646363e-05,0.5033783783783784,0.5220588235294118,0.5,0.022058823529411797,0.5220588235294118,0.0,"defaultdict(<class 'int'>, {'right': 122, 'wrong': 128})",7.201209908646363e-05,0.5,0.5073529411764706,0.49867021276595747,0.008682728410513096,0.5073529411764706,0.0
word,doe,180,"{'right': 90.0, 'wrong': 90.0}",76,"{'right': 38.0, 'wrong': 38.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 25})",0.015156564514050189,0.5078828828828829,0.4852941176470588,0.5097560975609756,-0.024461979913916798,0.4852941176470588,0.0,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 39})",8.658258718803559e-05,0.5022522522522522,0.5147058823529411,0.501219512195122,0.013486370157819172,0.5147058823529411,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 46})",0.005613225117542413,0.5033783783783784,0.5,0.5036585365853659,-0.003658536585365857,0.5,0.0,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 32})",0.0031392575472885334,0.5,0.5,0.5,0.0,0.5,0.0
word,most,160,"{'right': 80.0, 'wrong': 80.0}",98,"{'right': 49.0, 'wrong': 49.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 48})",5.206796645012722e-05,0.5078828828828829,0.4642857142857143,0.5108173076923077,-0.04653159340659341,0.4642857142857143,0.0,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 50})",5.206796645012722e-05,0.5022522522522522,0.5178571428571429,0.5012019230769231,0.016655219780219777,0.5178571428571429,0.0,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 49})",0.0,0.5033783783783784,0.5357142857142857,0.5012019230769231,0.03451236263736257,0.5357142857142857,0.0,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 46})",0.00046906788930962343,0.5,0.48214285714285715,0.5012019230769231,-0.019059065934065977,0.48214285714285715,0.0
word,do,492,"{'right': 246.0, 'wrong': 246.0}",134,"{'right': 67.0, 'wrong': 67.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 38})",0.02481655351092347,0.5078828828828829,0.5377358490566038,0.5038363171355499,0.03389953192105388,0.5377358490566038,0.0,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 66})",2.784765482423575e-05,0.5022522522522522,0.4811320754716981,0.5051150895140665,-0.023983014042368356,0.4811320754716981,0.0,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 57})",0.002802857700705756,0.5033783783783784,0.4811320754716981,0.5063938618925832,-0.025261786420885057,0.4811320754716981,0.0,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 57})",0.002802857700705756,0.5,0.46226415094339623,0.5051150895140665,-0.04285093857067024,0.46226415094339623,0.0
word,n't,786,"{'right': 393.0, 'wrong': 393.0}",190,"{'wrong': 95.0, 'right': 95.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 142, 'wrong': 48})",0.03305419248328135,0.5078828828828829,0.5055555555555555,0.5084745762711864,-0.0029190207156308823,0.5055555555555555,0.0,"defaultdict(<class 'int'>, {'right': 81, 'wrong': 109})",0.0027320443089245347,0.5022522522522522,0.48333333333333334,0.5070621468926554,-0.02372881355932205,0.48333333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 119})",0.008130697066381497,0.5033783783783784,0.5111111111111111,0.501412429378531,0.009698681732580039,0.5111111111111111,0.0,"defaultdict(<class 'int'>, {'right': 156, 'wrong': 34})",0.05921538184217316,0.5,0.5,0.5,0.0,0.5,0.0
word,for,506,"{'wrong': 253.0, 'right': 253.0}",114,"{'wrong': 57.0, 'right': 57.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 56})",3.847683069595773e-05,0.5078828828828829,0.5333333333333333,0.5060386473429952,0.02729468599033813,0.5333333333333333,0.0,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 56})",3.847683069595773e-05,0.5022522522522522,0.48333333333333334,0.5036231884057971,-0.02028985507246378,0.48333333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 57})",0.0,0.5033783783783784,0.48333333333333334,0.5048309178743962,-0.02149758454106282,0.48333333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 54})",0.00034654048945847137,0.5,0.5,0.5,0.0,0.5,0.0
word,at,120,"{'wrong': 60.0, 'right': 60.0}",28,"{'wrong': 14.0, 'right': 14.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 16})",0.0025663438473836828,0.5078828828828829,0.5,0.5080459770114942,-0.008045977011494232,0.5,0.0,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 13})",0.0006387062927264014,0.5022522522522522,0.5555555555555556,0.5011494252873563,0.05440613026819929,0.5555555555555556,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.0025663438473836828,0.5033783783783784,0.5,0.503448275862069,-0.0034482758620689724,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 14})",0.0,0.5,0.4444444444444444,0.5011494252873563,-0.05670498084291187,0.4444444444444444,0.0
word,best,94,"{'wrong': 47.0, 'right': 47.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 8})",0.005059389928987596,0.5078828828828829,0.6428571428571429,0.505720823798627,0.13713631905851587,0.6428571428571429,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 10})",0.0,0.5022522522522522,0.5,0.5022883295194508,-0.0022883295194507935,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 12})",0.005059389928987596,0.5033783783783784,0.5,0.5034324942791762,-0.003432494279176246,0.5,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 11})",0.0012536620683131234,0.5,0.42857142857142855,0.5011441647597255,-0.0725727361882969,0.42857142857142855,0.0
word,be,582,"{'wrong': 291.0, 'right': 291.0}",214,"{'right': 107.0, 'wrong': 107.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 102, 'wrong': 112})",0.0002731236076905898,0.5078828828828829,0.49206349206349204,0.510498687664042,-0.018435195600550014,0.49206349206349204,0.0,"defaultdict(<class 'int'>, {'right': 109, 'wrong': 105})",4.367638732435952e-05,0.5022522522522522,0.5158730158730159,0.5,0.015873015873015928,0.5158730158730159,0.0,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 111})",0.0001747589933090198,0.5033783783783784,0.5,0.5039370078740157,-0.003937007874015741,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 102})",0.0002731236076905898,0.5,0.5158730158730159,0.4973753280839895,0.01849768778902644,0.5158730158730159,0.0
word,no,140,"{'wrong': 70.0, 'right': 70.0}",34,"{'wrong': 17.0, 'right': 17.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 19})",0.0017371312157637934,0.5078828828828829,0.5294117647058824,0.5070257611241218,0.022386003581760572,0.5294117647058824,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 13})",0.007034989642826003,0.5022522522522522,0.5294117647058824,0.5011709601873536,0.028240804518528728,0.5294117647058824,0.0,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 15})",0.0017371312157637934,0.5033783783783784,0.47058823529411764,0.5046838407494145,-0.034095605455296885,0.47058823529411764,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 16})",0.0004329631387024902,0.5,0.5,0.5,0.0,0.5,0.0
word,there,218,"{'wrong': 109.0, 'right': 109.0}",60,"{'wrong': 30.0, 'right': 30.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 30})",0.0,0.5078828828828829,0.5625,0.5058411214953271,0.05665887850467288,0.5625,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 30})",0.0,0.5022522522522522,0.53125,0.5011682242990654,0.03008177570093462,0.53125,0.0,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 30})",0.0,0.5033783783783784,0.5,0.5035046728971962,-0.003504672897196248,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 28})",0.0005562771410977871,0.5,0.46875,0.5011682242990654,-0.03241822429906538,0.46875,0.0
word,need,268,"{'right': 134.0, 'wrong': 134.0}",58,"{'wrong': 29.0, 'right': 29.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 30})",0.00014868415459236718,0.5078828828828829,0.5,0.5082159624413145,-0.008215962441314506,0.5,0.0,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 30})",0.00014868415459236718,0.5022522522522522,0.5,0.5023474178403756,-0.0023474178403756207,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 30})",0.00014868415459236718,0.5033783783783784,0.4722222222222222,0.5046948356807511,-0.03247261345852892,0.4722222222222222,0.0,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 32})",0.001341888447940049,0.5,0.4722222222222222,0.5011737089201878,-0.028951486697965545,0.4722222222222222,0.0
word,ca,110,"{'right': 55.0, 'wrong': 55.0}",16,"{'wrong': 8.0, 'right': 8.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 2})",0.0861277036470541,0.5078828828828829,0.5,0.5080275229357798,-0.008027522935779796,0.5,0.0,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 12})",0.033822075568605205,0.5022522522522522,0.5,0.5022935779816514,-0.002293577981651418,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 2})",0.0861277036470541,0.5033783783783784,0.5,0.5034403669724771,-0.0034403669724770714,0.5,0.0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 0.0001})",0.21572441604512566,0.5,0.5,0.5,0.0,0.5,0.0
word,out,130,"{'right': 65.0, 'wrong': 65.0}",42,"{'right': 21.0, 'wrong': 21.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 18})",0.0025663438473836828,0.5078828828828829,0.4583333333333333,0.5092592592592593,-0.050925925925925986,0.4583333333333333,0.0,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 18})",0.0025663438473836828,0.5022522522522522,0.5,0.5023148148148148,-0.0023148148148147696,0.5,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",0.00028363436526355687,0.5033783783783784,0.5416666666666666,0.5023148148148148,0.03935185185185186,0.5416666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 22})",0.00028363436526355687,0.5,0.4583333333333333,0.5011574074074074,-0.042824074074074125,0.4583333333333333,0.0
word,without,74,"{'right': 37.0, 'wrong': 37.0}",18,"{'wrong': 9.0, 'right': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.0015487972908633674,0.5033783783783784,0.6,0.5022779043280182,0.09772209567198176,0.6,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 10})",0.0015487972908633674,0.5,0.6,0.4988610478359909,0.10113895216400909,0.6,0.0
word,being,96,"{'right': 48.0, 'wrong': 48.0}",30,"{'wrong': 15.0, 'right': 15.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 14})",0.0005562771410977871,0.5078828828828829,0.4375,0.5091743119266054,-0.07167431192660545,0.4375,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 16})",0.0005562771410977871,0.5022522522522522,0.5,0.5022935779816514,-0.002293577981651418,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 16})",0.0005562771410977871,0.5033783783783784,0.5625,0.5022935779816514,0.06020642201834858,0.5625,0.0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 14})",0.0005562771410977871,0.5,0.5625,0.4988532110091743,0.06364678899082571,0.5625,0.0
word,can,452,"{'wrong': 226.0, 'right': 226.0}",116,"{'right': 58.0, 'wrong': 58.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 55})",0.00033468457277304863,0.5078828828828829,0.4875,0.5099009900990099,-0.02240099009900992,0.4875,0.0,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 52})",0.001341888447940049,0.5022522522522522,0.525,0.5,0.025000000000000022,0.525,0.0,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 55})",0.00033468457277304863,0.5033783783783784,0.4875,0.504950495049505,-0.017450495049504966,0.4875,0.0,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 40})",0.012392676881346536,0.5,0.5125,0.49876237623762376,0.013737623762376194,0.5125,0.0
word,many,164,"{'wrong': 82.0, 'right': 82.0}",72,"{'wrong': 36.0, 'right': 36.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 32})",0.0015487972908633674,0.5078828828828829,0.5869565217391305,0.503562945368171,0.08339357637095945,0.5869565217391305,0.0,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 36})",0.0,0.5022522522522522,0.5,0.502375296912114,-0.002375296912114022,0.5,0.0,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 35})",9.647233105472639e-05,0.5033783783783784,0.45652173913043476,0.505938242280285,-0.0494165031498503,0.45652173913043476,0.0,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 35})",9.647233105472639e-05,0.5,0.4782608695652174,0.501187648456057,-0.022926778890839605,0.4782608695652174,0.0
word,only,120,"{'wrong': 60.0, 'right': 60.0}",46,"{'right': 23.0, 'wrong': 23.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 18})",0.005990548559514149,0.5078828828828829,0.5294117647058824,0.5070257611241218,0.022386003581760572,0.5294117647058824,0.0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 27})",0.003814524904634072,0.5022522522522522,0.5,0.5023419203747073,-0.0023419203747072626,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 12})",0.030720736521331594,0.5033783783783784,0.47058823529411764,0.5046838407494145,-0.034095605455296885,0.47058823529411764,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 16})",0.011904781876503776,0.5,0.5294117647058824,0.49882903981264637,0.03058272489323599,0.5294117647058824,0.0
word,an,146,"{'wrong': 73.0, 'right': 73.0}",56,"{'wrong': 28.0, 'right': 28.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 28})",0.0,0.5078828828828829,0.46875,0.5093457943925234,-0.040595794392523366,0.46875,0.0,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 28})",0.0,0.5022522522522522,0.5,0.5023364485981309,-0.002336448598130869,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 28})",0.0,0.5033783783783784,0.5,0.5035046728971962,-0.003504672897196248,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 30})",0.0006387062927264014,0.5,0.53125,0.49883177570093457,0.032418224299065435,0.53125,0.0
word,make,156,"{'wrong': 78.0, 'right': 78.0}",74,"{'wrong': 37.0, 'right': 37.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 30})",0.004521530899664759,0.5078828828828829,0.5227272727272727,0.5071090047393365,0.015618267987936196,0.5227272727272727,0.0,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 34})",0.0008233480228676138,0.5022522522522522,0.4772727272727273,0.5035545023696683,-0.026281775096940962,0.4772727272727273,0.0,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 35})",0.0003655417487368343,0.5033783783783784,0.5227272727272727,0.5023696682464455,0.02035760448082724,0.5227272727272727,0.0,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 36})",9.132698318442024e-05,0.5,0.5227272727272727,0.49881516587677727,0.02391210685049544,0.5227272727272727,0.0
word,market,28,"{'wrong': 14.0, 'right': 14.0}",12,"{'right': 6.0, 'wrong': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 4})",0.014362591564146605,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 4})",0.014362591564146605,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 4})",0.014362591564146605,0.5,0.5,0.5,0.0,0.5,0.0
word,over,36,"{'wrong': 18.0, 'right': 18.0}",12,"{'right': 6.0, 'wrong': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 4})",0.014362591564146605,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 4})",0.014362591564146605,0.5,0.5,0.5,0.0,0.5,0.0
word,one,106,"{'wrong': 53.0, 'right': 53.0}",36,"{'right': 18.0, 'wrong': 18.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 18})",0.0,0.5078828828828829,0.5,0.5081206496519721,-0.008120649651972123,0.5,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 18})",0.0,0.5022522522522522,0.46153846153846156,0.5034802784222738,-0.041941816883812266,0.46153846153846156,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 14})",0.006263747485081399,0.5033783783783784,0.5,0.5034802784222738,-0.0034802784222738303,0.5,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 18})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,they,328,"{'wrong': 164.0, 'right': 164.0}",104,"{'wrong': 52.0, 'right': 52.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 54})",0.00018499107663670026,0.5078828828828829,0.5,0.5084337349397591,-0.008433734939759074,0.5,0.0,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 53})",4.62327978254652e-05,0.5022522522522522,0.5517241379310345,0.4987951807228916,0.05292895720814289,0.5517241379310345,0.0,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 48})",0.0007409248339391838,0.5033783783783784,0.5,0.5036144578313253,-0.0036144578313253017,0.5,0.0,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 54})",0.00018499107663670026,0.5,0.5,0.5,0.0,0.5,0.0
word,what,68,"{'wrong': 34.0, 'right': 34.0}",30,"{'right': 15.0, 'wrong': 15.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.0005562771410977871,0.5078828828828829,0.5,0.5080459770114942,-0.008045977011494232,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 16})",0.0005562771410977871,0.5022522522522522,0.5555555555555556,0.5011494252873563,0.05440613026819929,0.5555555555555556,0.0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 13})",0.0022338364686951967,0.5033783783783784,0.5555555555555556,0.5022988505747127,0.053256704980842895,0.5555555555555556,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.0005562771410977871,0.5,0.5,0.5,0.0,0.5,0.0
word,if,84,"{'wrong': 42.0, 'right': 42.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 8})",0.005059389928987596,0.5078828828828829,0.5,0.5079908675799086,-0.007990867579908634,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 8})",0.005059389928987596,0.5022522522522522,0.5,0.502283105022831,-0.0022831050228310223,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 8})",0.005059389928987596,0.5033783783783784,0.5,0.5034246575342466,-0.003424657534246589,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 10})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,want,94,"{'wrong': 47.0, 'right': 47.0}",22,"{'right': 11.0, 'wrong': 11.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 12})",0.0010355571599063706,0.5078828828828829,0.5,0.5080091533180778,-0.008009153318077833,0.5,0.0,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.00417266794993601,0.5022522522522522,0.42857142857142855,0.5034324942791762,-0.0748610657077477,0.42857142857142855,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 13})",0.00417266794993601,0.5033783783783784,0.42857142857142855,0.5045766590389016,-0.07600523046747304,0.42857142857142855,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5,0.5,0.5,0.0,0.5,0.0
word,into,48,"{'wrong': 24.0, 'right': 24.0}",22,"{'wrong': 11.0, 'right': 11.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 12})",0.0010355571599063706,0.5078828828828829,0.5,0.5079908675799086,-0.007990867579908634,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5022522522522522,0.5,0.502283105022831,-0.0022831050228310223,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 12})",0.0010355571599063706,0.5033783783783784,0.6666666666666666,0.5011415525114156,0.16552511415525106,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 10})",0.0010355571599063706,0.5,0.5833333333333334,0.4988584474885845,0.08447488584474888,0.5833333333333334,0.0
word,when,84,"{'right': 42.0, 'wrong': 42.0}",28,"{'wrong': 14.0, 'right': 14.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 15})",0.0006387062927264014,0.5078828828828829,0.5,0.5080459770114942,-0.008045977011494232,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 15})",0.0006387062927264014,0.5022522522522522,0.4444444444444444,0.503448275862069,-0.05900383141762455,0.4444444444444444,0.0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 12})",0.0025663438473836828,0.5033783783783784,0.5,0.503448275862069,-0.0034482758620689724,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 12})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,little,36,"{'wrong': 18.0, 'right': 18.0}",12,"{'right': 6.0, 'wrong': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 8})",0.014362591564146605,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 2, 'right': 10})",0.06465997358168779,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 5})",0.003500705081291123,0.5,0.4,0.5011389521640092,-0.10113895216400914,0.4,0.0
word,but,42,"{'wrong': 21.0, 'right': 21.0}",16,"{'wrong': 8.0, 'right': 8.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.007958997917494562,0.5078828828828829,0.5,0.5080275229357798,-0.008027522935779796,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.0,0.5022522522522522,0.5,0.5022935779816514,-0.002293577981651418,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 4})",0.033822075568605205,0.5033783783783784,0.5,0.5034403669724771,-0.0034403669724770714,0.5,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 7})",0.0019620880849990016,0.5,0.4375,0.5011467889908257,-0.06364678899082565,0.4375,0.0
word,still,88,"{'wrong': 44.0, 'right': 44.0}",18,"{'wrong': 9.0, 'right': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 13})",0.02625376424677464,0.5078828828828829,0.4375,0.5091743119266054,-0.07167431192660545,0.4375,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.0015487972908633674,0.5022522522522522,0.5,0.5022935779816514,-0.002293577981651418,0.5,0.0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 11})",0.006263747485081399,0.5033783783783784,0.5625,0.5022935779816514,0.06020642201834858,0.5625,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 6})",0.014362591564146605,0.5,0.5,0.5,0.0,0.5,0.0
word,i,58,"{'wrong': 29.0, 'right': 29.0}",48,"{'right': 24.0, 'wrong': 24.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 24})",0.0,0.5078828828828829,0.5,0.5081206496519721,-0.008120649651972123,0.5,0.0,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 23})",0.00021712386185560647,0.5022522522522522,0.5,0.5023201856148491,-0.002320185614849146,0.5,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 26})",0.0008698191978327129,0.5033783783783784,0.5,0.5034802784222738,-0.0034802784222738303,0.5,0.0,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 24})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,bad,84,"{'wrong': 42.0, 'right': 42.0}",22,"{'wrong': 11.0, 'right': 11.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 16})",0.027543774689409453,0.5078828828828829,0.625,0.5057339449541285,0.11926605504587151,0.625,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 16})",0.027543774689409453,0.5022522522522522,0.375,0.5045871559633027,-0.12958715596330272,0.375,0.0,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 9})",0.00417266794993601,0.5033783783783784,0.5625,0.5022935779816514,0.06020642201834858,0.5625,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 14})",0.009506151554242497,0.5,0.5,0.5,0.0,0.5,0.0
word,right,56,"{'right': 28.0, 'wrong': 28.0}",30,"{'right': 15.0, 'wrong': 15.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.0005562771410977871,0.5078828828828829,0.3888888888888889,0.5103448275862069,-0.12145593869731802,0.3888888888888889,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.0005562771410977871,0.5022522522522522,0.5,0.5022988505747127,-0.0022988505747126853,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 16})",0.0005562771410977871,0.5033783783783784,0.4444444444444444,0.5045977011494253,-0.06015325670498084,0.4444444444444444,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 16})",0.0005562771410977871,0.5,0.6111111111111112,0.49770114942528737,0.11340996168582379,0.6111111111111112,0.0
word,in,640,"{'right': 320.0, 'wrong': 320.0}",210,"{'wrong': 105.0, 'right': 105.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 106, 'wrong': 104})",1.1338168436357586e-05,0.5078828828828829,0.5350877192982456,0.5038759689922481,0.031211750305997543,0.5350877192982456,0.0,"defaultdict(<class 'int'>, {'right': 105, 'wrong': 105})",0.0,0.5022522522522522,0.5087719298245614,0.5012919896640827,0.007479940160478704,0.5087719298245614,0.0,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 103})",4.535627379185928e-05,0.5033783783783784,0.4824561403508772,0.5064599483204134,-0.024003807969536217,0.4824561403508772,0.0,"defaultdict(<class 'int'>, {'right': 109, 'wrong': 101})",0.0001814827306450507,0.5,0.5,0.5,0.0,0.5,0.0
word,have,384,"{'right': 192.0, 'wrong': 192.0}",132,"{'wrong': 66.0, 'right': 66.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 69, 'wrong': 63})",0.0002584202399526954,0.5078828828828829,0.5128205128205128,0.5074074074074074,0.005413105413105357,0.5128205128205128,0.0,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 69})",0.0002584202399526954,0.5022522522522522,0.5128205128205128,0.5012345679012346,0.011585944919278224,0.5128205128205128,0.0,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 68})",0.00011481496083392932,0.5033783783783784,0.47435897435897434,0.5061728395061729,-0.03181386514719853,0.47435897435897434,0.0,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 68})",0.00011481496083392932,0.5,0.48717948717948717,0.5012345679012346,-0.014055080721747382,0.48717948717948717,0.0
word,also,42,"{'wrong': 21.0, 'right': 21.0}",16,"{'wrong': 8.0, 'right': 8.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.007958997917494562,0.5078828828828829,0.5,0.5079908675799086,-0.007990867579908634,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.0,0.5022522522522522,0.5,0.502283105022831,-0.0022831050228310223,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.007958997917494562,0.5033783783783784,0.5,0.5034246575342466,-0.003424657534246589,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 4})",0.033822075568605205,0.5,0.5,0.5,0.0,0.5,0.0
word,all,178,"{'wrong': 89.0, 'right': 89.0}",62,"{'wrong': 31.0, 'right': 31.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 26})",0.0032767828606991567,0.5078828828828829,0.5,0.508235294117647,-0.008235294117647007,0.5,0.0,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 31})",0.0,0.5022522522522522,0.4473684210526316,0.5047058823529412,-0.057337461300309644,0.4473684210526316,0.0,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 28})",0.001173866578335644,0.5033783783783784,0.47368421052631576,0.5047058823529412,-0.031021671826625463,0.47368421052631576,0.0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 31})",0.0,0.5,0.47368421052631576,0.5011764705882353,-0.02749226006191957,0.47368421052631576,0.0
word,will,242,"{'wrong': 121.0, 'right': 121.0}",66,"{'right': 33.0, 'wrong': 33.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 28})",0.0028890171265414065,0.5078828828828829,0.47368421052631576,0.5094117647058823,-0.03572755417956658,0.47368421052631576,0.0,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 36})",0.0010355571599063706,0.5022522522522522,0.5,0.5023529411764706,-0.0023529411764705577,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 32})",0.00011481496083392932,0.5033783783783784,0.5,0.5035294117647059,-0.003529411764705892,0.5,0.0,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 34})",0.00011481496083392932,0.5,0.5263157894736842,0.4988235294117647,0.02749226006191946,0.5263157894736842,0.0
word,money,184,"{'wrong': 92.0, 'right': 92.0}",26,"{'wrong': 13.0, 'right': 13.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.0007409248339391838,0.5078828828828829,0.5,0.5080091533180778,-0.008009153318077833,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.0007409248339391838,0.5022522522522522,0.5,0.5022883295194508,-0.0022883295194507935,0.5,0.0,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 13})",0.0,0.5033783783783784,0.6428571428571429,0.5011441647597255,0.14171297809741745,0.6428571428571429,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.0007409248339391838,0.5,0.5,0.5,0.0,0.5,0.0
word,should,260,"{'right': 130.0, 'wrong': 130.0}",82,"{'wrong': 41.0, 'right': 41.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 39})",0.0002976486506999559,0.5078828828828829,0.48,0.5095465393794749,-0.029546539379474934,0.48,0.0,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 38})",0.0006702920549928864,0.5022522522522522,0.52,0.5011933174224343,0.01880668257756568,0.52,0.0,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 39})",0.0002976486506999559,0.5033783783783784,0.5,0.5035799522673031,-0.0035799522673031214,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 40})",7.437340523182463e-05,0.5,0.52,0.4988066825775656,0.02119331742243441,0.52,0.0
word,with,212,"{'right': 106.0, 'wrong': 106.0}",98,"{'right': 49.0, 'wrong': 49.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 48})",5.206796645012722e-05,0.5078828828828829,0.5185185185185185,0.5071942446043165,0.011324273914201988,0.5185185185185185,0.0,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 49})",0.0,0.5022522522522522,0.5370370370370371,0.5,0.03703703703703709,0.5370370370370371,0.0,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 51})",0.00020834782746242606,0.5033783783783784,0.5,0.5035971223021583,-0.003597122302158251,0.5,0.0,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 54})",0.0013055120436719601,0.5,0.48148148148148145,0.5011990407673861,-0.01971755928590463,0.48148148148148145,0.0
word,good,156,"{'right': 78.0, 'wrong': 78.0}",44,"{'right': 22.0, 'wrong': 22.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 26})",0.00417266794993601,0.5078828828828829,0.5,0.5081585081585082,-0.00815850815850816,0.5,0.0,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 18})",0.00417266794993601,0.5022522522522522,0.5,0.5023310023310024,-0.002331002331002363,0.5,0.0,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 18})",0.00417266794993601,0.5033783783783784,0.5333333333333333,0.5023310023310024,0.031002331002330963,0.5333333333333333,0.0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 18})",0.00417266794993601,0.5,0.5,0.5,0.0,0.5,0.0
word,it,434,"{'right': 217.0, 'wrong': 217.0}",138,"{'right': 69.0, 'wrong': 69.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 65})",0.000420492185559845,0.5078828828828829,0.5125,0.5074257425742574,0.005074257425742523,0.5125,0.0,"defaultdict(<class 'int'>, {'right': 67, 'wrong': 71})",0.00010504569814910603,0.5022522522522522,0.4875,0.5037128712871287,-0.016212871287128727,0.4875,0.0,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 69})",0.0,0.5033783783783784,0.5125,0.5024752475247525,0.010024752475247478,0.5125,0.0,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 70})",2.625659702110432e-05,0.5,0.5,0.5,0.0,0.5,0.0
word,provide,42,"{'right': 21.0, 'wrong': 21.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5078828828828829,0.625,0.5068181818181818,0.11818181818181817,0.625,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,",",262,"{'wrong': 131.0, 'right': 131.0}",90,"{'right': 45.0, 'wrong': 45.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 45})",0.0,0.5078828828828829,0.5,0.5084134615384616,-0.008413461538461564,0.5,0.0,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 46})",6.173728792775333e-05,0.5022522522522522,0.5178571428571429,0.5012019230769231,0.016655219780219777,0.5178571428571429,0.0,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 42})",0.0005562771410977871,0.5033783783783784,0.5,0.5036057692307693,-0.0036057692307692735,0.5,0.0,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 41})",0.0009899383957455918,0.5,0.5,0.5,0.0,0.5,0.0
word,easily,26,"{'wrong': 13.0, 'right': 13.0}",14,"{'right': 7.0, 'wrong': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 4})",0.024300595254825814,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 4})",0.024300595254825814,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,so,64,"{'wrong': 32.0, 'right': 32.0}",26,"{'wrong': 13.0, 'right': 13.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.0007409248339391838,0.5078828828828829,0.5625,0.5068807339449541,0.05561926605504586,0.5625,0.0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 15})",0.0029792209072294594,0.5022522522522522,0.5625,0.5011467889908257,0.06135321100917435,0.5625,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 14})",0.0007409248339391838,0.5033783783783784,0.5,0.5034403669724771,-0.0034403669724770714,0.5,0.0,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 13})",0.0,0.5,0.4375,0.5011467889908257,-0.06364678899082565,0.4375,0.0
word,other,196,"{'wrong': 98.0, 'right': 98.0}",72,"{'wrong': 36.0, 'right': 36.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 38})",0.0003861502462535575,0.5078828828828829,0.5,0.5082547169811321,-0.008254716981132115,0.5,0.0,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 38})",0.0003861502462535575,0.5022522522522522,0.475,0.5035377358490566,-0.02853773584905661,0.475,0.0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 40})",0.0015487972908633674,0.5033783783783784,0.5,0.5035377358490566,-0.003537735849056589,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 35})",9.647233105472639e-05,0.5,0.55,0.49764150943396224,0.05235849056603781,0.55,0.0
word,better,90,"{'right': 45.0, 'wrong': 45.0}",32,"{'wrong': 16.0, 'right': 16.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 16})",0.0,0.5078828828828829,0.55,0.5069124423963134,0.043087557603686655,0.55,0.0,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 15})",0.0004888385244522248,0.5022522522522522,0.55,0.5011520737327189,0.04884792626728118,0.55,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.0019620880849990016,0.5033783783783784,0.5,0.5034562211981567,-0.003456221198156695,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 18})",0.0019620880849990016,0.5,0.5,0.5,0.0,0.5,0.0
word,than,150,"{'wrong': 75.0, 'right': 75.0}",30,"{'wrong': 15.0, 'right': 15.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 10})",0.014362591564146605,0.5078828828828829,0.5,0.5080831408775982,-0.008083140877598205,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 16})",0.0005562771410977871,0.5022522522522522,0.5,0.5023094688221709,-0.002309468822170868,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 15})",0.0,0.5033783783783784,0.45454545454545453,0.5046189376443418,-0.05007348309888732,0.45454545454545453,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 18})",0.005059389928987596,0.5,0.5,0.5,0.0,0.5,0.0
word,learn,104,"{'wrong': 52.0, 'right': 52.0}",18,"{'right': 9.0, 'wrong': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5078828828828829,0.4,0.5091116173120729,-0.10911161731207286,0.4,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.0015487972908633674,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 10})",0.0015487972908633674,0.5,0.4,0.5011389521640092,-0.10113895216400914,0.4,0.0
word,few,36,"{'right': 18.0, 'wrong': 18.0}",12,"{'right': 6.0, 'wrong': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0.0,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 2})",0.06465997358168779,0.5022522522522522,0.6,0.5011389521640092,0.09886104783599081,0.6,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 2})",0.06465997358168779,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 5})",0.003500705081291123,0.5,0.6,0.4988610478359909,0.10113895216400909,0.6,0.0
word,enough,84,"{'wrong': 42.0, 'right': 42.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 8})",0.005059389928987596,0.5078828828828829,0.5833333333333334,0.5068493150684932,0.07648401826484019,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 8})",0.005059389928987596,0.5022522522522522,0.4166666666666667,0.5034246575342466,-0.0867579908675799,0.4166666666666667,0.0,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 9})",0.0012536620683131234,0.5033783783783784,0.6666666666666666,0.5011415525114156,0.16552511415525106,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 9})",0.0012536620683131234,0.5,0.4166666666666667,0.5011415525114156,-0.08447488584474888,0.4166666666666667,0.0
word,thing,92,"{'right': 46.0, 'wrong': 46.0}",26,"{'right': 13.0, 'wrong': 13.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.0007409248339391838,0.5078828828828829,0.5625,0.5068807339449541,0.05561926605504586,0.5625,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.0007409248339391838,0.5022522522522522,0.4375,0.5034403669724771,-0.06594036697247707,0.4375,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.0007409248339391838,0.5033783783783784,0.5,0.5034403669724771,-0.0034403669724770714,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.0007409248339391838,0.5,0.4375,0.5011467889908257,-0.06364678899082565,0.4375,0.0
word,on,266,"{'right': 133.0, 'wrong': 133.0}",80,"{'wrong': 40.0, 'right': 40.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 40})",0.0,0.5078828828828829,0.5,0.5083135391923991,-0.008313539192399078,0.5,0.0,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 38})",0.0003127281172086247,0.5022522522522522,0.5434782608695652,0.5,0.04347826086956519,0.5434782608695652,0.0,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 38})",0.0003127281172086247,0.5033783783783784,0.45652173913043476,0.505938242280285,-0.0494165031498503,0.45652173913043476,0.0,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 40})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,much,108,"{'right': 54.0, 'wrong': 54.0}",24,"{'right': 12.0, 'wrong': 12.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.014362591564146605,0.5078828828828829,0.5625,0.5068807339449541,0.05561926605504586,0.5625,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.0,0.5022522522522522,0.5,0.5022935779816514,-0.002293577981651418,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.0,0.5033783783783784,0.5,0.5034403669724771,-0.0034403669724770714,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 14})",0.003500705081291123,0.5,0.5,0.5,0.0,0.5,0.0
word,college,110,"{'wrong': 55.0, 'right': 55.0}",22,"{'right': 11.0, 'wrong': 11.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5078828828828829,0.5833333333333334,0.5068493150684932,0.07648401826484019,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5022522522522522,0.5833333333333334,0.5011415525114156,0.0821917808219178,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 10})",0.0010355571599063706,0.5033783783783784,0.5,0.5034246575342466,-0.003424657534246589,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5,0.5,0.5,0.0,0.5,0.0
word,same,58,"{'right': 29.0, 'wrong': 29.0}",24,"{'right': 12.0, 'wrong': 12.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.0,0.5078828828828829,0.5714285714285714,0.5068649885583524,0.06456358287021902,0.5714285714285714,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.0,0.5022522522522522,0.5,0.5022883295194508,-0.0022883295194507935,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.0,0.5033783783783784,0.42857142857142855,0.5045766590389016,-0.07600523046747304,0.42857142857142855,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 10})",0.003500705081291123,0.5,0.42857142857142855,0.5011441647597255,-0.0725727361882969,0.42857142857142855,0.0
word,cost,106,"{'wrong': 53.0, 'right': 53.0}",18,"{'wrong': 9.0, 'right': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5078828828828829,0.7,0.5056947608200456,0.19430523917995435,0.7,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.0015487972908633674,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.0015487972908633674,0.5,0.5,0.5,0.0,0.5,0.0
word,everyone,86,"{'wrong': 43.0, 'right': 43.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 6})",0.021005925701837062,0.5078828828828829,0.5,0.5080275229357798,-0.008027522935779796,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 8})",0.005059389928987596,0.5022522522522522,0.5,0.5022935779816514,-0.002293577981651418,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 10})",0.0,0.5033783783783784,0.5,0.5034403669724771,-0.0034403669724770714,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 14})",0.021005925701837062,0.5,0.5,0.5,0.0,0.5,0.0
word,available,84,"{'wrong': 42.0, 'right': 42.0}",16,"{'right': 8.0, 'wrong': 8.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.007958997917494562,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 6})",0.007958997917494562,0.5022522522522522,0.6,0.5011389521640092,0.09886104783599081,0.6,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.0,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,education,84,"{'wrong': 42.0, 'right': 42.0}",22,"{'wrong': 11.0, 'right': 11.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 12})",0.0010355571599063706,0.5078828828828829,0.6666666666666666,0.5057077625570776,0.16095890410958902,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5022522522522522,0.5,0.502283105022831,-0.0022831050228310223,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 10})",0.0010355571599063706,0.5033783783783784,0.4166666666666667,0.5045662100456622,-0.08789954337899547,0.4166666666666667,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5,0.5,0.5,0.0,0.5,0.0
word,know,50,"{'right': 25.0, 'wrong': 25.0}",32,"{'wrong': 16.0, 'right': 16.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 14})",0.0019620880849990016,0.5078828828828829,0.5,0.5080459770114942,-0.008045977011494232,0.5,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 14})",0.0019620880849990016,0.5022522522522522,0.5555555555555556,0.5011494252873563,0.05440613026819929,0.5555555555555556,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 14})",0.0019620880849990016,0.5033783783783784,0.5555555555555556,0.5022988505747127,0.053256704980842895,0.5555555555555556,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.0019620880849990016,0.5,0.4444444444444444,0.5011494252873563,-0.05670498084291187,0.4444444444444444,0.0
word,information,100,"{'right': 50.0, 'wrong': 50.0}",38,"{'right': 19.0, 'wrong': 19.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 18})",0.00034654048945847137,0.5078828828828829,0.5,0.5080645161290323,-0.008064516129032251,0.5,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 18})",0.00034654048945847137,0.5022522522522522,0.5,0.5023041474654378,-0.0023041474654378336,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 18})",0.00034654048945847137,0.5033783783783784,0.5,0.5034562211981567,-0.003456221198156695,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 18})",0.00034654048945847137,0.5,0.5,0.5,0.0,0.5,0.0
word,citizen,44,"{'wrong': 22.0, 'right': 22.0}",36,"{'wrong': 18.0, 'right': 18.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 16})",0.0015487972908633674,0.5078828828828829,0.55,0.5069124423963134,0.043087557603686655,0.55,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 18})",0.0,0.5022522522522522,0.5,0.5023041474654378,-0.0023041474654378336,0.5,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 18})",0.0,0.5033783783783784,0.6,0.5011520737327189,0.09884792626728112,0.6,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 18})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,use,82,"{'wrong': 41.0, 'right': 41.0}",32,"{'right': 16.0, 'wrong': 16.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 12})",0.007958997917494562,0.5078828828828829,0.5,0.5080645161290323,-0.008064516129032251,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.0019620880849990016,0.5022522522522522,0.45,0.5034562211981567,-0.053456221198156684,0.45,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 14})",0.0019620880849990016,0.5033783783783784,0.5,0.5034562211981567,-0.003456221198156695,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 18})",0.0019620880849990016,0.5,0.5,0.5,0.0,0.5,0.0
word,fact,20,"{'wrong': 10.0, 'right': 10.0}",18,"{'wrong': 9.0, 'right': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 6})",0.014362591564146605,0.5078828828828829,0.5,0.5079908675799086,-0.007990867579908634,0.5,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.0,0.5022522522522522,0.5833333333333334,0.5011415525114156,0.0821917808219178,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.0015487972908633674,0.5033783783783784,0.4166666666666667,0.5045662100456622,-0.08789954337899547,0.4166666666666667,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.0015487972908633674,0.5,0.5,0.5,0.0,0.5,0.0
word,important,92,"{'wrong': 46.0, 'right': 46.0}",22,"{'wrong': 11.0, 'right': 11.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0.0,0.5078828828828829,0.3333333333333333,0.5102739726027398,-0.17694063926940645,0.3333333333333333,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5022522522522522,0.5,0.502283105022831,-0.0022831050228310223,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5033783783783784,0.5,0.5034246575342466,-0.003424657534246589,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 12})",0.0010355571599063706,0.5,0.5,0.5,0.0,0.5,0.0
word,le,80,"{'right': 40.0, 'wrong': 40.0}",20,"{'right': 10.0, 'wrong': 10.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 11})",0.0012536620683131234,0.5078828828828829,0.5625,0.5068807339449541,0.05561926605504586,0.5625,0.0,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 7})",0.011557698933494578,0.5022522522522522,0.5625,0.5011467889908257,0.06135321100917435,0.5625,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 6})",0.021005925701837062,0.5033783783783784,0.5625,0.5022935779816514,0.06020642201834858,0.5625,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 8})",0.005059389928987596,0.5,0.5,0.5,0.0,0.5,0.0
word,true,14,"{'right': 7.0, 'wrong': 7.0}",12,"{'right': 6.0, 'wrong': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 7})",0.003500705081291123,0.5022522522522522,0.625,0.5011363636363636,0.1238636363636364,0.625,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,government,120,"{'wrong': 60.0, 'right': 60.0}",28,"{'right': 14.0, 'wrong': 14.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 12})",0.0025663438473836828,0.5078828828828829,0.5625,0.5068807339449541,0.05561926605504586,0.5625,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 14})",0.0,0.5022522522522522,0.4375,0.5034403669724771,-0.06594036697247707,0.4375,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 16})",0.0025663438473836828,0.5033783783783784,0.5,0.5034403669724771,-0.0034403669724770714,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 14})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,free,68,"{'wrong': 34.0, 'right': 34.0}",18,"{'right': 9.0, 'wrong': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.0015487972908633674,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5,0.4,0.5011389521640092,-0.10113895216400914,0.4,0.0
word,some,80,"{'right': 40.0, 'wrong': 40.0}",26,"{'wrong': 13.0, 'right': 13.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.0007409248339391838,0.5078828828828829,0.5,0.5080459770114942,-0.008045977011494232,0.5,0.0,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 11})",0.0029792209072294594,0.5022522522522522,0.4444444444444444,0.503448275862069,-0.05900383141762455,0.4444444444444444,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.0007409248339391838,0.5033783783783784,0.5,0.503448275862069,-0.0034482758620689724,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.0007409248339391838,0.5,0.5,0.5,0.0,0.5,0.0
word,place,58,"{'right': 29.0, 'wrong': 29.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5033783783783784,0.25,0.5056818181818182,-0.25568181818181823,0.25,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,high,46,"{'right': 23.0, 'wrong': 23.0}",16,"{'wrong': 8.0, 'right': 8.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 10})",0.007958997917494562,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 7})",0.0019620880849990016,0.5022522522522522,0.6,0.5011389521640092,0.09886104783599081,0.6,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.0,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,often,52,"{'right': 26.0, 'wrong': 26.0}",58,"{'wrong': 29.0, 'right': 29.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 32})",0.001341888447940049,0.5078828828828829,0.5294117647058824,0.5070257611241218,0.022386003581760572,0.5294117647058824,0.0,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 32})",0.001341888447940049,0.5022522522522522,0.47058823529411764,0.5035128805620609,-0.03292464526794325,0.47058823529411764,0.0,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 29})",0.0,0.5033783783783784,0.5588235294117647,0.5011709601873536,0.05765256922441109,0.5588235294117647,0.0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 31})",0.0005953568175099712,0.5,0.5,0.5,0.0,0.5,0.0
word,too,78,"{'right': 39.0, 'wrong': 39.0}",30,"{'wrong': 15.0, 'right': 15.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.0005562771410977871,0.5078828828828829,0.5,0.5080831408775982,-0.008083140877598205,0.5,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 12})",0.005059389928987596,0.5022522522522522,0.5,0.5023094688221709,-0.002309468822170868,0.5,0.0,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 13})",0.0022338364686951967,0.5033783783783784,0.5454545454545454,0.5023094688221709,0.043145076632374546,0.5454545454545454,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 12})",0.005059389928987596,0.5,0.45454545454545453,0.5011547344110855,-0.04660927986563096,0.45454545454545453,0.0
word,or,102,"{'right': 51.0, 'wrong': 51.0}",46,"{'right': 23.0, 'wrong': 23.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 22})",0.0002364252875255166,0.5078828828828829,0.5384615384615384,0.5069605568445475,0.031500981616990886,0.5384615384615384,0.0,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 22})",0.0002364252875255166,0.5022522522522522,0.5384615384615384,0.5011600928074246,0.03730144565411386,0.5384615384615384,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 25})",0.0009472711105489168,0.5033783783783784,0.4230769230769231,0.505800464037123,-0.0827235409601999,0.4230769230769231,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 24})",0.0002364252875255166,0.5,0.5,0.5,0.0,0.5,0.0
word,ha,158,"{'wrong': 79.0, 'right': 79.0}",68,"{'right': 34.0, 'wrong': 34.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 31})",0.0009754009101291435,0.5078828828828829,0.475,0.5094339622641509,-0.034433962264150964,0.475,0.0,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 35})",0.00010815878065614619,0.5022522522522522,0.525,0.5011792452830188,0.023820754716981196,0.525,0.0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 33})",0.00010815878065614619,0.5033783783783784,0.475,0.5047169811320755,-0.02971698113207555,0.475,0.0,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 34})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,sense,16,"{'wrong': 8.0, 'right': 8.0}",14,"{'right': 7.0, 'wrong': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.0,0.5,0.625,0.49886363636363634,0.12613636363636366,0.625,0.0
word,just,72,"{'wrong': 36.0, 'right': 36.0}",22,"{'wrong': 11.0, 'right': 11.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 12})",0.0010355571599063706,0.5078828828828829,0.5,0.5080459770114942,-0.008045977011494232,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 14})",0.009506151554242497,0.5022522522522522,0.5,0.5022988505747127,-0.0022988505747126853,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 8})",0.009506151554242497,0.5033783783783784,0.5,0.503448275862069,-0.0034482758620689724,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 8})",0.009506151554242497,0.5,0.5,0.5,0.0,0.5,0.0
word,by,116,"{'wrong': 58.0, 'right': 58.0}",86,"{'wrong': 43.0, 'right': 43.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 45})",0.000270587230101523,0.5078828828828829,0.5,0.5083135391923991,-0.008313539192399078,0.5,0.0,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 46})",0.0006093026496203531,0.5022522522522522,0.5217391304347826,0.501187648456057,0.020551481978725583,0.5217391304347826,0.0,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 42})",6.761477695488164e-05,0.5033783783783784,0.4782608695652174,0.504750593824228,-0.02648972425901064,0.4782608695652174,0.0,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 42})",6.761477695488164e-05,0.5,0.5,0.5,0.0,0.5,0.0
word,life,66,"{'right': 33.0, 'wrong': 33.0}",18,"{'wrong': 9.0, 'right': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5,0.4,0.5011389521640092,-0.10113895216400914,0.4,0.0
word,always,92,"{'right': 46.0, 'wrong': 46.0}",38,"{'wrong': 19.0, 'right': 19.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 14})",0.008836933824050798,0.5078828828828829,0.5384615384615384,0.5069605568445475,0.031500981616990886,0.5384615384615384,0.0,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 21})",0.0013895397769831987,0.5022522522522522,0.5384615384615384,0.5011600928074246,0.03730144565411386,0.5384615384615384,0.0,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 15})",0.005613225117542413,0.5033783783783784,0.4230769230769231,0.505800464037123,-0.0827235409601999,0.4230769230769231,0.0,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 21})",0.0013895397769831987,0.5,0.5384615384615384,0.4988399071925754,0.03962163126896301,0.5384615384615384,0.0
word,time,132,"{'wrong': 66.0, 'right': 66.0}",30,"{'right': 15.0, 'wrong': 15.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 8})",0.02914122399629844,0.5078828828828829,0.5,0.5080831408775982,-0.008083140877598205,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 16})",0.0005562771410977871,0.5022522522522522,0.5909090909090909,0.5,0.09090909090909094,0.5909090909090909,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 16})",0.0005562771410977871,0.5033783783783784,0.5,0.5034642032332564,-0.0034642032332563577,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.0005562771410977871,0.5,0.4090909090909091,0.5023094688221709,-0.09321855973126175,0.4090909090909091,0.0
word,great,20,"{'wrong': 10.0, 'right': 10.0}",16,"{'wrong': 8.0, 'right': 8.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0.0,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0.0,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 9})",0.0019620880849990016,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 10})",0.007958997917494562,0.5,0.5,0.5,0.0,0.5,0.0
word,wo,68,"{'right': 34.0, 'wrong': 34.0}",18,"{'right': 9.0, 'wrong': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 4})",0.042628120498131764,0.5078828828828829,0.5,0.5080275229357798,-0.008027522935779796,0.5,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 4})",0.042628120498131764,0.5022522522522522,0.5,0.5022935779816514,-0.002293577981651418,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 12})",0.014362591564146605,0.5033783783783784,0.5,0.5034403669724771,-0.0034403669724770714,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 6})",0.014362591564146605,0.5,0.5,0.5,0.0,0.5,0.0
word,them,128,"{'right': 64.0, 'wrong': 64.0}",36,"{'right': 18.0, 'wrong': 18.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 18})",0.0,0.5078828828828829,0.45,0.5092165898617511,-0.0592165898617511,0.45,0.0,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 19})",0.0003861502462535575,0.5022522522522522,0.5,0.5023041474654378,-0.0023041474654378336,0.5,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 18})",0.0,0.5033783783783784,0.5,0.5034562211981567,-0.003456221198156695,0.5,0.0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 18})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,law,24,"{'wrong': 12.0, 'right': 12.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 7})",0.0,0.5078828828828829,0.375,0.509090909090909,-0.13409090909090904,0.375,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5022522522522522,0.625,0.5011363636363636,0.1238636363636364,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5033783783783784,0.375,0.5045454545454545,-0.12954545454545452,0.375,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,able,42,"{'right': 21.0, 'wrong': 21.0}",26,"{'right': 13.0, 'wrong': 13.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.0007409248339391838,0.5078828828828829,0.42857142857142855,0.5091533180778032,-0.08058188950637463,0.42857142857142855,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.0007409248339391838,0.5022522522522522,0.5,0.5022883295194508,-0.0022883295194507935,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 14})",0.0007409248339391838,0.5033783783783784,0.5,0.5034324942791762,-0.003432494279176246,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.0007409248339391838,0.5,0.5,0.5,0.0,0.5,0.0
word,already,72,"{'right': 36.0, 'wrong': 36.0}",12,"{'wrong': 6.0, 'right': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 4})",0.014362591564146605,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 4})",0.014362591564146605,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 8})",0.014362591564146605,0.5,0.5,0.5,0.0,0.5,0.0
word,like,92,"{'right': 46.0, 'wrong': 46.0}",24,"{'right': 12.0, 'wrong': 12.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.0,0.5078828828828829,0.5714285714285714,0.5068649885583524,0.06456358287021902,0.5714285714285714,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 10})",0.003500705081291123,0.5022522522522522,0.5,0.5022883295194508,-0.0022883295194507935,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.0,0.5033783783783784,0.42857142857142855,0.5045766590389016,-0.07600523046747304,0.42857142857142855,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.0,0.5,0.42857142857142855,0.5011441647597255,-0.0725727361882969,0.42857142857142855,0.0
word,person,52,"{'wrong': 26.0, 'right': 26.0}",18,"{'right': 9.0, 'wrong': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 10})",0.0015487972908633674,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.0015487972908633674,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.0015487972908633674,0.5,0.5,0.5,0.0,0.5,0.0
word,very,56,"{'right': 28.0, 'wrong': 28.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5022522522522522,0.625,0.5011363636363636,0.1238636363636364,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5033783783783784,0.375,0.5045454545454545,-0.12954545454545452,0.375,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,these,138,"{'right': 69.0, 'wrong': 69.0}",98,"{'right': 49.0, 'wrong': 49.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 50})",5.206796645012722e-05,0.5078828828828829,0.56,0.5047732696897375,0.055226730310262595,0.56,0.0,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 48})",5.206796645012722e-05,0.5022522522522522,0.46,0.5047732696897375,-0.04477326968973744,0.46,0.0,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 50})",5.206796645012722e-05,0.5033783783783784,0.52,0.5023866348448688,0.017613365155131233,0.52,0.0,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 50})",5.206796645012722e-05,0.5,0.52,0.4988066825775656,0.02119331742243441,0.52,0.0
word,others,16,"{'right': 8.0, 'wrong': 8.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,learning,42,"{'wrong': 21.0, 'right': 21.0}",18,"{'wrong': 9.0, 'right': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.0015487972908633674,0.5078828828828829,0.4,0.5091116173120729,-0.10911161731207286,0.4,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.0015487972908633674,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 10})",0.0015487972908633674,0.5,0.5,0.5,0.0,0.5,0.0
word,force,20,"{'wrong': 10.0, 'right': 10.0}",14,"{'right': 7.0, 'wrong': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5033783783783784,0.625,0.5022727272727273,0.12272727272727268,0.625,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,who,64,"{'right': 32.0, 'wrong': 32.0}",44,"{'wrong': 22.0, 'right': 22.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 20})",0.0010355571599063706,0.5078828828828829,0.5,0.5081018518518519,-0.00810185185185186,0.5,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 22})",0.0,0.5022522522522522,0.5,0.5023148148148148,-0.0023148148148147696,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 20})",0.0010355571599063706,0.5033783783783784,0.5,0.5034722222222222,-0.00347222222222221,0.5,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 22})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,get,142,"{'right': 71.0, 'wrong': 71.0}",26,"{'right': 13.0, 'wrong': 13.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 16})",0.00676271409453617,0.5078828828828829,0.5,0.5080459770114942,-0.008045977011494232,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.0007409248339391838,0.5022522522522522,0.5,0.5022988505747127,-0.0022988505747126853,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 10})",0.00676271409453617,0.5033783783783784,0.5555555555555556,0.5022988505747127,0.053256704980842895,0.5555555555555556,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.0007409248339391838,0.5,0.5,0.5,0.0,0.5,0.0
word,lead,36,"{'right': 18.0, 'wrong': 18.0}",32,"{'right': 16.0, 'wrong': 16.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 16})",0.0,0.5078828828828829,0.5,0.5080459770114942,-0.008045977011494232,0.5,0.0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0.0,0.5022522522522522,0.5,0.5022988505747127,-0.0022988505747126853,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 18})",0.0019620880849990016,0.5033783783783784,0.5555555555555556,0.5022988505747127,0.053256704980842895,0.5555555555555556,0.0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,up,36,"{'right': 18.0, 'wrong': 18.0}",18,"{'wrong': 9.0, 'right': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5078828828828829,0.4,0.5091116173120729,-0.10911161731207286,0.4,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.0,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.0015487972908633674,0.5,0.5,0.5,0.0,0.5,0.0
word,usually,20,"{'right': 10.0, 'wrong': 10.0}",36,"{'right': 18.0, 'wrong': 18.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 16})",0.0015487972908633674,0.5078828828828829,0.5,0.5080645161290323,-0.008064516129032251,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 16})",0.0015487972908633674,0.5022522522522522,0.55,0.5011520737327189,0.04884792626728118,0.55,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 16})",0.0015487972908633674,0.5033783783783784,0.55,0.5023041474654378,0.04769585253456221,0.55,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 16})",0.0015487972908633674,0.5,0.5,0.5,0.0,0.5,0.0
word,hard,22,"{'wrong': 11.0, 'right': 11.0}",12,"{'wrong': 6.0, 'right': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5078828828828829,0.625,0.5068181818181818,0.11818181818181817,0.625,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 7})",0.003500705081291123,0.5033783783783784,0.625,0.5022727272727273,0.12272727272727268,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,might,32,"{'wrong': 16.0, 'right': 16.0}",14,"{'right': 7.0, 'wrong': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5022522522522522,0.625,0.5011363636363636,0.1238636363636364,0.625,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,moderation,12,"{'right': 6.0, 'wrong': 6.0}",30,"{'wrong': 15.0, 'right': 15.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 16})",0.0005562771410977871,0.5078828828828829,0.5625,0.5068807339449541,0.05561926605504586,0.5625,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.0005562771410977871,0.5022522522522522,0.5,0.5022935779816514,-0.002293577981651418,0.5,0.0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 14})",0.0005562771410977871,0.5033783783783784,0.5,0.5034403669724771,-0.0034403669724770714,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 16})",0.0005562771410977871,0.5,0.5,0.5,0.0,0.5,0.0
word,did,34,"{'wrong': 17.0, 'right': 17.0}",12,"{'right': 6.0, 'wrong': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 4, 'right': 8})",0.014362591564146605,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 3})",0.033822075568605205,0.5033783783783784,0.4,0.5045558086560364,-0.10455580865603642,0.4,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 4})",0.014362591564146605,0.5,0.5,0.5,0.0,0.5,0.0
word,change,20,"{'wrong': 10.0, 'right': 10.0}",16,"{'wrong': 8.0, 'right': 8.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.0,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.0,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.007958997917494562,0.5033783783783784,0.3,0.5056947608200456,-0.20569476082004562,0.3,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.0,0.5,0.4,0.5011389521640092,-0.10113895216400914,0.4,0.0
word,never,34,"{'wrong': 17.0, 'right': 17.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 4})",0.05067183698556589,0.5078828828828829,0.5,0.5080645161290323,-0.008064516129032251,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 14})",0.021005925701837062,0.5022522522522522,0.6,0.5,0.09999999999999998,0.6,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 4})",0.05067183698556589,0.5033783783783784,0.5,0.5034562211981567,-0.003456221198156695,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 12})",0.005059389928987596,0.5,0.5,0.5,0.0,0.5,0.0
word,turn,12,"{'right': 6.0, 'wrong': 6.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5033783783783784,0.625,0.5022727272727273,0.12272727272727268,0.625,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,lack,26,"{'wrong': 13.0, 'right': 13.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.0025663438473836828,0.5078828828828829,0.625,0.5068181818181818,0.11818181818181817,0.625,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.0025663438473836828,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.0025663438473836828,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,decision,18,"{'wrong': 9.0, 'right': 9.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.0025663438473836828,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 6})",0.0025663438473836828,0.5022522522522522,0.375,0.5034090909090909,-0.12840909090909092,0.375,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.0025663438473836828,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.0025663438473836828,0.5,0.5,0.5,0.0,0.5,0.0
word,drug,46,"{'wrong': 23.0, 'right': 23.0}",42,"{'wrong': 21.0, 'right': 21.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 22})",0.00028363436526355687,0.5078828828828829,0.5454545454545454,0.5069284064665127,0.0385261389880327,0.5454545454545454,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 22})",0.00028363436526355687,0.5022522522522522,0.5,0.5023094688221709,-0.002309468822170868,0.5,0.0,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",0.00028363436526355687,0.5033783783783784,0.45454545454545453,0.5046189376443418,-0.05007348309888732,0.45454545454545453,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 20})",0.00028363436526355687,0.5,0.45454545454545453,0.5011547344110855,-0.04660927986563096,0.45454545454545453,0.0
word,every,14,"{'right': 7.0, 'wrong': 7.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 10})",0.0,0.5078828828828829,0.5,0.5079908675799086,-0.007990867579908634,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 8})",0.005059389928987596,0.5022522522522522,0.5,0.502283105022831,-0.0022831050228310223,0.5,0.0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 9})",0.0012536620683131234,0.5033783783783784,0.5833333333333334,0.502283105022831,0.08105022831050235,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 8})",0.005059389928987596,0.5,0.5,0.5,0.0,0.5,0.0
word,lot,34,"{'right': 17.0, 'wrong': 17.0}",12,"{'wrong': 6.0, 'right': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 4})",0.014362591564146605,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0.0,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5,0.5,0.5,0.0,0.5,0.0
word,knowledge,20,"{'wrong': 10.0, 'right': 10.0}",22,"{'wrong': 11.0, 'right': 11.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 12})",0.0010355571599063706,0.5078828828828829,0.5,0.5079908675799086,-0.007990867579908634,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 12})",0.0010355571599063706,0.5022522522522522,0.5,0.502283105022831,-0.0022831050228310223,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 12})",0.0010355571599063706,0.5033783783783784,0.5,0.5034246575342466,-0.003424657534246589,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.0010355571599063706,0.5,0.5,0.5,0.0,0.5,0.0
word,sometimes,16,"{'right': 8.0, 'wrong': 8.0}",18,"{'right': 9.0, 'wrong': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.0,0.5078828828828829,0.5,0.5080091533180778,-0.008009153318077833,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5022522522522522,0.5,0.5022883295194508,-0.0022883295194507935,0.5,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 6})",0.014362591564146605,0.5033783783783784,0.5,0.5034324942791762,-0.003432494279176246,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 10})",0.0015487972908633674,0.5,0.5,0.5,0.0,0.5,0.0
word,wa,34,"{'right': 17.0, 'wrong': 17.0}",12,"{'right': 6.0, 'wrong': 6.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 8})",0.014362591564146605,0.5078828828828829,0.5,0.5079545454545454,-0.007954545454545436,0.5,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0.0,0.5022522522522522,0.5,0.5022727272727273,-0.002272727272727315,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0.0,0.5033783783783784,0.5,0.5034090909090909,-0.003409090909090917,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 4, 'right': 8})",0.014362591564146605,0.5,0.5,0.5,0.0,0.5,0.0
word,cause,12,"{'wrong': 6.0, 'right': 6.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 8})",0.005059389928987596,0.5078828828828829,0.5,0.5080091533180778,-0.008009153318077833,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 10})",0.0,0.5022522522522522,0.5,0.5022883295194508,-0.0022883295194507935,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 10})",0.0,0.5033783783783784,0.42857142857142855,0.5045766590389016,-0.07600523046747304,0.42857142857142855,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 8})",0.005059389928987596,0.5,0.42857142857142855,0.5011441647597255,-0.0725727361882969,0.42857142857142855,0.0
word,different,14,"{'right': 7.0, 'wrong': 7.0}",26,"{'right': 13.0, 'wrong': 13.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.0007409248339391838,0.5078828828828829,0.5,0.5080459770114942,-0.008045977011494232,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 16})",0.00676271409453617,0.5022522522522522,0.5555555555555556,0.5011494252873563,0.05440613026819929,0.5555555555555556,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.0007409248339391838,0.5033783783783784,0.5,0.503448275862069,-0.0034482758620689724,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 10})",0.00676271409453617,0.5,0.5,0.5,0.0,0.5,0.0
word,violence,24,"{'right': 12.0, 'wrong': 12.0}",18,"{'wrong': 9.0, 'right': 9.0}",0.0,0.0,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5078828828828829,0.5,0.5079726651480638,-0.007972665148063829,0.5,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.0015487972908633674,0.5022522522522522,0.5,0.5022779043280182,-0.002277904328018221,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 10})",0.0015487972908633674,0.5033783783783784,0.5,0.5034168564920274,-0.003416856492027387,0.5,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.0015487972908633674,0.5,0.5,0.5,0.0,0.5,0.0


==> COPA/return_COPA.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
sentiment,sent_any,267,"{'right': 143.0, 'wrong': 124.0}",256,"{'right': 151.0, 'wrong': 105.0}",0.001265974,0.008071899,0.001496574,0.001264081,"defaultdict(<class 'int'>, {'right': 159, 'wrong': 143})",4.15E-05,0.504,0.502347418,0.505226481,-0.002879063,0.501930502,0.000416916,"defaultdict(<class 'int'>, {'right': 134, 'wrong': 168})",0.004228008,0.538,0.563380282,0.519163763,0.044216519,0.586872587,-0.023492305,"defaultdict(<class 'int'>, {'right': 154, 'wrong': 148})",0.000329597,0.674,0.671361502,0.675958188,-0.004596686,0.656370656,0.014990846,"defaultdict(<class 'int'>, {'wrong': 150, 'right': 152})",0.000521533,0.69,0.718309859,0.668989547,0.049320312,0.722007722,-0.003697863
word,went,26,"{'right': 18.0, 'wrong': 8.0}",21,"{'wrong': 11.0, 'right': 10.0}",0.036982249,0.000566893,0.024256048,0.036095997,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 8})",0.001755913,0.504,0.4,0.508333333,-0.108333333,0.428571429,-0.028571429,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.011483713,0.538,0.6,0.535416667,0.064583333,0.619047619,-0.019047619,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.011483713,0.674,0.75,0.670833333,0.079166667,0.761904762,-0.011904762,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 7})",6.40E-05,0.69,0.7,0.689583333,0.010416667,0.714285714,-0.014285714
word,got,24,"{'wrong': 16.0, 'right': 8.0}",33,"{'wrong': 17.0, 'right': 16.0}",0.027777778,0.000229568,0.01192489,0.027448498,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.002813346,0.504,0.555555556,0.501057082,0.054498473,0.571428571,-0.015873016,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 16})",0.019732803,0.538,0.444444444,0.543340381,-0.098895936,0.464285714,-0.01984127,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 18})",0.009833568,0.674,0.555555556,0.680761099,-0.125205544,0.571428571,-0.015873016,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 7})",0.112521214,0.69,0.592592593,0.695560254,-0.102967661,0.607142857,-0.014550265
word,for,34,"{'right': 22.0, 'wrong': 12.0}",25,"{'wrong': 12.0, 'right': 13.0}",0.021626298,0.0004,0.008329551,0.021446908,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 6})",0.009078206,0.504,0.6,0.498947368,0.101052632,0.576923077,0.023076923,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 8})",0.001157659,0.538,0.52,0.538947368,-0.018947368,0.5,0.02,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 15})",0.002592132,0.674,0.76,0.669473684,0.090526316,0.769230769,-0.009230769,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.017521835,0.69,0.8,0.684210526,0.115789474,0.807692308,-0.007692308
word,with,34,"{'right': 13.0, 'wrong': 21.0}",18,"{'wrong': 11.0, 'right': 7.0}",0.01384083,0.012345679,2.25E-05,0.013840518,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 11})",0.00703499,0.504,0.352941176,0.50931677,-0.156375594,0.380952381,-0.028011204,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 6})",0.006844433,0.538,0.470588235,0.540372671,-0.069784436,0.380952381,0.089635854,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 13})",0.021924566,0.674,0.705882353,0.672877847,0.033004506,0.714285714,-0.008403361,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 8})",0.032628996,0.69,0.823529412,0.685300207,0.138229205,0.857142857,-0.033613445
typo,typo,49,"{'wrong': 29.0, 'right': 20.0}",35,"{'right': 18.0, 'wrong': 17.0}",0.008433986,0.000204082,0.005676067,0.00838625,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 16})",0.010916555,0.504,0.387096774,0.511727079,-0.124630305,0.375,0.012096774,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 14})",0.020745648,0.538,0.516129032,0.539445629,-0.023316597,0.5,0.016129032,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 16})",0.000672942,0.674,0.709677419,0.671641791,0.038035628,0.71875,-0.009072581,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 19})",0.007200881,0.69,0.612903226,0.695095949,-0.082192723,0.625,-0.012096774
word,into,17,"{'wrong': 10.0, 'right': 7.0}",22,"{'right': 14.0, 'wrong': 8.0}",0.007785467,0.018595041,0.025500475,0.007589444,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 10})",0.027029182,0.504,0.454545455,0.506276151,-0.051730696,0.428571429,0.025974026,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 19})",0.036343308,0.538,0.590909091,0.535564854,0.055344237,0.535714286,0.055194805,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",0.001401444,0.674,0.681818182,0.673640167,0.008178014,0.678571429,0.003246753,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 13})",0.007723122,0.69,0.681818182,0.690376569,-0.008558387,0.678571429,0.003246753
word,on,55,"{'right': 23.0, 'wrong': 32.0}",45,"{'wrong': 21.0, 'right': 24.0}",0.006694215,0.001111111,0.006660499,0.006649776,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.020625138,0.504,0.465116279,0.507658643,-0.042542364,0.47826087,-0.01314459,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 17})",0.002162864,0.538,0.511627907,0.5404814,-0.028853493,0.543478261,-0.031850354,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 27})",0.010454293,0.674,0.534883721,0.687089716,-0.152205995,0.52173913,0.01314459,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 19})",0.017405248,0.69,0.651162791,0.693654267,-0.042491476,0.608695652,0.042467139
word,took,21,"{'wrong': 12.0, 'right': 9.0}",17,"{'wrong': 9.0, 'right': 8.0}",0.005102041,0.000865052,0.00089205,0.005097492,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 5})",0.012514548,0.504,0.533333333,0.503092784,0.03024055,0.5,0.033333333,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.008086358,0.538,0.6,0.536082474,0.063917526,0.625,-0.025,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",0.000128047,0.674,0.333333333,0.684536082,-0.351202749,0.3125,0.020833333,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 6})",0.028894016,0.69,0.666666667,0.690721649,-0.024054983,0.6875,-0.020833333
word,to,118,"{'right': 51.0, 'wrong': 67.0}",99,"{'right': 51.0, 'wrong': 48.0}",0.00459638,0.000229568,0.003453779,0.004580533,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 27})",0.015560828,0.504,0.534090909,0.497572816,0.036518094,0.549450549,-0.01535964,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 47})",0.000413226,0.538,0.602272727,0.524271845,0.078000883,0.615384615,-0.013111888,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 50})",0.003024173,0.674,0.670454545,0.674757282,-0.004302736,0.659340659,0.011113886,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 41})",0.000470322,0.69,0.670454545,0.694174757,-0.023720212,0.681318681,-0.010864136
sentiment,negative,201,"{'right': 114.0, 'wrong': 87.0}",192,"{'right': 111.0, 'wrong': 81.0}",0.004511027,0.006103516,6.14E-05,0.00451075,"defaultdict(<class 'int'>, {'right': 125, 'wrong': 97})",8.55E-06,0.504,0.478527607,0.516320475,-0.037792867,0.461139896,0.017387711,"defaultdict(<class 'int'>, {'right': 106, 'wrong': 116})",0.004035358,0.538,0.54601227,0.534124629,0.011887641,0.554404145,-0.008391875,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 114})",0.001449345,0.674,0.693251534,0.664688427,0.028563106,0.683937824,0.00931371,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 111})",0.00226748,0.69,0.711656442,0.679525223,0.032131219,0.730569948,-0.018913506
word,friend,30,"{'right': 13.0, 'wrong': 17.0}",17,"{'wrong': 8.0, 'right': 9.0}",0.004444444,0.000865052,0.004629135,0.004423918,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 7})",0.015919079,0.504,0.6,0.502040816,0.097959184,0.545454545,0.054545455,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",6.27E-05,0.538,0.6,0.536734694,0.063265306,0.636363636,-0.036363636,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 7})",0.015919079,0.674,0.6,0.675510204,-0.075510204,0.545454545,0.054545455,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 8})",6.27E-05,0.69,0.9,0.685714286,0.214285714,0.909090909,-0.009090909
word,out,23,"{'wrong': 13.0, 'right': 10.0}",40,"{'right': 19.0, 'wrong': 21.0}",0.004253308,0.000625,0.000815585,0.004249841,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 16})",0.001500626,0.504,0.5,0.504329004,-0.004329004,0.5,0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 17})",0.000462608,0.538,0.473684211,0.543290043,-0.069605833,0.475,-0.001315789,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 17})",0.012940716,0.674,0.710526316,0.670995671,0.039530645,0.725,-0.014473684,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 16})",0.017125275,0.69,0.736842105,0.686147186,0.050694919,0.75,-0.013157895
sentiment,positive,66,"{'wrong': 37.0, 'right': 29.0}",64,"{'wrong': 24.0, 'right': 40.0}",0.003673095,0.015625,0.017399389,0.003609738,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 36})",5.69E-05,0.504,0.576271186,0.494331066,0.081940121,0.586666667,-0.01039548,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 29})",0.003080787,0.538,0.610169492,0.528344671,0.08182482,0.653333333,-0.043163842,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 37})",0.004822745,0.674,0.576271186,0.68707483,-0.110803643,0.52,0.056271186,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 41})",0.002680865,0.69,0.711864407,0.68707483,0.024789577,0.68,0.031864407
word,his,93,"{'right': 41.0, 'wrong': 52.0}",98,"{'wrong': 49.0, 'right': 49.0}",0.003497514,0,0.001755937,0.003491378,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 37})",0.002073992,0.504,0.492537313,0.505773672,-0.013236359,0.492537313,0,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 49})",0.001755937,0.538,0.492537313,0.545034642,-0.052497329,0.492537313,0,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 55})",2.20E-06,0.674,0.611940299,0.683602771,-0.071662473,0.611940299,0,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 45})",0.000169579,0.69,0.641791045,0.697459584,-0.05566854,0.641791045,0
word,they,38,"{'right': 21.0, 'wrong': 17.0}",44,"{'wrong': 21.0, 'right': 23.0}",0.002770083,0.000516529,0.000449756,0.002768838,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 22})",0.002770713,0.504,0.84,0.486315789,0.353684211,0.851851852,-0.011851852,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 23})",0.00138954,0.538,0.68,0.530526316,0.149473684,0.703703704,-0.023703704,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 22})",0.002770713,0.674,0.8,0.667368421,0.132631579,0.814814815,-0.014814815,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 22})",0.002770713,0.69,0.72,0.688421053,0.031578947,0.740740741,-0.020740741
word,a,156,"{'right': 86.0, 'wrong': 70.0}",145,"{'right': 75.0, 'wrong': 70.0}",0.002629849,0.000297265,0.000582232,0.002628318,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 93})",0.002434656,0.504,0.537190083,0.493403694,0.043786389,0.555555556,-0.018365473,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 66})",0.006205167,0.538,0.553719008,0.53298153,0.020737478,0.563492063,-0.009773055,"defaultdict(<class 'int'>, {'right': 85, 'wrong': 65})",0.000120018,0.674,0.652892562,0.680738786,-0.027846224,0.642857143,0.010035419,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 83})",2.13E-06,0.69,0.685950413,0.691292876,-0.005342463,0.674603175,0.011347239
word,wa,131,"{'right': 72.0, 'wrong': 59.0}",126,"{'right': 66.0, 'wrong': 60.0}",0.002461978,0.000566893,0.000334891,0.002461153,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 53})",0.001221287,0.504,0.544444444,0.495121951,0.049322493,0.53125,0.013194444,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 59})",5.88E-06,0.538,0.577777778,0.529268293,0.048509485,0.572916667,0.004861111,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 68})",0.00210154,0.674,0.566666667,0.697560976,-0.130894309,0.5625,0.004166667,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 68})",0.000596603,0.69,0.688888889,0.690243902,-0.001355014,0.697916667,-0.009027778
word,'s,31,"{'wrong': 17.0, 'right': 14.0}",16,"{'right': 8.0, 'wrong': 8.0}",0.002341311,0,0.001173867,0.002338564,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 5})",0.028667729,0.504,0.428571429,0.50617284,-0.077601411,0.428571429,0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.015199304,0.538,0.428571429,0.541152263,-0.112580835,0.428571429,0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 6})",0.003029172,0.674,0.857142857,0.66872428,0.188418577,0.857142857,0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 8})",0.001173867,0.69,0.642857143,0.691358025,-0.048500882,0.642857143,0
tense,present,116,"{'right': 63.0, 'wrong': 53.0}",108,"{'wrong': 50.0, 'right': 58.0}",0.001857907,0.001371742,1.85E-05,0.001857873,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 52})",0.004503236,0.504,0.597701149,0.484261501,0.113439648,0.610526316,-0.012825166,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 57})",0.001339887,0.538,0.632183908,0.518159806,0.114024102,0.642105263,-0.009921355,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 58})",0.000930974,0.674,0.643678161,0.680387409,-0.036709248,0.652631579,-0.008953418,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 55})",0.002380721,0.69,0.67816092,0.692493947,-0.014333027,0.684210526,-0.006049607
word,in,63,"{'wrong': 29.0, 'right': 34.0}",70,"{'right': 34.0, 'wrong': 36.0}",0.001574704,0.000204082,0.001457937,0.00157241,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 9})",0.071132823,0.504,0.46875,0.509174312,-0.040424312,0.484848485,-0.016098485,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 44})",0.011472519,0.538,0.59375,0.529816514,0.063933486,0.590909091,0.002840909,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 44})",0.011472519,0.674,0.609375,0.683486239,-0.074111239,0.606060606,0.003314394,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 35})",0.000333651,0.69,0.828125,0.669724771,0.158400229,0.833333333,-0.005208333
word,turned,13,"{'wrong': 6.0, 'right': 7.0}",12,"{'wrong': 6.0, 'right': 6.0}",0.00147929,0,0.000740925,0.001478194,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 7})",0.007450632,0.504,0.416666667,0.506147541,-0.089480874,0.416666667,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 3})",0.02468464,0.538,0.583333333,0.536885246,0.046448087,0.583333333,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 3})",0.02468464,0.674,0.75,0.672131148,0.077868852,0.75,0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 1})",0.097155785,0.69,0.583333333,0.692622951,-0.109289617,0.583333333,0
word,from,28,"{'wrong': 15.0, 'right': 13.0}",18,"{'wrong': 12.0, 'right': 6.0}",0.00127551,0.027777778,0.00897194,0.001264118,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.00409785,0.504,0.352941176,0.50931677,-0.156375594,0.304347826,0.04859335,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",0.001150553,0.538,0.647058824,0.534161491,0.112897333,0.608695652,0.038363171,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 8})",0.020994164,0.674,0.705882353,0.672877847,0.033004506,0.782608696,-0.076726343,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",0.001150553,0.69,0.529411765,0.695652174,-0.166240409,0.52173913,0.007672634
word,of,34,"{'wrong': 16.0, 'right': 18.0}",54,"{'wrong': 24.0, 'right': 30.0}",0.000865052,0.00308642,0.000344275,0.000864754,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 28})",7.72E-06,0.504,0.333333333,0.522123894,-0.18879056,0.351851852,-0.018518519,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 34})",0.004629135,0.538,0.520833333,0.539823009,-0.018989676,0.481481481,0.039351852,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 32})",7.72E-06,0.674,0.708333333,0.670353982,0.037979351,0.740740741,-0.032407407,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 36})",0.002536075,0.69,0.8125,0.67699115,0.13550885,0.796296296,0.016203704
word,put,17,"{'right': 9.0, 'wrong': 8.0}",20,"{'wrong': 11.0, 'right': 9.0}",0.000865052,0.0025,0.003157782,0.000862325,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 7})",0.012215485,0.504,0.388888889,0.508298755,-0.119409866,0.4,-0.011111111,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 12})",0.002805832,0.538,0.666666667,0.533195021,0.133471646,0.7,-0.033333333,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 8})",0.01396795,0.674,0.555555556,0.678423237,-0.122867681,0.55,0.005555556,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 11})",0.000432963,0.69,0.777777778,0.686721992,0.091055786,0.75,0.027777778
word,up,21,"{'right': 11.0, 'wrong': 10.0}",32,"{'wrong': 16.0, 'right': 16.0}",0.000566893,0,0.000283634,0.000566733,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 18})",0.003734931,0.504,0.482758621,0.505307856,-0.022549235,0.482758621,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 13})",0.006960574,0.538,0.586206897,0.535031847,0.051175049,0.586206897,0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 15})",0.001516627,0.674,0.689655172,0.673036093,0.016619079,0.689655172,0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 18})",0.000754289,0.69,0.793103448,0.683651805,0.109451644,0.793103448,0
word,off,23,"{'wrong': 11.0, 'right': 12.0}",17,"{'wrong': 8.0, 'right': 9.0}",0.00047259,0.000865052,2.95E-05,0.000472576,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 6})",0.018250173,0.504,0.588235294,0.501035197,0.087200097,0.611111111,-0.022875817,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 9})",0.000236425,0.538,0.294117647,0.546583851,-0.252466204,0.333333333,-0.039215686,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 7})",0.004071354,0.674,0.705882353,0.672877847,0.033004506,0.666666667,0.039215686,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 9})",0.000236425,0.69,0.529411765,0.695652174,-0.166240409,0.555555556,-0.026143791
word,were,23,"{'right': 12.0, 'wrong': 11.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.00047259,0,0.000236425,0.000472478,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 8})",0.00747498,0.504,0.5625,0.502066116,0.060433884,0.5625,0,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 11})",0.000401459,0.538,0.375,0.54338843,-0.16838843,0.375,0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 10})",0.000236425,0.674,0.5625,0.67768595,-0.11518595,0.5625,0,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 9})",0.002577531,0.69,0.8125,0.685950413,0.126549587,0.8125,0
word,my,46,"{'right': 22.0, 'wrong': 24.0}",52,"{'right': 19.0, 'wrong': 33.0}",0.00047259,0.018121302,0.006545903,0.000469506,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 29})",0.000760674,0.504,0.526315789,0.502164502,0.024151287,0.461538462,0.064777328,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 33})",0.000236425,0.538,0.578947368,0.534632035,0.044315334,0.615384615,-0.036437247,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 34})",2.17E-05,0.674,0.736842105,0.668831169,0.068010936,0.692307692,0.044534413,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 37})",0.003399372,0.69,0.526315789,0.703463203,-0.177147414,0.576923077,-0.050607287
word,the,493,"{'right': 237.0, 'wrong': 256.0}",475,"{'wrong': 249.0, 'right': 226.0}",0.000371324,0.00058615,1.22E-05,0.00037132,"defaultdict(<class 'int'>, {'right': 247, 'wrong': 251})",0.000116406,0.504,0.491039427,0.520361991,-0.029322564,0.503311258,-0.012271832,"defaultdict(<class 'int'>, {'right': 260, 'wrong': 238})",0.000855498,0.538,0.544802867,0.529411765,0.015391103,0.559602649,-0.014799782,"defaultdict(<class 'int'>, {'wrong': 251, 'right': 247})",0.000116406,0.674,0.713261649,0.624434389,0.08882726,0.708609272,0.004652377,"defaultdict(<class 'int'>, {'wrong': 252, 'right': 246})",8.78E-05,0.69,0.670250896,0.714932127,-0.044681231,0.675496689,-0.005245793
word,i,149,"{'wrong': 77.0, 'right': 72.0}",185,"{'right': 89.0, 'wrong': 96.0}",0.000281519,0.000357925,2.29E-06,0.000281518,"defaultdict(<class 'int'>, {'right': 104, 'wrong': 88})",0.001709956,0.504,0.509803922,0.502512563,0.007291359,0.532110092,-0.02230617,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 98})",0.00036985,0.538,0.5,0.547738693,-0.047738693,0.513761468,-0.013761468,"defaultdict(<class 'int'>, {'right': 95, 'wrong': 97})",6.70E-05,0.674,0.617647059,0.688442211,-0.070795152,0.623853211,-0.006206152,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 90})",0.000104958,0.69,0.676470588,0.693467337,-0.016996748,0.660550459,0.01592013
word,him,33,"{'right': 16.0, 'wrong': 17.0}",41,"{'wrong': 20.0, 'right': 21.0}",0.000229568,0.000148721,0.000373969,0.000229483,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",0.00075923,0.504,0.407407407,0.509513742,-0.102106335,0.392857143,0.014550265,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",0.00075923,0.538,0.444444444,0.543340381,-0.098895936,0.428571429,0.015873016,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 20})",3.75E-05,0.674,0.62962963,0.67653277,-0.04690314,0.642857143,-0.013227513,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 21})",0.000114815,0.69,0.592592593,0.695560254,-0.102967661,0.607142857,-0.014550265
word,she,149,"{'wrong': 73.0, 'right': 76.0}",124,"{'wrong': 64.0, 'right': 60.0}",0.000101347,0.000260146,0.000343171,0.000101312,"defaultdict(<class 'int'>, {'right': 70, 'wrong': 58})",0.00067977,0.504,0.528571429,0.5,0.028571429,0.540540541,-0.011969112,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 59})",0.001208363,0.538,0.6,0.527906977,0.072093023,0.581081081,0.018918919,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 60})",0.000224758,0.674,0.714285714,0.66744186,0.046843854,0.72972973,-0.015444015,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 65})",0.00015985,0.69,0.771428571,0.676744186,0.094684385,0.77027027,0.001158301
word,he,152,"{'wrong': 77.0, 'right': 75.0}",189,"{'wrong': 97.0, 'right': 92.0}",4.33E-05,0.000174967,2.21E-05,4.32816E-05,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 95})",0.000142615,0.504,0.509433962,0.502538071,0.006895891,0.522522523,-0.01308856,"defaultdict(<class 'int'>, {'right': 97, 'wrong': 97})",2.16E-05,0.538,0.518867925,0.543147208,-0.024279284,0.531531532,-0.012663607,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 94})",0.000242983,0.674,0.575471698,0.700507614,-0.125035916,0.585585586,-0.010113887,"defaultdict(<class 'int'>, {'right': 102, 'wrong': 92})",0.000523615,0.69,0.716981132,0.682741117,0.034240015,0.72972973,-0.012748598
word,it,85,"{'right': 43.0, 'wrong': 42.0}",78,"{'right': 43.0, 'wrong': 35.0}",3.46E-05,0.002629849,0.001034306,3.45663E-05,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 39})",0.000827872,0.504,0.531914894,0.501103753,0.030811141,0.509090909,0.022823985,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 44})",0.000153317,0.538,0.531914894,0.538631347,-0.006716453,0.509090909,0.022823985,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 41})",0.000151054,0.674,0.531914894,0.688741722,-0.156826828,0.545454545,-0.013539652,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 47})",0.000827872,0.69,0.744680851,0.684326711,0.06035414,0.690909091,0.05377176
word,her,125,"{'right': 63.0, 'wrong': 62.0}",69,"{'wrong': 38.0, 'right': 31.0}",1.60E-05,0.002572989,0.001501427,1.5976E-05,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 43})",0.002446645,0.504,0.461538462,0.508928571,-0.04739011,0.423728814,0.037809648,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 34})",0.001186796,0.538,0.596153846,0.53125,0.064903846,0.644067797,-0.04791395,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 39})",0.000147216,0.674,0.711538462,0.669642857,0.041895604,0.711864407,-0.000325945,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 36})",0.000249247,0.69,0.730769231,0.685267857,0.045501374,0.762711864,-0.031942634
tense,past,995,"{'right': 495.0, 'wrong': 500.0}",991,"{'right': 494.0, 'wrong': 497.0}",6.31E-06,2.29E-06,4.99E-07,6.31297E-06,"defaultdict(<class 'int'>, {'wrong': 502, 'right': 492})",3.17E-06,0.504,0.504,0,0.504,0.500994036,0.003005964,"defaultdict(<class 'int'>, {'wrong': 500, 'right': 494})",1.28E-07,0.538,0.538,0,0.538,0.536779324,0.001220676,"defaultdict(<class 'int'>, {'right': 498, 'wrong': 496})",6.19E-06,0.674,0.674,0,0.674,0.675944334,-0.001944334,"defaultdict(<class 'int'>, {'wrong': 499, 'right': 495})",1.25E-07,0.69,0.69,0,0.69,0.687872763,0.002127237
word,an,14,"{'right': 7.0, 'wrong': 7.0}",20,"{'right': 13.0, 'wrong': 7.0}",0,0.0225,0.011557699,0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.000740925,0.504,0.6,0.5,0.1,0.653846154,-0.053846154,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 9})",0.012175564,0.538,0.4,0.54375,-0.14375,0.307692308,0.092307692,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 11})",0.002979221,0.674,0.8,0.66875,0.13125,0.846153846,-0.046153846,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 13})",0,0.69,1,0.677083333,0.322916667,1,0
word,their,16,"{'right': 8.0, 'wrong': 8.0}",21,"{'right': 10.0, 'wrong': 11.0}",0,0.000566893,0.000283634,0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0,0.504,0.6875,0.497933884,0.189566116,0.705882353,-0.018382353,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 10})",0.001035557,0.538,0.8125,0.52892562,0.28357438,0.764705882,0.047794118,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.001035557,0.674,0.625,0.675619835,-0.050619835,0.647058824,-0.022058824,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 12})",0.001035557,0.69,0.75,0.688016529,0.061983471,0.764705882,-0.014705882


==> MNLI_MATCHED/return_MNLI_MATCHED.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,never,8292,"defaultdict(<class 'float'>, {'contradiction': 6540.0, 'neutral': 1150.0, 'entailment': 602.0})",190,"defaultdict(<class 'float'>, {'contradiction': 148.0, 'neutral': 20.0, 'entailment': 22.0})",0.104412803,0.099304401,0.003661235,0.104031222,"defaultdict(<class 'int'>, {'contradiction': 185, 'entailment': 2, 'neutral': 7})",0.033147858,0.472032603,0.757894737,0.46638961,0.291505126,0.626126126,0.131768611,"defaultdict(<class 'int'>, {'contradiction': 187, 'neutral': 5, 'entailment': 2})",0.03884944,0.546306673,0.805263158,0.541194805,0.264068353,0.668918919,0.136344239,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 22, 'contradiction': 145})",0.002533607,0.824350484,0.921052632,0.822441558,0.098611073,0.846846847,0.074205785,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 25, 'contradiction': 151})",0.006289422,0.869689251,0.973684211,0.867636364,0.106047847,0.916666667,0.057017544
word,nothing,2745,"defaultdict(<class 'float'>, {'contradiction': 2079.0, 'neutral': 350.0, 'entailment': 316.0})",80,"defaultdict(<class 'float'>, {'contradiction': 63.0, 'neutral': 8.0, 'entailment': 9.0})",0.089932106,0.103159722,0.000987718,0.089843322,"defaultdict(<class 'int'>, {'contradiction': 72, 'neutral': 6, 'entailment': 2})",0.022218854,0.472032603,0.725,0.469953775,0.255046225,0.544973545,0.180026455,"defaultdict(<class 'int'>, {'contradiction': 77, 'neutral': 1, 'entailment': 2})",0.049294827,0.546306673,0.8125,0.544119158,0.268380842,0.624338624,0.188161376,"defaultdict(<class 'int'>, {'contradiction': 61, 'neutral': 8, 'entailment': 11})",0.001334051,0.824350484,0.875,0.823934258,0.051065742,0.830687831,0.044312169,"defaultdict(<class 'int'>, {'contradiction': 63, 'neutral': 9, 'entailment': 8})",0.000647361,0.869689251,0.9125,0.869337442,0.043162558,0.878306878,0.034193122
word,no,16325,"defaultdict(<class 'float'>, {'contradiction': 12363.0, 'neutral': 2100.0, 'entailment': 1862.0})",396,"defaultdict(<class 'float'>, {'neutral': 57.0, 'contradiction': 284.0, 'entailment': 55.0})",0.089911304,0.073670204,0.001098366,0.089812603,"defaultdict(<class 'int'>, {'contradiction': 363, 'neutral': 24, 'entailment': 16})",0.018974184,0.472032603,0.659090909,0.464168171,0.194922738,0.512910798,0.146180111,"defaultdict(<class 'int'>, {'contradiction': 369, 'entailment': 21, 'neutral': 13})",0.02511841,0.546306673,0.73989899,0.538167534,0.201731456,0.624413146,0.115485844,"defaultdict(<class 'int'>, {'contradiction': 300, 'entailment': 52, 'neutral': 51})",0.000262657,0.824350484,0.835858586,0.823866653,0.011991933,0.825117371,0.010741215,"defaultdict(<class 'int'>, {'contradiction': 292, 'neutral': 50, 'entailment': 61})",0.00151674,0.869689251,0.901515152,0.868351205,0.033163947,0.887323944,0.014191208
word,any,7653,"defaultdict(<class 'float'>, {'contradiction': 5369.0, 'neutral': 1251.0, 'entailment': 1033.0})",171,"defaultdict(<class 'float'>, {'contradiction': 115.0, 'neutral': 33.0, 'entailment': 23.0})",0.067928816,0.058091949,0.000765434,0.067876841,"defaultdict(<class 'int'>, {'contradiction': 158, 'neutral': 10, 'entailment': 5})",0.038731297,0.472032603,0.67251462,0.46847781,0.20403681,0.573913043,0.098601576,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 16, 'contradiction': 137})",0.006728278,0.546306673,0.736842105,0.542928246,0.19391386,0.631884058,0.104958047,"defaultdict(<class 'int'>, {'entailment': 24, 'contradiction': 117, 'neutral': 32})",0.000460612,0.824350484,0.900584795,0.822998756,0.07758604,0.831884058,0.068700737,"defaultdict(<class 'int'>, {'entailment': 26, 'contradiction': 120, 'neutral': 27})",0.000259517,0.869689251,0.906432749,0.869037744,0.037395005,0.869565217,0.036867531
word,anything,3316,"defaultdict(<class 'float'>, {'entailment': 500.0, 'contradiction': 2229.0, 'neutral': 587.0})",84,"defaultdict(<class 'float'>, {'entailment': 14.0, 'contradiction': 60.0, 'neutral': 10.0})",0.057528481,0.072940287,0.003374557,0.057334675,"defaultdict(<class 'int'>, {'contradiction': 77, 'entailment': 3, 'neutral': 5})",0.043480537,0.472032603,0.654761905,0.470455246,0.184306659,0.511111111,0.143650794,"defaultdict(<class 'int'>, {'contradiction': 75, 'entailment': 6, 'neutral': 4})",0.034630457,0.546306673,0.702380952,0.544959408,0.157421544,0.6,0.102380952,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 62, 'entailment': 10})",0.002049058,0.824350484,0.857142857,0.824067413,0.033075444,0.816666667,0.04047619,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 11, 'contradiction': 63})",0.003106645,0.869689251,0.880952381,0.869592025,0.011360355,0.855555556,0.025396825
word,because,9054,"defaultdict(<class 'float'>, {'entailment': 1671.0, 'contradiction': 1833.0, 'neutral': 5550.0})",212,"defaultdict(<class 'float'>, {'neutral': 131.0, 'contradiction': 37.0, 'entailment': 44.0})",0.039156929,0.040677782,0.00085963,0.039123283,"defaultdict(<class 'int'>, {'neutral': 175, 'entailment': 6, 'contradiction': 33})",0.041218226,0.472032603,0.589622642,0.469436634,0.120186007,0.55216285,0.037459792,"defaultdict(<class 'int'>, {'neutral': 179, 'entailment': 7, 'contradiction': 28})",0.041799035,0.546306673,0.679245283,0.543371863,0.13587342,0.633587786,0.045657497,"defaultdict(<class 'int'>, {'entailment': 32, 'neutral': 150, 'contradiction': 32})",0.004389086,0.824350484,0.816037736,0.824534,-0.008496264,0.811704835,0.004332901,"defaultdict(<class 'int'>, {'entailment': 37, 'neutral': 139, 'contradiction': 38})",0.000767192,0.869689251,0.872641509,0.869624076,0.003017434,0.872773537,-0.000132027
word,popular,1644,"defaultdict(<class 'float'>, {'neutral': 976.0, 'contradiction': 278.0, 'entailment': 390.0})",37,"defaultdict(<class 'float'>, {'neutral': 22.0, 'contradiction': 8.0, 'entailment': 7.0})",0.03466216,0.034250467,0.0027999,0.034565245,"defaultdict(<class 'int'>, {'neutral': 36, 'contradiction': 1, 'entailment': 0.0001})",0.134041138,0.472032603,0.621621622,0.471466558,0.150155064,0.590909091,0.030712531,"defaultdict(<class 'int'>, {'neutral': 26, 'contradiction': 7, 'entailment': 4})",0.014944184,0.546306673,0.513513514,0.546430763,-0.032917249,0.560606061,-0.047092547,"defaultdict(<class 'int'>, {'neutral': 25, 'contradiction': 7, 'entailment': 5})",0.008695086,0.824350484,0.864864865,0.824197177,0.040667688,0.833333333,0.031531532,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 8, 'entailment': 6})",0.005152746,0.869689251,0.864864865,0.869707507,-0.004842642,0.878787879,-0.013923014
word,some,6291,"defaultdict(<class 'float'>, {'entailment': 3144.0, 'neutral': 2600.0, 'contradiction': 547.0})",162,"defaultdict(<class 'float'>, {'neutral': 72.0, 'entailment': 80.0, 'contradiction': 10.0})",0.031598725,0.037291063,0.001366641,0.031555571,"defaultdict(<class 'int'>, {'entailment': 92, 'neutral': 58, 'contradiction': 12})",0.002336348,0.472032603,0.5,0.471563245,0.028436755,0.504166667,-0.004166667,"defaultdict(<class 'int'>, {'entailment': 132, 'contradiction': 11, 'neutral': 19})",0.063397566,0.546306673,0.555555556,0.546151456,0.0094041,0.5375,0.018055556,"defaultdict(<class 'int'>, {'entailment': 75, 'neutral': 76, 'contradiction': 11})",0.001823207,0.824350484,0.814814815,0.824510515,-0.0096957,0.854166667,-0.039351852,"defaultdict(<class 'int'>, {'neutral': 74, 'entailment': 79, 'contradiction': 9})",0.002324376,0.869689251,0.851851852,0.869988605,-0.018136753,0.875,-0.023148148
word,might,1903,"defaultdict(<class 'float'>, {'entailment': 850.0, 'neutral': 892.0, 'contradiction': 161.0})",58,"defaultdict(<class 'float'>, {'entailment': 26.0, 'neutral': 22.0, 'contradiction': 10.0})",0.031014509,0.013740256,0.010015813,0.030705424,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 26, 'contradiction': 4})",0.000451195,0.472032603,0.413793103,0.472378805,-0.058585702,0.461538462,-0.047745358,"defaultdict(<class 'int'>, {'entailment': 48, 'neutral': 9, 'contradiction': 1})",0.082297634,0.546306673,0.431034483,0.546991903,-0.11595742,0.435897436,-0.004862953,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 23, 'contradiction': 7})",0.002390728,0.824350484,0.862068966,0.824126268,0.037942697,0.846153846,0.015915119,"defaultdict(<class 'int'>, {'entailment': 28, 'neutral': 24, 'contradiction': 6})",0.001679075,0.869689251,0.862068966,0.86973455,-0.007665584,0.871794872,-0.009725906
word,ever,1838,"defaultdict(<class 'float'>, {'contradiction': 1037.0, 'neutral': 534.0, 'entailment': 267.0})",45,"defaultdict(<class 'float'>, {'contradiction': 28.0, 'neutral': 11.0, 'entailment': 6.0})",0.030166823,0.043786008,0.001831375,0.030111627,"defaultdict(<class 'int'>, {'contradiction': 29, 'neutral': 15, 'entailment': 1})",0.02733318,0.472032603,0.711111111,0.470931423,0.240179688,0.619047619,0.092063492,"defaultdict(<class 'int'>, {'contradiction': 28, 'entailment': 7, 'neutral': 10})",0.003079601,0.546306673,0.666666667,0.545752303,0.120914364,0.642857143,0.023809524,"defaultdict(<class 'int'>, {'contradiction': 29, 'neutral': 11, 'entailment': 5})",0.003467715,0.824350484,0.888888889,0.824053224,0.064835665,0.833333333,0.055555556,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 10, 'entailment': 7})",0.003079601,0.869689251,0.933333333,0.869396111,0.063937223,0.892857143,0.04047619
word,%,1033,"defaultdict(<class 'float'>, {'neutral': 594.0, 'entailment': 214.0, 'contradiction': 225.0})",28,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 8.0, 'contradiction': 8.0})",0.029226137,0.004535147,0.010801279,0.028912156,"defaultdict(<class 'int'>, {'neutral': 21, 'contradiction': 5, 'entailment': 2})",0.024024915,0.472032603,0.464285714,0.472054767,-0.007769052,0.472222222,-0.007936508,"defaultdict(<class 'int'>, {'neutral': 21, 'entailment': 1, 'contradiction': 6})",0.039268794,0.546306673,0.285714286,0.547052212,-0.261337926,0.333333333,-0.047619048,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 6, 'entailment': 6})",4.01E-05,0.824350484,0.857142857,0.824256667,0.03288619,0.861111111,-0.003968254,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 8, 'entailment': 7})",0.006256514,0.869689251,0.857142857,0.869725146,-0.012582288,0.833333333,0.023809524
word,due,1776,"defaultdict(<class 'float'>, {'neutral': 1004.0, 'entailment': 449.0, 'contradiction': 323.0})",41,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'neutral': 22.0, 'entailment': 12.0})",0.027746708,0.023134378,0.001004336,0.027718855,"defaultdict(<class 'int'>, {'neutral': 39, 'contradiction': 2, 'entailment': 0.0001})",0.132864223,0.472032603,0.56097561,0.471659505,0.089316105,0.560606061,0.000369549,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 3, 'contradiction': 3})",0.052896775,0.546306673,0.536585366,0.546347452,-0.009762087,0.515151515,0.021433851,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 28, 'entailment': 6})",0.010049559,0.824350484,0.804878049,0.824432167,-0.019554118,0.803030303,0.001847746,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 23, 'entailment': 10})",0.000160657,0.869689251,0.829268293,0.869858809,-0.040590516,0.863636364,-0.034368071
word,many,6671,"defaultdict(<class 'float'>, {'contradiction': 982.0, 'neutral': 3652.0, 'entailment': 2037.0})",176,"defaultdict(<class 'float'>, {'entailment': 58.0, 'contradiction': 27.0, 'neutral': 91.0})",0.027090146,0.022045742,0.000479618,0.027077157,"defaultdict(<class 'int'>, {'neutral': 140, 'contradiction': 18, 'entailment': 19})",0.037988188,0.472032603,0.517045455,0.471210707,0.045834748,0.487179487,0.029865967,"defaultdict(<class 'int'>, {'entailment': 67, 'neutral': 85, 'contradiction': 25})",0.003092162,0.546306673,0.534090909,0.546529723,-0.012438814,0.556776557,-0.022685648,"defaultdict(<class 'int'>, {'contradiction': 24, 'neutral': 100, 'entailment': 53})",0.000202731,0.824350484,0.857954545,0.823736902,0.034217643,0.842490842,0.015463703,"defaultdict(<class 'int'>, {'contradiction': 32, 'entailment': 52, 'neutral': 93})",0.001030149,0.869689251,0.886363636,0.869384791,0.016978845,0.879120879,0.007242757
word,beautiful,820,"defaultdict(<class 'float'>, {'entailment': 267.0, 'contradiction': 113.0, 'neutral': 440.0})",31,"defaultdict(<class 'float'>, {'neutral': 13.0, 'entailment': 12.0, 'contradiction': 6.0})",0.02653414,0.009943346,0.007286595,0.026341499,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 6, 'contradiction': 3})",0.016324377,0.472032603,0.483870968,0.471995094,0.011875874,0.487179487,-0.003308519,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 11, 'contradiction': 2})",0.007538867,0.546306673,0.516129032,0.546402289,-0.030273257,0.538461538,-0.022332506,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 11, 'contradiction': 7})",0.009294945,0.824350484,0.935483871,0.823998365,0.111485506,0.923076923,0.012406948,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 13, 'contradiction': 6})",0.007286595,0.869689251,0.935483871,0.869480785,0.066003086,0.923076923,0.012406948
word,doe,6473,"defaultdict(<class 'float'>, {'contradiction': 3630.0, 'neutral': 1392.0, 'entailment': 1451.0})",138,"defaultdict(<class 'float'>, {'entailment': 29.0, 'contradiction': 79.0, 'neutral': 30.0})",0.025882337,0.028600434,0.000146352,0.025878549,"defaultdict(<class 'int'>, {'contradiction': 100, 'neutral': 17, 'entailment': 22})",0.014236175,0.472032603,0.47826087,0.471943784,0.006317085,0.476793249,0.001467621,"defaultdict(<class 'int'>, {'entailment': 31, 'contradiction': 88, 'neutral': 20})",0.004646724,0.546306673,0.644927536,0.544900279,0.100027257,0.582278481,0.062649055,"defaultdict(<class 'int'>, {'neutral': 36, 'contradiction': 78, 'entailment': 25})",0.002237106,0.824350484,0.833333333,0.824222383,0.00911095,0.835443038,-0.002109705,"defaultdict(<class 'int'>, {'neutral': 34, 'contradiction': 78, 'entailment': 27})",0.001010765,0.869689251,0.869565217,0.86969102,-0.000125803,0.869198312,0.000366905
word,better,2781,"defaultdict(<class 'float'>, {'contradiction': 493.0, 'neutral': 1542.0, 'entailment': 746.0})",78,"defaultdict(<class 'float'>, {'contradiction': 16.0, 'entailment': 22.0, 'neutral': 40.0})",0.02583161,0.017094017,0.001000779,0.025805772,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 9, 'neutral': 58})",0.020261874,0.472032603,0.487179487,0.471911266,0.015268221,0.475,0.012179487,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 61, 'entailment': 9})",0.030440966,0.546306673,0.564102564,0.546164116,0.017938448,0.583333333,-0.019230769,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 15, 'neutral': 50})",0.004794432,0.824350484,0.794871795,0.824586628,-0.029714833,0.816666667,-0.021794872,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 18, 'neutral': 44})",0.001232775,0.869689251,0.871794872,0.869672384,0.002122488,0.866666667,0.005128205
word,often,1623,"defaultdict(<class 'float'>, {'neutral': 881.0, 'entailment': 496.0, 'contradiction': 246.0})",40,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'neutral': 18.0, 'entailment': 13.0})",0.025897238,0.008472222,0.005924413,0.025744266,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 5, 'contradiction': 3})",0.038524879,0.472032603,0.45,0.472122762,-0.022122762,0.462962963,-0.012962963,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 11, 'contradiction': 4})",0.00451224,0.546306673,0.45,0.546700767,-0.096700767,0.537037037,-0.087037037,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 8, 'contradiction': 7})",0.007422838,0.824350484,0.725,0.824757033,-0.099757033,0.722222222,0.002777778,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 20, 'entailment': 11})",0.004445847,0.869689251,0.85,0.869769821,-0.019769821,0.833333333,0.016666667
word,wanted,2436,"defaultdict(<class 'float'>, {'neutral': 1343.0, 'contradiction': 507.0, 'entailment': 586.0})",55,"defaultdict(<class 'float'>, {'neutral': 31.0, 'entailment': 15.0, 'contradiction': 9.0})",0.023932991,0.028503214,0.001872765,0.023888212,"defaultdict(<class 'int'>, {'neutral': 48, 'contradiction': 6, 'entailment': 1})",0.082922839,0.472032603,0.563636364,0.471516393,0.09211997,0.548387097,0.015249267,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 10, 'contradiction': 10})",0.004016932,0.546306673,0.672727273,0.545594262,0.12713301,0.688172043,-0.01544477,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 13, 'contradiction': 7})",0.006454441,0.824350484,0.8,0.824487705,-0.024487705,0.817204301,-0.017204301,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 14, 'contradiction': 9})",0.001638482,0.869689251,0.818181818,0.869979508,-0.05179769,0.849462366,-0.031280547
word,most,5981,"defaultdict(<class 'float'>, {'neutral': 3278.0, 'entailment': 1500.0, 'contradiction': 1203.0})",146,"defaultdict(<class 'float'>, {'entailment': 38.0, 'neutral': 77.0, 'contradiction': 31.0})",0.023466652,0.019213528,0.000219047,0.023461513,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 105, 'entailment': 24})",0.01498029,0.472032603,0.45890411,0.472230841,-0.013326731,0.484848485,-0.025944375,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 94, 'entailment': 25})",0.005727631,0.546306673,0.575342466,0.545868239,0.029474227,0.58008658,-0.004744114,"defaultdict(<class 'int'>, {'neutral': 91, 'entailment': 31, 'contradiction': 25})",0.002594255,0.824350484,0.787671233,0.824904333,-0.037233101,0.80952381,-0.021852577,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 32, 'neutral': 85})",0.000792711,0.869689251,0.815068493,0.870514014,-0.055445521,0.83982684,-0.024758347
word,may,2623,"defaultdict(<class 'float'>, {'entailment': 1213.0, 'neutral': 1090.0, 'contradiction': 320.0})",79,"defaultdict(<class 'float'>, {'neutral': 34.0, 'entailment': 36.0, 'contradiction': 9.0})",0.022697863,0.024177037,0.000146454,0.022694539,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 40, 'contradiction': 12})",0.003114698,0.472032603,0.481012658,0.471959737,0.009052921,0.5,-0.018987342,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 63, 'contradiction': 7})",0.069519406,0.546306673,0.53164557,0.546425637,-0.014780067,0.537037037,-0.005391467,"defaultdict(<class 'int'>, {'neutral': 43, 'entailment': 27, 'contradiction': 9})",0.00894358,0.824350484,0.797468354,0.824568611,-0.027100257,0.824074074,-0.02660572,"defaultdict(<class 'int'>, {'neutral': 37, 'contradiction': 10, 'entailment': 32})",0.001759758,0.869689251,0.898734177,0.869453574,0.029280603,0.907407407,-0.00867323
word,tourist,1508,"defaultdict(<class 'float'>, {'contradiction': 341.0, 'neutral': 815.0, 'entailment': 352.0})",37,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'neutral': 17.0, 'entailment': 14.0})",0.021457717,0.015745475,0.01295674,0.021181489,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 22, 'entailment': 7})",0.001860976,0.472032603,0.567567568,0.471671098,0.095896469,0.568627451,-0.001059883,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 11, 'entailment': 10})",0.03500701,0.546306673,0.540540541,0.546328493,-0.005787952,0.607843137,-0.067302597,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 16, 'entailment': 10})",0.00610578,0.824350484,0.837837838,0.824299448,0.01353839,0.862745098,-0.02490726,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 16, 'entailment': 13})",0.009046622,0.869689251,0.891891892,0.869605236,0.022286656,0.901960784,-0.010068892
word,afford,375,"defaultdict(<class 'float'>, {'neutral': 199.0, 'contradiction': 84.0, 'entailment': 92.0})",19,"defaultdict(<class 'float'>, {'entailment': 7.0, 'contradiction': 6.0, 'neutral': 6.0})",0.019546074,0.000615574,0.02392177,0.019084046,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 4, 'entailment': 2})",0.019357316,0.472032603,0.421052632,0.472131482,-0.051078851,0.428571429,-0.007518797,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 4, 'entailment': 6})",0.003130647,0.546306673,0.473684211,0.54644753,-0.072763319,0.476190476,-0.002506266,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 4, 'neutral': 7})",0.019186234,0.824350484,0.789473684,0.82441813,-0.034944446,0.80952381,-0.020050125,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 5, 'neutral': 8})",0.006168454,0.869689251,0.789473684,0.869844835,-0.08037115,0.80952381,-0.020050125
negation,negation,68581,"defaultdict(<class 'float'>, {'contradiction': 36137.0, 'neutral': 16771.0, 'entailment': 15673.0})",1682,"defaultdict(<class 'float'>, {'contradiction': 858.0, 'entailment': 433.0, 'neutral': 391.0})",0.018781466,0.015728386,0.000574582,0.018770677,"defaultdict(<class 'int'>, {'entailment': 259, 'contradiction': 1191, 'neutral': 348})",0.010184992,0.472032603,0.478002378,0.470797984,0.007204395,0.469308469,0.008693909,"defaultdict(<class 'int'>, {'entailment': 371, 'contradiction': 1210, 'neutral': 217})",0.015449308,0.546306673,0.627229489,0.529570884,0.097658605,0.570707071,0.056522418,"defaultdict(<class 'int'>, {'entailment': 416, 'contradiction': 879, 'neutral': 503})",0.000952402,0.824350484,0.831153389,0.822943563,0.008209826,0.834887335,-0.003733946,"defaultdict(<class 'int'>, {'entailment': 456, 'neutral': 454, 'contradiction': 888})",0.000625659,0.869689251,0.883472057,0.866838805,0.016633252,0.875679876,0.007792181
word,all,13199,"defaultdict(<class 'float'>, {'neutral': 4148.0, 'entailment': 2373.0, 'contradiction': 6678.0})",332,"defaultdict(<class 'float'>, {'contradiction': 168.0, 'neutral': 99.0, 'entailment': 65.0})",0.017911951,0.016659005,0.000275863,0.017907011,"defaultdict(<class 'int'>, {'contradiction': 201, 'neutral': 108, 'entailment': 28})",0.010979659,0.472032603,0.493975904,0.471264368,0.022711536,0.476190476,0.017785427,"defaultdict(<class 'int'>, {'contradiction': 214, 'neutral': 74, 'entailment': 49})",0.008788985,0.546306673,0.611445783,0.544026152,0.067419631,0.575396825,0.036048958,"defaultdict(<class 'int'>, {'neutral': 113, 'entailment': 55, 'contradiction': 169})",0.000375917,0.824350484,0.864457831,0.822946325,0.041511506,0.839285714,0.025172117,"defaultdict(<class 'int'>, {'neutral': 104, 'entailment': 60, 'contradiction': 173})",2.84E-05,0.869689251,0.876506024,0.869450596,0.007055428,0.863095238,0.013410786
word,hard,1883,"defaultdict(<class 'float'>, {'entailment': 562.0, 'neutral': 953.0, 'contradiction': 368.0})",49,"defaultdict(<class 'float'>, {'neutral': 22.0, 'contradiction': 10.0, 'entailment': 17.0})",0.016694514,0.010088389,0.001812808,0.016664278,"defaultdict(<class 'int'>, {'neutral': 31, 'entailment': 12, 'contradiction': 6})",0.009071796,0.472032603,0.387755102,0.472455458,-0.084700356,0.393939394,-0.006184292,"defaultdict(<class 'int'>, {'neutral': 24, 'entailment': 18, 'contradiction': 7})",0.003902896,0.546306673,0.448979592,0.546795003,-0.097815411,0.53030303,-0.081323438,"defaultdict(<class 'int'>, {'neutral': 25, 'contradiction': 10, 'entailment': 14})",0.000120467,0.824350484,0.836734694,0.824288347,0.012446347,0.833333333,0.003401361,"defaultdict(<class 'int'>, {'neutral': 21, 'entailment': 17, 'contradiction': 11})",0.003024122,0.869689251,0.87755102,0.869649805,0.007901215,0.878787879,-0.001236858
word,not,32928,"defaultdict(<class 'float'>, {'contradiction': 16965.0, 'neutral': 8014.0, 'entailment': 7949.0})",820,"defaultdict(<class 'float'>, {'contradiction': 404.0, 'entailment': 235.0, 'neutral': 181.0})",0.016541122,0.013418931,0.001370029,0.016518476,"defaultdict(<class 'int'>, {'contradiction': 553, 'entailment': 130, 'neutral': 160})",0.010745709,0.472032603,0.463414634,0.472818232,-0.009403598,0.466171617,-0.002756983,"defaultdict(<class 'int'>, {'entailment': 174, 'contradiction': 574, 'neutral': 95})",0.01871693,0.546306673,0.597560976,0.541634241,0.055926734,0.564356436,0.03320454,"defaultdict(<class 'int'>, {'entailment': 212, 'neutral': 224, 'contradiction': 407})",0.00055989,0.824350484,0.836585366,0.823235131,0.013350235,0.826732673,0.009852693,"defaultdict(<class 'int'>, {'entailment': 233, 'neutral': 198, 'contradiction': 412})",0.000803993,0.869689251,0.885365854,0.868260145,0.017105709,0.875412541,0.009953312
word,always,3866,"defaultdict(<class 'float'>, {'entailment': 619.0, 'contradiction': 1804.0, 'neutral': 1443.0})",113,"defaultdict(<class 'float'>, {'contradiction': 59.0, 'entailment': 15.0, 'neutral': 39.0})",0.016455748,0.025339146,0.001694714,0.016427884,"defaultdict(<class 'int'>, {'neutral': 39, 'contradiction': 63, 'entailment': 11})",0.006159058,0.472032603,0.504424779,0.471655329,0.03276945,0.463276836,0.041147943,"defaultdict(<class 'int'>, {'contradiction': 63, 'neutral': 35, 'entailment': 15})",0.004138639,0.546306673,0.557522124,0.546176046,0.011346078,0.581920904,-0.02439878,"defaultdict(<class 'int'>, {'contradiction': 62, 'entailment': 13, 'neutral': 38})",0.003994801,0.824350484,0.867256637,0.823850752,0.043405885,0.858757062,0.008499575,"defaultdict(<class 'int'>, {'contradiction': 62, 'entailment': 14, 'neutral': 37})",0.003566675,0.869689251,0.911504425,0.869202226,0.042302198,0.903954802,0.007549623
word,only,8447,"defaultdict(<class 'float'>, {'contradiction': 4120.0, 'neutral': 2846.0, 'entailment': 1481.0})",231,"defaultdict(<class 'float'>, {'neutral': 85.0, 'contradiction': 105.0, 'entailment': 41.0})",0.016274012,0.013393052,0.00063768,0.016263638,"defaultdict(<class 'int'>, {'neutral': 78, 'contradiction': 144, 'entailment': 10})",0.025453298,0.472032603,0.437229437,0.472871452,-0.035642015,0.441269841,-0.004040404,"defaultdict(<class 'int'>, {'contradiction': 172, 'entailment': 16, 'neutral': 44})",0.035588215,0.546306673,0.558441558,0.54601419,0.012427368,0.561904762,-0.003463203,"defaultdict(<class 'int'>, {'entailment': 31, 'neutral': 93, 'contradiction': 108})",0.002928521,0.824350484,0.787878788,0.825229549,-0.037350761,0.761904762,0.025974026,"defaultdict(<class 'int'>, {'entailment': 34, 'neutral': 90, 'contradiction': 108})",0.0016717,0.869689251,0.813852814,0.871035058,-0.057182245,0.8,0.013852814
word,but,9824,"defaultdict(<class 'float'>, {'neutral': 4937.0, 'entailment': 2908.0, 'contradiction': 1979.0})",222,"defaultdict(<class 'float'>, {'entailment': 78.0, 'contradiction': 44.0, 'neutral': 100.0})",0.01580666,0.010767524,0.001903074,0.015776608,"defaultdict(<class 'int'>, {'contradiction': 62, 'neutral': 126, 'entailment': 37})",0.013197601,0.472032603,0.396396396,0.473782967,-0.07738657,0.446666667,-0.05027027,"defaultdict(<class 'int'>, {'entailment': 68, 'neutral': 112, 'contradiction': 45})",2.31E-05,0.546306673,0.504504505,0.547274054,-0.042769549,0.533333333,-0.028828829,"defaultdict(<class 'int'>, {'entailment': 60, 'neutral': 126, 'contradiction': 39})",0.001687471,0.824350484,0.761261261,0.825810487,-0.064549226,0.773333333,-0.012072072,"defaultdict(<class 'int'>, {'entailment': 72, 'contradiction': 45, 'neutral': 108})",0.000364268,0.869689251,0.842342342,0.87032211,-0.027979768,0.87,-0.027657658
word,several,1485,"defaultdict(<class 'float'>, {'contradiction': 239.0, 'neutral': 669.0, 'entailment': 577.0})",38,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 15.0, 'neutral': 14.0})",0.015498948,0.004770699,0.005715351,0.015410618,"defaultdict(<class 'int'>, {'neutral': 21, 'entailment': 12, 'contradiction': 5})",0.005224515,0.472032603,0.289473684,0.47274215,-0.183268466,0.333333333,-0.043859649,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 19, 'contradiction': 2})",0.016071326,0.546306673,0.315789474,0.547202618,-0.231413145,0.355555556,-0.039766082,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 13, 'neutral': 15})",0.007879125,0.824350484,0.894736842,0.824076915,0.070659927,0.888888889,0.005847953,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 11, 'neutral': 17})",0.009855199,0.869689251,0.894736842,0.869591899,0.025144943,0.888888889,0.005847953
word,wo,1208,"defaultdict(<class 'float'>, {'contradiction': 614.0, 'neutral': 313.0, 'entailment': 281.0})",40,"defaultdict(<class 'float'>, {'entailment': 7.0, 'contradiction': 19.0, 'neutral': 14.0})",0.015419798,0.015138889,0.005728057,0.015331725,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 25, 'entailment': 4})",0.016722316,0.472032603,0.4,0.472327366,-0.072327366,0.403508772,-0.003508772,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 4, 'neutral': 6})",0.03263802,0.546306673,0.525,0.546393862,-0.021393862,0.543859649,-0.018859649,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 22, 'entailment': 6})",0.005654757,0.824350484,0.75,0.824654731,-0.074654731,0.754385965,-0.004385965,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 19, 'entailment': 5})",0.016092557,0.869689251,0.8,0.869974425,-0.069974425,0.789473684,0.010526316
word,something,2813,"defaultdict(<class 'float'>, {'entailment': 1341.0, 'contradiction': 516.0, 'neutral': 956.0})",71,"defaultdict(<class 'float'>, {'entailment': 44.0, 'neutral': 19.0, 'contradiction': 8.0})",0.014356881,0.045008706,0.011097485,0.014198437,"defaultdict(<class 'int'>, {'entailment': 42, 'neutral': 17, 'contradiction': 12})",0.007613072,0.472032603,0.549295775,0.471469622,0.077826152,0.53030303,0.018992744,"defaultdict(<class 'int'>, {'entailment': 50, 'neutral': 11, 'contradiction': 10})",0.030133607,0.546306673,0.704225352,0.545155993,0.159069359,0.606060606,0.098164746,"defaultdict(<class 'int'>, {'entailment': 40, 'neutral': 23, 'contradiction': 8})",0.006170955,0.824350484,0.802816901,0.824507389,-0.021690488,0.818181818,-0.015364917,"defaultdict(<class 'int'>, {'entailment': 38, 'neutral': 26, 'contradiction': 7})",0.007572432,0.869689251,0.845070423,0.869868637,-0.024798215,0.871212121,-0.026141699
word,month,1601,"defaultdict(<class 'float'>, {'entailment': 441.0, 'neutral': 797.0, 'contradiction': 363.0})",34,"defaultdict(<class 'float'>, {'entailment': 9.0, 'neutral': 19.0, 'contradiction': 6.0})",0.013922522,0.026720492,0.002505113,0.013887688,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 5, 'contradiction': 4})",0.030204937,0.472032603,0.470588235,0.472037624,-0.001449389,0.403508772,0.067079463,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 19, 'contradiction': 5})",0.005312533,0.546306673,0.588235294,0.546160924,0.04207437,0.526315789,0.061919505,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 19, 'contradiction': 6})",0.002505113,0.824350484,0.941176471,0.823944382,0.117232089,0.877192982,0.063983488,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 18, 'contradiction': 6})",0.001966466,0.869689251,0.882352941,0.869645231,0.012707711,0.877192982,0.005159959
word,important,2491,"defaultdict(<class 'float'>, {'neutral': 1218.0, 'entailment': 768.0, 'contradiction': 505.0})",52,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 20.0, 'entailment': 22.0})",0.013967729,0.010190664,0.007712971,0.013860411,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 30, 'contradiction': 10})",0.004683656,0.472032603,0.423076923,0.472293352,-0.049216429,0.454545455,-0.031468531,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 16, 'neutral': 27})",0.00081295,0.546306673,0.538461538,0.546348458,-0.00788692,0.515151515,0.023310023,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 26, 'entailment': 16})",9.97E-05,0.824350484,0.769230769,0.824644064,-0.055413295,0.757575758,0.011655012,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 27, 'entailment': 16})",0.00081295,0.869689251,0.846153846,0.869814606,-0.02366076,0.848484848,-0.002331002
word,too,3295,"defaultdict(<class 'float'>, {'entailment': 850.0, 'neutral': 1645.0, 'contradiction': 800.0})",83,"defaultdict(<class 'float'>, {'neutral': 40.0, 'entailment': 21.0, 'contradiction': 22.0})",0.0138011,0.011064338,0.000332572,0.013796511,"defaultdict(<class 'int'>, {'contradiction': 20, 'neutral': 48, 'entailment': 15})",0.004871655,0.472032603,0.409638554,0.472564735,-0.062926181,0.441666667,-0.032028112,"defaultdict(<class 'int'>, {'neutral': 40, 'entailment': 20, 'contradiction': 23})",0.000787946,0.546306673,0.469879518,0.546958487,-0.077078969,0.483333333,-0.013453815,"defaultdict(<class 'int'>, {'neutral': 46, 'entailment': 20, 'contradiction': 17})",0.001668767,0.824350484,0.795180723,0.82459926,-0.029418537,0.816666667,-0.021485944,"defaultdict(<class 'int'>, {'neutral': 43, 'entailment': 20, 'contradiction': 20})",0.00023376,0.869689251,0.843373494,0.869913687,-0.026540193,0.85,-0.006626506
word,best,2719,"defaultdict(<class 'float'>, {'neutral': 1347.0, 'contradiction': 687.0, 'entailment': 685.0})",68,"defaultdict(<class 'float'>, {'neutral': 34.0, 'entailment': 18.0, 'contradiction': 16.0})",0.013133333,0.014033064,0.000238943,0.013130196,"defaultdict(<class 'int'>, {'neutral': 47, 'entailment': 9, 'contradiction': 12})",0.020971022,0.472032603,0.485294118,0.471940084,0.013354034,0.441176471,0.044117647,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 18, 'contradiction': 15})",0.000715206,0.546306673,0.573529412,0.546116754,0.027412658,0.568627451,0.004901961,"defaultdict(<class 'int'>, {'neutral': 34, 'entailment': 18, 'contradiction': 16})",0.000238943,0.824350484,0.852941176,0.824151021,0.028790156,0.843137255,0.009803922,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 17, 'contradiction': 19})",0.00049747,0.869689251,0.882352941,0.869600903,0.012752038,0.87254902,0.009803922
word,usually,1190,"defaultdict(<class 'float'>, {'entailment': 355.0, 'neutral': 579.0, 'contradiction': 256.0})",28,"defaultdict(<class 'float'>, {'neutral': 14.0, 'entailment': 8.0, 'contradiction': 6.0})",0.012891902,0.014739229,0.000114241,0.012890429,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 7, 'contradiction': 4})",0.008069154,0.472032603,0.428571429,0.472156943,-0.043585514,0.404761905,0.023809524,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 10, 'contradiction': 8})",0.008799153,0.546306673,0.535714286,0.546336978,-0.010622692,0.547619048,-0.011904762,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 14, 'contradiction': 4})",0.00503991,0.824350484,0.857142857,0.824256667,0.03288619,0.880952381,-0.023809524,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 11, 'contradiction': 7})",0.004476347,0.869689251,0.892857143,0.869622969,0.023234174,0.928571429,-0.035714286
word,lot,5550,"defaultdict(<class 'float'>, {'entailment': 2009.0, 'contradiction': 1011.0, 'neutral': 2530.0})",146,"defaultdict(<class 'float'>, {'neutral': 64.0, 'entailment': 58.0, 'contradiction': 24.0})",0.012895079,0.014553491,0.000723694,0.01288575,"defaultdict(<class 'int'>, {'neutral': 84, 'entailment': 45, 'contradiction': 17})",0.008194757,0.472032603,0.51369863,0.471403454,0.042295176,0.526041667,-0.012343037,"defaultdict(<class 'int'>, {'contradiction': 24, 'neutral': 49, 'entailment': 73})",0.010361116,0.546306673,0.51369863,0.546799049,-0.033100418,0.557291667,-0.043593037,"defaultdict(<class 'int'>, {'neutral': 67, 'entailment': 51, 'contradiction': 28})",0.000120796,0.824350484,0.828767123,0.824283794,0.00448333,0.854166667,-0.025399543,"defaultdict(<class 'int'>, {'contradiction': 27, 'neutral': 65, 'entailment': 54})",5.79E-05,0.869689251,0.876712329,0.869583204,0.007129125,0.890625,-0.013912671
word,easy,1417,"defaultdict(<class 'float'>, {'contradiction': 678.0, 'neutral': 452.0, 'entailment': 287.0})",35,"defaultdict(<class 'float'>, {'contradiction': 15.0, 'entailment': 8.0, 'neutral': 12.0})",0.012792983,0.006712018,0.00129527,0.012776423,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 19, 'entailment': 4})",0.007458714,0.472032603,0.285714286,0.472699387,-0.186985101,0.333333333,-0.047619048,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 6, 'neutral': 6})",0.018977493,0.546306673,0.485714286,0.546523517,-0.060809232,0.533333333,-0.047619048,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 8, 'neutral': 13})",0.003145015,0.824350484,0.857142857,0.824233129,0.032909728,0.777777778,0.079365079,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 7, 'neutral': 13})",0.001687675,0.869689251,0.914285714,0.869529652,0.044756062,0.844444444,0.06984127
word,more,9990,"defaultdict(<class 'float'>, {'contradiction': 2073.0, 'entailment': 3157.0, 'neutral': 4760.0})",242,"defaultdict(<class 'float'>, {'contradiction': 41.0, 'neutral': 120.0, 'entailment': 81.0})",0.012207329,0.017762144,0.001194699,0.012192754,"defaultdict(<class 'int'>, {'contradiction': 39, 'entailment': 55, 'neutral': 151})",0.009976654,0.472032603,0.454545455,0.472474668,-0.017929214,0.469444444,-0.01489899,"defaultdict(<class 'int'>, {'entailment': 104, 'neutral': 99, 'contradiction': 42})",0.006336547,0.546306673,0.458677686,0.548521884,-0.089844199,0.508333333,-0.049655647,"defaultdict(<class 'int'>, {'contradiction': 44, 'neutral': 137, 'entailment': 64})",0.003458877,0.824350484,0.805785124,0.824819806,-0.019034682,0.797222222,0.008562902,"defaultdict(<class 'int'>, {'contradiction': 47, 'neutral': 129, 'entailment': 69})",0.001273311,0.869689251,0.826446281,0.870782409,-0.044336128,0.825,0.001446281
word,care,2332,"defaultdict(<class 'float'>, {'contradiction': 1133.0, 'entailment': 543.0, 'neutral': 656.0})",57,"defaultdict(<class 'float'>, {'entailment': 14.0, 'contradiction': 24.0, 'neutral': 19.0})",0.012021858,0.005129784,0.002345969,0.011993688,"defaultdict(<class 'int'>, {'contradiction': 37, 'neutral': 16, 'entailment': 4})",0.028916748,0.472032603,0.368421053,0.472637836,-0.104216783,0.333333333,0.035087719,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 6, 'contradiction': 33})",0.025983898,0.546306673,0.50877193,0.546525927,-0.037753998,0.458333333,0.050438596,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 11, 'contradiction': 27})",0.002075345,0.824350484,0.754385965,0.824759172,-0.070373207,0.763888889,-0.009502924,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 11, 'contradiction': 27})",0.002075345,0.869689251,0.789473684,0.870157819,-0.080684135,0.777777778,0.011695906
word,everyone,2391,"defaultdict(<class 'float'>, {'contradiction': 1069.0, 'neutral': 879.0, 'entailment': 443.0})",61,"defaultdict(<class 'float'>, {'neutral': 22.0, 'contradiction': 30.0, 'entailment': 9.0})",0.012012611,0.020126012,0.001621185,0.011993152,"defaultdict(<class 'int'>, {'neutral': 31, 'contradiction': 23, 'entailment': 7})",0.011338038,0.472032603,0.491803279,0.47190896,0.019894318,0.455555556,0.036247723,"defaultdict(<class 'int'>, {'contradiction': 40, 'neutral': 15, 'entailment': 6})",0.022773139,0.546306673,0.540983607,0.546339963,-0.005356357,0.577777778,-0.036794171,"defaultdict(<class 'int'>, {'neutral': 22, 'contradiction': 29, 'entailment': 10})",0.000560354,0.824350484,0.852459016,0.824174698,0.028284319,0.866666667,-0.01420765,"defaultdict(<class 'int'>, {'neutral': 22, 'contradiction': 30, 'entailment': 9})",0.001621185,0.869689251,0.836065574,0.869899528,-0.033833955,0.866666667,-0.030601093
word,week,1566,"defaultdict(<class 'float'>, {'contradiction': 406.0, 'neutral': 764.0, 'entailment': 396.0})",43,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 12.0, 'neutral': 22.0})",0.011947151,0.016705727,0.001797981,0.011925689,"defaultdict(<class 'int'>, {'neutral': 34, 'contradiction': 6, 'entailment': 3})",0.054821383,0.472032603,0.372093023,0.47247237,-0.100379347,0.424242424,-0.052149401,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 20, 'contradiction': 8})",0.007001302,0.546306673,0.534883721,0.546356938,-0.011473217,0.5,0.034883721,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 9, 'neutral': 26})",0.007178227,0.824350484,0.860465116,0.824191568,0.036273549,0.863636364,-0.003171247,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 13, 'neutral': 22})",0.004266804,0.869689251,0.930232558,0.869422841,0.060809717,0.893939394,0.036293164
word,though,1356,"defaultdict(<class 'float'>, {'neutral': 620.0, 'contradiction': 260.0, 'entailment': 476.0})",30,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'neutral': 10.0, 'entailment': 12.0})",0.01190383,0.002962963,0.008748295,0.011800146,"defaultdict(<class 'int'>, {'entailment': 3, 'neutral': 16, 'contradiction': 11})",0.052398419,0.472032603,0.5,0.471946857,0.028053143,0.555555556,-0.055555556,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 7, 'neutral': 10})",0.008056067,0.546306673,0.666666667,0.54593766,0.120729007,0.638888889,0.027777778,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 13, 'entailment': 9})",0.004236822,0.824350484,0.833333333,0.824322943,0.00901039,0.833333333,0,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 9, 'entailment': 13})",0.013459465,0.869689251,0.833333333,0.869800715,-0.036467382,0.861111111,-0.027777778
word,happy,1213,"defaultdict(<class 'float'>, {'neutral': 564.0, 'contradiction': 398.0, 'entailment': 251.0})",33,"defaultdict(<class 'float'>, {'neutral': 15.0, 'contradiction': 10.0, 'entailment': 8.0})",0.011110892,0.007958372,0.000980617,0.011100002,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 17, 'entailment': 2})",0.024868547,0.472032603,0.363636364,0.472398283,-0.108761919,0.422222222,-0.058585859,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 11, 'contradiction': 6})",0.018208722,0.546306673,0.454545455,0.546616234,-0.092070779,0.488888889,-0.034343434,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 12, 'entailment': 8})",0.002628066,0.824350484,0.878787879,0.824166837,0.054621042,0.844444444,0.034343434,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 12, 'entailment': 9})",0.005825712,0.869689251,0.848484848,0.869760785,-0.021275937,0.777777778,0.070707071
word,matter,1253,"defaultdict(<class 'float'>, {'contradiction': 599.0, 'neutral': 358.0, 'entailment': 296.0})",29,"defaultdict(<class 'float'>, {'entailment': 7.0, 'neutral': 9.0, 'contradiction': 13.0})",0.010879909,0.0073986,0.000507718,0.010874387,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 6, 'neutral': 7})",0.002738038,0.472032603,0.517241379,0.471898631,0.045342749,0.615384615,-0.098143236,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 5, 'contradiction': 14})",0.012187888,0.546306673,0.586206897,0.546188432,0.040018464,0.58974359,-0.003536693,"defaultdict(<class 'int'>, {'entailment': 4, 'neutral': 13, 'contradiction': 12})",0.016767466,0.824350484,0.655172414,0.824851829,-0.169679415,0.717948718,-0.062776304,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 11, 'contradiction': 11})",0.006167369,0.869689251,0.862068966,0.869711833,-0.007642868,0.846153846,0.015915119
word,someone,1661,"defaultdict(<class 'float'>, {'contradiction': 310.0, 'entailment': 690.0, 'neutral': 661.0})",50,"defaultdict(<class 'float'>, {'entailment': 22.0, 'neutral': 22.0, 'contradiction': 6.0})",0.01081107,0.022755556,0.004353512,0.010764106,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 20, 'contradiction': 3})",0.022529055,0.472032603,0.54,0.471684588,0.068315412,0.545454545,-0.005454545,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 9, 'entailment': 28})",0.012693041,0.546306673,0.5,0.546543779,-0.046543779,0.53030303,-0.03030303,"defaultdict(<class 'int'>, {'entailment': 21, 'neutral': 24, 'contradiction': 5})",0.008575743,0.824350484,0.72,0.824884793,-0.104884793,0.727272727,-0.007272727,"defaultdict(<class 'int'>, {'entailment': 25, 'neutral': 22, 'contradiction': 3})",0.019541974,0.869689251,0.84,0.86984127,-0.02984127,0.848484848,-0.008484848
word,others,1026,"defaultdict(<class 'float'>, {'neutral': 470.0, 'entailment': 348.0, 'contradiction': 208.0})",24,"defaultdict(<class 'float'>, {'entailment': 9.0, 'neutral': 7.0, 'contradiction': 8.0})",0.010885274,0.001157407,0.017797494,0.010693257,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 7, 'entailment': 6})",0.007409388,0.472032603,0.333333333,0.472372587,-0.139039254,0.37037037,-0.037037037,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 8, 'contradiction': 4})",0.001352741,0.546306673,0.458333333,0.546522316,-0.088188983,0.481481481,-0.023148148,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 8, 'contradiction': 6})",0.001739462,0.824350484,0.833333333,0.824328465,0.009004868,0.814814815,0.018518519,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 7, 'contradiction': 8})",0.011006373,0.869689251,0.916666667,0.869574099,0.047092568,0.851851852,0.064814815
word,hundred,912,"defaultdict(<class 'float'>, {'neutral': 431.0, 'contradiction': 204.0, 'entailment': 277.0})",28,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 8.0, 'neutral': 10.0})",0.010763729,0.001133787,0.011901561,0.010636383,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 8, 'contradiction': 8})",0.002568412,0.472032603,0.392857143,0.472259119,-0.079401976,0.4,-0.007142857,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 8, 'neutral': 11})",0.006382016,0.546306673,0.357142857,0.546847859,-0.189705002,0.4,-0.042857143,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 10, 'entailment': 7})",0.017089074,0.824350484,0.821428571,0.824358843,-0.002930272,0.8,0.021428571,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 7, 'neutral': 9})",0.024909086,0.869689251,0.821428571,0.869827322,-0.048398751,0.8,0.021428571
word,everything,1658,"defaultdict(<class 'float'>, {'entailment': 368.0, 'contradiction': 779.0, 'neutral': 511.0})",34,"defaultdict(<class 'float'>, {'neutral': 8.0, 'contradiction': 19.0, 'entailment': 7.0})",0.01055727,0.02556709,0.004530097,0.010509553,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 12, 'entailment': 1})",0.04755035,0.472032603,0.529411765,0.471833146,0.057578619,0.526315789,0.003095975,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 6, 'entailment': 5})",0.022253824,0.546306673,0.470588235,0.54656988,-0.075981645,0.49122807,-0.020639835,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 23, 'neutral': 4})",0.031605812,0.824350484,0.764705882,0.824557816,-0.059851934,0.824561404,-0.059855521,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 21, 'neutral': 5})",0.019708334,0.869689251,0.882352941,0.869645231,0.012707711,0.877192982,0.005159959
word,knew,1554,"defaultdict(<class 'float'>, {'contradiction': 643.0, 'neutral': 615.0, 'entailment': 296.0})",35,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'neutral': 13.0, 'entailment': 9.0})",0.01025819,0.002902494,0.003255479,0.010224849,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 20, 'entailment': 0.0001})",0.074084324,0.472032603,0.514285714,0.471881391,0.042404324,0.538461538,-0.024175824,"defaultdict(<class 'int'>, {'contradiction': 21, 'entailment': 3, 'neutral': 11})",0.021130678,0.546306673,0.457142857,0.546625767,-0.08948291,0.435897436,0.021245421,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 14, 'entailment': 5})",0.002252389,0.824350484,0.771428571,0.824539877,-0.053111306,0.769230769,0.002197802,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 7, 'neutral': 11})",0.003840139,0.869689251,0.857142857,0.869734151,-0.012591294,0.846153846,0.010989011
word,other,5949,"defaultdict(<class 'float'>, {'entailment': 1822.0, 'neutral': 2778.0, 'contradiction': 1349.0})",152,"defaultdict(<class 'float'>, {'neutral': 67.0, 'entailment': 51.0, 'contradiction': 34.0})",0.009982895,0.007858187,0.000527565,0.00997763,"defaultdict(<class 'int'>, {'neutral': 77, 'entailment': 32, 'contradiction': 44})",0.006744292,0.472032603,0.401315789,0.473144986,-0.071829197,0.422885572,-0.021569783,"defaultdict(<class 'int'>, {'entailment': 52, 'neutral': 67, 'contradiction': 34})",0.000681825,0.546306673,0.506578947,0.546931595,-0.040352647,0.527363184,-0.020784237,"defaultdict(<class 'int'>, {'contradiction': 33, 'neutral': 89, 'entailment': 31})",0.008529192,0.824350484,0.736842105,0.825727,-0.088884895,0.781094527,-0.044252422,"defaultdict(<class 'int'>, {'contradiction': 37, 'neutral': 77, 'entailment': 39})",0.001637922,0.869689251,0.809210526,0.870640588,-0.061430061,0.835820896,-0.026610369
word,than,7865,"defaultdict(<class 'float'>, {'contradiction': 1839.0, 'entailment': 2357.0, 'neutral': 3669.0})",198,"defaultdict(<class 'float'>, {'entailment': 62.0, 'contradiction': 42.0, 'neutral': 94.0})",0.009589254,0.011699486,0.000355955,0.009585841,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 119, 'entailment': 51})",0.010792846,0.472032603,0.439393939,0.472704586,-0.033310646,0.468085106,-0.028691167,"defaultdict(<class 'int'>, {'entailment': 65, 'neutral': 100, 'contradiction': 33})",0.003536796,0.546306673,0.560606061,0.54601227,0.014593791,0.567375887,-0.006769826,"defaultdict(<class 'int'>, {'entailment': 49, 'neutral': 110, 'contradiction': 39})",0.003978827,0.824350484,0.762626263,0.825621296,-0.062995033,0.776595745,-0.013969482,"defaultdict(<class 'int'>, {'entailment': 51, 'contradiction': 50, 'neutral': 97})",0.001119201,0.869689251,0.818181818,0.870749714,-0.052567896,0.84751773,-0.029335912
word,next,1503,"defaultdict(<class 'float'>, {'neutral': 706.0, 'entailment': 431.0, 'contradiction': 366.0})",34,"defaultdict(<class 'float'>, {'neutral': 10.0, 'entailment': 10.0, 'contradiction': 14.0})",0.00961336,0.00307574,0.021129567,0.009412365,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 12, 'entailment': 5})",0.016733666,0.472032603,0.352941176,0.47244658,-0.119505404,0.30952381,0.043417367,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 6, 'neutral': 16})",0.004401981,0.546306673,0.5,0.546467641,-0.046467641,0.476190476,0.023809524,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 8, 'contradiction': 9})",0.001727778,0.824350484,0.794117647,0.824455577,-0.03033793,0.761904762,0.032212885,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 10, 'contradiction': 12})",0.009229665,0.869689251,0.764705882,0.870054187,-0.105348304,0.69047619,0.074229692
word,year,8304,"defaultdict(<class 'float'>, {'entailment': 2337.0, 'contradiction': 2071.0, 'neutral': 3896.0})",227,"defaultdict(<class 'float'>, {'neutral': 96.0, 'entailment': 69.0, 'contradiction': 62.0})",0.009397018,0.004170251,0.00108651,0.009386813,"defaultdict(<class 'int'>, {'neutral': 145, 'entailment': 38, 'contradiction': 45})",0.015266399,0.472032603,0.378854626,0.474238632,-0.095384006,0.399305556,-0.02045093,"defaultdict(<class 'int'>, {'contradiction': 41, 'neutral': 124, 'entailment': 63})",0.004221406,0.546306673,0.533039648,0.546620776,-0.013581128,0.513888889,0.019150759,"defaultdict(<class 'int'>, {'contradiction': 61, 'neutral': 110, 'entailment': 57})",0.00067064,0.824350484,0.828193833,0.824259491,0.003934342,0.819444444,0.008749388,"defaultdict(<class 'int'>, {'contradiction': 66, 'neutral': 96, 'entailment': 66})",0.001424679,0.869689251,0.863436123,0.869837297,-0.006401173,0.864583333,-0.00114721
word,away,2254,"defaultdict(<class 'float'>, {'contradiction': 1057.0, 'entailment': 567.0, 'neutral': 630.0})",58,"defaultdict(<class 'float'>, {'contradiction': 24.0, 'entailment': 18.0, 'neutral': 16.0})",0.009325343,0.003435064,0.002408639,0.009302909,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 32, 'entailment': 11})",0.004061031,0.472032603,0.431034483,0.472276314,-0.041241832,0.402777778,0.028256705,"defaultdict(<class 'int'>, {'contradiction': 29, 'entailment': 18, 'neutral': 11})",0.006117932,0.546306673,0.568965517,0.546171979,0.022793538,0.527777778,0.041187739,"defaultdict(<class 'int'>, {'contradiction': 22, 'neutral': 20, 'entailment': 16})",0.00436438,0.824350484,0.913793103,0.823818797,0.089974307,0.888888889,0.024904215,"defaultdict(<class 'int'>, {'contradiction': 26, 'neutral': 18, 'entailment': 14})",0.000572281,0.869689251,0.896551724,0.869529569,0.027022156,0.888888889,0.007662835
word,did,11267,"defaultdict(<class 'float'>, {'contradiction': 5251.0, 'entailment': 2781.0, 'neutral': 3235.0})",288,"defaultdict(<class 'float'>, {'contradiction': 117.0, 'neutral': 84.0, 'entailment': 87.0})",0.009077639,0.002676505,0.002427617,0.009055629,"defaultdict(<class 'int'>, {'neutral': 69, 'contradiction': 181, 'entailment': 39})",0.015330017,0.472032603,0.434027778,0.473181484,-0.039153706,0.447293447,-0.01326567,"defaultdict(<class 'int'>, {'entailment': 82, 'contradiction': 160, 'neutral': 47})",0.01125382,0.546306673,0.534722222,0.54665687,-0.011934648,0.532763533,0.001958689,"defaultdict(<class 'int'>, {'entailment': 79, 'contradiction': 114, 'neutral': 96})",0.002649287,0.824350484,0.84375,0.823764039,0.019985961,0.831908832,0.011841168,"defaultdict(<class 'int'>, {'neutral': 93, 'contradiction': 114, 'entailment': 82})",0.002627032,0.869689251,0.916666667,0.86826913,0.048397537,0.903133903,0.013532764
word,interesting,766,"defaultdict(<class 'float'>, {'neutral': 317.0, 'entailment': 295.0, 'contradiction': 154.0})",18,"defaultdict(<class 'float'>, {'neutral': 6.0, 'contradiction': 6.0, 'entailment': 6.0})",0.008887662,0,0.011379671,0.008787096,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 7, 'contradiction': 5})",0.005264841,0.472032603,0.666666667,0.471675003,0.194991664,0.666666667,0,"defaultdict(<class 'int'>, {'entailment': 4, 'neutral': 5, 'contradiction': 9})",0.050708932,0.546306673,0.555555556,0.546289681,0.009265875,0.555555556,0,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 6, 'entailment': 6})",0.011379671,0.824350484,1,0.824027764,0.175972236,1,0,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 7, 'contradiction': 6})",0.015013176,0.869689251,0.944444444,0.869551904,0.074892541,0.944444444,0
word,so,7208,"defaultdict(<class 'float'>, {'neutral': 3316.0, 'entailment': 1715.0, 'contradiction': 2177.0})",175,"defaultdict(<class 'float'>, {'entailment': 46.0, 'neutral': 68.0, 'contradiction': 61.0})",0.008712551,0.002750113,0.002650245,0.008689491,"defaultdict(<class 'int'>, {'entailment': 36, 'contradiction': 50, 'neutral': 89})",0.001306594,0.472032603,0.451428571,0.472406639,-0.020978068,0.465686275,-0.014257703,"defaultdict(<class 'int'>, {'neutral': 61, 'contradiction': 69, 'entailment': 45})",0.007105619,0.546306673,0.525714286,0.546680498,-0.020966212,0.544117647,-0.018403361,"defaultdict(<class 'int'>, {'neutral': 88, 'contradiction': 63, 'entailment': 24})",0.008601554,0.824350484,0.782857143,0.825103734,-0.042246592,0.789215686,-0.006358543,"defaultdict(<class 'int'>, {'neutral': 81, 'contradiction': 64, 'entailment': 30})",0.004235954,0.869689251,0.805714286,0.870850622,-0.065136337,0.808823529,-0.003109244
word,well,3396,"defaultdict(<class 'float'>, {'entailment': 1170.0, 'neutral': 1495.0, 'contradiction': 731.0})",105,"defaultdict(<class 'float'>, {'entailment': 35.0, 'neutral': 46.0, 'contradiction': 24.0})",0.008497896,0.007316704,0.000147397,0.008496643,"defaultdict(<class 'int'>, {'entailment': 34, 'contradiction': 37, 'neutral': 34})",0.012976532,0.472032603,0.361904762,0.473223481,-0.111318719,0.398550725,-0.036645963,"defaultdict(<class 'int'>, {'neutral': 42, 'entailment': 38, 'contradiction': 25})",0.000876367,0.546306673,0.447619048,0.547373841,-0.099754794,0.47826087,-0.030641822,"defaultdict(<class 'int'>, {'neutral': 55, 'entailment': 31, 'contradiction': 19})",0.003507524,0.824350484,0.857142857,0.823995881,0.033146977,0.84057971,0.016563147,"defaultdict(<class 'int'>, {'entailment': 33, 'neutral': 50, 'contradiction': 22})",0.00071938,0.869689251,0.914285714,0.869207003,0.045078711,0.913043478,0.001242236
word,n't,27652,"defaultdict(<class 'float'>, {'entailment': 7126.0, 'contradiction': 12774.0, 'neutral': 7752.0})",674,"defaultdict(<class 'float'>, {'neutral': 188.0, 'entailment': 177.0, 'contradiction': 309.0})",0.008357278,0.007872356,1.58E-05,0.008357146,"defaultdict(<class 'int'>, {'contradiction': 397, 'neutral': 175, 'entailment': 116})",0.008198707,0.472032603,0.422848665,0.475659118,-0.052810454,0.425026969,-0.002178304,"defaultdict(<class 'int'>, {'contradiction': 406, 'neutral': 108, 'entailment': 174})",0.012743333,0.546306673,0.62611276,0.540422273,0.085690486,0.601941748,0.024171012,"defaultdict(<class 'int'>, {'neutral': 213, 'entailment': 158, 'contradiction': 317})",0.000767028,0.824350484,0.8115727,0.825292638,-0.013719937,0.816612729,-0.005040029,"defaultdict(<class 'int'>, {'neutral': 206, 'entailment': 166, 'contradiction': 316})",0.000294045,0.869689251,0.860534125,0.870364293,-0.009830168,0.862998921,-0.002464797
word,local,1413,"defaultdict(<class 'float'>, {'neutral': 652.0, 'entailment': 388.0, 'contradiction': 373.0})",36,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'neutral': 14.0, 'entailment': 11.0})",0.008223107,0.00154321,0.002721827,0.008200755,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 14, 'entailment': 5})",0.017386467,0.472032603,0.416666667,0.472236425,-0.055569758,0.428571429,-0.011904762,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 10, 'entailment': 18})",0.038099733,0.546306673,0.361111111,0.546988445,-0.185877334,0.428571429,-0.067460317,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 17, 'contradiction': 8})",0.001342098,0.824350484,0.75,0.824624195,-0.074624195,0.761904762,-0.011904762,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 13, 'entailment': 11})",0.005497539,0.869689251,0.861111111,0.86972083,-0.008609719,0.880952381,-0.01984127
word,friend,1403,"defaultdict(<class 'float'>, {'neutral': 642.0, 'contradiction': 357.0, 'entailment': 404.0})",32,"defaultdict(<class 'float'>, {'neutral': 19.0, 'contradiction': 6.0, 'entailment': 7.0})",0.007907006,0.034071181,0.009336887,0.007833523,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 7, 'entailment': 6})",0.010441266,0.472032603,0.53125,0.471838904,0.059411096,0.473684211,0.057565789,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 7, 'neutral': 10})",0.018453532,0.546306673,0.65625,0.545947051,0.110302949,0.614035088,0.042214912,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 6, 'entailment': 7})",0.009336887,0.824350484,0.875,0.82418481,0.05081519,0.807017544,0.067982456,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 5, 'entailment': 9})",0.00864957,0.869689251,0.90625,0.869569662,0.036680338,0.842105263,0.064144737
word,people,13237,"defaultdict(<class 'float'>, {'entailment': 4209.0, 'contradiction': 3106.0, 'neutral': 5922.0})",297,"defaultdict(<class 'float'>, {'entailment': 109.0, 'neutral': 116.0, 'contradiction': 72.0})",0.00766082,0.004224815,0.001873491,0.007646481,"defaultdict(<class 'int'>, {'contradiction': 62, 'neutral': 183, 'entailment': 52})",0.017604963,0.472032603,0.424242424,0.47352385,-0.049281425,0.41954023,0.004702194,"defaultdict(<class 'int'>, {'entailment': 118, 'neutral': 109, 'contradiction': 70})",0.004191478,0.546306673,0.508417508,0.547488968,-0.03907146,0.517241379,-0.008823871,"defaultdict(<class 'int'>, {'entailment': 95, 'neutral': 134, 'contradiction': 68})",2.29E-05,0.824350484,0.767676768,0.826118933,-0.058442165,0.755747126,0.011929641,"defaultdict(<class 'int'>, {'entailment': 95, 'contradiction': 77, 'neutral': 125})",0.000510531,0.869689251,0.824915825,0.871086363,-0.046170538,0.824712644,0.000203181
word,long,2815,"defaultdict(<class 'float'>, {'contradiction': 725.0, 'neutral': 1282.0, 'entailment': 808.0})",91,"defaultdict(<class 'float'>, {'contradiction': 26.0, 'neutral': 35.0, 'entailment': 30.0})",0.007597154,0.001636947,0.002596399,0.007577454,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 57, 'entailment': 12})",0.021369991,0.472032603,0.428571429,0.472439325,-0.043867897,0.438095238,-0.00952381,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 50, 'entailment': 21})",0.004064547,0.546306673,0.549450549,0.546277252,0.003173297,0.552380952,-0.002930403,"defaultdict(<class 'int'>, {'contradiction': 27, 'entailment': 28, 'neutral': 37})",0.001539787,0.824350484,0.89010989,0.823735088,0.066374802,0.857142857,0.032967033,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 38, 'entailment': 29})",0.000942054,0.869689251,0.868131868,0.869703826,-0.001571957,0.866666667,0.001465201
word,very,8292,"defaultdict(<class 'float'>, {'entailment': 1806.0, 'neutral': 3545.0, 'contradiction': 2941.0})",196,"defaultdict(<class 'float'>, {'contradiction': 70.0, 'entailment': 47.0, 'neutral': 79.0})",0.007558251,0.00472604,0.000446651,0.007554876,"defaultdict(<class 'int'>, {'neutral': 116, 'contradiction': 68, 'entailment': 12})",0.029966533,0.472032603,0.448979592,0.472502339,-0.023522747,0.46835443,-0.019374839,"defaultdict(<class 'int'>, {'contradiction': 70, 'neutral': 107, 'entailment': 19})",0.015517513,0.546306673,0.505102041,0.547146273,-0.042044232,0.518987342,-0.013885301,"defaultdict(<class 'int'>, {'contradiction': 69, 'neutral': 92, 'entailment': 35})",0.001463436,0.824350484,0.795918367,0.824929826,-0.029011459,0.814345992,-0.018427624,"defaultdict(<class 'int'>, {'contradiction': 71, 'neutral': 86, 'entailment': 39})",0.000269064,0.869689251,0.867346939,0.869736979,-0.00239004,0.877637131,-0.010290192
word,both,2125,"defaultdict(<class 'float'>, {'entailment': 936.0, 'neutral': 704.0, 'contradiction': 485.0})",37,"defaultdict(<class 'float'>, {'neutral': 13.0, 'entailment': 16.0, 'contradiction': 8.0})",0.007509383,0.0079539,0.000247121,0.007507527,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 11, 'entailment': 19})",0.002773855,0.472032603,0.540540541,0.471773369,0.068767172,0.458333333,0.082207207,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 19, 'contradiction': 7})",0.002773855,0.546306673,0.621621622,0.546021681,0.07559994,0.583333333,0.038288288,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 15, 'contradiction': 7})",0.003144977,0.824350484,0.891891892,0.824094907,0.067796985,0.875,0.016891892,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 15, 'contradiction': 8})",0.001226314,0.869689251,0.972972973,0.869298425,0.103674548,0.9375,0.035472973
word,far,1201,"defaultdict(<class 'float'>, {'contradiction': 529.0, 'neutral': 398.0, 'entailment': 274.0})",34,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 9.0, 'contradiction': 13.0})",0.007515401,0.002499039,0.001875379,0.00750132,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 7, 'neutral': 11})",0.000558175,0.472032603,0.470588235,0.472037624,-0.001449389,0.487179487,-0.016591252,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 7, 'contradiction': 22})",0.028378722,0.546306673,0.676470588,0.545854207,0.130616381,0.666666667,0.009803922,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 7, 'contradiction': 14})",0.001437735,0.824350484,0.911764706,0.824046621,0.087718085,0.897435897,0.014328808,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 8, 'contradiction': 16})",0.000832194,0.869689251,0.852941176,0.86974747,-0.016806293,0.846153846,0.00678733
word,three,2046,"defaultdict(<class 'float'>, {'neutral': 864.0, 'contradiction': 445.0, 'entailment': 737.0})",39,"defaultdict(<class 'float'>, {'entailment': 13.0, 'neutral': 16.0, 'contradiction': 10.0})",0.007351126,0.003944773,0.001103696,0.007343017,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 17, 'contradiction': 8})",0.003176044,0.472032603,0.282051282,0.472790507,-0.190739225,0.3125,-0.030448718,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 18, 'contradiction': 7})",0.001347714,0.546306673,0.512820513,0.546440262,-0.033619749,0.541666667,-0.028846154,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 20, 'contradiction': 7})",0.004139575,0.824350484,0.871794872,0.824161211,0.047633661,0.854166667,0.017628205,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 17, 'contradiction': 9})",0.000412757,0.869689251,0.871794872,0.869680851,0.002114021,0.875,-0.003205128
word,different,2564,"defaultdict(<class 'float'>, {'entailment': 1044.0, 'neutral': 972.0, 'contradiction': 548.0})",70,"defaultdict(<class 'float'>, {'entailment': 29.0, 'neutral': 26.0, 'contradiction': 15.0})",0.007284077,0.00739229,3.51E-05,0.007283821,"defaultdict(<class 'int'>, {'neutral': 24, 'entailment': 34, 'contradiction': 12})",0.003347946,0.472032603,0.528571429,0.471626475,0.056944953,0.505747126,0.022824302,"defaultdict(<class 'int'>, {'entailment': 33, 'neutral': 23, 'contradiction': 14})",0.002192199,0.546306673,0.557142857,0.546228835,0.010914022,0.563218391,-0.006075534,"defaultdict(<class 'int'>, {'entailment': 30, 'neutral': 26, 'contradiction': 14})",0.000270431,0.824350484,0.771428571,0.824730631,-0.05330206,0.770114943,0.001313629,"defaultdict(<class 'int'>, {'entailment': 29, 'neutral': 26, 'contradiction': 15})",3.51E-05,0.869689251,0.885714286,0.869574141,0.016140145,0.873563218,0.012151067
word,which,2694,"defaultdict(<class 'float'>, {'entailment': 1116.0, 'neutral': 998.0, 'contradiction': 580.0})",78,"defaultdict(<class 'float'>, {'contradiction': 20.0, 'entailment': 35.0, 'neutral': 23.0})",0.007286486,0.006903353,0.003392483,0.007261809,"defaultdict(<class 'int'>, {'neutral': 23, 'entailment': 39, 'contradiction': 16})",0.004226045,0.472032603,0.474358974,0.472013967,0.002345007,0.466666667,0.007692308,"defaultdict(<class 'int'>, {'contradiction': 21, 'entailment': 36, 'neutral': 21})",0.006163916,0.546306673,0.576923077,0.546061415,0.030861662,0.561904762,0.015018315,"defaultdict(<class 'int'>, {'entailment': 27, 'neutral': 33, 'contradiction': 18})",0.00253412,0.824350484,0.756410256,0.824894731,-0.068484475,0.80952381,-0.053113553,"defaultdict(<class 'int'>, {'contradiction': 22, 'entailment': 33, 'neutral': 23})",0.004421382,0.869689251,0.871794872,0.869672384,0.002122488,0.885714286,-0.013919414
ner,PERCENT,1933,"defaultdict(<class 'float'>, {'contradiction': 500.0, 'neutral': 870.0, 'entailment': 563.0})",55,"defaultdict(<class 'float'>, {'neutral': 21.0, 'contradiction': 16.0, 'entailment': 18.0})",0.00699165,0.001395776,0.002399581,0.006974893,"defaultdict(<class 'int'>, {'neutral': 25, 'contradiction': 13, 'entailment': 17})",0.000389242,0.472032603,0.418181818,0.472336066,-0.054154247,0.428571429,-0.01038961,"defaultdict(<class 'int'>, {'neutral': 28, 'contradiction': 14, 'entailment': 13})",0.002346909,0.546306673,0.436363636,0.54692623,-0.110562593,0.428571429,0.007792208,"defaultdict(<class 'int'>, {'neutral': 27, 'contradiction': 13, 'entailment': 15})",0.000846573,0.824350484,0.763636364,0.824692623,-0.061056259,0.761904762,0.001731602,"defaultdict(<class 'int'>, {'neutral': 24, 'contradiction': 14, 'entailment': 17})",0.000193773,0.869689251,0.836363636,0.869877049,-0.033513413,0.825396825,0.010966811
word,over,4849,"defaultdict(<class 'float'>, {'contradiction': 1129.0, 'entailment': 1616.0, 'neutral': 2104.0})",110,"defaultdict(<class 'float'>, {'entailment': 42.0, 'neutral': 43.0, 'contradiction': 25.0})",0.006738353,0.0056382,0.001402162,0.006728911,"defaultdict(<class 'int'>, {'entailment': 35, 'neutral': 58, 'contradiction': 18})",0.005357902,0.472032603,0.481818182,0.47192169,0.009896492,0.449612403,0.032205779,"defaultdict(<class 'int'>, {'neutral': 59, 'entailment': 32, 'contradiction': 20})",0.004969259,0.546306673,0.545454545,0.546316332,-0.000861786,0.542635659,0.002818887,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 45, 'neutral': 42})",0.002867552,0.824350484,0.827272727,0.824317362,0.002955365,0.80620155,0.021071177,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 46, 'neutral': 42})",0.003529141,0.869689251,0.881818182,0.869551777,0.012266404,0.88372093,-0.001902748
word,then,1679,"defaultdict(<class 'float'>, {'neutral': 662.0, 'entailment': 651.0, 'contradiction': 366.0})",45,"defaultdict(<class 'float'>, {'neutral': 16.0, 'contradiction': 7.0, 'entailment': 22.0})",0.006659554,0.018765432,0.006045933,0.006619412,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 22, 'contradiction': 13})",0.01639561,0.472032603,0.4,0.472364381,-0.072364381,0.515151515,-0.115151515,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 19, 'neutral': 16})",0.000877749,0.546306673,0.466666667,0.54667349,-0.080006824,0.575757576,-0.109090909,"defaultdict(<class 'int'>, {'neutral': 27, 'contradiction': 5, 'entailment': 13})",0.023177155,0.824350484,0.666666667,0.825076766,-0.158410099,0.727272727,-0.060606061,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 6, 'entailment': 16})",0.009277659,0.869689251,0.711111111,0.870419652,-0.159308541,0.772727273,-0.061616162
word,good,5848,"defaultdict(<class 'float'>, {'entailment': 2107.0, 'contradiction': 1304.0, 'neutral': 2437.0})",171,"defaultdict(<class 'float'>, {'neutral': 62.0, 'entailment': 74.0, 'contradiction': 35.0})",0.0066194,0.009096816,0.002794568,0.006600928,"defaultdict(<class 'int'>, {'contradiction': 33, 'neutral': 79, 'entailment': 60})",0.0011481,0.472032603,0.421052632,0.472936541,-0.051883909,0.436936937,-0.015884305,"defaultdict(<class 'int'>, {'entailment': 79, 'contradiction': 39, 'neutral': 54})",0.006630941,0.546306673,0.520467836,0.546764828,-0.026296992,0.509009009,0.011458827,"defaultdict(<class 'int'>, {'contradiction': 44, 'neutral': 63, 'entailment': 65})",0.001481369,0.824350484,0.824561404,0.824346744,0.000214659,0.788288288,0.036273115,"defaultdict(<class 'int'>, {'contradiction': 39, 'neutral': 61, 'entailment': 72})",0.002350305,0.869689251,0.888888889,0.869348818,0.019540071,0.878378378,0.010510511
word,every,2795,"defaultdict(<class 'float'>, {'neutral': 1209.0, 'contradiction': 932.0, 'entailment': 654.0})",69,"defaultdict(<class 'float'>, {'entailment': 14.0, 'contradiction': 21.0, 'neutral': 34.0})",0.006571607,0.01442274,0.001865438,0.006559359,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 16, 'neutral': 37})",0.005992907,0.472032603,0.420289855,0.472398933,-0.052109078,0.421568627,-0.001278772,"defaultdict(<class 'int'>, {'neutral': 29, 'contradiction': 26, 'entailment': 15})",0.000826901,0.546306673,0.405797101,0.547301457,-0.141504356,0.441176471,-0.035379369,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 24, 'neutral': 32})",0.000868728,0.824350484,0.826086957,0.82433819,0.001748766,0.784313725,0.041773231,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 23, 'neutral': 33})",0.001093149,0.869689251,0.913043478,0.869382311,0.043661168,0.901960784,0.011082694
word,!,2142,"defaultdict(<class 'float'>, {'contradiction': 939.0, 'entailment': 680.0, 'neutral': 523.0})",34,"defaultdict(<class 'float'>, {'entailment': 9.0, 'neutral': 11.0, 'contradiction': 14.0})",0.006412296,0.003652441,0.004188001,0.006385498,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 13, 'neutral': 6})",0.004244149,0.472032603,0.323529412,0.472548819,-0.149019407,0.380952381,-0.057422969,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 4, 'contradiction': 15})",0.016365898,0.546306673,0.470588235,0.54656988,-0.075981645,0.476190476,-0.005602241,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 10, 'contradiction': 15})",0.002359593,0.824350484,0.794117647,0.824455577,-0.03033793,0.785714286,0.008403361,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 9, 'contradiction': 14})",0.000429995,0.869689251,0.823529412,0.869849709,-0.046320297,0.833333333,-0.009803922
word,become,947,"defaultdict(<class 'float'>, {'entailment': 331.0, 'contradiction': 217.0, 'neutral': 399.0})",25,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 7.0, 'contradiction': 10.0})",0.006286982,0.002488889,0.019241397,0.006167168,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 4, 'entailment': 7})",0.009926542,0.472032603,0.48,0.472012257,0.007987743,0.5,-0.02,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 7, 'neutral': 11})",0.003296705,0.546306673,0.36,0.546782431,-0.186782431,0.366666667,-0.006666667,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 8, 'contradiction': 10})",0.017143671,0.824350484,0.72,0.824616956,-0.104616956,0.733333333,-0.013333333,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 8, 'contradiction': 9})",0.011126164,0.869689251,0.84,0.869765066,-0.029765066,0.833333333,0.006666667
word,?,10018,"defaultdict(<class 'float'>, {'neutral': 3142.0, 'entailment': 4380.0, 'contradiction': 2496.0})",245,"defaultdict(<class 'float'>, {'neutral': 76.0, 'entailment': 122.0, 'contradiction': 47.0})",0.006088524,0.015885973,0.002859454,0.006071139,"defaultdict(<class 'int'>, {'contradiction': 69, 'entailment': 116, 'neutral': 64})",0.002004855,0.472032603,0.428571429,0.473145246,-0.044573817,0.431693989,-0.00312256,"defaultdict(<class 'int'>, {'neutral': 30, 'contradiction': 46, 'entailment': 173})",0.039436729,0.546306673,0.559183673,0.545977011,0.013206662,0.521857923,0.03732575,"defaultdict(<class 'int'>, {'neutral': 80, 'contradiction': 56, 'entailment': 113})",0.000410693,0.824350484,0.848979592,0.823719958,0.025259634,0.852459016,-0.003479425,"defaultdict(<class 'int'>, {'neutral': 75, 'contradiction': 55, 'entailment': 119})",0.000940751,0.869689251,0.86122449,0.869905956,-0.008681466,0.860655738,0.000568752
word,these,3413,"defaultdict(<class 'float'>, {'entailment': 981.0, 'neutral': 1506.0, 'contradiction': 926.0})",84,"defaultdict(<class 'float'>, {'neutral': 33.0, 'contradiction': 28.0, 'entailment': 23.0})",0.00586672,0.002362056,0.002378131,0.005852784,"defaultdict(<class 'int'>, {'neutral': 38, 'entailment': 26, 'contradiction': 20})",0.00078109,0.472032603,0.476190476,0.471996712,0.004193765,0.454545455,0.021645022,"defaultdict(<class 'int'>, {'neutral': 34, 'contradiction': 24, 'entailment': 26})",0.000691162,0.546306673,0.464285714,0.547014695,-0.082728981,0.474747475,-0.01046176,"defaultdict(<class 'int'>, {'neutral': 38, 'entailment': 21, 'contradiction': 25})",0.000991024,0.824350484,0.80952381,0.824478471,-0.014954661,0.797979798,0.011544012,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 23, 'contradiction': 26})",0.000887637,0.869689251,0.892857143,0.869489261,0.023367882,0.868686869,0.024170274
word,number,1754,"defaultdict(<class 'float'>, {'entailment': 697.0, 'contradiction': 396.0, 'neutral': 661.0})",52,"defaultdict(<class 'float'>, {'neutral': 18.0, 'entailment': 22.0, 'contradiction': 12.0})",0.00585518,0.006245891,0.000540941,0.005852014,"defaultdict(<class 'int'>, {'entailment': 25, 'neutral': 21, 'contradiction': 7})",0.007917282,0.472032603,0.423076923,0.472293352,-0.049216429,0.46969697,-0.046620047,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 25, 'contradiction': 9})",0.003691107,0.546306673,0.519230769,0.546450886,-0.027220117,0.53030303,-0.011072261,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 18, 'contradiction': 15})",0.002227047,0.824350484,0.826923077,0.824336782,0.002586295,0.803030303,0.023892774,"defaultdict(<class 'int'>, {'entailment': 24, 'neutral': 15, 'contradiction': 14})",0.005004465,0.869689251,0.865384615,0.869712179,-0.004327563,0.833333333,0.032051282
word,already,955,"defaultdict(<class 'float'>, {'entailment': 239.0, 'contradiction': 415.0, 'neutral': 301.0})",35,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 13.0, 'contradiction': 14.0})",0.005825376,0.005623583,0.001756667,0.005815152,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 15, 'entailment': 5})",0.011779034,0.472032603,0.428571429,0.472188139,-0.04361671,0.452380952,-0.023809524,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 5, 'contradiction': 25})",0.041244563,0.546306673,0.457142857,0.546625767,-0.08948291,0.476190476,-0.019047619,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 4, 'contradiction': 18})",0.015821543,0.824350484,0.714285714,0.824744376,-0.110458662,0.738095238,-0.023809524,"defaultdict(<class 'int'>, {'entailment': 3, 'contradiction': 16, 'neutral': 16})",0.027745215,0.869689251,0.771428571,0.8700409,-0.098612328,0.785714286,-0.014285714
word,fire,612,"defaultdict(<class 'float'>, {'contradiction': 169.0, 'entailment': 173.0, 'neutral': 270.0})",25,"defaultdict(<class 'float'>, {'entailment': 7.0, 'contradiction': 9.0, 'neutral': 9.0})",0.005822191,0.001422222,0.004834487,0.005794112,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 7, 'entailment': 4})",0.012152453,0.472032603,0.64,0.471603677,0.168396323,0.62962963,0.01037037,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 8, 'entailment': 5})",0.004774637,0.546306673,0.68,0.545965271,0.134034729,0.666666667,0.013333333,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 9, 'neutral': 9})",0.004834487,0.824350484,0.84,0.824310521,0.015689479,0.814814815,0.025185185,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 8, 'neutral': 8})",0.007981834,0.869689251,0.88,0.869662921,0.010337079,0.888888889,-0.008888889
word,asked,1460,"defaultdict(<class 'float'>, {'contradiction': 387.0, 'neutral': 432.0, 'entailment': 641.0})",39,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'neutral': 10.0, 'entailment': 17.0})",0.005745397,0.005698006,0.001502697,0.00573677,"defaultdict(<class 'int'>, {'entailment': 21, 'contradiction': 10, 'neutral': 8})",0.006701594,0.472032603,0.435897436,0.472176759,-0.036279324,0.490196078,-0.054298643,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 8, 'neutral': 9})",0.007841703,0.546306673,0.487179487,0.546542553,-0.059363066,0.470588235,0.016591252,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 11, 'entailment': 15})",0.002933732,0.824350484,0.820512821,0.824365794,-0.003852973,0.764705882,0.055806938,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 15, 'neutral': 9})",0.008448806,0.869689251,0.871794872,0.869680851,0.002114021,0.843137255,0.028657617
word,dollar,1155,"defaultdict(<class 'float'>, {'contradiction': 286.0, 'neutral': 500.0, 'entailment': 369.0})",42,"defaultdict(<class 'float'>, {'entailment': 18.0, 'contradiction': 13.0, 'neutral': 11.0})",0.005817482,0.004913076,0.01634425,0.005723173,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 15, 'contradiction': 9})",0.006412289,0.472032603,0.404761905,0.472321703,-0.067559798,0.425925926,-0.021164021,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 10, 'neutral': 13})",0.010945614,0.546306673,0.404761905,0.54691497,-0.142153065,0.444444444,-0.03968254,"defaultdict(<class 'int'>, {'entailment': 18, 'contradiction': 14, 'neutral': 10})",0.021509382,0.824350484,0.714285714,0.824823493,-0.110537779,0.703703704,0.010582011,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 12, 'neutral': 14})",0.005275011,0.869689251,0.761904762,0.870152461,-0.108247699,0.759259259,0.002645503
word,order,1492,"defaultdict(<class 'float'>, {'entailment': 523.0, 'contradiction': 348.0, 'neutral': 621.0})",34,"defaultdict(<class 'float'>, {'neutral': 20.0, 'entailment': 6.0, 'contradiction': 8.0})",0.005727997,0.033064206,0.022049715,0.005603079,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 16, 'contradiction': 6})",0.00280897,0.472032603,0.5,0.471935385,0.028064615,0.5,0,"defaultdict(<class 'int'>, {'entailment': 4, 'contradiction': 10, 'neutral': 20})",0.039454301,0.546306673,0.470588235,0.54656988,-0.075981645,0.566666667,-0.096078431,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 4, 'contradiction': 8})",0.042924179,0.824350484,0.852941176,0.824251099,0.028690077,0.85,0.002941176,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 5, 'contradiction': 7})",0.034479633,0.869689251,0.852941176,0.86974747,-0.016806293,0.866666667,-0.01372549
word,two,3871,"defaultdict(<class 'float'>, {'entailment': 1579.0, 'contradiction': 894.0, 'neutral': 1398.0})",96,"defaultdict(<class 'float'>, {'entailment': 36.0, 'contradiction': 22.0, 'neutral': 38.0})",0.005605755,0.005497685,0.000745057,0.00560158,"defaultdict(<class 'int'>, {'neutral': 38, 'entailment': 45, 'contradiction': 13})",0.007754226,0.472032603,0.520833333,0.471550571,0.049282762,0.552631579,-0.031798246,"defaultdict(<class 'int'>, {'neutral': 34, 'contradiction': 22, 'entailment': 40})",4.20E-05,0.546306673,0.489583333,0.546866962,-0.057283628,0.51754386,-0.027960526,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 30, 'neutral': 43})",0.005538523,0.824350484,0.864583333,0.823953082,0.040630252,0.833333333,0.03125,"defaultdict(<class 'int'>, {'neutral': 38, 'entailment': 33, 'contradiction': 25})",0.002210181,0.869689251,0.875,0.869636794,0.005363206,0.850877193,0.024122807
word,four,1028,"defaultdict(<class 'float'>, {'entailment': 404.0, 'contradiction': 237.0, 'neutral': 387.0})",29,"defaultdict(<class 'float'>, {'neutral': 11.0, 'contradiction': 9.0, 'entailment': 9.0})",0.005328325,0.001056943,0.005390542,0.00529968,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 6, 'neutral': 11})",0.00045649,0.472032603,0.448275862,0.472103004,-0.023827142,0.454545455,-0.006269592,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 15, 'contradiction': 4})",0.010482289,0.546306673,0.379310345,0.546801553,-0.167491208,0.363636364,0.015673981,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 6, 'entailment': 10})",0.002671893,0.824350484,0.827586207,0.824340895,0.003245312,0.848484848,-0.020898642,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 9, 'entailment': 10})",0.004087727,0.869689251,0.862068966,0.869711833,-0.007642868,0.848484848,0.013584117
word,if,9341,"defaultdict(<class 'float'>, {'entailment': 3565.0, 'contradiction': 2155.0, 'neutral': 3621.0})",230,"defaultdict(<class 'float'>, {'entailment': 87.0, 'neutral': 92.0, 'contradiction': 51.0})",0.005272447,0.006305398,9.66E-05,0.005271937,"defaultdict(<class 'int'>, {'entailment': 92, 'contradiction': 48, 'neutral': 91})",0.000400603,0.472032603,0.37826087,0.474282733,-0.096021864,0.387681159,-0.00942029,"defaultdict(<class 'int'>, {'contradiction': 53, 'entailment': 126, 'neutral': 52})",0.018183009,0.546306673,0.452173913,0.548565467,-0.096391554,0.467391304,-0.015217391,"defaultdict(<class 'int'>, {'neutral': 108, 'entailment': 81, 'contradiction': 42})",0.003648254,0.824350484,0.743478261,0.82629108,-0.082812819,0.753623188,-0.010144928,"defaultdict(<class 'int'>, {'neutral': 106, 'entailment': 81, 'contradiction': 44})",0.002790318,0.869689251,0.813043478,0.871048513,-0.058005035,0.815217391,-0.002173913
word,job,1917,"defaultdict(<class 'float'>, {'neutral': 835.0, 'contradiction': 539.0, 'entailment': 543.0})",65,"defaultdict(<class 'float'>, {'contradiction': 19.0, 'neutral': 27.0, 'entailment': 19.0})",0.00522755,0.003366206,0.000209483,0.005226455,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 32, 'entailment': 17})",0.001665839,0.472032603,0.523076923,0.471692308,0.051384615,0.530864198,-0.007787274,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 24, 'entailment': 20})",0.002348831,0.546306673,0.553846154,0.54625641,0.007589744,0.580246914,-0.02640076,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 34, 'contradiction': 14})",0.004401093,0.824350484,0.846153846,0.824205128,0.021948718,0.851851852,-0.005698006,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 28, 'entailment': 16})",0.001384461,0.869689251,0.846153846,0.869846154,-0.023692308,0.851851852,-0.005698006
ner,MONEY,2789,"defaultdict(<class 'float'>, {'entailment': 905.0, 'contradiction': 700.0, 'neutral': 1184.0})",82,"defaultdict(<class 'float'>, {'contradiction': 24.0, 'entailment': 36.0, 'neutral': 22.0})",0.005058402,0.005684447,0.013995825,0.004988099,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 37, 'contradiction': 10})",0.016596422,0.472032603,0.402439024,0.472618925,-0.070179901,0.453703704,-0.051264679,"defaultdict(<class 'int'>, {'contradiction': 19, 'neutral': 26, 'entailment': 37})",0.009297895,0.546306673,0.402439024,0.547518751,-0.145079726,0.425925926,-0.023486902,"defaultdict(<class 'int'>, {'contradiction': 26, 'neutral': 28, 'entailment': 28})",0.004290825,0.824350484,0.792682927,0.824617281,-0.031934355,0.814814815,-0.022131888,"defaultdict(<class 'int'>, {'contradiction': 22, 'neutral': 31, 'entailment': 29})",0.001131216,0.869689251,0.829268293,0.870029796,-0.040761503,0.842592593,-0.0133243
word,million,1156,"defaultdict(<class 'float'>, {'neutral': 479.0, 'entailment': 398.0, 'contradiction': 279.0})",29,"defaultdict(<class 'float'>, {'neutral': 7.0, 'contradiction': 9.0, 'entailment': 13.0})",0.005048797,0.0073986,0.01712737,0.00496306,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 14, 'contradiction': 4})",0.013350029,0.472032603,0.517241379,0.471898631,0.045342749,0.512820513,0.004420866,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 13, 'contradiction': 4})",0.010560523,0.546306673,0.517241379,0.546392806,-0.029151427,0.538461538,-0.021220159,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 10, 'entailment': 13})",0.025668713,0.824350484,0.793103448,0.824443082,-0.031339634,0.820512821,-0.027409372,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 9, 'entailment': 12})",0.010753102,0.869689251,0.896551724,0.869609646,0.026942078,0.923076923,-0.026525199
ner,TIME,4801,"defaultdict(<class 'float'>, {'contradiction': 1309.0, 'neutral': 2074.0, 'entailment': 1418.0})",112,"defaultdict(<class 'float'>, {'entailment': 35.0, 'neutral': 45.0, 'contradiction': 32.0})",0.004952807,0.002462443,0.000470981,0.004950475,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 56, 'entailment': 28})",0.002431297,0.472032603,0.401785714,0.47284345,-0.071057736,0.422222222,-0.020436508,"defaultdict(<class 'int'>, {'entailment': 41, 'contradiction': 36, 'neutral': 35})",0.00771167,0.546306673,0.491071429,0.546944244,-0.055872815,0.518518519,-0.02744709,"defaultdict(<class 'int'>, {'neutral': 58, 'contradiction': 29, 'entailment': 25})",0.004548816,0.824350484,0.767857143,0.825002577,-0.057145434,0.792592593,-0.02473545,"defaultdict(<class 'int'>, {'neutral': 49, 'entailment': 32, 'contradiction': 31})",5.65E-05,0.869689251,0.839285714,0.870040194,-0.030754479,0.859259259,-0.019973545
word,big,1626,"defaultdict(<class 'float'>, {'entailment': 591.0, 'contradiction': 384.0, 'neutral': 651.0})",42,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'entailment': 13.0, 'neutral': 18.0})",0.004948038,0.004913076,0.001654863,0.004939857,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 11, 'contradiction': 12})",0.006113538,0.472032603,0.547619048,0.471707766,0.075911281,0.611111111,-0.063492063,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 13, 'entailment': 19})",0.005343588,0.546306673,0.452380952,0.546710324,-0.094329372,0.5,-0.047619048,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 14, 'neutral': 18})",0.000567818,0.824350484,0.833333333,0.82431188,0.009021454,0.814814815,0.018518519,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 14, 'neutral': 17})",0.000664686,0.869689251,0.857142857,0.86974317,-0.012600313,0.87037037,-0.013227513
word,while,2143,"defaultdict(<class 'float'>, {'neutral': 804.0, 'entailment': 837.0, 'contradiction': 502.0})",39,"defaultdict(<class 'float'>, {'entailment': 17.0, 'neutral': 15.0, 'contradiction': 7.0})",0.004948171,0.012272628,0.002468533,0.004935971,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 14, 'entailment': 14})",0.001530472,0.472032603,0.435897436,0.472176759,-0.036279324,0.490196078,-0.054298643,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 11, 'contradiction': 10})",0.005039327,0.546306673,0.512820513,0.546440262,-0.033619749,0.568627451,-0.055806938,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 13, 'contradiction': 10})",0.000989332,0.824350484,0.743589744,0.824672668,-0.081082924,0.784313725,-0.040723982,"defaultdict(<class 'int'>, {'entailment': 19, 'neutral': 14, 'contradiction': 6})",0.006947707,0.869689251,0.820512821,0.869885434,-0.049372613,0.843137255,-0.022624434
word,enough,1605,"defaultdict(<class 'float'>, {'neutral': 692.0, 'entailment': 478.0, 'contradiction': 435.0})",48,"defaultdict(<class 'float'>, {'neutral': 20.0, 'contradiction': 12.0, 'entailment': 16.0})",0.004903938,0.00462963,0.000773949,0.004900144,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 25, 'entailment': 7})",0.03646365,0.472032603,0.354166667,0.472611856,-0.11844519,0.333333333,0.020833333,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 14, 'entailment': 16})",0.001667755,0.546306673,0.4375,0.546841405,-0.109341405,0.433333333,0.004166667,"defaultdict(<class 'int'>, {'neutral': 26, 'contradiction': 12, 'entailment': 10})",0.007333725,0.824350484,0.604166667,0.825432579,-0.221265912,0.666666667,-0.0625,"defaultdict(<class 'int'>, {'neutral': 25, 'contradiction': 14, 'entailment': 9})",0.008628876,0.869689251,0.6875,0.870584622,-0.183084622,0.733333333,-0.045833333
word,each,1997,"defaultdict(<class 'float'>, {'contradiction': 538.0, 'entailment': 599.0, 'neutral': 860.0})",68,"defaultdict(<class 'float'>, {'entailment': 28.0, 'neutral': 29.0, 'contradiction': 11.0})",0.004890382,0.014753941,0.011204537,0.004835894,"defaultdict(<class 'int'>, {'neutral': 36, 'contradiction': 10, 'entailment': 22})",0.011886959,0.472032603,0.455882353,0.472145275,-0.016262923,0.448275862,0.007606491,"defaultdict(<class 'int'>, {'neutral': 33, 'contradiction': 14, 'entailment': 21})",0.002976721,0.546306673,0.588235294,0.546014158,0.042221136,0.563218391,0.025016903,"defaultdict(<class 'int'>, {'neutral': 37, 'entailment': 22, 'contradiction': 9})",0.015458782,0.824350484,0.838235294,0.824253616,0.013981678,0.816091954,0.02214334,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 23, 'contradiction': 13})",0.004355054,0.869689251,0.897058824,0.869498307,0.027560516,0.862068966,0.034989858
word,past,1310,"defaultdict(<class 'float'>, {'contradiction': 324.0, 'neutral': 546.0, 'entailment': 440.0})",42,"defaultdict(<class 'float'>, {'entailment': 17.0, 'neutral': 16.0, 'contradiction': 9.0})",0.004789672,0.00718065,0.002598494,0.004777242,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 14, 'contradiction': 8})",0.002841719,0.472032603,0.5,0.471912412,0.028087588,0.470588235,0.029411765,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 12, 'contradiction': 8})",0.005914542,0.546306673,0.523809524,0.546403356,-0.022593832,0.549019608,-0.025210084,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 13, 'neutral': 12})",0.009494736,0.824350484,0.857142857,0.824209557,0.0329333,0.862745098,-0.005602241,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 13, 'neutral': 10})",0.018407129,0.869689251,0.785714286,0.870050138,-0.084335852,0.803921569,-0.018207283
word,sell,624,"defaultdict(<class 'float'>, {'contradiction': 191.0, 'neutral': 267.0, 'entailment': 166.0})",22,"defaultdict(<class 'float'>, {'entailment': 6.0, 'contradiction': 6.0, 'neutral': 10.0})",0.004737495,0.007346189,0.00070326,0.004734164,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 6, 'entailment': 7})",0.001752156,0.472032603,0.454545455,0.472071888,-0.017526434,0.4,0.054545455,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 9, 'neutral': 6})",0.013549061,0.546306673,0.590909091,0.546206474,0.044702617,0.566666667,0.024242424,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 6, 'neutral': 10})",0.00070326,0.824350484,0.863636364,0.824262228,0.039374136,0.866666667,-0.003030303,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 6, 'neutral': 8})",0.005584438,0.869689251,0.863636364,0.869702849,-0.006066485,0.9,-0.036363636
word,money,3544,"defaultdict(<class 'float'>, {'entailment': 1029.0, 'contradiction': 992.0, 'neutral': 1523.0})",98,"defaultdict(<class 'float'>, {'neutral': 39.0, 'contradiction': 26.0, 'entailment': 33.0})",0.004665328,0.00293859,0.001261495,0.004659447,"defaultdict(<class 'int'>, {'neutral': 48, 'entailment': 17, 'contradiction': 33})",0.009735586,0.472032603,0.459183673,0.47216219,-0.012978517,0.478632479,-0.019448805,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 44, 'neutral': 24})",0.021693082,0.546306673,0.5,0.546773696,-0.046773696,0.538461538,-0.038461538,"defaultdict(<class 'int'>, {'neutral': 40, 'contradiction': 28, 'entailment': 30})",0.000258099,0.824350484,0.744897959,0.825151796,-0.080253837,0.760683761,-0.015785802,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 36, 'entailment': 34})",0.00249501,0.869689251,0.816326531,0.870227436,-0.053900906,0.820512821,-0.00418629
word,funding,769,"defaultdict(<class 'float'>, {'entailment': 221.0, 'neutral': 330.0, 'contradiction': 218.0})",28,"defaultdict(<class 'float'>, {'neutral': 10.0, 'contradiction': 9.0, 'entailment': 9.0})",0.004590916,0.000283447,0.002721471,0.004578439,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 5, 'entailment': 5})",0.02314434,0.472032603,0.321428571,0.472463472,-0.151034901,0.333333333,-0.011904762,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 11, 'entailment': 8})",0.000996884,0.546306673,0.571428571,0.546234801,0.02519377,0.533333333,0.038095238,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 7, 'entailment': 8})",0.000872958,0.824350484,0.821428571,0.824358843,-0.002930272,0.8,0.021428571,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 9, 'entailment': 9})",0.002721471,0.869689251,0.857142857,0.869725146,-0.012582288,0.833333333,0.023809524
word,$,1770,"defaultdict(<class 'float'>, {'entailment': 597.0, 'neutral': 732.0, 'contradiction': 441.0})",43,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 19.0, 'neutral': 15.0})",0.004512752,0.009134066,0.005761703,0.004486825,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 5, 'entailment': 15})",0.016298933,0.472032603,0.395348837,0.472370037,-0.0770212,0.421052632,-0.025703794,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 12, 'entailment': 22})",0.016452204,0.546306673,0.348837209,0.547175604,-0.198338394,0.385964912,-0.037127703,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 21, 'entailment': 12})",0.003072918,0.824350484,0.813953488,0.824396234,-0.010442746,0.807017544,0.006935945,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 20, 'entailment': 15})",0.003101079,0.869689251,0.837209302,0.869832174,-0.032622871,0.859649123,-0.02243982
word,experience,919,"defaultdict(<class 'float'>, {'neutral': 391.0, 'entailment': 281.0, 'contradiction': 247.0})",32,"defaultdict(<class 'float'>, {'entailment': 10.0, 'neutral': 13.0, 'contradiction': 9.0})",0.004472014,0.002821181,0.000200086,0.00447112,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 16, 'contradiction': 9})",0.005199016,0.472032603,0.40625,0.472247777,-0.065997777,0.384615385,0.021634615,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 12, 'contradiction': 6})",0.005443575,0.546306673,0.40625,0.546764796,-0.140514796,0.461538462,-0.055288462,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 15, 'contradiction': 9})",0.001996184,0.824350484,0.875,0.82418481,0.05081519,0.871794872,0.003205128,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 12, 'contradiction': 9})",0.001422244,0.869689251,0.90625,0.869569662,0.036680338,0.897435897,0.008814103
word,else,1209,"defaultdict(<class 'float'>, {'contradiction': 365.0, 'neutral': 515.0, 'entailment': 329.0})",33,"defaultdict(<class 'float'>, {'neutral': 15.0, 'contradiction': 7.0, 'entailment': 11.0})",0.004438725,0.009794919,0.005721965,0.004413399,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 7, 'contradiction': 8})",0.00717498,0.472032603,0.363636364,0.472398283,-0.108761919,0.466666667,-0.103030303,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 8, 'entailment': 10})",0.002275227,0.546306673,0.484848485,0.546514005,-0.06166552,0.555555556,-0.070707071,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 4, 'entailment': 6})",0.040958644,0.824350484,0.696969697,0.824780209,-0.127810512,0.733333333,-0.036363636,"defaultdict(<class 'int'>, {'neutral': 20, 'contradiction': 4, 'entailment': 9})",0.027821563,0.869689251,0.848484848,0.869760785,-0.021275937,0.866666667,-0.018181818
word,without,1912,"defaultdict(<class 'float'>, {'neutral': 667.0, 'contradiction': 775.0, 'entailment': 470.0})",36,"defaultdict(<class 'float'>, {'contradiction': 17.0, 'entailment': 9.0, 'neutral': 10.0})",0.004361417,0.009773663,0.003304173,0.004347029,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 16, 'neutral': 11})",0.001175553,0.472032603,0.388888889,0.472338685,-0.083449796,0.431372549,-0.04248366,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 5, 'entailment': 8})",0.036819191,0.546306673,0.527777778,0.546374885,-0.018597107,0.607843137,-0.080065359,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 8, 'neutral': 12})",0.000835848,0.824350484,0.833333333,0.824317415,0.009015918,0.862745098,-0.029411765,"defaultdict(<class 'int'>, {'contradiction': 18, 'entailment': 8, 'neutral': 10})",0.004796199,0.869689251,0.888888889,0.86961857,0.019270318,0.901960784,-0.013071895
word,high,1876,"defaultdict(<class 'float'>, {'contradiction': 507.0, 'neutral': 797.0, 'entailment': 572.0})",37,"defaultdict(<class 'float'>, {'contradiction': 17.0, 'entailment': 9.0, 'neutral': 11.0})",0.004386826,0.008440873,0.019804602,0.004300801,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 20, 'contradiction': 11})",0.014879656,0.472032603,0.459459459,0.47208018,-0.012620721,0.450980392,0.008479067,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 4, 'neutral': 20})",0.022244784,0.546306673,0.378378378,0.546942115,-0.168563737,0.450980392,-0.072602014,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 9, 'neutral': 14})",0.006936894,0.824350484,0.756756757,0.824606259,-0.067849502,0.764705882,-0.007949126,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 10, 'neutral': 10})",0.021592376,0.869689251,0.810810811,0.869912047,-0.059101237,0.803921569,0.006889242
word,felt,931,"defaultdict(<class 'float'>, {'neutral': 396.0, 'entailment': 271.0, 'contradiction': 264.0})",29,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'neutral': 12.0, 'entailment': 9.0})",0.004242872,0.003435064,0.00022053,0.004241936,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 9, 'entailment': 7})",0.001614088,0.472032603,0.517241379,0.471898631,0.045342749,0.5,0.017241379,"defaultdict(<class 'int'>, {'contradiction': 3, 'entailment': 10, 'neutral': 16})",0.027022421,0.546306673,0.551724138,0.546290619,0.005433519,0.611111111,-0.059386973,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 13, 'contradiction': 5})",0.009904051,0.824350484,0.862068966,0.824238708,0.037830257,0.861111111,0.000957854,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 11, 'contradiction': 7})",0.004418483,0.869689251,0.862068966,0.869711833,-0.007642868,0.888888889,-0.026819923
word,bad,1903,"defaultdict(<class 'float'>, {'neutral': 809.0, 'contradiction': 565.0, 'entailment': 529.0})",48,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 17.0, 'contradiction': 20.0})",0.004271879,0.006076389,0.007843099,0.004238506,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 13, 'contradiction': 13})",0.000634851,0.472032603,0.5625,0.471588,0.090912,0.5,0.0625,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 16, 'contradiction': 20})",0.008203984,0.546306673,0.5625,0.546227091,0.016272909,0.566666667,-0.004166667,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 16, 'contradiction': 18})",0.005140574,0.824350484,0.854166667,0.824203952,0.029962715,0.883333333,-0.029166667,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 15, 'contradiction': 20})",0.009388104,0.869689251,0.916666667,0.86945838,0.047208286,0.916666667,0
word,night,1320,"defaultdict(<class 'float'>, {'contradiction': 367.0, 'entailment': 393.0, 'neutral': 560.0})",39,"defaultdict(<class 'float'>, {'entailment': 10.0, 'neutral': 17.0, 'contradiction': 12.0})",0.004196893,0.005698006,0.001186052,0.004191918,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 15, 'entailment': 8})",0.011163021,0.472032603,0.358974359,0.472483633,-0.113509274,0.411764706,-0.052790347,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 10, 'contradiction': 11})",0.019365908,0.546306673,0.435897436,0.546747136,-0.1108497,0.450980392,-0.015082956,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 10, 'entailment': 6})",0.018665393,0.824350484,0.717948718,0.824774959,-0.106826241,0.666666667,0.051282051,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 10, 'contradiction': 12})",0.001186052,0.869689251,0.846153846,0.869783142,-0.023629296,0.803921569,0.042232278
word,tried,835,"defaultdict(<class 'float'>, {'contradiction': 213.0, 'entailment': 277.0, 'neutral': 345.0})",23,"defaultdict(<class 'float'>, {'entailment': 6.0, 'neutral': 11.0, 'contradiction': 6.0})",0.004166358,0.010501995,0.003329054,0.004152511,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 9, 'neutral': 8})",0.010758523,0.472032603,0.47826087,0.472017974,0.006242896,0.515151515,-0.036890646,"defaultdict(<class 'int'>, {'contradiction': 4, 'neutral': 7, 'entailment': 12})",0.01866953,0.546306673,0.347826087,0.546772876,-0.198946789,0.424242424,-0.076416337,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 6, 'neutral': 10})",0.000448788,0.824350484,0.956521739,0.824040033,0.132481706,0.939393939,0.0171278,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 6, 'neutral': 9})",0.000260075,0.869689251,0.913043478,0.869587418,0.04345606,0.939393939,-0.026350461
word,economy,867,"defaultdict(<class 'float'>, {'entailment': 254.0, 'contradiction': 245.0, 'neutral': 368.0})",32,"defaultdict(<class 'float'>, {'neutral': 10.0, 'contradiction': 10.0, 'entailment': 12.0})",0.004169277,0.000868056,0.007169553,0.004139492,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 10, 'entailment': 10})",0.007683654,0.472032603,0.34375,0.472452213,-0.128702213,0.333333333,0.010416667,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 12, 'contradiction': 5})",0.020221377,0.546306673,0.5,0.546458142,-0.046458142,0.5,0,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 9, 'entailment': 10})",0.000258118,0.824350484,0.875,0.82418481,0.05081519,0.888888889,-0.013888889,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 11, 'entailment': 11})",0.006777734,0.869689251,0.9375,0.869467444,0.068032556,0.916666667,0.020833333
word,do,19853,"defaultdict(<class 'float'>, {'neutral': 5752.0, 'contradiction': 8415.0, 'entailment': 5686.0})",465,"defaultdict(<class 'float'>, {'neutral': 125.0, 'entailment': 128.0, 'contradiction': 212.0})",0.00409987,0.007519945,0.000542922,0.004097645,"defaultdict(<class 'int'>, {'neutral': 128, 'entailment': 97, 'contradiction': 247})",0.006109116,0.472032603,0.47311828,0.47197861,0.00113967,0.451257862,0.021860418,"defaultdict(<class 'int'>, {'neutral': 47, 'contradiction': 254, 'entailment': 171})",0.029869992,0.546306673,0.6,0.543636364,0.056363636,0.573899371,0.026100629,"defaultdict(<class 'int'>, {'neutral': 138, 'entailment': 118, 'contradiction': 216})",0.000944519,0.824350484,0.808602151,0.82513369,-0.016531539,0.814465409,-0.005863258,"defaultdict(<class 'int'>, {'neutral': 130, 'entailment': 125, 'contradiction': 217})",0.000666038,0.869689251,0.849462366,0.870695187,-0.021232822,0.842767296,0.00669507
word,make,5950,"defaultdict(<class 'float'>, {'neutral': 2510.0, 'entailment': 1817.0, 'contradiction': 1623.0})",129,"defaultdict(<class 'float'>, {'neutral': 57.0, 'entailment': 44.0, 'contradiction': 28.0})",0.00409467,0.008453018,0.002197211,0.004085683,"defaultdict(<class 'int'>, {'neutral': 78, 'contradiction': 30, 'entailment': 21})",0.020014179,0.472032603,0.434108527,0.472537683,-0.038429156,0.450292398,-0.016183871,"defaultdict(<class 'int'>, {'neutral': 51, 'contradiction': 31, 'entailment': 47})",0.002028177,0.546306673,0.534883721,0.546458807,-0.011575086,0.549707602,-0.014823881,"defaultdict(<class 'int'>, {'neutral': 67, 'entailment': 25, 'contradiction': 37})",0.008907565,0.824350484,0.76744186,0.825108404,-0.057666543,0.771929825,-0.004487964,"defaultdict(<class 'int'>, {'neutral': 62, 'contradiction': 32, 'entailment': 35})",0.001753938,0.869689251,0.813953488,0.870431551,-0.056478062,0.83625731,-0.022303822
word,food,1582,"defaultdict(<class 'float'>, {'contradiction': 465.0, 'entailment': 447.0, 'neutral': 670.0})",29,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'neutral': 12.0, 'entailment': 10.0})",0.004087901,0.005020478,0.002867962,0.004076194,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 16, 'entailment': 4})",0.017030509,0.472032603,0.413793103,0.472205191,-0.058412088,0.444444444,-0.030651341,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 11, 'entailment': 9})",0.001046037,0.546306673,0.586206897,0.546188432,0.040018464,0.583333333,0.002873563,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 15, 'entailment': 5})",0.009182263,0.824350484,0.689655172,0.824749642,-0.13509447,0.694444444,-0.004789272,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 7, 'neutral': 11})",0.004132737,0.869689251,0.724137931,0.87012058,-0.145982649,0.75,-0.025862069
word,few,1985,"defaultdict(<class 'float'>, {'contradiction': 530.0, 'neutral': 831.0, 'entailment': 624.0})",41,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'neutral': 13.0, 'entailment': 16.0})",0.004012348,0.001718554,0.005858492,0.003988911,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 17, 'entailment': 14})",0.000546171,0.472032603,0.463414634,0.472068754,-0.00865412,0.479166667,-0.015752033,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 12, 'contradiction': 14})",0.008864762,0.546306673,0.512195122,0.546449765,-0.034254643,0.520833333,-0.008638211,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 15, 'entailment': 15})",0.001864972,0.824350484,0.780487805,0.824534479,-0.044046674,0.8125,-0.032012195,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 15, 'entailment': 14})",0.001463463,0.869689251,0.804878049,0.869961121,-0.065083073,0.833333333,-0.028455285
word,their,10698,"defaultdict(<class 'float'>, {'entailment': 3122.0, 'contradiction': 3058.0, 'neutral': 4518.0})",266,"defaultdict(<class 'float'>, {'neutral': 100.0, 'entailment': 80.0, 'contradiction': 86.0})",0.00396545,0.000992456,0.001283982,0.003960362,"defaultdict(<class 'int'>, {'neutral': 132, 'contradiction': 67, 'entailment': 67})",0.002760034,0.472032603,0.469924812,0.472091318,-0.002166506,0.476666667,-0.006741855,"defaultdict(<class 'int'>, {'contradiction': 81, 'entailment': 81, 'neutral': 104})",0.000517028,0.546306673,0.518796992,0.547072992,-0.028275999,0.533333333,-0.014536341,"defaultdict(<class 'int'>, {'neutral': 114, 'entailment': 68, 'contradiction': 84})",0.000982707,0.824350484,0.793233083,0.8252173,-0.031984218,0.8,-0.006766917,"defaultdict(<class 'int'>, {'neutral': 112, 'entailment': 72, 'contradiction': 82})",0.000411017,0.869689251,0.860902256,0.869934025,-0.009031769,0.87,-0.009097744
word,working,1225,"defaultdict(<class 'float'>, {'contradiction': 339.0, 'entailment': 370.0, 'neutral': 516.0})",21,"defaultdict(<class 'float'>, {'neutral': 7.0, 'entailment': 7.0, 'contradiction': 7.0})",0.003969161,0,0.004265281,0.003952267,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 4, 'entailment': 5})",0.011605276,0.472032603,0.380952381,0.472227895,-0.091275514,0.380952381,0,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 7, 'contradiction': 6})",0.004885475,0.546306673,0.476190476,0.546457014,-0.070266538,0.476190476,0,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 6, 'contradiction': 7})",0.010133244,0.824350484,0.80952381,0.824382275,-0.014858465,0.80952381,0,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 5, 'contradiction': 6})",0.022746495,0.869689251,0.714285714,0.870022463,-0.155736748,0.714285714,0
word,last,2430,"defaultdict(<class 'float'>, {'entailment': 706.0, 'neutral': 1026.0, 'contradiction': 698.0})",89,"defaultdict(<class 'float'>, {'entailment': 29.0, 'neutral': 30.0, 'contradiction': 30.0})",0.003952424,2.81E-05,0.003893393,0.003937065,"defaultdict(<class 'int'>, {'contradiction': 26, 'neutral': 46, 'entailment': 17})",0.007577938,0.472032603,0.393258427,0.472753444,-0.079495017,0.388888889,0.004369538,"defaultdict(<class 'int'>, {'entailment': 40, 'neutral': 33, 'contradiction': 16})",0.015670438,0.546306673,0.415730337,0.547501542,-0.131771205,0.422222222,-0.006491885,"defaultdict(<class 'int'>, {'neutral': 33, 'entailment': 25, 'contradiction': 31})",0.00234465,0.824350484,0.831460674,0.824285421,0.007175254,0.822222222,0.009238452,"defaultdict(<class 'int'>, {'neutral': 29, 'entailment': 27, 'contradiction': 33})",0.00584121,0.869689251,0.887640449,0.869524985,0.018115465,0.877777778,0.009862672
word,used,4202,"defaultdict(<class 'float'>, {'entailment': 1607.0, 'contradiction': 1032.0, 'neutral': 1563.0})",108,"defaultdict(<class 'float'>, {'entailment': 46.0, 'neutral': 31.0, 'contradiction': 31.0})",0.003867077,0.004286694,0.004135941,0.003851116,"defaultdict(<class 'int'>, {'entailment': 55, 'neutral': 34, 'contradiction': 19})",0.008607183,0.472032603,0.472222222,0.472030493,0.000191729,0.449275362,0.02294686,"defaultdict(<class 'int'>, {'entailment': 56, 'neutral': 35, 'contradiction': 17})",0.010846601,0.546306673,0.518518519,0.546615844,-0.028097326,0.5,0.018518519,"defaultdict(<class 'int'>, {'entailment': 43, 'neutral': 39, 'contradiction': 26})",0.000131369,0.824350484,0.842592593,0.824147522,0.01844507,0.847826087,-0.005233494,"defaultdict(<class 'int'>, {'entailment': 43, 'neutral': 36, 'contradiction': 29})",0.000863907,0.869689251,0.898148148,0.869372618,0.02877553,0.898550725,-0.000402576
word,news,1147,"defaultdict(<class 'float'>, {'neutral': 483.0, 'entailment': 335.0, 'contradiction': 329.0})",25,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'neutral': 11.0, 'entailment': 8.0})",0.003855924,0.006755556,0.001464835,0.00385028,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 4, 'neutral': 14})",0.014741035,0.472032603,0.56,0.471807967,0.088192033,0.484848485,0.075151515,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 9, 'contradiction': 7})",0.002989216,0.546306673,0.44,0.546578141,-0.106578141,0.484848485,-0.044848485,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 14, 'entailment': 5})",0.010307082,0.824350484,0.88,0.824208376,0.055791624,0.878787879,0.001212121,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 12, 'entailment': 6})",0.002259635,0.869689251,0.88,0.869662921,0.010337079,0.878787879,0.001212121
word,actually,793,"defaultdict(<class 'float'>, {'contradiction': 267.0, 'entailment': 203.0, 'neutral': 323.0})",26,"defaultdict(<class 'float'>, {'neutral': 11.0, 'contradiction': 6.0, 'entailment': 9.0})",0.003822151,0.006245891,0.008435153,0.003790046,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 5, 'contradiction': 6})",0.014585197,0.472032603,0.461538462,0.472060476,-0.010522015,0.424242424,0.037296037,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 14, 'entailment': 4})",0.021647713,0.546306673,0.461538462,0.546531821,-0.08499336,0.424242424,0.037296037,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 4, 'entailment': 6})",0.028441869,0.824350484,0.692307692,0.824701195,-0.132393503,0.727272727,-0.034965035,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 12, 'entailment': 6})",0.001499891,0.869689251,0.730769231,0.870058229,-0.139288998,0.757575758,-0.026806527
word,took,1740,"defaultdict(<class 'float'>, {'entailment': 569.0, 'neutral': 717.0, 'contradiction': 454.0})",55,"defaultdict(<class 'float'>, {'entailment': 26.0, 'neutral': 16.0, 'contradiction': 13.0})",0.003827674,0.010211203,0.0122247,0.003781167,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 25, 'contradiction': 9})",0.01075359,0.472032603,0.490909091,0.47192623,0.018982861,0.487179487,0.003729604,"defaultdict(<class 'int'>, {'entailment': 36, 'neutral': 13, 'contradiction': 7})",0.051149414,0.546306673,0.472727273,0.546721311,-0.073994039,0.487179487,-0.014452214,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 24, 'neutral': 16})",0.009456108,0.824350484,0.8,0.824487705,-0.024487705,0.833333333,-0.033333333,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 26, 'neutral': 13})",0.019522091,0.869689251,0.890909091,0.869569672,0.021339419,0.923076923,-0.032167832
word,lost,1115,"defaultdict(<class 'float'>, {'contradiction': 371.0, 'neutral': 456.0, 'entailment': 288.0})",30,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 11.0, 'entailment': 9.0})",0.003783886,0.000740741,0.001356727,0.003778756,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 19, 'entailment': 5})",0.025503134,0.472032603,0.533333333,0.47184466,0.061488673,0.515151515,0.018181818,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 9, 'entailment': 7})",0.00169176,0.546306673,0.466666667,0.546550843,-0.079884176,0.484848485,-0.018181818,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 14, 'entailment': 9})",0.006117175,0.824350484,0.833333333,0.824322943,0.00901039,0.848484848,-0.015151515,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 14, 'entailment': 8})",0.002808833,0.869689251,0.866666667,0.869698518,-0.003031851,0.878787879,-0.012121212
word,before,3945,"defaultdict(<class 'float'>, {'neutral': 1656.0, 'entailment': 1125.0, 'contradiction': 1164.0})",73,"defaultdict(<class 'float'>, {'entailment': 26.0, 'neutral': 22.0, 'contradiction': 25.0})",0.003752098,0.000542107,0.007732977,0.003723195,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 43, 'entailment': 12})",0.016434427,0.472032603,0.369863014,0.472798193,-0.10293518,0.346153846,0.023709168,"defaultdict(<class 'int'>, {'entailment': 29, 'neutral': 25, 'contradiction': 19})",0.00713206,0.546306673,0.493150685,0.546704989,-0.053554304,0.487179487,0.005971198,"defaultdict(<class 'int'>, {'entailment': 26, 'neutral': 24, 'contradiction': 23})",0.004905682,0.824350484,0.849315068,0.824163416,0.025151652,0.846153846,0.003161222,"defaultdict(<class 'int'>, {'entailment': 27, 'neutral': 22, 'contradiction': 24})",0.00808293,0.869689251,0.890410959,0.869533977,0.020876982,0.884615385,0.005795574
word,near,1147,"defaultdict(<class 'float'>, {'neutral': 284.0, 'entailment': 433.0, 'contradiction': 430.0})",30,"defaultdict(<class 'float'>, {'entailment': 13.0, 'contradiction': 9.0, 'neutral': 8.0})",0.003676033,0.005185185,0.003220312,0.003664214,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 13, 'neutral': 5})",0.005198761,0.472032603,0.5,0.471946857,0.028053143,0.487179487,0.012820513,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 13, 'neutral': 5})",0.005198761,0.546306673,0.766666667,0.545631068,0.221035599,0.666666667,0.1,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 10, 'neutral': 8})",0.000949417,0.824350484,0.9,0.824118549,0.075881451,0.871794872,0.028205128,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 9, 'neutral': 7})",0.00454639,0.869689251,0.966666667,0.869391926,0.09727474,0.897435897,0.069230769
word,worker,1033,"defaultdict(<class 'float'>, {'neutral': 430.0, 'entailment': 320.0, 'contradiction': 283.0})",28,"defaultdict(<class 'float'>, {'entailment': 12.0, 'contradiction': 9.0, 'neutral': 7.0})",0.003652512,0.005385488,0.016229251,0.003593713,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 13, 'contradiction': 5})",0.01395774,0.472032603,0.607142857,0.471646061,0.135496796,0.583333333,0.023809524,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 8, 'contradiction': 11})",0.008628016,0.546306673,0.5,0.546439154,-0.046439154,0.444444444,0.055555556,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 8, 'entailment': 9})",0.000284794,0.824350484,0.821428571,0.824358843,-0.002930272,0.833333333,-0.011904762,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 8, 'entailment': 11})",0.005579675,0.869689251,0.892857143,0.869622969,0.023234174,0.916666667,-0.023809524
word,free,1258,"defaultdict(<class 'float'>, {'contradiction': 495.0, 'entailment': 317.0, 'neutral': 446.0})",22,"defaultdict(<class 'float'>, {'neutral': 6.0, 'contradiction': 9.0, 'entailment': 7.0})",0.00356145,0.003213958,0.004676191,0.003544835,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 8, 'entailment': 5})",0.000423524,0.472032603,0.272727273,0.472480343,-0.19975307,0.333333333,-0.060606061,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 4, 'neutral': 5})",0.019831767,0.546306673,0.363636364,0.546717043,-0.183080679,0.407407407,-0.043771044,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 6, 'entailment': 8})",0.010621366,0.824350484,0.727272727,0.824568569,-0.097295842,0.740740741,-0.013468013,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 7, 'entailment': 7})",0.003950008,0.869689251,0.818181818,0.869804963,-0.051623145,0.814814815,0.003367003
word,must,1948,"defaultdict(<class 'float'>, {'neutral': 734.0, 'contradiction': 486.0, 'entailment': 728.0})",35,"defaultdict(<class 'float'>, {'entailment': 13.0, 'neutral': 16.0, 'contradiction': 6.0})",0.003516714,0.014331066,0.005579976,0.003497146,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 11, 'entailment': 15})",0.002382827,0.472032603,0.371428571,0.472392638,-0.100964067,0.354166667,0.017261905,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 10, 'entailment': 19})",0.01462844,0.546306673,0.485714286,0.546523517,-0.060809232,0.479166667,0.006547619,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 16, 'entailment': 12})",0.003635429,0.824350484,0.857142857,0.824233129,0.032909728,0.833333333,0.023809524,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 15, 'contradiction': 6})",0.004695913,0.869689251,0.914285714,0.869529652,0.044756062,0.895833333,0.018452381
word,sure,1941,"defaultdict(<class 'float'>, {'contradiction': 494.0, 'entailment': 677.0, 'neutral': 770.0})",65,"defaultdict(<class 'float'>, {'neutral': 26.0, 'contradiction': 17.0, 'entailment': 22.0})",0.003489334,0.003208416,6.62E-05,0.003489103,"defaultdict(<class 'int'>, {'neutral': 29, 'contradiction': 19, 'entailment': 17})",0.004508513,0.472032603,0.292307692,0.473230769,-0.180923077,0.333333333,-0.041025641,"defaultdict(<class 'int'>, {'contradiction': 24, 'neutral': 14, 'entailment': 27})",0.020389611,0.546306673,0.461538462,0.546871795,-0.085333333,0.512820513,-0.051282051,"defaultdict(<class 'int'>, {'neutral': 31, 'contradiction': 16, 'entailment': 18})",0.003947108,0.824350484,0.738461538,0.824923077,-0.086461538,0.769230769,-0.030769231,"defaultdict(<class 'int'>, {'neutral': 26, 'contradiction': 19, 'entailment': 20})",0.001300785,0.869689251,0.846153846,0.869846154,-0.023692308,0.871794872,-0.025641026
word,try,1169,"defaultdict(<class 'float'>, {'entailment': 386.0, 'neutral': 477.0, 'contradiction': 306.0})",43,"defaultdict(<class 'float'>, {'neutral': 9.0, 'entailment': 19.0, 'contradiction': 15.0})",0.00357117,0.009134066,0.02344986,0.003488401,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 12, 'entailment': 13})",0.000479365,0.472032603,0.372093023,0.47247237,-0.100379347,0.403508772,-0.031415749,"defaultdict(<class 'int'>, {'contradiction': 19, 'neutral': 14, 'entailment': 10})",0.018232326,0.546306673,0.511627907,0.546459271,-0.034831364,0.49122807,0.020399837,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 16, 'contradiction': 14})",0.006309998,0.824350484,0.860465116,0.824191568,0.036273549,0.842105263,0.018359853,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 17, 'contradiction': 13})",0.006142193,0.869689251,0.860465116,0.86972984,-0.009264724,0.877192982,-0.016727866
word,hope,781,"defaultdict(<class 'float'>, {'entailment': 227.0, 'neutral': 325.0, 'contradiction': 229.0})",24,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'neutral': 10.0, 'entailment': 7.0})",0.003428999,0.003472222,1.55E-06,0.003428994,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 9, 'entailment': 7})",0.001178018,0.472032603,0.666666667,0.47155551,0.195111157,0.633333333,0.033333333,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 8, 'neutral': 5})",0.027495384,0.546306673,0.625,0.546113778,0.078886222,0.666666667,-0.041666667,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 7, 'entailment': 4})",0.012635874,0.824350484,0.833333333,0.824328465,0.009004868,0.866666667,-0.033333333,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 6, 'entailment': 4})",0.016395787,0.869689251,0.833333333,0.869778368,-0.036445035,0.866666667,-0.033333333
word,large,1840,"defaultdict(<class 'float'>, {'contradiction': 468.0, 'entailment': 648.0, 'neutral': 724.0})",43,"defaultdict(<class 'float'>, {'entailment': 20.0, 'contradiction': 12.0, 'neutral': 11.0})",0.003403697,0.008773511,0.01155362,0.003364598,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 15, 'contradiction': 10})",0.000442219,0.472032603,0.372093023,0.47247237,-0.100379347,0.416666667,-0.044573643,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 20, 'contradiction': 7})",0.006698088,0.546306673,0.604651163,0.546049939,0.058601224,0.533333333,0.071317829,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 7, 'entailment': 20})",0.00912886,0.824350484,0.813953488,0.824396234,-0.010442746,0.8,0.013953488,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 18, 'contradiction': 7})",0.006692596,0.869689251,0.790697674,0.87003684,-0.079339166,0.816666667,-0.025968992
word,along,1013,"defaultdict(<class 'float'>, {'entailment': 390.0, 'neutral': 367.0, 'contradiction': 256.0})",31,"defaultdict(<class 'float'>, {'neutral': 9.0, 'entailment': 14.0, 'contradiction': 8.0})",0.0033356,0.007168459,0.003329703,0.003324511,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 5, 'entailment': 15})",0.007927587,0.472032603,0.387096774,0.472301717,-0.085204943,0.333333333,0.053763441,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 7, 'neutral': 7})",0.015557399,0.546306673,0.548387097,0.546300082,0.002087015,0.523809524,0.024577573,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 8, 'contradiction': 9})",0.009412176,0.824350484,0.677419355,0.824816026,-0.147396671,0.714285714,-0.036866359,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 13, 'contradiction': 9})",0.003006824,0.869689251,0.741935484,0.870094031,-0.128158547,0.785714286,-0.043778802
word,help,3338,"defaultdict(<class 'float'>, {'neutral': 1374.0, 'entailment': 1038.0, 'contradiction': 926.0})",76,"defaultdict(<class 'float'>, {'contradiction': 18.0, 'neutral': 38.0, 'entailment': 20.0})",0.003252327,0.014004309,0.003942577,0.00323953,"defaultdict(<class 'int'>, {'neutral': 45, 'contradiction': 20, 'entailment': 11})",0.023765738,0.472032603,0.421052632,0.472430434,-0.051377803,0.456140351,-0.035087719,"defaultdict(<class 'int'>, {'neutral': 33, 'entailment': 18, 'contradiction': 25})",0.003762208,0.546306673,0.486842105,0.546770716,-0.05992861,0.526315789,-0.039473684,"defaultdict(<class 'int'>, {'neutral': 44, 'entailment': 14, 'contradiction': 18})",0.01610345,0.824350484,0.789473684,0.824622651,-0.035148967,0.798245614,-0.00877193,"defaultdict(<class 'int'>, {'neutral': 39, 'entailment': 19, 'contradiction': 18})",0.005253175,0.869689251,0.881578947,0.869596468,0.01198248,0.868421053,0.013157895
word,being,4128,"defaultdict(<class 'float'>, {'contradiction': 1058.0, 'entailment': 1456.0, 'neutral': 1614.0})",95,"defaultdict(<class 'float'>, {'entailment': 38.0, 'contradiction': 27.0, 'neutral': 30.0})",0.003211352,0.002388427,0.00310768,0.003201387,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 36, 'neutral': 36})",0.00038335,0.472032603,0.452631579,0.472222222,-0.019590643,0.456140351,-0.003508772,"defaultdict(<class 'int'>, {'contradiction': 24, 'neutral': 28, 'entailment': 43})",0.006502558,0.546306673,0.526315789,0.546502058,-0.020186268,0.5,0.026315789,"defaultdict(<class 'int'>, {'neutral': 36, 'contradiction': 30, 'entailment': 29})",0.002452695,0.824350484,0.8,0.824588477,-0.024588477,0.798245614,0.001754386,"defaultdict(<class 'int'>, {'contradiction': 31, 'entailment': 30, 'neutral': 34})",0.002984569,0.869689251,0.842105263,0.869958848,-0.027853585,0.850877193,-0.00877193
word,attack,498,"defaultdict(<class 'float'>, {'entailment': 146.0, 'contradiction': 146.0, 'neutral': 206.0})",20,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 6.0, 'contradiction': 6.0})",0.003225754,0.002222222,0.008696383,0.003197824,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 6, 'entailment': 4})",0.006489946,0.472032603,0.45,0.472077591,-0.022077591,0.541666667,-0.091666667,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 6, 'entailment': 5})",0.013739286,0.546306673,0.45,0.546503318,-0.096503318,0.5,-0.05,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 8, 'entailment': 5})",0.006319134,0.824350484,0.8,0.824400204,-0.024400204,0.833333333,-0.033333333,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 5, 'contradiction': 7})",0.002172941,0.869689251,0.75,0.86993364,-0.11993364,0.75,0
word,example,630,"defaultdict(<class 'float'>, {'entailment': 260.0, 'neutral': 179.0, 'contradiction': 191.0})",26,"defaultdict(<class 'float'>, {'entailment': 13.0, 'neutral': 7.0, 'contradiction': 6.0})",0.003209877,0.014135437,0.004653313,0.003194975,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 4, 'contradiction': 6})",0.022354452,0.472032603,0.653846154,0.471549699,0.182296455,0.615384615,0.038461538,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 5, 'entailment': 15})",0.014484179,0.546306673,0.615384615,0.5461232,0.069261416,0.641025641,-0.025641026,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 7, 'contradiction': 6})",0.004653313,0.824350484,1,0.823883951,0.176116049,0.923076923,0.076923077,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 7, 'contradiction': 6})",0.004653313,0.869689251,0.923076923,0.869547451,0.053529472,0.846153846,0.076923077
word,together,982,"defaultdict(<class 'float'>, {'contradiction': 254.0, 'neutral': 387.0, 'entailment': 341.0})",25,"defaultdict(<class 'float'>, {'neutral': 9.0, 'contradiction': 7.0, 'entailment': 9.0})",0.003154081,0.001422222,0.000654445,0.003152017,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 8, 'neutral': 10})",0.003445871,0.472032603,0.36,0.472318693,-0.112318693,0.407407407,-0.047407407,"defaultdict(<class 'int'>, {'neutral': 4, 'entailment': 10, 'contradiction': 11})",0.038353706,0.546306673,0.56,0.546271706,0.013728294,0.592592593,-0.032592593,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 8, 'neutral': 9})",0.00229265,0.824350484,0.92,0.824106231,0.095893769,0.925925926,-0.005925926,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 7, 'entailment': 9})",0.000654445,0.869689251,0.92,0.869560776,0.050439224,0.925925926,-0.005925926
word,same,2856,"defaultdict(<class 'float'>, {'contradiction': 1177.0, 'entailment': 857.0, 'neutral': 822.0})",58,"defaultdict(<class 'float'>, {'contradiction': 26.0, 'neutral': 16.0, 'entailment': 16.0})",0.003128294,0.006605892,0.00069789,0.003126111,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 20, 'neutral': 19})",0.00384035,0.472032603,0.362068966,0.472686277,-0.110617311,0.358974359,0.003094607,"defaultdict(<class 'int'>, {'contradiction': 34, 'entailment': 13, 'neutral': 11})",0.015469266,0.546306673,0.655172414,0.545659526,0.109512887,0.628205128,0.026967286,"defaultdict(<class 'int'>, {'contradiction': 26, 'neutral': 20, 'entailment': 12})",0.005971699,0.824350484,0.775862069,0.824638721,-0.048776652,0.769230769,0.0066313,"defaultdict(<class 'int'>, {'contradiction': 26, 'neutral': 20, 'entailment': 12})",0.005971699,0.869689251,0.879310345,0.869632059,0.009678286,0.820512821,0.058797524
word,much,4440,"defaultdict(<class 'float'>, {'contradiction': 1282.0, 'entailment': 1329.0, 'neutral': 1829.0})",103,"defaultdict(<class 'float'>, {'entailment': 37.0, 'contradiction': 27.0, 'neutral': 39.0})",0.003107939,0.002597375,0.002035911,0.003101618,"defaultdict(<class 'int'>, {'entailment': 32, 'contradiction': 35, 'neutral': 36})",0.002372003,0.472032603,0.359223301,0.473228995,-0.114005694,0.367521368,-0.008298067,"defaultdict(<class 'int'>, {'neutral': 28, 'contradiction': 40, 'entailment': 35})",0.011544905,0.546306673,0.446601942,0.547364086,-0.100762144,0.47008547,-0.023483528,"defaultdict(<class 'int'>, {'entailment': 28, 'contradiction': 27, 'neutral': 48})",0.001485352,0.824350484,0.766990291,0.824958814,-0.057968523,0.769230769,-0.002240478,"defaultdict(<class 'int'>, {'entailment': 32, 'contradiction': 27, 'neutral': 44})",0.000443417,0.869689251,0.844660194,0.869954695,-0.025294501,0.854700855,-0.010040661
word,can,14220,"defaultdict(<class 'float'>, {'entailment': 5786.0, 'neutral': 4561.0, 'contradiction': 3873.0})",340,"defaultdict(<class 'float'>, {'neutral': 97.0, 'entailment': 158.0, 'contradiction': 85.0})",0.003095562,0.008836986,0.001717586,0.00309025,"defaultdict(<class 'int'>, {'entailment': 183, 'neutral': 80, 'contradiction': 81})",0.008378414,0.472032603,0.485294118,0.471556728,0.013737389,0.478902954,0.006391164,"defaultdict(<class 'int'>, {'neutral': 61, 'entailment': 172, 'contradiction': 111})",0.013930858,0.546306673,0.55,0.546174142,0.003825858,0.546413502,0.003586498,"defaultdict(<class 'int'>, {'neutral': 109, 'contradiction': 89, 'entailment': 146})",0.000185921,0.824350484,0.820588235,0.824485488,-0.003897253,0.824894515,-0.004306279,"defaultdict(<class 'int'>, {'neutral': 98, 'contradiction': 90, 'entailment': 156})",0.001216352,0.869689251,0.864705882,0.869868074,-0.005162192,0.867088608,-0.002382725
word,restaurant,790,"defaultdict(<class 'float'>, {'neutral': 325.0, 'entailment': 236.0, 'contradiction': 229.0})",40,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 18.0, 'entailment': 12.0})",0.003059695,0.007222222,0.001170315,0.003056116,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 8, 'contradiction': 10})",0.010669273,0.472032603,0.475,0.47202046,0.00297954,0.462962963,0.012037037,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 12, 'neutral': 13})",0.005272643,0.546306673,0.575,0.546189258,0.028810742,0.574074074,0.000925926,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 17, 'entailment': 13})",0.001068852,0.824350484,0.9,0.824040921,0.075959079,0.87037037,0.02962963,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 14, 'neutral': 16})",0.001790763,0.869689251,0.85,0.869769821,-0.019769821,0.87037037,-0.02037037
word,who,5628,"defaultdict(<class 'float'>, {'neutral': 2165.0, 'contradiction': 1446.0, 'entailment': 2017.0})",132,"defaultdict(<class 'float'>, {'entailment': 49.0, 'neutral': 47.0, 'contradiction': 36.0})",0.003034018,0.001874809,0.000450756,0.003032651,"defaultdict(<class 'int'>, {'entailment': 47, 'contradiction': 31, 'neutral': 54})",0.00043749,0.472032603,0.492424242,0.471754622,0.020669621,0.496598639,-0.004174397,"defaultdict(<class 'int'>, {'contradiction': 46, 'entailment': 50, 'neutral': 36})",0.008405726,0.546306673,0.53030303,0.546524837,-0.016221807,0.537414966,-0.007111936,"defaultdict(<class 'int'>, {'neutral': 58, 'entailment': 42, 'contradiction': 32})",0.001611711,0.824350484,0.810606061,0.82453785,-0.013931789,0.80952381,0.001082251,"defaultdict(<class 'int'>, {'entailment': 48, 'neutral': 53, 'contradiction': 31})",0.000347582,0.869689251,0.901515152,0.869255396,0.032259755,0.904761905,-0.003246753
word,since,2233,"defaultdict(<class 'float'>, {'neutral': 906.0, 'entailment': 607.0, 'contradiction': 720.0})",50,"defaultdict(<class 'float'>, {'neutral': 25.0, 'contradiction': 12.0, 'entailment': 13.0})",0.003047602,0.013955556,0.005554659,0.00303072,"defaultdict(<class 'int'>, {'neutral': 28, 'contradiction': 17, 'entailment': 5})",0.02693038,0.472032603,0.42,0.472299027,-0.052299027,0.44,-0.02,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 20, 'entailment': 14})",0.004653993,0.546306673,0.5,0.546543779,-0.046543779,0.466666667,0.033333333,"defaultdict(<class 'int'>, {'neutral': 30, 'contradiction': 10, 'entailment': 10})",0.019425587,0.824350484,0.9,0.823963134,0.076036866,0.866666667,0.033333333,"defaultdict(<class 'int'>, {'neutral': 28, 'contradiction': 10, 'entailment': 12})",0.013923032,0.869689251,0.94,0.869329237,0.070670763,0.906666667,0.033333333
word,eat,716,"defaultdict(<class 'float'>, {'neutral': 279.0, 'entailment': 185.0, 'contradiction': 252.0})",25,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'entailment': 10.0, 'neutral': 8.0})",0.00304601,0.002488889,0.011440719,0.003011361,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 13, 'entailment': 4})",0.010902607,0.472032603,0.52,0.471910112,0.048089888,0.433333333,0.086666667,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 7, 'neutral': 9})",0.000533379,0.546306673,0.6,0.546169561,0.053830439,0.633333333,-0.033333333,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 6, 'contradiction': 5})",0.018443717,0.824350484,0.68,0.824719101,-0.144719101,0.733333333,-0.053333333,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 8, 'neutral': 12})",0.014589205,0.869689251,0.72,0.870071502,-0.150071502,0.766666667,-0.046666667
word,like,8165,"defaultdict(<class 'float'>, {'neutral': 3219.0, 'contradiction': 2134.0, 'entailment': 2812.0})",189,"defaultdict(<class 'float'>, {'neutral': 79.0, 'entailment': 61.0, 'contradiction': 49.0})",0.003004238,0.0042552,0.000351296,0.003003183,"defaultdict(<class 'int'>, {'neutral': 77, 'contradiction': 51, 'entailment': 61})",0.000263503,0.472032603,0.402116402,0.47340536,-0.071288958,0.405063291,-0.002946889,"defaultdict(<class 'int'>, {'contradiction': 48, 'neutral': 51, 'entailment': 90})",0.011201915,0.546306673,0.566137566,0.545917307,0.020220259,0.535864979,0.030272587,"defaultdict(<class 'int'>, {'neutral': 87, 'entailment': 50, 'contradiction': 52})",0.003991835,0.824350484,0.814814815,0.82453771,-0.009722896,0.801687764,0.013127051,"defaultdict(<class 'int'>, {'neutral': 77, 'entailment': 59, 'contradiction': 53})",0.000617407,0.869689251,0.862433862,0.869831706,-0.007397843,0.869198312,-0.00676445
word,by,15560,"defaultdict(<class 'float'>, {'neutral': 5316.0, 'entailment': 6159.0, 'contradiction': 4085.0})",379,"defaultdict(<class 'float'>, {'neutral': 110.0, 'entailment': 174.0, 'contradiction': 95.0})",0.002995603,0.00817006,0.002287468,0.002988758,"defaultdict(<class 'int'>, {'entailment': 201, 'contradiction': 76, 'neutral': 109})",0.008030337,0.472032603,0.461741425,0.472445952,-0.010704527,0.454022989,0.007718436,"defaultdict(<class 'int'>, {'entailment': 197, 'neutral': 89, 'contradiction': 100})",0.00905957,0.546306673,0.559366755,0.545782111,0.013584644,0.540229885,0.01913687,"defaultdict(<class 'int'>, {'neutral': 137, 'contradiction': 98, 'entailment': 151})",0.000106274,0.824350484,0.841688654,0.823654091,0.018034564,0.837164751,0.004523903,"defaultdict(<class 'int'>, {'neutral': 120, 'contradiction': 99, 'entailment': 167})",0.000789643,0.869689251,0.878627968,0.869330225,0.009297744,0.875478927,0.003149041
word,after,4909,"defaultdict(<class 'float'>, {'contradiction': 1294.0, 'entailment': 1665.0, 'neutral': 1950.0})",144,"defaultdict(<class 'float'>, {'entailment': 58.0, 'neutral': 53.0, 'contradiction': 33.0})",0.002993307,0.005626286,0.002244873,0.002986595,"defaultdict(<class 'int'>, {'neutral': 69, 'entailment': 49, 'contradiction': 26})",0.005822848,0.472032603,0.423611111,0.472753593,-0.049142482,0.454022989,-0.030411877,"defaultdict(<class 'int'>, {'contradiction': 39, 'entailment': 58, 'neutral': 47})",0.00312589,0.546306673,0.569444444,0.545962155,0.02348229,0.557471264,0.01197318,"defaultdict(<class 'int'>, {'neutral': 60, 'entailment': 51, 'contradiction': 33})",0.00079906,0.824350484,0.798611111,0.82473374,-0.026122629,0.793103448,0.005507663,"defaultdict(<class 'int'>, {'entailment': 58, 'neutral': 52, 'contradiction': 34})",0.002173218,0.869689251,0.847222222,0.870023782,-0.02280156,0.827586207,0.019636015
word,longer,978,"defaultdict(<class 'float'>, {'contradiction': 396.0, 'entailment': 267.0, 'neutral': 315.0})",26,"defaultdict(<class 'float'>, {'neutral': 12.0, 'contradiction': 8.0, 'entailment': 6.0})",0.002962935,0.009204471,0.010449689,0.002932135,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 5, 'entailment': 7})",0.013023988,0.472032603,0.346153846,0.472366942,-0.126213096,0.388888889,-0.042735043,"defaultdict(<class 'int'>, {'contradiction': 19, 'neutral': 7, 'entailment': 0.0001})",0.119483775,0.546306673,0.5,0.546429666,-0.046429666,0.5,0,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 6, 'entailment': 6})",0.026714563,0.824350484,0.692307692,0.824701195,-0.132393503,0.666666667,0.025641026,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 7, 'entailment': 7})",0.013117381,0.869689251,0.807692308,0.869853918,-0.06216161,0.722222222,0.085470085
word,died,775,"defaultdict(<class 'float'>, {'neutral': 317.0, 'contradiction': 237.0, 'entailment': 221.0})",18,"defaultdict(<class 'float'>, {'neutral': 6.0, 'entailment': 6.0, 'contradiction': 6.0})",0.002936201,0,0.003168521,0.002926912,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 5, 'entailment': 1})",0.058238661,0.472032603,0.444444444,0.472083291,-0.027638846,0.444444444,0,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 6, 'contradiction': 4})",0.004628058,0.546306673,0.555555556,0.546289681,0.009265875,0.555555556,0,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 8, 'entailment': 4})",0.002620788,0.824350484,0.777777778,0.824436052,-0.046658274,0.777777778,0,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 6, 'entailment': 5})",0.004447349,0.869689251,0.888888889,0.869653976,0.019234913,0.888888889,0
ner,FAC,3084,"defaultdict(<class 'float'>, {'entailment': 1257.0, 'contradiction': 959.0, 'neutral': 868.0})",71,"defaultdict(<class 'float'>, {'neutral': 18.0, 'contradiction': 24.0, 'entailment': 29.0})",0.002901956,0.00401155,0.000647305,0.002900078,"defaultdict(<class 'int'>, {'entailment': 30, 'neutral': 17, 'contradiction': 24})",0.001197818,0.472032603,0.492957746,0.471880131,0.021077615,0.482758621,0.010199126,"defaultdict(<class 'int'>, {'entailment': 40, 'contradiction': 22, 'neutral': 9})",0.021304572,0.546306673,0.647887324,0.545566502,0.102320821,0.643678161,0.004209163,"defaultdict(<class 'int'>, {'neutral': 21, 'contradiction': 23, 'entailment': 27})",0.00039187,0.824350484,0.802816901,0.824507389,-0.021690488,0.781609195,0.021207706,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 24, 'entailment': 30})",0.001197818,0.869689251,0.816901408,0.870073892,-0.053172483,0.816091954,0.000809454
word,even,3337,"defaultdict(<class 'float'>, {'contradiction': 1342.0, 'neutral': 1089.0, 'entailment': 906.0})",83,"defaultdict(<class 'float'>, {'entailment': 25.0, 'contradiction': 33.0, 'neutral': 25.0})",0.002869623,0.002064483,0.000643611,0.002867777,"defaultdict(<class 'int'>, {'contradiction': 34, 'neutral': 28, 'entailment': 21})",0.000225857,0.472032603,0.409638554,0.472564735,-0.062926181,0.393939394,0.01569916,"defaultdict(<class 'int'>, {'entailment': 31, 'contradiction': 38, 'neutral': 14})",0.017726523,0.546306673,0.602409639,0.545828196,0.056581443,0.575757576,0.026652063,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 37, 'neutral': 26})",0.001083524,0.824350484,0.759036145,0.824907522,-0.065871377,0.787878788,-0.028842643,"defaultdict(<class 'int'>, {'entailment': 24, 'contradiction': 36, 'neutral': 23})",0.001442589,0.869689251,0.843373494,0.869913687,-0.026540193,0.848484848,-0.005111355
word,culture,789,"defaultdict(<class 'float'>, {'neutral': 315.0, 'entailment': 263.0, 'contradiction': 211.0})",22,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 6.0, 'contradiction': 8.0})",0.002895752,0.001836547,0.010001089,0.002866936,"defaultdict(<class 'int'>, {'entailment': 5, 'neutral': 9, 'contradiction': 8})",0.008758009,0.472032603,0.5,0.471969774,0.028030226,0.458333333,0.041666667,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 5, 'contradiction': 8})",0.017570522,0.546306673,0.636363636,0.54610436,0.090259276,0.625,0.011363636,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 7, 'contradiction': 8})",0.006063819,0.824350484,0.863636364,0.824262228,0.039374136,0.875,-0.011363636,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 8, 'contradiction': 8})",0.005614486,0.869689251,0.909090909,0.869600735,0.039490174,0.916666667,-0.007575758
word,happen,735,"defaultdict(<class 'float'>, {'entailment': 225.0, 'contradiction': 210.0, 'neutral': 300.0})",24,"defaultdict(<class 'float'>, {'neutral': 8.0, 'entailment': 9.0, 'contradiction': 7.0})",0.002869175,0.001157407,0.003650737,0.002858719,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 10, 'entailment': 4})",0.016599665,0.472032603,0.458333333,0.472066183,-0.01373285,0.444444444,0.013888889,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 9, 'contradiction': 6})",0.002691128,0.546306673,0.5,0.546420182,-0.046420182,0.481481481,0.018518519,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 10, 'contradiction': 5})",0.007636995,0.824350484,0.916666667,0.824124196,0.092542471,0.888888889,0.027777778,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 9, 'neutral': 7})",0.007531692,0.869689251,0.958333333,0.869471964,0.088861369,0.962962963,-0.00462963
word,possible,1265,"defaultdict(<class 'float'>, {'entailment': 517.0, 'neutral': 372.0, 'contradiction': 376.0})",39,"defaultdict(<class 'float'>, {'entailment': 15.0, 'neutral': 9.0, 'contradiction': 15.0})",0.002841406,0.005259698,0.004903482,0.002827507,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 20, 'contradiction': 11})",0.007030118,0.472032603,0.435897436,0.472176759,-0.036279324,0.444444444,-0.008547009,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 12, 'neutral': 8})",0.005749325,0.546306673,0.666666667,0.545826514,0.120840153,0.644444444,0.022222222,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 12, 'neutral': 12})",0.00030506,0.824350484,0.846153846,0.824263502,0.021890344,0.844444444,0.001709402,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 15, 'neutral': 8})",0.006791069,0.869689251,0.923076923,0.869476268,0.053600655,0.911111111,0.011965812
word,part,2428,"defaultdict(<class 'float'>, {'neutral': 832.0, 'contradiction': 641.0, 'entailment': 955.0})",56,"defaultdict(<class 'float'>, {'entailment': 22.0, 'contradiction': 10.0, 'neutral': 24.0})",0.002831049,0.012188209,0.006545851,0.002812578,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 8, 'entailment': 25})",0.011534849,0.472032603,0.392857143,0.472486935,-0.079629792,0.402777778,-0.009920635,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 24, 'contradiction': 20})",0.011347982,0.546306673,0.446428571,0.546879803,-0.100451232,0.486111111,-0.03968254,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 28, 'contradiction': 11})",0.012773353,0.824350484,0.75,0.824777129,-0.074777129,0.791666667,-0.041666667,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 27, 'contradiction': 9})",0.012704211,0.869689251,0.803571429,0.870068655,-0.066497226,0.819444444,-0.015873016
word,'ll,1655,"defaultdict(<class 'float'>, {'neutral': 660.0, 'contradiction': 446.0, 'entailment': 549.0})",34,"defaultdict(<class 'float'>, {'entailment': 14.0, 'neutral': 12.0, 'contradiction': 8.0})",0.002787934,0.005382545,0.003437533,0.002778367,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 11, 'contradiction': 13})",0.007439708,0.472032603,0.294117647,0.472651058,-0.178533411,0.333333333,-0.039215686,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 19, 'contradiction': 9})",0.036699866,0.546306673,0.441176471,0.546672119,-0.105495649,0.476190476,-0.035014006,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 11, 'contradiction': 5})",0.013766177,0.824350484,0.735294118,0.824660055,-0.089365938,0.785714286,-0.050420168,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 13, 'contradiction': 9})",0.000261619,0.869689251,0.852941176,0.86974747,-0.016806293,0.880952381,-0.028011204
word,unit,414,"defaultdict(<class 'float'>, {'entailment': 168.0, 'contradiction': 127.0, 'neutral': 119.0})",20,"defaultdict(<class 'float'>, {'entailment': 8.0, 'contradiction': 6.0, 'neutral': 6.0})",0.002687733,0.002222222,9.64E-05,0.002687474,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 5, 'contradiction': 4})",0.011777923,0.472032603,0.5,0.471975498,0.028024502,0.458333333,0.041666667,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 4, 'contradiction': 7})",0.005225809,0.546306673,0.45,0.546503318,-0.096503318,0.416666667,0.033333333,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 8, 'contradiction': 6})",0.008626937,0.824350484,0.8,0.824400204,-0.024400204,0.791666667,0.008333333,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 7, 'neutral': 5})",0.001375109,0.869689251,0.85,0.869729454,-0.019729454,0.833333333,0.016666667
word,movie,1611,"defaultdict(<class 'float'>, {'entailment': 472.0, 'neutral': 655.0, 'contradiction': 484.0})",34,"defaultdict(<class 'float'>, {'neutral': 16.0, 'entailment': 11.0, 'contradiction': 7.0})",0.002691767,0.011726259,0.005987507,0.002675698,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 10, 'entailment': 7})",0.020924965,0.472032603,0.205882353,0.472957775,-0.267075422,0.291666667,-0.085784314,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 13, 'neutral': 8})",0.016994807,0.546306673,0.441176471,0.546672119,-0.105495649,0.458333333,-0.017156863,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 12, 'contradiction': 10})",0.002357861,0.824350484,0.764705882,0.824557816,-0.059851934,0.791666667,-0.026960784,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 12, 'contradiction': 9})",0.002144379,0.869689251,0.823529412,0.869849709,-0.046320297,0.854166667,-0.030637255
word,ca,1912,"defaultdict(<class 'float'>, {'entailment': 519.0, 'contradiction': 761.0, 'neutral': 632.0})",49,"defaultdict(<class 'float'>, {'neutral': 17.0, 'contradiction': 18.0, 'entailment': 14.0})",0.002673844,0.001203202,0.00049784,0.002672513,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 21, 'entailment': 12})",0.000629967,0.472032603,0.408163265,0.472353062,-0.064189796,0.425925926,-0.017762661,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 23, 'entailment': 16})",0.010290273,0.546306673,0.530612245,0.546385419,-0.015773174,0.537037037,-0.006424792,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 20, 'entailment': 15})",0.001368828,0.824350484,0.836734694,0.824288347,0.012446347,0.814814815,0.021919879,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 19, 'entailment': 13})",0.000150218,0.869689251,0.87755102,0.869649805,0.007901215,0.87037037,0.00718065
word,really,3345,"defaultdict(<class 'float'>, {'entailment': 917.0, 'contradiction': 1090.0, 'neutral': 1338.0})",71,"defaultdict(<class 'float'>, {'neutral': 25.0, 'contradiction': 25.0, 'entailment': 21.0})",0.002668031,0.000705327,0.001222341,0.002664772,"defaultdict(<class 'int'>, {'neutral': 28, 'contradiction': 20, 'entailment': 23})",0.001851478,0.472032603,0.38028169,0.472701149,-0.092419459,0.373333333,0.006948357,"defaultdict(<class 'int'>, {'contradiction': 20, 'neutral': 22, 'entailment': 29})",0.01032305,0.546306673,0.478873239,0.54679803,-0.06792479,0.48,-0.001126761,"defaultdict(<class 'int'>, {'neutral': 24, 'contradiction': 26, 'entailment': 21})",0.002095948,0.824350484,0.943661972,0.823481117,0.120180855,0.906666667,0.036995305,"defaultdict(<class 'int'>, {'neutral': 29, 'contradiction': 24, 'entailment': 18})",0.000279335,0.869689251,0.887323944,0.869560755,0.017763188,0.88,0.007323944
word,great,3064,"defaultdict(<class 'float'>, {'neutral': 1238.0, 'contradiction': 865.0, 'entailment': 961.0})",93,"defaultdict(<class 'float'>, {'neutral': 36.0, 'contradiction': 24.0, 'entailment': 33.0})",0.002663823,0.003006128,0.000997968,0.002661166,"defaultdict(<class 'int'>, {'neutral': 36, 'entailment': 29, 'contradiction': 28})",0.000243028,0.472032603,0.440860215,0.472330796,-0.031470581,0.453703704,-0.012843489,"defaultdict(<class 'int'>, {'neutral': 35, 'contradiction': 28, 'entailment': 30})",0.000428218,0.546306673,0.612903226,0.545669615,0.067233611,0.601851852,0.011051374,"defaultdict(<class 'int'>, {'neutral': 38, 'contradiction': 26, 'entailment': 29})",1.10E-05,0.824350484,0.795698925,0.824624563,-0.028925638,0.805555556,-0.009856631,"defaultdict(<class 'int'>, {'neutral': 35, 'contradiction': 24, 'entailment': 34})",0.001512237,0.869689251,0.806451613,0.870294178,-0.063842565,0.833333333,-0.02688172
word,poor,1066,"defaultdict(<class 'float'>, {'contradiction': 347.0, 'entailment': 293.0, 'neutral': 426.0})",23,"defaultdict(<class 'float'>, {'neutral': 11.0, 'contradiction': 6.0, 'entailment': 6.0})",0.00262496,0.010501995,0.003640019,0.002615422,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 11, 'entailment': 3})",0.016428304,0.472032603,0.391304348,0.472222222,-0.080917874,0.424242424,-0.032938076,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 3, 'contradiction': 11})",0.02047627,0.546306673,0.52173913,0.546364379,-0.024625249,0.575757576,-0.054018445,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 8, 'entailment': 5})",0.002236403,0.824350484,0.913043478,0.824142157,0.088901321,0.818181818,0.09486166,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 8, 'entailment': 5})",0.002236403,0.869689251,0.826086957,0.869791667,-0.04370471,0.757575758,0.068511199
word,when,7703,"defaultdict(<class 'float'>, {'contradiction': 2014.0, 'neutral': 2841.0, 'entailment': 2848.0})",196,"defaultdict(<class 'float'>, {'neutral': 65.0, 'entailment': 76.0, 'contradiction': 55.0})",0.002583272,0.001914711,0.000770292,0.002581283,"defaultdict(<class 'int'>, {'entailment': 76, 'neutral': 74, 'contradiction': 46})",0.000493913,0.472032603,0.397959184,0.473541948,-0.075582765,0.421052632,-0.023093448,"defaultdict(<class 'int'>, {'entailment': 99, 'contradiction': 55, 'neutral': 42})",0.015789269,0.546306673,0.489795918,0.547458156,-0.057662237,0.50877193,-0.018976011,"defaultdict(<class 'int'>, {'contradiction': 64, 'neutral': 68, 'entailment': 64})",0.002641775,0.824350484,0.806122449,0.824721905,-0.018599456,0.824561404,-0.018438955,"defaultdict(<class 'int'>, {'neutral': 64, 'entailment': 69, 'contradiction': 63})",0.002296982,0.869689251,0.852040816,0.870048862,-0.018008045,0.855263158,-0.003222342
word,death,969,"defaultdict(<class 'float'>, {'neutral': 393.0, 'entailment': 290.0, 'contradiction': 286.0})",22,"defaultdict(<class 'float'>, {'entailment': 10.0, 'neutral': 6.0, 'contradiction': 6.0})",0.002612107,0.007346189,0.014820888,0.002573679,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 6, 'entailment': 1})",0.070229804,0.472032603,0.318181818,0.472378229,-0.154196411,0.3,0.018181818,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 7, 'entailment': 6})",0.000528281,0.546306673,0.5,0.546410702,-0.046410702,0.433333333,0.066666667,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 6, 'neutral': 8})",0.002357781,0.824350484,0.818181818,0.824364342,-0.006182524,0.8,0.018181818,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 7, 'neutral': 7})",0.004425294,0.869689251,0.863636364,0.869702849,-0.006066485,0.833333333,0.03030303
word,mile,829,"defaultdict(<class 'float'>, {'contradiction': 311.0, 'neutral': 301.0, 'entailment': 217.0})",24,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'neutral': 6.0, 'entailment': 9.0})",0.00258554,0.003472222,0.0103063,0.002559029,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 7, 'contradiction': 5})",0.017948014,0.472032603,0.333333333,0.472372587,-0.139039254,0.333333333,0,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 6, 'entailment': 9})",0.0103063,0.546306673,0.416666667,0.546624451,-0.129957784,0.37037037,0.046296296,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 5, 'entailment': 9})",0.016215611,0.824350484,0.875,0.82422633,0.05077367,0.851851852,0.023148148,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 5, 'entailment': 9})",0.016215611,0.869689251,0.958333333,0.869471964,0.088861369,0.925925926,0.032407407
word,or,6478,"defaultdict(<class 'float'>, {'entailment': 2315.0, 'contradiction': 2456.0, 'neutral': 1707.0})",164,"defaultdict(<class 'float'>, {'contradiction': 61.0, 'entailment': 57.0, 'neutral': 46.0})",0.0025168,0.001495472,0.000183761,0.002516338,"defaultdict(<class 'int'>, {'entailment': 49, 'contradiction': 71, 'neutral': 45})",0.002244536,0.472032603,0.457317073,0.472282665,-0.014965592,0.453551913,0.003765161,"defaultdict(<class 'int'>, {'contradiction': 72, 'neutral': 24, 'entailment': 69})",0.010840477,0.546306673,0.579268293,0.545746555,0.033521738,0.568306011,0.010962282,"defaultdict(<class 'int'>, {'neutral': 50, 'contradiction': 69, 'entailment': 46})",0.003600818,0.824350484,0.798780488,0.824784996,-0.026004509,0.819672131,-0.020891643,"defaultdict(<class 'int'>, {'neutral': 46, 'contradiction': 65, 'entailment': 54})",0.00050933,0.869689251,0.87804878,0.869547197,0.008501583,0.890710383,-0.012661602
word,result,1594,"defaultdict(<class 'float'>, {'contradiction': 426.0, 'entailment': 549.0, 'neutral': 619.0})",38,"defaultdict(<class 'float'>, {'entailment': 12.0, 'contradiction': 8.0, 'neutral': 18.0})",0.002504775,0.011695906,0.004114427,0.00249449,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 15, 'contradiction': 8})",0.002557913,0.472032603,0.552631579,0.471719341,0.080912238,0.481481481,0.071150097,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 8, 'neutral': 15})",0.002557913,0.546306673,0.631578947,0.545975248,0.085603699,0.592592593,0.038986355,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 10, 'neutral': 19})",0.00853262,0.824350484,0.789473684,0.824486039,-0.035012354,0.814814815,-0.025341131,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 9, 'neutral': 19})",0.006702673,0.869689251,0.815789474,0.869898742,-0.054109268,0.833333333,-0.01754386
word,using,1085,"defaultdict(<class 'float'>, {'neutral': 396.0, 'entailment': 404.0, 'contradiction': 285.0})",27,"defaultdict(<class 'float'>, {'entailment': 13.0, 'neutral': 7.0, 'contradiction': 7.0})",0.002505516,0.010973937,0.007999859,0.002485552,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 11, 'contradiction': 3})",0.020230972,0.472032603,0.518518519,0.471904373,0.046614146,0.512820513,0.005698006,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 8, 'contradiction': 8})",0.002686643,0.546306673,0.481481481,0.546485492,-0.065004011,0.487179487,-0.005698006,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 9, 'entailment': 11})",0.000758351,0.824350484,0.851851852,0.824274622,0.02757723,0.871794872,-0.01994302,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 8, 'entailment': 12})",0.003385034,0.869689251,0.888888889,0.869636289,0.0192526,0.846153846,0.042735043
word,amount,1230,"defaultdict(<class 'float'>, {'contradiction': 324.0, 'entailment': 442.0, 'neutral': 464.0})",26,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 8.0, 'neutral': 8.0})",0.002497631,0.001314924,0.008469959,0.002476566,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 10, 'neutral': 9})",0.000564409,0.472032603,0.461538462,0.472060476,-0.010522015,0.433333333,0.028205128,"defaultdict(<class 'int'>, {'neutral': 3, 'entailment': 9, 'contradiction': 14})",0.060787512,0.546306673,0.461538462,0.546531821,-0.08499336,0.5,-0.038461538,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 8, 'neutral': 9})",0.004151413,0.824350484,0.807692308,0.824394729,-0.016702421,0.766666667,0.041025641,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 5, 'neutral': 10})",0.022232649,0.869689251,0.769230769,0.869956073,-0.100725304,0.733333333,0.035897436
word,day,3923,"defaultdict(<class 'float'>, {'neutral': 1581.0, 'contradiction': 1205.0, 'entailment': 1137.0})",93,"defaultdict(<class 'float'>, {'neutral': 46.0, 'contradiction': 24.0, 'entailment': 23.0})",0.002477349,0.013026554,0.004251562,0.002466839,"defaultdict(<class 'int'>, {'neutral': 44, 'contradiction': 31, 'entailment': 18})",0.006498121,0.472032603,0.397849462,0.472742234,-0.074892772,0.376811594,0.021037868,"defaultdict(<class 'int'>, {'neutral': 31, 'contradiction': 29, 'entailment': 33})",0.003301165,0.546306673,0.419354839,0.547521086,-0.128166247,0.449275362,-0.029920524,"defaultdict(<class 'int'>, {'neutral': 39, 'contradiction': 31, 'entailment': 23})",0.001190891,0.824350484,0.752688172,0.825036001,-0.072347829,0.782608696,-0.029920524,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 42, 'entailment': 23})",0.001548932,0.869689251,0.88172043,0.869574162,0.012146268,0.876811594,0.004908836
word,left,1852,"defaultdict(<class 'float'>, {'contradiction': 747.0, 'entailment': 548.0, 'neutral': 557.0})",56,"defaultdict(<class 'float'>, {'entailment': 14.0, 'contradiction': 24.0, 'neutral': 18.0})",0.002454944,0.005385488,0.001328798,0.002451684,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 16, 'entailment': 15})",0.000991492,0.472032603,0.5,0.471872118,0.028127882,0.527777778,-0.027777778,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 14, 'contradiction': 24})",0.001626338,0.546306673,0.517857143,0.546469925,-0.028612782,0.513888889,0.003968254,"defaultdict(<class 'int'>, {'neutral': 20, 'contradiction': 23, 'entailment': 13})",0.003155387,0.824350484,0.75,0.824777129,-0.074777129,0.763888889,-0.013888889,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 24, 'neutral': 17})",0.000543291,0.869689251,0.875,0.869658777,0.005341223,0.861111111,0.013888889
word,second,955,"defaultdict(<class 'float'>, {'entailment': 325.0, 'neutral': 372.0, 'contradiction': 258.0})",23,"defaultdict(<class 'float'>, {'neutral': 9.0, 'entailment': 6.0, 'contradiction': 8.0})",0.002399301,0.002940559,0.005080145,0.002387143,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 9, 'contradiction': 5})",0.002320638,0.472032603,0.304347826,0.472426471,-0.168078645,0.296296296,0.00805153,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 10, 'contradiction': 8})",0.017707223,0.546306673,0.434782609,0.546568627,-0.111786019,0.481481481,-0.046698873,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 6, 'contradiction': 9})",0.008800738,0.824350484,0.956521739,0.824040033,0.132481706,0.962962963,-0.006441224,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 7, 'contradiction': 7})",0.001011922,0.869689251,0.913043478,0.869587418,0.04345606,0.925925926,-0.012882448
word,company,2257,"defaultdict(<class 'float'>, {'contradiction': 689.0, 'neutral': 906.0, 'entailment': 662.0})",47,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'entailment': 14.0, 'neutral': 21.0})",0.002341599,0.006740104,0.001730627,0.00233755,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 12, 'contradiction': 8})",0.018094631,0.472032603,0.404255319,0.472358722,-0.068103403,0.444444444,-0.040189125,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 18, 'contradiction': 12})",0.004612336,0.546306673,0.468085106,0.546683047,-0.07859794,0.507936508,-0.039851402,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 11, 'neutral': 28})",0.020921296,0.824350484,0.765957447,0.82463145,-0.058674003,0.777777778,-0.011820331,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 14, 'neutral': 21})",0.001730627,0.869689251,0.914893617,0.869471744,0.045421873,0.904761905,0.010131712
word,an,11390,"defaultdict(<class 'float'>, {'entailment': 4525.0, 'contradiction': 3195.0, 'neutral': 3670.0})",278,"defaultdict(<class 'float'>, {'entailment': 118.0, 'neutral': 88.0, 'contradiction': 72.0})",0.00233434,0.00470415,0.000451979,0.002333286,"defaultdict(<class 'int'>, {'entailment': 137, 'neutral': 86, 'contradiction': 58})",0.00524056,0.472032603,0.5,0.471217364,0.028782636,0.485875706,0.014124294,"defaultdict(<class 'int'>, {'contradiction': 85, 'entailment': 148, 'neutral': 48})",0.016565542,0.546306673,0.59352518,0.544930272,0.048594908,0.564971751,0.028553428,"defaultdict(<class 'int'>, {'contradiction': 81, 'entailment': 98, 'neutral': 102})",0.001422991,0.824350484,0.81294964,0.824682814,-0.011733174,0.805084746,0.007864895,"defaultdict(<class 'int'>, {'contradiction': 76, 'neutral': 99, 'entailment': 106})",0.000511552,0.869689251,0.870503597,0.869665513,0.000838084,0.86440678,0.006096817
word,for,33880,"defaultdict(<class 'float'>, {'contradiction': 9537.0, 'neutral': 13473.0, 'entailment': 10870.0})",878,"defaultdict(<class 'float'>, {'entailment': 312.0, 'neutral': 322.0, 'contradiction': 244.0})",0.002327492,0.001557808,0.000759257,0.002325725,"defaultdict(<class 'int'>, {'entailment': 278, 'neutral': 393, 'contradiction': 214})",0.001410632,0.472032603,0.466970387,0.472529932,-0.005559545,0.467908903,-0.000938515,"defaultdict(<class 'int'>, {'entailment': 316, 'contradiction': 243, 'neutral': 326})",0.000786024,0.546306673,0.519362187,0.548953788,-0.029591601,0.526915114,-0.007552927,"defaultdict(<class 'int'>, {'entailment': 276, 'contradiction': 238, 'neutral': 371})",0.00024558,0.824350484,0.824601367,0.824325836,0.00027553,0.827122153,-0.002520786,"defaultdict(<class 'int'>, {'contradiction': 254, 'neutral': 325, 'entailment': 306})",0.00054926,0.869689251,0.867881549,0.869866846,-0.001985297,0.868530021,-0.000648472
word,price,1378,"defaultdict(<class 'float'>, {'neutral': 551.0, 'entailment': 428.0, 'contradiction': 399.0})",27,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 9.0, 'neutral': 9.0})",0.002286372,0,0.002481741,0.002280705,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 6, 'entailment': 8})",0.004197757,0.472032603,0.444444444,0.472108705,-0.02766426,0.444444444,0,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 8, 'neutral': 9})",0.004075901,0.546306673,0.555555556,0.546281161,0.009274395,0.555555556,0,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 7, 'neutral': 12})",0.001766144,0.824350484,0.888888889,0.824172456,0.064716433,0.888888889,0,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 8, 'neutral': 10})",0.001136498,0.869689251,0.962962963,0.869431957,0.093531005,0.962962963,0
ner,QUANTITY,1979,"defaultdict(<class 'float'>, {'contradiction': 610.0, 'neutral': 792.0, 'entailment': 577.0})",55,"defaultdict(<class 'float'>, {'contradiction': 18.0, 'neutral': 16.0, 'entailment': 21.0})",0.002282061,0.001395776,0.007515222,0.002264975,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 14, 'contradiction': 16})",0.001617371,0.472032603,0.381818182,0.472540984,-0.090722802,0.412698413,-0.030880231,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 25, 'neutral': 15})",0.015589521,0.546306673,0.527272727,0.546413934,-0.019141207,0.523809524,0.003463203,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 21, 'entailment': 16})",0.000250812,0.824350484,0.8,0.824487705,-0.024487705,0.793650794,0.006349206,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 20, 'entailment': 19})",0.001704311,0.869689251,0.890909091,0.869569672,0.021339419,0.888888889,0.002020202
word,those,2439,"defaultdict(<class 'float'>, {'entailment': 872.0, 'neutral': 916.0, 'contradiction': 651.0})",53,"defaultdict(<class 'float'>, {'contradiction': 16.0, 'entailment': 18.0, 'neutral': 19.0})",0.002260094,0.000553776,0.000752168,0.002258394,"defaultdict(<class 'int'>, {'neutral': 20, 'contradiction': 13, 'entailment': 20})",0.000363344,0.472032603,0.433962264,0.472239295,-0.038277031,0.438596491,-0.004634227,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 13, 'neutral': 18})",0.001753607,0.546306673,0.509433962,0.546506863,-0.037072901,0.49122807,0.018205892,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 20, 'entailment': 17})",0.001037574,0.824350484,0.830188679,0.824318787,0.005869892,0.842105263,-0.011916584,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 18, 'neutral': 20})",0.00023394,0.869689251,0.867924528,0.869698832,-0.001774304,0.877192982,-0.009268454
word,get,7608,"defaultdict(<class 'float'>, {'neutral': 2991.0, 'contradiction': 2109.0, 'entailment': 2508.0})",186,"defaultdict(<class 'float'>, {'entailment': 58.0, 'neutral': 84.0, 'contradiction': 44.0})",0.002246756,0.007939261,0.001941429,0.002242399,"defaultdict(<class 'int'>, {'contradiction': 42, 'entailment': 54, 'neutral': 90})",0.004290541,0.472032603,0.462365591,0.472219337,-0.009853746,0.46031746,0.002048131,"defaultdict(<class 'int'>, {'entailment': 76, 'contradiction': 63, 'neutral': 47})",0.011350048,0.546306673,0.483870968,0.547512722,-0.063641754,0.523809524,-0.039938556,"defaultdict(<class 'int'>, {'entailment': 53, 'neutral': 91, 'contradiction': 42})",0.00475138,0.824350484,0.801075269,0.824800083,-0.023724814,0.817460317,-0.016385049,"defaultdict(<class 'int'>, {'entailment': 54, 'neutral': 85, 'contradiction': 47})",0.002107974,0.869689251,0.849462366,0.870079967,-0.020617601,0.861111111,-0.011648746
word,world,2463,"defaultdict(<class 'float'>, {'entailment': 721.0, 'neutral': 985.0, 'contradiction': 757.0})",46,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'neutral': 23.0, 'entailment': 11.0})",0.002252418,0.013967654,0.005092667,0.002240977,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 22, 'entailment': 18})",0.023707722,0.472032603,0.5,0.471900911,0.028099089,0.434782609,0.065217391,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 20, 'entailment': 13})",0.000668138,0.546306673,0.5,0.546524721,-0.046524721,0.536231884,-0.036231884,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 23, 'entailment': 10})",0.005839774,0.824350484,0.760869565,0.824649401,-0.063779836,0.782608696,-0.02173913,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 26, 'entailment': 8})",0.015711725,0.869689251,0.847826087,0.8697922,-0.021966113,0.855072464,-0.007246377
word,inside,738,"defaultdict(<class 'float'>, {'contradiction': 276.0, 'entailment': 265.0, 'neutral': 197.0})",26,"defaultdict(<class 'float'>, {'neutral': 9.0, 'entailment': 8.0, 'contradiction': 9.0})",0.002241219,0.000328731,0.003825978,0.002232661,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 8, 'entailment': 12})",0.012489709,0.472032603,0.423076923,0.472162632,-0.049085708,0.444444444,-0.021367521,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 9, 'neutral': 8})",0.001051381,0.546306673,0.538461538,0.54632751,-0.007865972,0.555555556,-0.017094017,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 10, 'contradiction': 8})",0.007948003,0.824350484,0.807692308,0.824394729,-0.016702421,0.814814815,-0.007122507,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 8, 'neutral': 8})",0.002556705,0.869689251,0.807692308,0.869853918,-0.06216161,0.814814815,-0.007122507
word,would,10686,"defaultdict(<class 'float'>, {'contradiction': 2978.0, 'neutral': 4209.0, 'entailment': 3499.0})",240,"defaultdict(<class 'float'>, {'entailment': 79.0, 'neutral': 98.0, 'contradiction': 63.0})",0.002229121,0.003553241,0.000187233,0.002228704,"defaultdict(<class 'int'>, {'neutral': 105, 'contradiction': 56, 'entailment': 80})",0.001585515,0.472032603,0.454166667,0.472480418,-0.018313751,0.445578231,0.008588435,"defaultdict(<class 'int'>, {'entailment': 111, 'neutral': 67, 'contradiction': 63})",0.010809885,0.546306673,0.508333333,0.547258486,-0.038925152,0.527210884,-0.018877551,"defaultdict(<class 'int'>, {'contradiction': 67, 'entailment': 67, 'neutral': 107})",0.001759686,0.824350484,0.829166667,0.824229765,0.004936902,0.819727891,0.009438776,"defaultdict(<class 'int'>, {'contradiction': 72, 'entailment': 73, 'neutral': 96})",0.000419527,0.869689251,0.8625,0.869869452,-0.007369452,0.860544218,0.001955782
word,capital,946,"defaultdict(<class 'float'>, {'neutral': 270.0, 'entailment': 376.0, 'contradiction': 300.0})",43,"defaultdict(<class 'float'>, {'neutral': 13.0, 'contradiction': 11.0, 'entailment': 19.0})",0.002223921,0.006249624,0.002352468,0.002218695,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 13, 'neutral': 8})",0.008957234,0.472032603,0.581395349,0.471551371,0.109843978,0.473684211,0.107711138,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 14, 'neutral': 12})",4.70E-05,0.546306673,0.651162791,0.545845272,0.105317518,0.561403509,0.089759282,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 13, 'entailment': 16})",0.000958226,0.824350484,0.813953488,0.824396234,-0.010442746,0.807017544,0.006935945,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 12, 'neutral': 12})",0.001212884,0.869689251,0.906976744,0.869525174,0.03745157,0.894736842,0.012239902
word,where,2765,"defaultdict(<class 'float'>, {'neutral': 823.0, 'contradiction': 839.0, 'entailment': 1103.0})",67,"defaultdict(<class 'float'>, {'contradiction': 25.0, 'entailment': 27.0, 'neutral': 15.0})",0.002156059,0.006138462,0.004420741,0.002146549,"defaultdict(<class 'int'>, {'contradiction': 28, 'entailment': 22, 'neutral': 17})",0.00715034,0.472032603,0.582089552,0.471276159,0.110813393,0.567901235,0.014188318,"defaultdict(<class 'int'>, {'contradiction': 22, 'entailment': 34, 'neutral': 11})",0.013285844,0.546306673,0.656716418,0.545547805,0.111168613,0.654320988,0.00239543,"defaultdict(<class 'int'>, {'contradiction': 26, 'entailment': 22, 'neutral': 19})",0.004394622,0.824350484,0.895522388,0.823861305,0.071661083,0.901234568,-0.00571218,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 25, 'neutral': 17})",0.002888939,0.869689251,0.910447761,0.86940911,0.041038652,0.901234568,0.009213193
word,effect,1108,"defaultdict(<class 'float'>, {'contradiction': 428.0, 'entailment': 377.0, 'neutral': 303.0})",28,"defaultdict(<class 'float'>, {'neutral': 10.0, 'contradiction': 10.0, 'entailment': 8.0})",0.002145176,0.001133787,0.004259084,0.002136059,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 11, 'neutral': 7})",0.001493136,0.472032603,0.428571429,0.472156943,-0.043585514,0.433333333,-0.004761905,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 14, 'contradiction': 7})",0.015256386,0.546306673,0.642857143,0.546030449,0.096826694,0.6,0.042857143,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 9, 'entailment': 8})",0.008054397,0.824350484,0.928571429,0.824052314,0.104519114,0.933333333,-0.004761905,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 9, 'entailment': 10})",0.002557901,0.869689251,0.928571429,0.869520793,0.059050636,0.933333333,-0.004761905
word,party,975,"defaultdict(<class 'float'>, {'contradiction': 281.0, 'entailment': 307.0, 'neutral': 387.0})",28,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 9.0, 'contradiction': 8.0})",0.002140346,0.001984127,0.004142566,0.002131498,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 5, 'neutral': 16})",0.016269674,0.472032603,0.428571429,0.472156943,-0.043585514,0.424242424,0.004329004,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 8, 'neutral': 9})",0.004142566,0.546306673,0.571428571,0.546234801,0.02519377,0.545454545,0.025974026,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 10, 'contradiction': 9})",0.000994651,0.824350484,0.857142857,0.824256667,0.03288619,0.878787879,-0.021645022,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 9, 'contradiction': 10})",0.003848609,0.869689251,0.892857143,0.869622969,0.023234174,0.909090909,-0.016233766
word,there,26072,"defaultdict(<class 'float'>, {'contradiction': 9842.0, 'neutral': 7032.0, 'entailment': 9198.0})",612,"defaultdict(<class 'float'>, {'entailment': 229.0, 'neutral': 150.0, 'contradiction': 233.0})",0.002125358,0.003899853,0.000455189,0.002124391,"defaultdict(<class 'int'>, {'entailment': 228, 'contradiction': 283, 'neutral': 104})",0.007972533,0.472032603,0.591503268,0.464087797,0.127415471,0.569384835,0.022118432,"defaultdict(<class 'int'>, {'neutral': 73, 'entailment': 279, 'contradiction': 263})",0.01901653,0.546306673,0.653594771,0.539172009,0.114422762,0.622317597,0.031277175,"defaultdict(<class 'int'>, {'entailment': 219, 'neutral': 158, 'contradiction': 238})",0.000111195,0.824350484,0.85620915,0.822231881,0.033977269,0.851216023,0.004993127,"defaultdict(<class 'int'>, {'entailment': 232, 'neutral': 143, 'contradiction': 240})",0.000946854,0.869689251,0.880718954,0.868955775,0.011763179,0.875536481,0.005182474
word,had,13484,"defaultdict(<class 'float'>, {'entailment': 4108.0, 'neutral': 5371.0, 'contradiction': 4005.0})",312,"defaultdict(<class 'float'>, {'neutral': 122.0, 'contradiction': 94.0, 'entailment': 96.0})",0.002121614,0.00167105,2.82E-05,0.002121554,"defaultdict(<class 'int'>, {'entailment': 96, 'neutral': 127, 'contradiction': 90})",5.73E-05,0.472032603,0.471153846,0.472061454,-0.000907608,0.478142077,-0.00698823,"defaultdict(<class 'int'>, {'entailment': 114, 'neutral': 100, 'contradiction': 99})",0.003648031,0.546306673,0.554487179,0.546038093,0.008449086,0.571038251,-0.016551072,"defaultdict(<class 'int'>, {'entailment': 95, 'neutral': 133, 'contradiction': 85})",0.000500336,0.824350484,0.791666667,0.82542355,-0.033756884,0.792349727,-0.00068306,"defaultdict(<class 'int'>, {'entailment': 102, 'neutral': 127, 'contradiction': 84})",0.000558791,0.869689251,0.875,0.86951489,0.00548511,0.87431694,0.00068306
word,major,877,"defaultdict(<class 'float'>, {'contradiction': 246.0, 'entailment': 344.0, 'neutral': 287.0})",26,"defaultdict(<class 'float'>, {'entailment': 9.0, 'neutral': 10.0, 'contradiction': 7.0})",0.002099633,0.002301118,0.001934401,0.002095576,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 8, 'neutral': 11})",0.005652466,0.472032603,0.461538462,0.472060476,-0.010522015,0.466666667,-0.005128205,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 5, 'entailment': 13})",0.013397341,0.546306673,0.307692308,0.546940443,-0.239248136,0.366666667,-0.058974359,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 9, 'neutral': 11})",0.00359693,0.824350484,0.884615385,0.824190418,0.060424967,0.9,-0.015384615,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 8, 'neutral': 11})",0.005652466,0.869689251,0.846153846,0.869751762,-0.023597916,0.866666667,-0.020512821
word,young,1102,"defaultdict(<class 'float'>, {'neutral': 425.0, 'entailment': 375.0, 'contradiction': 302.0})",24,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'neutral': 8.0, 'entailment': 8.0})",0.002100527,0,0.002419974,0.00209545,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 7, 'contradiction': 5})",0.013151747,0.472032603,0.666666667,0.47155551,0.195111157,0.666666667,0,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 9, 'entailment': 9})",0.000734567,0.546306673,0.666666667,0.546011643,0.120655023,0.666666667,0,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 9, 'entailment': 7})",0.002422616,0.824350484,0.958333333,0.824022061,0.134311272,0.958333333,0,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 8, 'entailment': 8})",0.002419974,0.869689251,0.916666667,0.869574099,0.047092568,0.916666667,0
word,south,963,"defaultdict(<class 'float'>, {'entailment': 380.0, 'contradiction': 309.0, 'neutral': 274.0})",26,"defaultdict(<class 'float'>, {'neutral': 11.0, 'contradiction': 6.0, 'entailment': 9.0})",0.002096972,0.006245891,0.011314519,0.002073379,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 8, 'contradiction': 6})",0.006721947,0.472032603,0.384615385,0.472264787,-0.087649402,0.363636364,0.020979021,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 5, 'contradiction': 6})",0.019792311,0.546306673,0.538461538,0.54632751,-0.007865972,0.575757576,-0.037296037,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 13, 'entailment': 8})",0.020816821,0.824350484,0.846153846,0.824292573,0.021861273,0.818181818,0.027972028,"defaultdict(<class 'int'>, {'contradiction': 4, 'neutral': 13, 'entailment': 10})",0.029277847,0.869689251,0.653846154,0.87026254,-0.216416386,0.636363636,0.017482517
word,business,1861,"defaultdict(<class 'float'>, {'contradiction': 553.0, 'neutral': 740.0, 'entailment': 568.0})",37,"defaultdict(<class 'float'>, {'neutral': 11.0, 'contradiction': 12.0, 'entailment': 14.0})",0.002078224,0.001136271,0.005893185,0.002066012,"defaultdict(<class 'int'>, {'neutral': 21, 'entailment': 10, 'contradiction': 6})",0.018115475,0.472032603,0.378378378,0.472386991,-0.094008613,0.404761905,-0.026383526,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 13, 'neutral': 10})",0.009368145,0.546306673,0.540540541,0.546328493,-0.005787952,0.571428571,-0.030888031,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 12, 'entailment': 10})",0.000846621,0.824350484,0.810810811,0.824401718,-0.013590907,0.785714286,0.025096525,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 10, 'entailment': 13})",0.001249244,0.869689251,0.783783784,0.870014318,-0.086230534,0.80952381,-0.025740026
ner,LAW,1068,"defaultdict(<class 'float'>, {'contradiction': 350.0, 'entailment': 418.0, 'neutral': 300.0})",36,"defaultdict(<class 'float'>, {'neutral': 8.0, 'contradiction': 11.0, 'entailment': 17.0})",0.00205034,0.010802469,0.003803001,0.002042557,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 13, 'neutral': 8})",0.002317396,0.472032603,0.5,0.471929645,0.028070355,0.549019608,-0.049019608,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 15, 'contradiction': 13})",0.002317396,0.546306673,0.75,0.545556805,0.204443195,0.68627451,0.06372549,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 14, 'entailment': 12})",0.002475277,0.824350484,0.805555556,0.824419675,-0.018864119,0.803921569,0.001633987,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 13, 'entailment': 16})",0.005200545,0.869689251,0.888888889,0.86961857,0.019270318,0.843137255,0.045751634
word,could,6555,"defaultdict(<class 'float'>, {'entailment': 2130.0, 'neutral': 2571.0, 'contradiction': 1854.0})",168,"defaultdict(<class 'float'>, {'contradiction': 57.0, 'neutral': 54.0, 'entailment': 57.0})",0.002029276,7.09E-05,0.00311809,0.002022959,"defaultdict(<class 'int'>, {'neutral': 72, 'contradiction': 47, 'entailment': 49})",0.000855993,0.472032603,0.375,0.473722401,-0.098722401,0.374269006,0.000730994,"defaultdict(<class 'int'>, {'contradiction': 59, 'neutral': 43, 'entailment': 66})",0.010670343,0.546306673,0.494047619,0.547216751,-0.053169132,0.49122807,0.002819549,"defaultdict(<class 'int'>, {'contradiction': 48, 'entailment': 50, 'neutral': 70})",0.000488283,0.824350484,0.785714286,0.825023323,-0.039309038,0.777777778,0.007936508,"defaultdict(<class 'int'>, {'contradiction': 57, 'neutral': 60, 'entailment': 51})",0.00187455,0.869689251,0.857142857,0.869907743,-0.012764886,0.847953216,0.009189641
word,through,2339,"defaultdict(<class 'float'>, {'entailment': 864.0, 'neutral': 843.0, 'contradiction': 632.0})",84,"defaultdict(<class 'float'>, {'contradiction': 20.0, 'neutral': 32.0, 'entailment': 32.0})",0.002006284,0.004535147,0.000694183,0.002004892,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 41, 'neutral': 26})",0.007530403,0.472032603,0.523809524,0.471585654,0.05222387,0.520833333,0.00297619,"defaultdict(<class 'int'>, {'contradiction': 18, 'entailment': 39, 'neutral': 27})",0.004880775,0.546306673,0.535714286,0.546398109,-0.010683823,0.510416667,0.025297619,"defaultdict(<class 'int'>, {'contradiction': 22, 'neutral': 37, 'entailment': 25})",0.003971089,0.824350484,0.821428571,0.824375707,-0.002947135,0.822916667,-0.001488095,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 37, 'entailment': 29})",0.003825409,0.869689251,0.869047619,0.86969479,-0.000647171,0.875,-0.005952381
word,having,1227,"defaultdict(<class 'float'>, {'entailment': 385.0, 'neutral': 485.0, 'contradiction': 357.0})",39,"defaultdict(<class 'float'>, {'entailment': 17.0, 'contradiction': 11.0, 'neutral': 11.0})",0.002005054,0.005259698,0.00978425,0.001985532,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 12, 'neutral': 18})",0.003036931,0.472032603,0.461538462,0.472074468,-0.010536007,0.490196078,-0.028657617,"defaultdict(<class 'int'>, {'entailment': 18, 'contradiction': 8, 'neutral': 13})",0.012132619,0.546306673,0.435897436,0.546747136,-0.1108497,0.470588235,-0.034690799,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 8, 'neutral': 19})",0.006143038,0.824350484,0.692307692,0.82487725,-0.132569558,0.745098039,-0.052790347,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 10, 'neutral': 15})",0.001341586,0.869689251,0.794871795,0.869987725,-0.07511593,0.823529412,-0.028657617
sentiment,positive,90801,"defaultdict(<class 'float'>, {'neutral': 35675.0, 'entailment': 29174.0, 'contradiction': 25952.0})",2288,"defaultdict(<class 'float'>, {'neutral': 852.0, 'entailment': 815.0, 'contradiction': 621.0})",0.001983481,0.001960458,0.000680399,0.001982132,"defaultdict(<class 'int'>, {'neutral': 980, 'contradiction': 641, 'entailment': 740})",0.000268672,0.472032603,0.453671329,0.477613923,-0.023942595,0.457355243,-0.003683914,"defaultdict(<class 'int'>, {'entailment': 878, 'neutral': 754, 'contradiction': 729})",0.003046585,0.546306673,0.523164336,0.553341305,-0.030176969,0.532472613,-0.009308278,"defaultdict(<class 'int'>, {'neutral': 950, 'entailment': 724, 'contradiction': 687})",0.000125232,0.824350484,0.815122378,0.827155573,-0.012033196,0.820031299,-0.004908921,"defaultdict(<class 'int'>, {'entailment': 779, 'contradiction': 703, 'neutral': 879})",0.000228387,0.869689251,0.855769231,0.873920553,-0.018151322,0.86228482,-0.006515589
word,once,1423,"defaultdict(<class 'float'>, {'contradiction': 385.0, 'neutral': 515.0, 'entailment': 523.0})",36,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 16.0, 'neutral': 11.0})",0.001975817,0.006687243,0.003217952,0.001969469,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 9, 'contradiction': 7})",0.019050268,0.472032603,0.388888889,0.472338685,-0.083449796,0.354166667,0.034722222,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 5, 'contradiction': 15})",0.035373363,0.546306673,0.527777778,0.546374885,-0.018597107,0.520833333,0.006944444,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 11, 'entailment': 15})",0.004076429,0.824350484,0.833333333,0.824317415,0.009015918,0.854166667,-0.020833333,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 12, 'neutral': 7})",0.017705528,0.869689251,0.75,0.87012987,-0.12012987,0.708333333,0.041666667
word,based,822,"defaultdict(<class 'float'>, {'contradiction': 242.0, 'neutral': 255.0, 'entailment': 325.0})",28,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 10.0, 'neutral': 9.0})",0.001966402,0.000283447,0.000832177,0.001964767,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 11, 'neutral': 8})",0.00055057,0.472032603,0.535714286,0.471850414,0.063863872,0.5,0.035714286,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 6, 'entailment': 11})",0.007951544,0.546306673,0.321428571,0.546950036,-0.225521464,0.366666667,-0.045238095,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 10, 'neutral': 11})",0.003826217,0.824350484,0.75,0.824563196,-0.074563196,0.766666667,-0.016666667,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 10, 'neutral': 9})",0.000832177,0.869689251,0.928571429,0.869520793,0.059050636,0.933333333,-0.004761905
word,looked,1440,"defaultdict(<class 'float'>, {'contradiction': 419.0, 'entailment': 568.0, 'neutral': 453.0})",37,"defaultdict(<class 'float'>, {'entailment': 14.0, 'contradiction': 11.0, 'neutral': 12.0})",0.001960198,0.001136271,0.000137637,0.001959928,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 10, 'contradiction': 10})",0.002269863,0.472032603,0.459459459,0.47208018,-0.012620721,0.476190476,-0.016731017,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 12, 'contradiction': 12})",0.001112155,0.546306673,0.567567568,0.546226222,0.021341345,0.571428571,-0.003861004,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 13, 'contradiction': 12})",0.002672837,0.824350484,0.837837838,0.824299448,0.01353839,0.857142857,-0.019305019,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 13, 'neutral': 9})",0.003745745,0.869689251,0.864864865,0.869707507,-0.004842642,0.880952381,-0.016087516
word,future,1081,"defaultdict(<class 'float'>, {'entailment': 356.0, 'neutral': 421.0, 'contradiction': 304.0})",22,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 6.0, 'contradiction': 8.0})",0.001960436,0.001836547,0.008236396,0.001944355,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 8, 'contradiction': 3})",0.016696054,0.472032603,0.227272727,0.472582457,-0.24530973,0.208333333,0.018939394,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 8, 'contradiction': 5})",0.001979239,0.546306673,0.545454545,0.546308588,-0.000854042,0.541666667,0.003787879,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 7, 'contradiction': 6})",0.003988593,0.824350484,0.818181818,0.824364342,-0.006182524,0.791666667,0.026515152,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 7, 'contradiction': 7})",0.002792708,0.869689251,0.863636364,0.869702849,-0.006066485,0.875,-0.011363636
word,a,85750,"defaultdict(<class 'float'>, {'entailment': 31933.0, 'neutral': 30505.0, 'contradiction': 23312.0})",2129,"defaultdict(<class 'float'>, {'contradiction': 597.0, 'neutral': 688.0, 'entailment': 844.0})",0.001935703,0.002295105,0.000612167,0.001934518,"defaultdict(<class 'int'>, {'neutral': 769, 'entailment': 896, 'contradiction': 545})",0.000679969,0.472032603,0.446688586,0.479052823,-0.032364237,0.449052133,-0.002363547,"defaultdict(<class 'int'>, {'contradiction': 608, 'neutral': 558, 'entailment': 1044})",0.007374666,0.546306673,0.543447628,0.547098621,-0.003650993,0.538309637,0.005137991,"defaultdict(<class 'int'>, {'neutral': 815, 'contradiction': 628, 'entailment': 767})",0.000349822,0.824350484,0.8276186,0.823445225,0.004173375,0.828199052,-0.000580452,"defaultdict(<class 'int'>, {'contradiction': 627, 'neutral': 755, 'entailment': 828})",0.000136335,0.869689251,0.871770784,0.869112672,0.002658112,0.870063191,0.001707593
word,thing,5496,"defaultdict(<class 'float'>, {'entailment': 1930.0, 'contradiction': 1499.0, 'neutral': 2067.0})",115,"defaultdict(<class 'float'>, {'contradiction': 31.0, 'entailment': 48.0, 'neutral': 36.0})",0.001939106,0.003847931,0.0028772,0.001933535,"defaultdict(<class 'int'>, {'entailment': 46, 'contradiction': 34, 'neutral': 36})",0.002449091,0.472032603,0.434782609,0.472474227,-0.037691618,0.4375,-0.002717391,"defaultdict(<class 'int'>, {'neutral': 25, 'contradiction': 30, 'entailment': 61})",0.019885617,0.546306673,0.556521739,0.546185567,0.010336172,0.583333333,-0.026811594,"defaultdict(<class 'int'>, {'neutral': 52, 'contradiction': 23, 'entailment': 41})",0.004539764,0.824350484,0.8,0.824639175,-0.024639175,0.770833333,0.029166667,"defaultdict(<class 'int'>, {'neutral': 41, 'entailment': 47, 'contradiction': 28})",0.001619341,0.869689251,0.860869565,0.869793814,-0.008924249,0.8125,0.048369565
word,view,1436,"defaultdict(<class 'float'>, {'contradiction': 408.0, 'entailment': 561.0, 'neutral': 467.0})",35,"defaultdict(<class 'float'>, {'entailment': 11.0, 'contradiction': 10.0, 'neutral': 14.0})",0.00192501,0.002358277,0.004005968,0.001917314,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 12, 'entailment': 15})",0.006053718,0.472032603,0.4,0.472290389,-0.072290389,0.476190476,-0.076190476,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 11, 'neutral': 7})",0.01049706,0.546306673,0.542857143,0.546319018,-0.003461876,0.547619048,-0.004761905,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 15, 'contradiction': 7})",0.007349006,0.824350484,0.8,0.824437628,-0.024437628,0.80952381,-0.00952381,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 12, 'neutral': 12})",0.003567243,0.869689251,0.914285714,0.869529652,0.044756062,0.904761905,0.00952381
word,between,1921,"defaultdict(<class 'float'>, {'contradiction': 562.0, 'entailment': 757.0, 'neutral': 602.0})",62,"defaultdict(<class 'float'>, {'neutral': 22.0, 'entailment': 22.0, 'contradiction': 18.0})",0.001916466,0.000924962,0.001159566,0.001914245,"defaultdict(<class 'int'>, {'contradiction': 24, 'neutral': 10, 'entailment': 28})",0.016678253,0.472032603,0.516129032,0.471752281,0.044376751,0.53030303,-0.014173998,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 9, 'entailment': 32})",0.02074304,0.546306673,0.548387097,0.546293448,0.002093649,0.560606061,-0.012218964,"defaultdict(<class 'int'>, {'neutral': 23, 'entailment': 19, 'contradiction': 20})",0.004326188,0.824350484,0.741935484,0.824874398,-0.082938914,0.757575758,-0.015640274,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 22, 'contradiction': 20})",0.000913711,0.869689251,0.838709677,0.869886189,-0.031176511,0.848484848,-0.009775171
word,himself,742,"defaultdict(<class 'float'>, {'contradiction': 221.0, 'entailment': 228.0, 'neutral': 293.0})",26,"defaultdict(<class 'float'>, {'neutral': 8.0, 'contradiction': 8.0, 'entailment': 10.0})",0.00190875,0.001314924,0.004917577,0.001899386,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 6, 'contradiction': 6})",0.010406623,0.472032603,0.5,0.471958321,0.028041679,0.5,0,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 7, 'contradiction': 8})",0.000911307,0.546306673,0.615384615,0.5461232,0.069261416,0.633333333,-0.017948718,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 6, 'entailment': 9})",0.016933474,0.824350484,0.846153846,0.824292573,0.021861273,0.866666667,-0.020512821,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 6, 'entailment': 11})",0.01640489,0.869689251,0.923076923,0.869547451,0.053529472,0.933333333,-0.01025641
ner,CARDINAL,18792,"defaultdict(<class 'float'>, {'entailment': 6934.0, 'contradiction': 5114.0, 'neutral': 6744.0})",434,"defaultdict(<class 'float'>, {'entailment': 156.0, 'contradiction': 126.0, 'neutral': 152.0})",0.001889528,0.00093912,0.000204608,0.001889142,"defaultdict(<class 'int'>, {'neutral': 157, 'entailment': 182, 'contradiction': 97})",0.001995634,0.472032603,0.497695853,0.470845326,0.026850527,0.489316239,0.008379613,"defaultdict(<class 'int'>, {'neutral': 111, 'contradiction': 132, 'entailment': 193})",0.006535835,0.546306673,0.497695853,0.548555591,-0.050859739,0.502136752,-0.0044409,"defaultdict(<class 'int'>, {'contradiction': 120, 'entailment': 144, 'neutral': 172})",0.000961591,0.824350484,0.83640553,0.823792773,0.012612757,0.835470085,0.000935444,"defaultdict(<class 'int'>, {'contradiction': 123, 'entailment': 159, 'neutral': 154})",6.25E-05,0.869689251,0.8640553,0.869949899,-0.005894599,0.86965812,-0.00560282
word,within,978,"defaultdict(<class 'float'>, {'neutral': 358.0, 'entailment': 354.0, 'contradiction': 266.0})",23,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'entailment': 10.0, 'neutral': 6.0})",0.00188468,0.005461038,0.006553571,0.001872369,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 9, 'entailment': 7})",0.001912156,0.472032603,0.47826087,0.472017974,0.006242896,0.466666667,0.011594203,"defaultdict(<class 'int'>, {'contradiction': 5, 'neutral': 8, 'entailment': 10})",0.003308223,0.546306673,0.608695652,0.546160131,0.062535521,0.566666667,0.042028986,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 10, 'neutral': 8})",0.003308223,0.824350484,0.869565217,0.824244281,0.045320936,0.866666667,0.002898551,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 9, 'neutral': 6})",0.007044517,0.869689251,0.956521739,0.869485294,0.087036445,0.933333333,0.023188406
word,student,844,"defaultdict(<class 'float'>, {'neutral': 328.0, 'entailment': 277.0, 'contradiction': 239.0})",31,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'neutral': 12.0, 'entailment': 10.0})",0.001866473,0.001618684,3.51E-05,0.001866407,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 11, 'contradiction': 4})",0.019533382,0.472032603,0.322580645,0.472506132,-0.149925487,0.305555556,0.01702509,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 10, 'neutral': 10})",0.003564231,0.546306673,0.516129032,0.546402289,-0.030273257,0.5,0.016129032,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 11, 'entailment': 9})",0.002980825,0.824350484,0.774193548,0.824509403,-0.050315855,0.805555556,-0.031362007,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 11, 'entailment': 11})",0.000666078,0.869689251,0.903225806,0.869582993,0.033642814,0.916666667,-0.01344086
word,interest,1292,"defaultdict(<class 'float'>, {'neutral': 393.0, 'contradiction': 509.0, 'entailment': 390.0})",46,"defaultdict(<class 'float'>, {'contradiction': 17.0, 'neutral': 14.0, 'entailment': 15.0})",0.001838868,0.00073514,0.000428726,0.001838079,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 15, 'entailment': 15})",0.003330043,0.472032603,0.47826087,0.472003276,0.006257594,0.490196078,-0.011935209,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 22, 'entailment': 13})",0.002939284,0.546306673,0.52173913,0.546422356,-0.024683226,0.549019608,-0.027280477,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 16, 'entailment': 14})",0.000860837,0.824350484,0.782608696,0.824547037,-0.041938341,0.784313725,-0.00170503,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 17, 'entailment': 13})",0.001864144,0.869689251,0.869565217,0.869689835,-0.000124618,0.882352941,-0.012787724
word,whole,791,"defaultdict(<class 'float'>, {'contradiction': 278.0, 'entailment': 217.0, 'neutral': 296.0})",27,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'entailment': 9.0, 'neutral': 7.0})",0.001826632,0.003657979,0.007710372,0.001812602,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 11, 'neutral': 7})",0.011899175,0.472032603,0.407407407,0.47221087,-0.064803463,0.424242424,-0.016835017,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 8, 'neutral': 5})",0.036572407,0.546306673,0.518518519,0.546383327,-0.027864808,0.454545455,0.063973064,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 10, 'contradiction': 8})",0.005355939,0.824350484,0.777777778,0.824478954,-0.046701176,0.757575758,0.02020202,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 9, 'contradiction': 8})",0.0026148,0.869689251,0.777777778,0.869942787,-0.092165009,0.757575758,0.02020202
word,type,1164,"defaultdict(<class 'float'>, {'contradiction': 319.0, 'neutral': 411.0, 'entailment': 434.0})",25,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'entailment': 12.0, 'neutral': 6.0})",0.001822034,0.011022222,0.008814601,0.001806044,"defaultdict(<class 'int'>, {'contradiction': 2, 'neutral': 11, 'entailment': 12})",0.033873018,0.472032603,0.6,0.471705822,0.128294178,0.555555556,0.044444444,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 9, 'contradiction': 4})",0.010972146,0.546306673,0.24,0.547088866,-0.307088866,0.277777778,-0.037777778,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 9, 'contradiction': 2})",0.039993224,0.824350484,0.6,0.824923391,-0.224923391,0.666666667,-0.066666667,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 11, 'contradiction': 3})",0.019239916,0.869689251,0.72,0.870071502,-0.150071502,0.75,-0.03
word,visit,1175,"defaultdict(<class 'float'>, {'contradiction': 352.0, 'entailment': 361.0, 'neutral': 462.0})",28,"defaultdict(<class 'float'>, {'entailment': 9.0, 'contradiction': 9.0, 'neutral': 10.0})",0.001801278,0.000283447,0.000705583,0.001800007,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 16, 'entailment': 3})",0.033666899,0.472032603,0.428571429,0.472156943,-0.043585514,0.433333333,-0.004761905,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 10, 'contradiction': 9})",0.002935164,0.546306673,0.464285714,0.54654133,-0.082255616,0.466666667,-0.002380952,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 12, 'neutral': 10})",0.010340281,0.824350484,0.714285714,0.824665372,-0.110379658,0.733333333,-0.019047619,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 10, 'neutral': 10})",0.001891682,0.869689251,0.821428571,0.869827322,-0.048398751,0.833333333,-0.011904762
word,country,2528,"defaultdict(<class 'float'>, {'contradiction': 780.0, 'neutral': 994.0, 'entailment': 754.0})",54,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'neutral': 27.0, 'entailment': 15.0})",0.001809411,0.014403292,0.006907938,0.001796955,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 19, 'contradiction': 11})",0.007813479,0.472032603,0.444444444,0.472185227,-0.027740782,0.444444444,0,"defaultdict(<class 'int'>, {'neutral': 26, 'contradiction': 10, 'entailment': 19})",0.010975775,0.546306673,0.518518519,0.546460404,-0.027941885,0.543209877,-0.024691358,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 25, 'contradiction': 15})",0.001948516,0.824350484,0.851851852,0.82419834,0.027653512,0.851851852,0,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 16, 'neutral': 22})",0.000192605,0.869689251,0.833333333,0.86989038,-0.036557047,0.851851852,-0.018518519
word,want,5050,"defaultdict(<class 'float'>, {'entailment': 1491.0, 'contradiction': 1576.0, 'neutral': 1983.0})",84,"defaultdict(<class 'float'>, {'neutral': 38.0, 'entailment': 28.0, 'contradiction': 18.0})",0.001807831,0.009448224,0.006201577,0.001796655,"defaultdict(<class 'int'>, {'neutral': 51, 'entailment': 7, 'contradiction': 26})",0.043032591,0.472032603,0.416666667,0.472510533,-0.055843867,0.447368421,-0.030701754,"defaultdict(<class 'int'>, {'neutral': 24, 'contradiction': 30, 'entailment': 30})",0.006463082,0.546306673,0.44047619,0.547220224,-0.106744034,0.51754386,-0.077067669,"defaultdict(<class 'int'>, {'neutral': 45, 'entailment': 24, 'contradiction': 15})",0.014768384,0.824350484,0.738095238,0.825095057,-0.086999819,0.771929825,-0.033834586,"defaultdict(<class 'int'>, {'neutral': 45, 'entailment': 23, 'contradiction': 16})",0.013163284,0.869689251,0.773809524,0.870516905,-0.096707381,0.807017544,-0.03320802
word,looking,1093,"defaultdict(<class 'float'>, {'entailment': 355.0, 'contradiction': 313.0, 'neutral': 425.0})",31,"defaultdict(<class 'float'>, {'entailment': 13.0, 'neutral': 12.0, 'contradiction': 6.0})",0.001786485,0.009943346,0.007529525,0.001773084,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 20, 'contradiction': 4})",0.035801797,0.472032603,0.516129032,0.471892886,0.044236146,0.538461538,-0.022332506,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 12, 'neutral': 12})",0.003160302,0.546306673,0.419354839,0.546708913,-0.127354074,0.435897436,-0.016542597,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 16, 'contradiction': 4})",0.020099498,0.824350484,0.870967742,0.82420278,0.046764962,0.871794872,-0.00082713,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 16, 'contradiction': 4})",0.020099498,0.869689251,0.838709677,0.869787408,-0.031077731,0.871794872,-0.033085194
word,back,2697,"defaultdict(<class 'float'>, {'contradiction': 741.0, 'neutral': 957.0, 'entailment': 999.0})",69,"defaultdict(<class 'float'>, {'contradiction': 15.0, 'entailment': 29.0, 'neutral': 25.0})",0.001756439,0.007281383,0.002481689,0.001752085,"defaultdict(<class 'int'>, {'entailment': 36, 'contradiction': 16, 'neutral': 17})",0.01227464,0.472032603,0.434782609,0.472296327,-0.037513718,0.471264368,-0.036481759,"defaultdict(<class 'int'>, {'entailment': 35, 'contradiction': 15, 'neutral': 19})",0.009542765,0.546306673,0.492753623,0.54668582,-0.053932197,0.505747126,-0.012993503,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 30, 'entailment': 30})",0.016451515,0.824350484,0.768115942,0.824748615,-0.056632673,0.793103448,-0.024987506,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 29, 'neutral': 28})",0.007355673,0.869689251,0.855072464,0.869792735,-0.014720272,0.873563218,-0.018490755
word,taking,756,"defaultdict(<class 'float'>, {'contradiction': 208.0, 'entailment': 270.0, 'neutral': 278.0})",23,"defaultdict(<class 'float'>, {'neutral': 7.0, 'entailment': 9.0, 'contradiction': 7.0})",0.001712345,0.001680319,0.00225469,0.001708488,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 9, 'neutral': 7})",0.00225469,0.472032603,0.173913043,0.472732843,-0.2988198,0.185185185,-0.011272142,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 8, 'contradiction': 9})",0.008991695,0.546306673,0.260869565,0.546977124,-0.286107559,0.259259259,0.001610306,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 10, 'contradiction': 7})",0.006837624,0.824350484,0.739130435,0.824550654,-0.085420219,0.703703704,0.035426731,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 9, 'contradiction': 5})",0.002269313,0.869689251,0.695652174,0.870098039,-0.174445865,0.666666667,0.028985507
word,time,9988,"defaultdict(<class 'float'>, {'contradiction': 2979.0, 'entailment': 3100.0, 'neutral': 3909.0})",244,"defaultdict(<class 'float'>, {'neutral': 90.0, 'entailment': 72.0, 'contradiction': 82.0})",0.001708567,0.000910747,0.000827006,0.001707155,"defaultdict(<class 'int'>, {'entailment': 57, 'neutral': 121, 'contradiction': 67})",0.006033367,0.472032603,0.450819672,0.472573399,-0.021753727,0.440740741,0.010078931,"defaultdict(<class 'int'>, {'entailment': 82, 'neutral': 83, 'contradiction': 80})",0.001497204,0.546306673,0.504098361,0.547382719,-0.043284358,0.518518519,-0.014420158,"defaultdict(<class 'int'>, {'entailment': 61, 'neutral': 104, 'contradiction': 80})",0.002344154,0.824350484,0.778688525,0.825514575,-0.046826051,0.777777778,0.000910747,"defaultdict(<class 'int'>, {'contradiction': 83, 'neutral': 97, 'entailment': 65})",0.001534166,0.869689251,0.840163934,0.87044196,-0.030278026,0.848148148,-0.007984214
word,political,791,"defaultdict(<class 'float'>, {'entailment': 263.0, 'neutral': 304.0, 'contradiction': 224.0})",27,"defaultdict(<class 'float'>, {'neutral': 10.0, 'contradiction': 7.0, 'entailment': 10.0})",0.001705164,0.002743484,0.000839046,0.001703734,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 6, 'entailment': 10})",0.002521783,0.472032603,0.592592593,0.471700041,0.120892552,0.566666667,0.025925926,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 9, 'neutral': 7})",0.009035136,0.546306673,0.555555556,0.546281161,0.009274395,0.566666667,-0.011111111,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 9, 'entailment': 9})",0.001927633,0.824350484,0.814814815,0.824376788,-0.009561973,0.833333333,-0.018518519,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 9, 'neutral': 6})",0.016031296,0.869689251,0.851851852,0.869738455,-0.017886603,0.866666667,-0.014814815
word,been,9462,"defaultdict(<class 'float'>, {'entailment': 2701.0, 'contradiction': 3109.0, 'neutral': 3652.0})",231,"defaultdict(<class 'float'>, {'entailment': 72.0, 'neutral': 86.0, 'contradiction': 73.0})",0.001694928,0.000762105,0.000410958,0.001694232,"defaultdict(<class 'int'>, {'entailment': 71, 'neutral': 94, 'contradiction': 67})",0.000936973,0.472032603,0.489177489,0.471619366,0.017558124,0.507751938,-0.018574449,"defaultdict(<class 'int'>, {'neutral': 81, 'entailment': 72, 'contradiction': 79})",0.000774664,0.546306673,0.606060606,0.544866444,0.061194162,0.596899225,0.009161381,"defaultdict(<class 'int'>, {'entailment': 67, 'neutral': 94, 'contradiction': 71})",0.000321674,0.824350484,0.857142857,0.8235601,0.033582757,0.864341085,-0.007198228,"defaultdict(<class 'int'>, {'entailment': 68, 'neutral': 89, 'contradiction': 75})",3.78E-05,0.869689251,0.891774892,0.869156928,0.022617964,0.903100775,-0.011325883
word,public,2169,"defaultdict(<class 'float'>, {'neutral': 849.0, 'contradiction': 664.0, 'entailment': 656.0})",51,"defaultdict(<class 'float'>, {'contradiction': 20.0, 'entailment': 16.0, 'neutral': 15.0})",0.001689566,0.001794182,0.006172497,0.001679169,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 19, 'entailment': 18})",0.001521035,0.472032603,0.509803922,0.471835313,0.037968608,0.5,0.009803922,"defaultdict(<class 'int'>, {'entailment': 21, 'contradiction': 18, 'neutral': 12})",0.014858789,0.546306673,0.588235294,0.546087669,0.042147625,0.533333333,0.054901961,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 13, 'contradiction': 19})",0.002759194,0.824350484,0.803921569,0.82445719,-0.020535621,0.8,0.003921569,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 20, 'neutral': 16})",0.004829967,0.869689251,0.901960784,0.869520688,0.032440096,0.9,0.001960784
word,situation,899,"defaultdict(<class 'float'>, {'neutral': 349.0, 'contradiction': 260.0, 'entailment': 290.0})",38,"defaultdict(<class 'float'>, {'entailment': 14.0, 'neutral': 10.0, 'contradiction': 14.0})",0.001691273,0.002462296,0.009191165,0.0016758,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 21, 'entailment': 10})",0.014601033,0.472032603,0.368421053,0.472435307,-0.104014255,0.357142857,0.011278195,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 16, 'entailment': 10})",0.002135039,0.546306673,0.5,0.546486652,-0.046486652,0.476190476,0.023809524,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 14, 'entailment': 11})",0.003567035,0.824350484,0.921052632,0.823974634,0.097077997,0.880952381,0.040100251,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 14, 'entailment': 10})",0.004030099,0.869689251,0.894736842,0.869591899,0.025144943,0.857142857,0.037593985
word,``,2136,"defaultdict(<class 'float'>, {'contradiction': 665.0, 'entailment': 834.0, 'neutral': 637.0})",61,"defaultdict(<class 'float'>, {'contradiction': 21.0, 'neutral': 18.0, 'entailment': 22.0})",0.001659764,0.000776374,0.000713438,0.00165858,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 14, 'entailment': 26})",0.003048821,0.472032603,0.393442623,0.472524093,-0.07908147,0.393939394,-0.000496771,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 28, 'neutral': 9})",0.016770157,0.546306673,0.409836066,0.547160139,-0.137324074,0.409090909,0.000745156,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 18, 'entailment': 20})",0.002939857,0.824350484,0.852459016,0.824174698,0.028284319,0.848484848,0.003974168,"defaultdict(<class 'int'>, {'contradiction': 22, 'neutral': 18, 'entailment': 21})",0.001636505,0.869689251,0.868852459,0.869694484,-0.000842025,0.863636364,0.005216095
word,believe,1541,"defaultdict(<class 'float'>, {'contradiction': 439.0, 'neutral': 510.0, 'entailment': 592.0})",42,"defaultdict(<class 'float'>, {'entailment': 18.0, 'contradiction': 13.0, 'neutral': 11.0})",0.001645788,0.004913076,0.002877425,0.001641059,"defaultdict(<class 'int'>, {'entailment': 23, 'neutral': 10, 'contradiction': 9})",0.013514955,0.472032603,0.428571429,0.47221938,-0.043647951,0.481481481,-0.052910053,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 20, 'neutral': 3})",0.058922046,0.546306673,0.547619048,0.546301033,0.001318014,0.518518519,0.029100529,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 14, 'neutral': 12})",0.001784207,0.824350484,0.857142857,0.824209557,0.0329333,0.851851852,0.005291005,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 11, 'neutral': 14})",0.000377982,0.869689251,0.928571429,0.869436202,0.059135227,0.925925926,0.002645503
word,family,1876,"defaultdict(<class 'float'>, {'contradiction': 520.0, 'neutral': 695.0, 'entailment': 661.0})",35,"defaultdict(<class 'float'>, {'neutral': 11.0, 'contradiction': 9.0, 'entailment': 15.0})",0.001631034,0.005079365,0.003204824,0.001625815,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 15, 'contradiction': 5})",0.013850682,0.472032603,0.457142857,0.47208589,-0.014943032,0.488888889,-0.031746032,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 15, 'contradiction': 12})",0.01208865,0.546306673,0.485714286,0.546523517,-0.060809232,0.488888889,-0.003174603,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 15, 'contradiction': 8})",0.003300379,0.824350484,0.857142857,0.824233129,0.032909728,0.888888889,-0.031746032,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 17, 'contradiction': 9})",0.010660626,0.869689251,0.914285714,0.869529652,0.044756062,0.911111111,0.003174603
word,they,24933,"defaultdict(<class 'float'>, {'neutral': 9683.0, 'contradiction': 7938.0, 'entailment': 7312.0})",628,"defaultdict(<class 'float'>, {'neutral': 236.0, 'entailment': 198.0, 'contradiction': 194.0})",0.001619074,0.000908308,0.000286538,0.00161861,"defaultdict(<class 'int'>, {'entailment': 148, 'neutral': 268, 'contradiction': 216})",0.002257871,0.472032603,0.450636943,0.473495156,-0.022858214,0.460451977,-0.009815035,"defaultdict(<class 'int'>, {'entailment': 210, 'contradiction': 216, 'neutral': 206})",0.002181052,0.546306673,0.506369427,0.549036682,-0.042667256,0.525423729,-0.019054302,"defaultdict(<class 'int'>, {'entailment': 169, 'contradiction': 196, 'neutral': 267})",0.000684155,0.824350484,0.805732484,0.825623163,-0.019890679,0.807909605,-0.00217712,"defaultdict(<class 'int'>, {'entailment': 183, 'contradiction': 198, 'neutral': 251})",4.07E-05,0.869689251,0.864649682,0.870033743,-0.005384062,0.871468927,-0.006819245
word,him,5506,"defaultdict(<class 'float'>, {'contradiction': 1667.0, 'neutral': 2147.0, 'entailment': 1692.0})",153,"defaultdict(<class 'float'>, {'entailment': 53.0, 'neutral': 58.0, 'contradiction': 42.0})",0.001605494,0.001908098,0.000969214,0.001603939,"defaultdict(<class 'int'>, {'contradiction': 36, 'neutral': 60, 'entailment': 58})",0.0039839,0.472032603,0.477124183,0.471951977,0.005172206,0.488505747,-0.011381564,"defaultdict(<class 'int'>, {'contradiction': 41, 'neutral': 61, 'entailment': 52})",0.000956149,0.546306673,0.54248366,0.546367212,-0.003883552,0.563218391,-0.020734731,"defaultdict(<class 'int'>, {'contradiction': 43, 'entailment': 44, 'neutral': 67})",0.001051994,0.824350484,0.797385621,0.824777479,-0.027391858,0.798850575,-0.001464954,"defaultdict(<class 'int'>, {'contradiction': 44, 'entailment': 47, 'neutral': 63})",0.000240056,0.869689251,0.869281046,0.869695715,-0.000414669,0.879310345,-0.010029299
word,leave,973,"defaultdict(<class 'float'>, {'entailment': 305.0, 'contradiction': 379.0, 'neutral': 289.0})",24,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'neutral': 7.0, 'entailment': 11.0})",0.001623367,0.008101852,0.014521634,0.001599964,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 8, 'neutral': 6})",0.001392897,0.472032603,0.375,0.472270452,-0.097270452,0.484848485,-0.109848485,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 10, 'entailment': 4})",0.01666925,0.546306673,0.625,0.546113778,0.078886222,0.606060606,0.018939394,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 9, 'entailment': 8})",0.005946096,0.824350484,0.791666667,0.8244306,-0.032763933,0.787878788,0.003787879,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 8, 'entailment': 8})",0.001768735,0.869689251,0.875,0.869676233,0.005323767,0.878787879,-0.003787879
word,up,7106,"defaultdict(<class 'float'>, {'entailment': 2481.0, 'contradiction': 1978.0, 'neutral': 2647.0})",176,"defaultdict(<class 'float'>, {'neutral': 56.0, 'entailment': 70.0, 'contradiction': 50.0})",0.001602189,0.002266988,0.001874469,0.001599188,"defaultdict(<class 'int'>, {'neutral': 74, 'entailment': 68, 'contradiction': 34})",0.005064016,0.472032603,0.443181818,0.472559394,-0.029377576,0.476190476,-0.033008658,"defaultdict(<class 'int'>, {'neutral': 51, 'entailment': 78, 'contradiction': 47})",0.005445965,0.546306673,0.465909091,0.547774665,-0.081865575,0.480952381,-0.01504329,"defaultdict(<class 'int'>, {'neutral': 69, 'entailment': 56, 'contradiction': 51})",0.000541477,0.824350484,0.852272727,0.823840647,0.02843208,0.852380952,-0.000108225,"defaultdict(<class 'int'>, {'neutral': 70, 'entailment': 59, 'contradiction': 47})",0.000335946,0.869689251,0.840909091,0.870214753,-0.029305662,0.852380952,-0.011471861
word,kid,1935,"defaultdict(<class 'float'>, {'entailment': 621.0, 'neutral': 750.0, 'contradiction': 564.0})",50,"defaultdict(<class 'float'>, {'entailment': 23.0, 'neutral': 13.0, 'contradiction': 14.0})",0.00161689,0.008088889,0.012608655,0.001596631,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 16, 'contradiction': 12})",0.002078664,0.472032603,0.48,0.471991807,0.008008193,0.492753623,-0.012753623,"defaultdict(<class 'int'>, {'entailment': 24, 'contradiction': 18, 'neutral': 8})",0.034137975,0.546306673,0.64,0.545826933,0.094173067,0.608695652,0.031304348,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 14, 'neutral': 17})",0.002082528,0.824350484,0.86,0.824167947,0.035832053,0.884057971,-0.024057971,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 15, 'contradiction': 15})",0.005000607,0.869689251,0.9,0.86953405,0.03046595,0.898550725,0.001449275
word,were,16799,"defaultdict(<class 'float'>, {'neutral': 6536.0, 'entailment': 5265.0, 'contradiction': 4998.0})",429,"defaultdict(<class 'float'>, {'entailment': 146.0, 'contradiction': 125.0, 'neutral': 158.0})",0.001595434,0.001010644,0.00043557,0.001594739,"defaultdict(<class 'int'>, {'neutral': 216, 'contradiction': 115, 'entailment': 99})",0.007201734,0.472032603,0.470862471,0.472086086,-0.001223615,0.493670886,-0.022808415,"defaultdict(<class 'int'>, {'contradiction': 128, 'entailment': 143, 'neutral': 159})",0.000264681,0.546306673,0.51048951,0.547943746,-0.037454236,0.518987342,-0.008497831,"defaultdict(<class 'int'>, {'contradiction': 122, 'entailment': 139, 'neutral': 169})",0.00012493,0.824350484,0.820512821,0.82452589,-0.004013069,0.818565401,0.00194742,"defaultdict(<class 'int'>, {'contradiction': 127, 'entailment': 139, 'neutral': 164})",5.92E-05,0.869689251,0.869463869,0.869699553,-0.000235683,0.864978903,0.004484967
word,weather,785,"defaultdict(<class 'float'>, {'entailment': 252.0, 'contradiction': 229.0, 'neutral': 304.0})",21,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'entailment': 8.0, 'neutral': 6.0})",0.00159718,0.001511716,0.005819274,0.001587913,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 7, 'entailment': 2})",0.056413033,0.472032603,0.523809524,0.471921585,0.051887939,0.541666667,-0.017857143,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 4, 'neutral': 6})",0.029010359,0.546306673,0.619047619,0.546150705,0.072896915,0.583333333,0.035714286,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 6, 'entailment': 7})",0.006871278,0.824350484,0.857142857,0.824280172,0.032862686,0.875,-0.017857143,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 6, 'entailment': 6})",0.010899171,0.869689251,0.857142857,0.869716153,-0.012573296,0.875,-0.017857143
word,thought,2732,"defaultdict(<class 'float'>, {'contradiction': 771.0, 'entailment': 925.0, 'neutral': 1036.0})",68,"defaultdict(<class 'float'>, {'neutral': 27.0, 'entailment': 21.0, 'contradiction': 20.0})",0.001581882,0.002066513,0.000506157,0.001581082,"defaultdict(<class 'int'>, {'neutral': 29, 'entailment': 22, 'contradiction': 17})",0.001266689,0.472032603,0.5,0.471837488,0.028162512,0.518518519,-0.018518519,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 25, 'contradiction': 15})",0.002527111,0.546306673,0.602941176,0.545911563,0.057029614,0.580246914,0.022694263,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 17, 'contradiction': 24})",0.00542129,0.824350484,0.764705882,0.824766595,-0.060060712,0.765432099,-0.000726216,"defaultdict(<class 'int'>, {'neutral': 30, 'entailment': 16, 'contradiction': 22})",0.006549176,0.869689251,0.867647059,0.869703499,-0.00205644,0.851851852,0.015795207
ner,PRODUCT,1355,"defaultdict(<class 'float'>, {'contradiction': 433.0, 'entailment': 525.0, 'neutral': 397.0})",44,"defaultdict(<class 'float'>, {'entailment': 21.0, 'contradiction': 11.0, 'neutral': 12.0})",0.001582162,0.010445363,0.004647016,0.001574827,"defaultdict(<class 'int'>, {'entailment': 21, 'neutral': 10, 'contradiction': 13})",0.004653554,0.472032603,0.477272727,0.472009006,0.005263721,0.492063492,-0.014790765,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 10, 'entailment': 24})",0.012715251,0.546306673,0.477272727,0.546617542,-0.069344814,0.492063492,-0.014790765,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 15, 'contradiction': 12})",0.001833529,0.824350484,0.818181818,0.824378262,-0.006196444,0.80952381,0.008658009,"defaultdict(<class 'int'>, {'entailment': 21, 'neutral': 13, 'contradiction': 10})",0.006251397,0.869689251,0.886363636,0.869614164,0.016749472,0.825396825,0.060966811
word,ago,1185,"defaultdict(<class 'float'>, {'contradiction': 355.0, 'entailment': 369.0, 'neutral': 461.0})",28,"defaultdict(<class 'float'>, {'neutral': 13.0, 'entailment': 9.0, 'contradiction': 6.0})",0.001574297,0.010487528,0.005256903,0.001566042,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 6, 'entailment': 5})",0.024707019,0.472032603,0.428571429,0.472156943,-0.043585514,0.461538462,-0.032967033,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 9, 'contradiction': 3})",0.03245042,0.546306673,0.607142857,0.546132625,0.061010232,0.538461538,0.068681319,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 9, 'entailment': 7})",0.002352316,0.824350484,0.857142857,0.824256667,0.03288619,0.846153846,0.010989011,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 9, 'entailment': 10})",0.002586092,0.869689251,0.857142857,0.869725146,-0.012582288,0.871794872,-0.014652015
word,final,799,"defaultdict(<class 'float'>, {'contradiction': 246.0, 'entailment': 311.0, 'neutral': 242.0})",22,"defaultdict(<class 'float'>, {'neutral': 6.0, 'contradiction': 7.0, 'entailment': 9.0})",0.001566762,0.003213958,0.000560824,0.001565883,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 5, 'neutral': 6})",0.006900468,0.472032603,0.545454545,0.471867661,0.073586885,0.62962963,-0.084175084,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 5, 'neutral': 7})",0.004406562,0.546306673,0.636363636,0.54610436,0.090259276,0.666666667,-0.03030303,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 5, 'entailment': 10})",0.004406562,0.824350484,0.863636364,0.824262228,0.039374136,0.851851852,0.011784512,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 5, 'entailment': 10})",0.004406562,0.869689251,0.863636364,0.869702849,-0.006066485,0.851851852,0.011784512
word,made,4765,"defaultdict(<class 'float'>, {'neutral': 1836.0, 'contradiction': 1380.0, 'entailment': 1549.0})",123,"defaultdict(<class 'float'>, {'neutral': 38.0, 'entailment': 52.0, 'contradiction': 33.0})",0.001560414,0.004274352,0.005507141,0.001551844,"defaultdict(<class 'int'>, {'entailment': 37, 'neutral': 57, 'contradiction': 29})",0.003416471,0.472032603,0.447154472,0.472348329,-0.025193857,0.442307692,0.004846779,"defaultdict(<class 'int'>, {'entailment': 60, 'neutral': 39, 'contradiction': 24})",0.014493348,0.546306673,0.536585366,0.546430045,-0.00984468,0.544871795,-0.008286429,"defaultdict(<class 'int'>, {'neutral': 50, 'entailment': 40, 'contradiction': 33})",0.000345566,0.824350484,0.756097561,0.825216674,-0.069119113,0.782051282,-0.025953721,"defaultdict(<class 'int'>, {'neutral': 47, 'entailment': 44, 'contradiction': 32})",0.000788221,0.869689251,0.837398374,0.870099051,-0.032700677,0.858974359,-0.021575985
word,know,6174,"defaultdict(<class 'float'>, {'neutral': 1954.0, 'entailment': 1826.0, 'contradiction': 2394.0})",138,"defaultdict(<class 'float'>, {'contradiction': 56.0, 'entailment': 37.0, 'neutral': 45.0})",0.001552501,0.003185605,0.000477267,0.00155176,"defaultdict(<class 'int'>, {'contradiction': 74, 'entailment': 23, 'neutral': 41})",0.015273813,0.472032603,0.463768116,0.47215046,-0.008382344,0.482142857,-0.018374741,"defaultdict(<class 'int'>, {'contradiction': 61, 'entailment': 38, 'neutral': 39})",0.001549455,0.546306673,0.485507246,0.547173711,-0.061666464,0.476190476,0.00931677,"defaultdict(<class 'int'>, {'contradiction': 56, 'neutral': 48, 'entailment': 34})",0.001598247,0.824350484,0.797101449,0.824739072,-0.027637623,0.785714286,0.011387164,"defaultdict(<class 'int'>, {'contradiction': 62, 'neutral': 40, 'entailment': 36})",0.001970984,0.869689251,0.833333333,0.870207709,-0.036874376,0.821428571,0.011904762
word,de,1366,"defaultdict(<class 'float'>, {'contradiction': 447.0, 'neutral': 394.0, 'entailment': 525.0})",26,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'neutral': 7.0, 'entailment': 10.0})",0.001551424,0.002301118,0.000298294,0.001550961,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 4, 'contradiction': 8})",0.017019359,0.472032603,0.461538462,0.472060476,-0.010522015,0.466666667,-0.005128205,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 7, 'contradiction': 8})",0.000780651,0.546306673,0.5,0.546429666,-0.046429666,0.466666667,0.033333333,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 6, 'entailment': 11})",0.002202269,0.824350484,0.923076923,0.824088262,0.098988661,0.833333333,0.08974359,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 8, 'entailment': 11})",0.002032827,0.869689251,0.846153846,0.869751762,-0.023597916,0.833333333,0.012820513
word,be,27513,"defaultdict(<class 'float'>, {'contradiction': 7646.0, 'entailment': 9813.0, 'neutral': 10054.0})",707,"defaultdict(<class 'float'>, {'contradiction': 182.0, 'neutral': 259.0, 'entailment': 266.0})",0.001548939,0.002897319,0.000326843,0.001548433,"defaultdict(<class 'int'>, {'neutral': 231, 'entailment': 272, 'contradiction': 209})",0.000933771,0.472032603,0.4427157,0.4743083,-0.0315926,0.447368421,-0.004652721,"defaultdict(<class 'int'>, {'neutral': 165, 'contradiction': 221, 'entailment': 326})",0.01114578,0.546306673,0.519094767,0.548418972,-0.029324206,0.526315789,-0.007221023,"defaultdict(<class 'int'>, {'neutral': 289, 'contradiction': 188, 'entailment': 235})",0.000877632,0.824350484,0.811881188,0.825318401,-0.013437213,0.812030075,-0.000148887,"defaultdict(<class 'int'>, {'neutral': 269, 'contradiction': 191, 'entailment': 252})",9.68E-05,0.869689251,0.859971711,0.870443566,-0.010471855,0.862155388,-0.002183677
ner,DATE,29673,"defaultdict(<class 'float'>, {'neutral': 11447.0, 'entailment': 9546.0, 'contradiction': 8680.0})",755,"defaultdict(<class 'float'>, {'neutral': 292.0, 'entailment': 248.0, 'contradiction': 215.0})",0.001516843,0.001745343,4.40E-05,0.001516777,"defaultdict(<class 'int'>, {'neutral': 362, 'entailment': 197, 'contradiction': 206})",0.004251155,0.472032603,0.40397351,0.477704194,-0.073730684,0.418949772,-0.014976262,"defaultdict(<class 'int'>, {'entailment': 267, 'neutral': 284, 'contradiction': 214})",0.000419252,0.546306673,0.528476821,0.547792494,-0.019315673,0.54109589,-0.012619069,"defaultdict(<class 'int'>, {'entailment': 217, 'contradiction': 225, 'neutral': 323})",0.001010506,0.824350484,0.814569536,0.825165563,-0.010596026,0.817351598,-0.002782062,"defaultdict(<class 'int'>, {'entailment': 244, 'contradiction': 233, 'neutral': 288})",9.22E-05,0.869689251,0.875496689,0.869205298,0.006291391,0.875570776,-7.41E-05
word,received,761,"defaultdict(<class 'float'>, {'entailment': 294.0, 'contradiction': 224.0, 'neutral': 243.0})",30,"defaultdict(<class 'float'>, {'entailment': 10.0, 'neutral': 14.0, 'contradiction': 6.0})",0.001508416,0.011851852,0.012453264,0.001489748,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 10, 'neutral': 13})",0.005429016,0.472032603,0.4,0.472253449,-0.072253449,0.452380952,-0.052380952,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 13, 'neutral': 5})",0.019075252,0.546306673,0.4,0.546755238,-0.146755238,0.428571429,-0.028571429,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 9, 'neutral': 12})",0.005368746,0.824350484,0.9,0.824118549,0.075881451,0.857142857,0.042857143,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 10, 'neutral': 13})",0.005429016,0.869689251,0.966666667,0.869391926,0.09727474,0.904761905,0.061904762
word,his,11648,"defaultdict(<class 'float'>, {'entailment': 3615.0, 'neutral': 4514.0, 'contradiction': 3519.0})",277,"defaultdict(<class 'float'>, {'entailment': 95.0, 'neutral': 101.0, 'contradiction': 81.0})",0.001480196,0.000915198,0.000621058,0.001479277,"defaultdict(<class 'int'>, {'neutral': 117, 'contradiction': 85, 'entailment': 75})",0.001059233,0.472032603,0.487364621,0.471587335,0.015777286,0.495049505,-0.007684884,"defaultdict(<class 'int'>, {'entailment': 108, 'neutral': 99, 'contradiction': 70})",0.003669571,0.546306673,0.55234657,0.546131264,0.006215306,0.557755776,-0.005409205,"defaultdict(<class 'int'>, {'entailment': 85, 'contradiction': 85, 'neutral': 107})",1.47E-05,0.824350484,0.826714801,0.82428182,0.002432981,0.828382838,-0.001668037,"defaultdict(<class 'int'>, {'entailment': 88, 'contradiction': 80, 'neutral': 109})",0.0001077,0.869689251,0.844765343,0.870413085,-0.025647742,0.841584158,0.003181185
word,until,1219,"defaultdict(<class 'float'>, {'contradiction': 365.0, 'entailment': 383.0, 'neutral': 471.0})",33,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'entailment': 11.0, 'neutral': 10.0})",0.001443436,0.000612182,0.004223997,0.001437351,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 17, 'entailment': 8})",0.008435601,0.472032603,0.424242424,0.472193825,-0.047951401,0.416666667,0.007575758,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 14, 'neutral': 13})",0.014367159,0.546306673,0.424242424,0.546718462,-0.122476038,0.444444444,-0.02020202,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 6, 'contradiction': 8})",0.019821391,0.824350484,0.636363636,0.824984666,-0.188621029,0.666666667,-0.03030303,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 11, 'entailment': 8})",0.003216501,0.869689251,0.666666667,0.870374157,-0.20370749,0.694444444,-0.027777778
word,understand,1079,"defaultdict(<class 'float'>, {'entailment': 379.0, 'contradiction': 303.0, 'neutral': 397.0})",27,"defaultdict(<class 'float'>, {'neutral': 9.0, 'contradiction': 9.0, 'entailment': 9.0})",0.00142544,0,0.001668323,0.001423064,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 8, 'neutral': 9})",0.000657439,0.472032603,0.555555556,0.471802207,0.083753349,0.555555556,0,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 11, 'neutral': 6})",0.015069067,0.546306673,0.518518519,0.546383327,-0.027864808,0.518518519,0,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 11, 'neutral': 8})",0.008957234,0.824350484,0.851851852,0.824274622,0.02757723,0.851851852,0,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 9, 'entailment': 8})",0.002293478,0.869689251,0.888888889,0.869636289,0.0192526,0.888888889,0
word,drug,1055,"defaultdict(<class 'float'>, {'neutral': 406.0, 'entailment': 336.0, 'contradiction': 313.0})",25,"defaultdict(<class 'float'>, {'entailment': 9.0, 'contradiction': 7.0, 'neutral': 9.0})",0.001405379,0.001422222,0.000963208,0.001404026,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 6, 'neutral': 10})",0.002208214,0.472032603,0.48,0.472012257,0.007987743,0.481481481,-0.001481481,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 9, 'neutral': 7})",0.006314129,0.546306673,0.48,0.546475996,-0.066475996,0.481481481,-0.001481481,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 4, 'neutral': 11})",0.013625716,0.824350484,0.8,0.824412666,-0.024412666,0.814814815,-0.014814815,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 6, 'neutral': 10})",0.002208214,0.869689251,0.84,0.869765066,-0.029765066,0.851851852,-0.011851852
word,my,9412,"defaultdict(<class 'float'>, {'entailment': 3005.0, 'contradiction': 2787.0, 'neutral': 3620.0})",241,"defaultdict(<class 'float'>, {'contradiction': 62.0, 'neutral': 111.0, 'entailment': 68.0})",0.001404337,0.008199277,0.002964653,0.00140018,"defaultdict(<class 'int'>, {'neutral': 107, 'contradiction': 76, 'entailment': 59})",0.00367017,0.472032603,0.419087137,0.473365365,-0.054278228,0.411411411,0.007675726,"defaultdict(<class 'int'>, {'entailment': 104, 'contradiction': 83, 'neutral': 55})",0.015178026,0.546306673,0.473029046,0.548151243,-0.075122197,0.510510511,-0.037481465,"defaultdict(<class 'int'>, {'entailment': 59, 'contradiction': 63, 'neutral': 120})",0.006635882,0.824350484,0.846473029,0.823793608,0.022679421,0.846846847,-0.000373818,"defaultdict(<class 'int'>, {'entailment': 69, 'contradiction': 64, 'neutral': 109})",0.002227078,0.869689251,0.900414938,0.868915814,0.031499124,0.900900901,-0.000485963
word,end,1587,"defaultdict(<class 'float'>, {'neutral': 547.0, 'entailment': 591.0, 'contradiction': 449.0})",35,"defaultdict(<class 'float'>, {'neutral': 13.0, 'entailment': 11.0, 'contradiction': 11.0})",0.001398678,0.000725624,0.00189291,0.001396033,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 9, 'neutral': 10})",0.003856476,0.472032603,0.285714286,0.472699387,-0.186985101,0.282051282,0.003663004,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 15, 'neutral': 6})",0.02257843,0.546306673,0.485714286,0.546523517,-0.060809232,0.512820513,-0.027106227,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 9, 'neutral': 12})",0.010349057,0.824350484,0.8,0.824437628,-0.024437628,0.820512821,-0.020512821,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 9, 'contradiction': 12})",0.007770999,0.869689251,0.914285714,0.869529652,0.044756062,0.923076923,-0.008791209
word,out,6993,"defaultdict(<class 'float'>, {'entailment': 2247.0, 'neutral': 2684.0, 'contradiction': 2062.0})",195,"defaultdict(<class 'float'>, {'neutral': 72.0, 'entailment': 70.0, 'contradiction': 53.0})",0.001390712,0.001911023,0.000826766,0.001389563,"defaultdict(<class 'int'>, {'contradiction': 51, 'neutral': 75, 'entailment': 69})",0.000891437,0.472032603,0.415384615,0.473180873,-0.057796258,0.430555556,-0.01517094,"defaultdict(<class 'int'>, {'contradiction': 52, 'neutral': 57, 'entailment': 86})",0.008178242,0.546306673,0.415384615,0.548960499,-0.133575884,0.439814815,-0.024430199,"defaultdict(<class 'int'>, {'neutral': 78, 'entailment': 61, 'contradiction': 56})",0.000137454,0.824350484,0.774358974,0.825363825,-0.051004851,0.782407407,-0.008048433,"defaultdict(<class 'int'>, {'neutral': 81, 'entailment': 58, 'contradiction': 56})",0.000567841,0.869689251,0.851282051,0.87006237,-0.018780319,0.861111111,-0.00982906
word,now,3233,"defaultdict(<class 'float'>, {'entailment': 1106.0, 'contradiction': 918.0, 'neutral': 1209.0})",85,"defaultdict(<class 'float'>, {'contradiction': 22.0, 'entailment': 33.0, 'neutral': 30.0})",0.00138868,0.002983468,0.001171904,0.001387054,"defaultdict(<class 'int'>, {'contradiction': 32, 'entailment': 25, 'neutral': 28})",0.004862467,0.472032603,0.529411765,0.471531346,0.057880418,0.555555556,-0.026143791,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 38, 'neutral': 23})",0.00766391,0.546306673,0.529411765,0.546454265,-0.0170425,0.565656566,-0.036244801,"defaultdict(<class 'int'>, {'entailment': 29, 'neutral': 33, 'contradiction': 23})",0.000147651,0.824350484,0.811764706,0.824460432,-0.012695726,0.838383838,-0.026619133,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 29, 'neutral': 31})",7.40E-05,0.869689251,0.894117647,0.869475848,0.024641799,0.909090909,-0.014973262
word,got,2213,"defaultdict(<class 'float'>, {'neutral': 819.0, 'entailment': 768.0, 'contradiction': 626.0})",57,"defaultdict(<class 'float'>, {'entailment': 21.0, 'contradiction': 13.0, 'neutral': 23.0})",0.001361593,0.005745358,0.001993269,0.001358881,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 14, 'neutral': 24})",0.006216491,0.472032603,0.473684211,0.472022956,0.001661255,0.463768116,0.009916095,"defaultdict(<class 'int'>, {'entailment': 24, 'contradiction': 10, 'neutral': 23})",0.008501905,0.546306673,0.456140351,0.546833367,-0.090693017,0.449275362,0.006864989,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 19, 'contradiction': 11})",0.007527882,0.824350484,0.859649123,0.824144292,0.035504831,0.84057971,0.019069413,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 19, 'contradiction': 13})",0.002994206,0.869689251,0.894736842,0.869542939,0.025193903,0.869565217,0.025171625
word,percent,942,"defaultdict(<class 'float'>, {'contradiction': 291.0, 'entailment': 363.0, 'neutral': 288.0})",28,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'neutral': 9.0, 'entailment': 11.0})",0.001354574,0.001984127,0.000342727,0.00135411,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 15, 'neutral': 5})",0.014836346,0.472032603,0.357142857,0.472361296,-0.115218438,0.393939394,-0.036796537,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 7, 'entailment': 12})",0.002035798,0.546306673,0.571428571,0.546234801,0.02519377,0.545454545,0.025974026,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 7, 'entailment': 10})",0.004547041,0.824350484,0.678571429,0.824767549,-0.14619612,0.696969697,-0.018398268,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 6, 'entailment': 11})",0.007044259,0.869689251,0.821428571,0.869827322,-0.048398751,0.787878788,0.033549784
word,lead,776,"defaultdict(<class 'float'>, {'entailment': 283.0, 'contradiction': 219.0, 'neutral': 274.0})",32,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'neutral': 13.0, 'entailment': 12.0})",0.001328884,0.006727431,0.002982515,0.001324927,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 8, 'entailment': 12})",0.000688572,0.472032603,0.53125,0.471838904,0.059411096,0.512820513,0.018429487,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 7, 'entailment': 15})",0.011606761,0.546306673,0.65625,0.545947051,0.110302949,0.615384615,0.040865385,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 13, 'contradiction': 8})",0.001573674,0.824350484,0.875,0.82418481,0.05081519,0.897435897,-0.022435897,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 13, 'entailment': 12})",0.002982515,0.869689251,0.9375,0.869467444,0.068032556,0.948717949,-0.011217949
sentiment,sent_any,159027,"defaultdict(<class 'float'>, {'neutral': 61173.0, 'entailment': 48808.0, 'contradiction': 49046.0})",3984,"defaultdict(<class 'float'>, {'neutral': 1444.0, 'entailment': 1298.0, 'contradiction': 1242.0})",0.001318127,0.000456814,0.000310691,0.001317718,"defaultdict(<class 'int'>, {'contradiction': 1207, 'neutral': 1660, 'entailment': 1263})",0.000203979,0.472032603,0.461345382,0.479334591,-0.017989209,0.462603878,-0.001258497,"defaultdict(<class 'int'>, {'contradiction': 1397, 'entailment': 1445, 'neutral': 1288})",0.002953528,0.546306673,0.536395582,0.553078374,-0.016682792,0.543167128,-0.006771546,"defaultdict(<class 'int'>, {'contradiction': 1318, 'entailment': 1207, 'neutral': 1605})",0.000140524,0.824350484,0.818022088,0.828674327,-0.010652239,0.820867959,-0.002845871,"defaultdict(<class 'int'>, {'entailment': 1295, 'contradiction': 1345, 'neutral': 1490})",0.000326685,0.869689251,0.861445783,0.875321557,-0.013875774,0.863342567,-0.001896784
word,around,2764,"defaultdict(<class 'float'>, {'entailment': 1012.0, 'contradiction': 782.0, 'neutral': 970.0})",71,"defaultdict(<class 'float'>, {'neutral': 23.0, 'entailment': 31.0, 'contradiction': 17.0})",0.001309069,0.006524279,0.002725327,0.001305506,"defaultdict(<class 'int'>, {'neutral': 31, 'entailment': 26, 'contradiction': 14})",0.006183494,0.472032603,0.450704225,0.472188013,-0.021483788,0.47311828,-0.022414054,"defaultdict(<class 'int'>, {'neutral': 29, 'entailment': 21, 'contradiction': 21})",0.00303463,0.546306673,0.492957746,0.546695402,-0.053737656,0.47311828,0.019839467,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 29, 'neutral': 26})",0.002293078,0.824350484,0.830985915,0.824302135,0.006683781,0.806451613,0.024534303,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 29, 'neutral': 26})",0.002293078,0.869689251,0.802816901,0.870176519,-0.067359617,0.806451613,-0.003634711
word,will,13709,"defaultdict(<class 'float'>, {'entailment': 4094.0, 'neutral': 5249.0, 'contradiction': 4366.0})",384,"defaultdict(<class 'float'>, {'contradiction': 120.0, 'entailment': 131.0, 'neutral': 133.0})",0.001293401,0.000221535,0.001178553,0.001291878,"defaultdict(<class 'int'>, {'neutral': 169, 'entailment': 95, 'contradiction': 120})",0.002213309,0.472032603,0.421875,0.47407486,-0.05219986,0.423558897,-0.001683897,"defaultdict(<class 'int'>, {'contradiction': 126, 'neutral': 111, 'entailment': 147})",0.005928063,0.546306673,0.5234375,0.547237833,-0.023800333,0.533834586,-0.010397086,"defaultdict(<class 'int'>, {'entailment': 108, 'contradiction': 111, 'neutral': 165})",0.001160744,0.824350484,0.807291667,0.825045064,-0.017753397,0.812030075,-0.004738409,"defaultdict(<class 'int'>, {'contradiction': 120, 'neutral': 148, 'entailment': 116})",2.12E-05,0.869689251,0.854166667,0.870321281,-0.016154614,0.857142857,-0.00297619
word,run,1064,"defaultdict(<class 'float'>, {'contradiction': 364.0, 'entailment': 304.0, 'neutral': 396.0})",31,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'neutral': 11.0, 'entailment': 11.0})",0.00128454,0.000924962,0.003033097,0.001280649,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 11, 'contradiction': 12})",0.001149487,0.472032603,0.35483871,0.472403925,-0.117565215,0.363636364,-0.008797654,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 13, 'neutral': 6})",0.021410758,0.546306673,0.451612903,0.546606705,-0.094993802,0.454545455,-0.002932551,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 11, 'entailment': 8})",0.001149487,0.824350484,0.64516129,0.824918234,-0.179756944,0.666666667,-0.021505376,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 10, 'entailment': 11})",0.002897905,0.869689251,0.709677419,0.870196239,-0.160518819,0.727272727,-0.017595308
word,store,763,"defaultdict(<class 'float'>, {'entailment': 236.0, 'neutral': 293.0, 'contradiction': 234.0})",29,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 11.0, 'contradiction': 7.0})",0.001285232,0.004227771,0.003739485,0.001280435,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 9, 'entailment': 4})",0.024405526,0.472032603,0.379310345,0.472307378,-0.092997033,0.393939394,-0.014629049,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 9, 'contradiction': 14})",0.023379171,0.546306673,0.517241379,0.546392806,-0.029151427,0.545454545,-0.028213166,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 11, 'contradiction': 7})",0.003739485,0.824350484,0.931034483,0.824034335,0.107000148,0.939393939,-0.008359457,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 9, 'contradiction': 10})",0.002998615,0.869689251,0.862068966,0.869711833,-0.007642868,0.878787879,-0.016718913
word,regulation,550,"defaultdict(<class 'float'>, {'neutral': 211.0, 'contradiction': 167.0, 'entailment': 172.0})",20,"defaultdict(<class 'float'>, {'neutral': 7.0, 'entailment': 7.0, 'contradiction': 6.0})",0.001278972,0.000555556,0.000915503,0.001277801,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 8, 'contradiction': 5})",0.00191089,0.472032603,0.65,0.471669219,0.178330781,0.619047619,0.030952381,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 5, 'contradiction': 8})",0.010933302,0.546306673,0.75,0.545890761,0.204109239,0.761904762,-0.011904762,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 8, 'contradiction': 7})",0.010600481,0.824350484,0.85,0.824298111,0.025701889,0.857142857,-0.007142857,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 7, 'contradiction': 8})",0.010933302,0.869689251,0.9,0.869627361,0.030372639,0.904761905,-0.004761905
word,new,5321,"defaultdict(<class 'float'>, {'entailment': 1719.0, 'neutral': 2029.0, 'contradiction': 1573.0})",143,"defaultdict(<class 'float'>, {'entailment': 47.0, 'neutral': 60.0, 'contradiction': 36.0})",0.001276805,0.004705473,0.001349284,0.001275083,"defaultdict(<class 'int'>, {'neutral': 53, 'entailment': 49, 'contradiction': 41})",0.000216314,0.472032603,0.454545455,0.47229115,-0.017745695,0.472222222,-0.017676768,"defaultdict(<class 'int'>, {'neutral': 38, 'contradiction': 40, 'entailment': 65})",0.010884566,0.546306673,0.475524476,0.547353184,-0.071828709,0.522222222,-0.046697747,"defaultdict(<class 'int'>, {'neutral': 63, 'entailment': 44, 'contradiction': 36})",0.002042098,0.824350484,0.853146853,0.823924731,0.029222122,0.872222222,-0.019075369,"defaultdict(<class 'int'>, {'entailment': 50, 'neutral': 58, 'contradiction': 35})",0.001648861,0.869689251,0.902097902,0.869210091,0.032887811,0.911111111,-0.009013209
word,mother,686,"defaultdict(<class 'float'>, {'neutral': 262.0, 'contradiction': 204.0, 'entailment': 220.0})",27,"defaultdict(<class 'float'>, {'entailment': 9.0, 'neutral': 9.0, 'contradiction': 9.0})",0.001271201,0,0.001399667,0.001269423,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 5, 'contradiction': 5})",0.031087537,0.472032603,0.481481481,0.472006539,0.009474943,0.481481481,0,"defaultdict(<class 'int'>, {'contradiction': 5, 'neutral': 11, 'entailment': 11})",0.00937416,0.546306673,0.481481481,0.546485492,-0.065004011,0.481481481,0,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 7, 'neutral': 10})",0.003673483,0.824350484,0.777777778,0.824478954,-0.046701176,0.777777778,0,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 10, 'contradiction': 7})",0.001590697,0.869689251,0.777777778,0.869942787,-0.092165009,0.777777778,0
word,member,1061,"defaultdict(<class 'float'>, {'entailment': 357.0, 'contradiction': 306.0, 'neutral': 398.0})",30,"defaultdict(<class 'float'>, {'neutral': 10.0, 'entailment': 10.0, 'contradiction': 10.0})",0.001258058,0,0.001432439,0.001256257,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 14, 'contradiction': 7})",0.008849398,0.472032603,0.566666667,0.471742463,0.094924204,0.566666667,0,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 12, 'entailment': 9})",0.007159114,0.546306673,0.566666667,0.546244251,0.020422415,0.566666667,0,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 7, 'contradiction': 9})",0.007244428,0.824350484,0.8,0.824425141,-0.024425141,0.8,0,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 9, 'contradiction': 9})",0.000779688,0.869689251,0.866666667,0.869698518,-0.003031851,0.866666667,0
word,history,1175,"defaultdict(<class 'float'>, {'entailment': 374.0, 'contradiction': 352.0, 'neutral': 449.0})",25,"defaultdict(<class 'float'>, {'neutral': 8.0, 'entailment': 9.0, 'contradiction': 8.0})",0.001248871,0.000355556,0.002185883,0.001246144,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 12, 'contradiction': 7})",0.016600325,0.472032603,0.64,0.471603677,0.168396323,0.62962963,0.01037037,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 8, 'contradiction': 9})",0.002763155,0.546306673,0.72,0.545863126,0.174136874,0.666666667,0.053333333,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 7, 'contradiction': 10})",0.005605993,0.824350484,0.88,0.824208376,0.055791624,0.888888889,-0.008888889,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 9, 'contradiction': 8})",0.002185883,0.869689251,0.92,0.869560776,0.050439224,0.925925926,-0.005925926
sentiment,negative,68226,"defaultdict(<class 'float'>, {'entailment': 19634.0, 'contradiction': 23094.0, 'neutral': 25498.0})",1696,"defaultdict(<class 'float'>, {'contradiction': 621.0, 'neutral': 592.0, 'entailment': 483.0})",0.001244533,0.001227067,0.000486055,0.001243928,"defaultdict(<class 'int'>, {'neutral': 658, 'contradiction': 543, 'entailment': 512})",0.000264667,0.472032603,0.471698113,0.472102476,-0.000404362,0.476113795,-0.004415682,"defaultdict(<class 'int'>, {'neutral': 516, 'entailment': 554, 'contradiction': 643})",0.002946713,0.546306673,0.554245283,0.544648356,0.009596927,0.55394525,0.000300033,"defaultdict(<class 'int'>, {'neutral': 647, 'contradiction': 616, 'entailment': 450})",0.000450671,0.824350484,0.821933962,0.824855278,-0.002921315,0.821256039,0.000677924,"defaultdict(<class 'int'>, {'neutral': 603, 'entailment': 484, 'contradiction': 626})",0.000432428,0.869689251,0.869103774,0.869811553,-0.00070778,0.869028449,7.53E-05
word,management,1370,"defaultdict(<class 'float'>, {'contradiction': 405.0, 'neutral': 444.0, 'entailment': 521.0})",29,"defaultdict(<class 'float'>, {'neutral': 11.0, 'entailment': 11.0, 'contradiction': 7.0})",0.00123762,0.004227771,0.00245733,0.001234582,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 8, 'contradiction': 5})",0.017103069,0.472032603,0.517241379,0.471898631,0.045342749,0.484848485,0.032392894,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 9, 'entailment': 9})",0.002948525,0.546306673,0.586206897,0.546188432,0.040018464,0.575757576,0.010449321,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 9, 'contradiction': 8})",0.004678075,0.824350484,0.862068966,0.824238708,0.037830257,0.878787879,-0.016718913,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 9, 'contradiction': 8})",0.004678075,0.869689251,0.931034483,0.86950746,0.061527023,0.939393939,-0.008359457
word,team,1031,"defaultdict(<class 'float'>, {'entailment': 327.0, 'contradiction': 310.0, 'neutral': 394.0})",29,"defaultdict(<class 'float'>, {'neutral': 9.0, 'entailment': 11.0, 'contradiction': 9.0})",0.001237006,0.001056943,0.003291114,0.001232941,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 6, 'entailment': 7})",0.014676203,0.472032603,0.379310345,0.472307378,-0.092997033,0.393939394,-0.014629049,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 13, 'entailment': 6})",0.013643157,0.546306673,0.413793103,0.546699366,-0.132906263,0.454545455,-0.040752351,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 9, 'entailment': 10})",0.000806553,0.824350484,0.931034483,0.824034335,0.107000148,0.939393939,-0.008359457,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 11, 'entailment': 10})",0.006878507,0.869689251,0.862068966,0.869711833,-0.007642868,0.878787879,-0.016718913
word,car,1854,"defaultdict(<class 'float'>, {'contradiction': 564.0, 'entailment': 581.0, 'neutral': 709.0})",45,"defaultdict(<class 'float'>, {'neutral': 18.0, 'contradiction': 13.0, 'entailment': 14.0})",0.001218586,0.002304527,0.000199773,0.001218343,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 19, 'entailment': 8})",0.013242042,0.472032603,0.377777778,0.472466735,-0.094688957,0.388888889,-0.011111111,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 12, 'contradiction': 13})",0.010982751,0.546306673,0.422222222,0.546878199,-0.124655976,0.425925926,-0.003703704,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 16, 'entailment': 13})",0.001493561,0.824350484,0.866666667,0.824155578,0.042511088,0.87037037,-0.003703704,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 15, 'entailment': 12})",0.001372958,0.869689251,0.844444444,0.869805527,-0.025361083,0.851851852,-0.007407407
word,take,4288,"defaultdict(<class 'float'>, {'contradiction': 1275.0, 'neutral': 1632.0, 'entailment': 1381.0})",123,"defaultdict(<class 'float'>, {'neutral': 49.0, 'contradiction': 33.0, 'entailment': 41.0})",0.001218775,0.002820191,0.000523019,0.001218138,"defaultdict(<class 'int'>, {'neutral': 54, 'entailment': 41, 'contradiction': 28})",0.003410846,0.472032603,0.422764228,0.472657862,-0.049893635,0.401360544,0.021403683,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 53, 'contradiction': 38})",0.009694887,0.546306673,0.447154472,0.547565002,-0.100410531,0.482993197,-0.035838726,"defaultdict(<class 'int'>, {'neutral': 50, 'contradiction': 31, 'entailment': 42})",0.001290328,0.824350484,0.796747967,0.824700784,-0.027952817,0.802721088,-0.005973121,"defaultdict(<class 'int'>, {'neutral': 49, 'contradiction': 31, 'entailment': 43})",0.001318912,0.869689251,0.837398374,0.870099051,-0.032700677,0.836734694,0.00066368
word,to,100115,"defaultdict(<class 'float'>, {'entailment': 31914.0, 'neutral': 38185.0, 'contradiction': 30016.0})",2570,"defaultdict(<class 'float'>, {'contradiction': 769.0, 'entailment': 884.0, 'neutral': 917.0})",0.001215651,0.000609278,0.000444679,0.001215111,"defaultdict(<class 'int'>, {'contradiction': 772, 'neutral': 1092, 'entailment': 741})",0.00093938,0.472032603,0.459533074,0.476466529,-0.016933455,0.460559796,-0.001026723,"defaultdict(<class 'int'>, {'contradiction': 815, 'neutral': 817, 'entailment': 973})",0.002807909,0.546306673,0.534241245,0.550586611,-0.016345366,0.535805162,-0.001563917,"defaultdict(<class 'int'>, {'neutral': 1072, 'contradiction': 778, 'entailment': 755})",0.00063069,0.824350484,0.814396887,0.827881297,-0.01348441,0.814249364,0.000147523,"defaultdict(<class 'int'>, {'neutral': 990, 'contradiction': 807, 'entailment': 808})",7.08E-05,0.869689251,0.86381323,0.871773637,-0.007960407,0.863685932,0.000127297
word,aid,672,"defaultdict(<class 'float'>, {'entailment': 257.0, 'contradiction': 210.0, 'neutral': 205.0})",25,"defaultdict(<class 'float'>, {'entailment': 11.0, 'contradiction': 6.0, 'neutral': 8.0})",0.001214983,0.006755556,0.003482471,0.001210759,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 10, 'contradiction': 2})",0.045263718,0.472032603,0.4,0.472216547,-0.072216547,0.424242424,-0.024242424,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 7, 'contradiction': 9})",0.005951717,0.546306673,0.6,0.546169561,0.053830439,0.606060606,-0.006060606,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 10, 'neutral': 7})",0.004351048,0.824350484,0.8,0.824412666,-0.024412666,0.818181818,-0.018181818,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 7, 'neutral': 9})",0.001751443,0.869689251,0.92,0.869560776,0.050439224,0.939393939,-0.019393939
word,open,1181,"defaultdict(<class 'float'>, {'contradiction': 450.0, 'neutral': 377.0, 'entailment': 354.0})",34,"defaultdict(<class 'float'>, {'entailment': 9.0, 'contradiction': 14.0, 'neutral': 11.0})",0.001200843,0.003652441,0.000849268,0.001199824,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 10, 'entailment': 7})",0.00866682,0.472032603,0.411764706,0.472242102,-0.060477396,0.428571429,-0.016806723,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 9, 'neutral': 12})",0.000967811,0.546306673,0.264705882,0.547285554,-0.282579671,0.30952381,-0.044817927,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 14, 'contradiction': 12})",0.00515149,0.824350484,0.764705882,0.824557816,-0.059851934,0.785714286,-0.021008403,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 12, 'neutral': 10})",0.001610875,0.869689251,0.823529412,0.869849709,-0.046320297,0.857142857,-0.033613445
word,national,1548,"defaultdict(<class 'float'>, {'contradiction': 498.0, 'neutral': 461.0, 'entailment': 589.0})",39,"defaultdict(<class 'float'>, {'neutral': 8.0, 'entailment': 20.0, 'contradiction': 11.0})",0.001207137,0.017094017,0.009864108,0.001195288,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 20, 'contradiction': 8})",0.011528405,0.472032603,0.58974359,0.471563011,0.118180578,0.583333333,0.006410256,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 15, 'contradiction': 9})",0.006532985,0.546306673,0.58974359,0.546133388,0.043610202,0.6,-0.01025641,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 14, 'contradiction': 14})",0.000773934,0.824350484,0.769230769,0.824570376,-0.055339607,0.75,0.019230769,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 14, 'contradiction': 14})",0.000773934,0.869689251,0.743589744,0.870192308,-0.126602564,0.766666667,-0.023076923
word,known,1461,"defaultdict(<class 'float'>, {'contradiction': 465.0, 'neutral': 557.0, 'entailment': 439.0})",31,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 8.0, 'contradiction': 12.0})",0.001200582,0.003006128,0.008780823,0.001190086,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 9, 'neutral': 11})",0.001686562,0.472032603,0.419354839,0.472199509,-0.052844671,0.416666667,0.002688172,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 10, 'contradiction': 7})",0.005632109,0.546306673,0.387096774,0.54681112,-0.159714346,0.361111111,0.025985663,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 8, 'contradiction': 11})",0.001313911,0.824350484,0.838709677,0.824304988,0.01440469,0.833333333,0.005376344,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 10, 'contradiction': 11})",0.001916695,0.869689251,0.935483871,0.869480785,0.066003086,0.916666667,0.018817204
word,summer,814,"defaultdict(<class 'float'>, {'contradiction': 233.0, 'entailment': 299.0, 'neutral': 282.0})",31,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 11.0, 'entailment': 10.0})",0.001181548,0.000231241,0.00129365,0.00118002,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 4, 'neutral': 14})",0.039605338,0.472032603,0.483870968,0.471995094,0.011875874,0.515151515,-0.031280547,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 13, 'neutral': 8})",0.004645059,0.546306673,0.548387097,0.546300082,0.002087015,0.575757576,-0.027370479,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 13, 'neutral': 11})",0.002673545,0.824350484,0.806451613,0.824407195,-0.017955583,0.818181818,-0.011730205,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 11, 'neutral': 12})",0.000982473,0.869689251,0.903225806,0.869582993,0.033642814,0.909090909,-0.005865103
word,that,40735,"defaultdict(<class 'float'>, {'entailment': 15196.0, 'contradiction': 11782.0, 'neutral': 13757.0})",977,"defaultdict(<class 'float'>, {'contradiction': 267.0, 'neutral': 302.0, 'entailment': 408.0})",0.001180305,0.003764742,0.001057697,0.001179057,"defaultdict(<class 'int'>, {'neutral': 332, 'entailment': 387, 'contradiction': 277})",0.000140646,0.472032603,0.455475947,0.473862865,-0.018386918,0.469771242,-0.014295295,"defaultdict(<class 'int'>, {'entailment': 483, 'contradiction': 305, 'neutral': 208})",0.011449935,0.546306673,0.538382805,0.547182621,-0.008799816,0.528594771,0.009788033,"defaultdict(<class 'int'>, {'contradiction': 285, 'entailment': 347, 'neutral': 364})",0.00048848,0.824350484,0.825997953,0.824168364,0.001829589,0.830065359,-0.004067407,"defaultdict(<class 'int'>, {'contradiction': 285, 'neutral': 334, 'entailment': 377})",1.62E-05,0.869689251,0.876151484,0.868974881,0.007176603,0.878267974,-0.00211649
word,making,1198,"defaultdict(<class 'float'>, {'neutral': 455.0, 'entailment': 386.0, 'contradiction': 357.0})",29,"defaultdict(<class 'float'>, {'entailment': 9.0, 'neutral': 11.0, 'contradiction': 9.0})",0.001177223,0.001056943,0.000118329,0.001177084,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 14, 'contradiction': 9})",0.009475352,0.472032603,0.413793103,0.472205191,-0.058412088,0.424242424,-0.010449321,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 12, 'neutral': 8})",0.007056033,0.546306673,0.379310345,0.546801553,-0.167491208,0.424242424,-0.044932079,"defaultdict(<class 'int'>, {'entailment': 5, 'contradiction': 12, 'neutral': 12})",0.016615298,0.824350484,0.689655172,0.824749642,-0.13509447,0.696969697,-0.007314525,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 10, 'neutral': 12})",0.004125628,0.869689251,0.827586207,0.86981402,-0.042227813,0.818181818,0.009404389
word,this,13822,"defaultdict(<class 'float'>, {'entailment': 4160.0, 'contradiction': 4401.0, 'neutral': 5261.0})",307,"defaultdict(<class 'float'>, {'neutral': 110.0, 'contradiction': 86.0, 'entailment': 111.0})",0.001168924,0.00141705,0.002168273,0.001166392,"defaultdict(<class 'int'>, {'contradiction': 98, 'neutral': 126, 'entailment': 85})",0.000525233,0.472032603,0.469055375,0.472128734,-0.003073359,0.477477477,-0.008422103,"defaultdict(<class 'int'>, {'contradiction': 108, 'neutral': 101, 'entailment': 100})",0.001590264,0.546306673,0.550488599,0.546171645,0.004316954,0.564564565,-0.014075965,"defaultdict(<class 'int'>, {'contradiction': 97, 'neutral': 117, 'entailment': 95})",2.65E-05,0.824350484,0.830618893,0.824148086,0.006470807,0.831831832,-0.001212939,"defaultdict(<class 'int'>, {'contradiction': 94, 'neutral': 110, 'entailment': 105})",0.000875826,0.869689251,0.859934853,0.870004207,-0.010069354,0.867867868,-0.007933014
word,life,2672,"defaultdict(<class 'float'>, {'neutral': 1004.0, 'entailment': 780.0, 'contradiction': 888.0})",78,"defaultdict(<class 'float'>, {'entailment': 18.0, 'contradiction': 34.0, 'neutral': 26.0})",0.001171808,0.00701293,0.005927941,0.001164882,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 32, 'neutral': 27})",0.003443035,0.472032603,0.474358974,0.472013967,0.002345007,0.480392157,-0.006033183,"defaultdict(<class 'int'>, {'entailment': 34, 'contradiction': 25, 'neutral': 19})",0.014326311,0.546306673,0.5,0.546677621,-0.046677621,0.480392157,0.019607843,"defaultdict(<class 'int'>, {'entailment': 19, 'neutral': 32, 'contradiction': 27})",0.001541017,0.824350484,0.820512821,0.824381226,-0.003868406,0.823529412,-0.003016591,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 30, 'neutral': 28})",0.001624844,0.869689251,0.846153846,0.869877786,-0.02372394,0.852941176,-0.00678733
word,her,5523,"defaultdict(<class 'float'>, {'neutral': 2101.0, 'contradiction': 1663.0, 'entailment': 1759.0})",143,"defaultdict(<class 'float'>, {'neutral': 53.0, 'entailment': 42.0, 'contradiction': 48.0})",0.001158423,0.00098891,0.00075182,0.001157553,"defaultdict(<class 'int'>, {'entailment': 49, 'neutral': 53, 'contradiction': 41})",0.000340899,0.472032603,0.566433566,0.47063689,0.095796676,0.540880503,0.025553063,"defaultdict(<class 'int'>, {'entailment': 56, 'neutral': 42, 'contradiction': 45})",0.004756275,0.546306673,0.615384615,0.54528536,0.070099256,0.622641509,-0.007256894,"defaultdict(<class 'int'>, {'neutral': 53, 'entailment': 39, 'contradiction': 51})",0.00209194,0.824350484,0.846153846,0.824028122,0.022125724,0.836477987,0.009675859,"defaultdict(<class 'int'>, {'neutral': 53, 'entailment': 41, 'contradiction': 49})",0.001120047,0.869689251,0.909090909,0.8691067,0.039984209,0.899371069,0.00971984
word,related,604,"defaultdict(<class 'float'>, {'contradiction': 198.0, 'entailment': 228.0, 'neutral': 178.0})",28,"defaultdict(<class 'float'>, {'entailment': 14.0, 'contradiction': 7.0, 'neutral': 7.0})",0.001157357,0.013888889,0.007836504,0.001148322,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 3, 'contradiction': 12})",0.028365952,0.472032603,0.571428571,0.471748237,0.099680334,0.5,0.071428571,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 5, 'contradiction': 11})",0.009476821,0.546306673,0.678571429,0.545928272,0.132643156,0.642857143,0.035714286,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 7, 'entailment': 11})",0.001308917,0.824350484,0.75,0.824563196,-0.074563196,0.738095238,0.011904762,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 6, 'contradiction': 9})",0.005447065,0.869689251,0.75,0.870031675,-0.120031675,0.785714286,-0.035714286
word,federal,2047,"defaultdict(<class 'float'>, {'neutral': 621.0, 'entailment': 779.0, 'contradiction': 647.0})",56,"defaultdict(<class 'float'>, {'entailment': 20.0, 'neutral': 17.0, 'contradiction': 19.0})",0.001141921,0.000496032,0.000391437,0.001141474,"defaultdict(<class 'int'>, {'entailment': 28, 'neutral': 13, 'contradiction': 15})",0.007434909,0.472032603,0.410714286,0.472384466,-0.06167018,0.416666667,-0.005952381,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 19, 'entailment': 20})",0.000391437,0.546306673,0.625,0.545855108,0.079144892,0.6,0.025,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 15, 'contradiction': 21})",0.001995868,0.824350484,0.928571429,0.823752434,0.104818995,0.916666667,0.011904762,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 15, 'contradiction': 23})",0.004888739,0.869689251,0.928571429,0.869351368,0.059220061,0.933333333,-0.004761905
word,street,1493,"defaultdict(<class 'float'>, {'contradiction': 509.0, 'entailment': 553.0, 'neutral': 431.0})",33,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'neutral': 8.0, 'entailment': 12.0})",0.001141693,0.004285277,0.001980996,0.001139433,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 4, 'contradiction': 16})",0.024100965,0.472032603,0.484848485,0.471989368,0.012859117,0.512820513,-0.027972028,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 15, 'neutral': 5})",0.015117739,0.546306673,0.515151515,0.546411777,-0.031260262,0.512820513,0.002331002,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 10, 'entailment': 11})",0.000758267,0.824350484,0.848484848,0.824269066,0.024215783,0.871794872,-0.023310023,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 9, 'entailment': 12})",0.000311974,0.869689251,0.878787879,0.869658557,0.009129322,0.897435897,-0.018648019
word,justice,667,"defaultdict(<class 'float'>, {'neutral': 201.0, 'contradiction': 213.0, 'entailment': 253.0})",22,"defaultdict(<class 'float'>, {'entailment': 9.0, 'neutral': 7.0, 'contradiction': 6.0})",0.001110889,0.003213958,0.001314046,0.00110943,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 5, 'entailment': 5})",0.027186396,0.472032603,0.409090909,0.472174002,-0.063083093,0.481481481,-0.072390572,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 8, 'contradiction': 6})",0.002461774,0.546306673,0.545454545,0.546308588,-0.000854042,0.592592593,-0.047138047,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 5, 'entailment': 8})",0.008078702,0.824350484,0.863636364,0.824262228,0.039374136,0.888888889,-0.025252525,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 5, 'entailment': 7})",0.013052437,0.869689251,0.818181818,0.869804963,-0.051623145,0.851851852,-0.033670034
word,me,5409,"defaultdict(<class 'float'>, {'entailment': 1733.0, 'contradiction': 1627.0, 'neutral': 2049.0})",124,"defaultdict(<class 'float'>, {'contradiction': 49.0, 'neutral': 31.0, 'entailment': 44.0})",0.001098211,0.003743207,0.010292035,0.001086966,"defaultdict(<class 'int'>, {'contradiction': 38, 'entailment': 41, 'neutral': 45})",0.000138868,0.472032603,0.435483871,0.472500258,-0.037016387,0.442176871,-0.006693,"defaultdict(<class 'int'>, {'contradiction': 34, 'entailment': 56, 'neutral': 34})",0.010119437,0.546306673,0.548387097,0.546280054,0.002107043,0.557823129,-0.009436032,"defaultdict(<class 'int'>, {'contradiction': 41, 'neutral': 41, 'entailment': 42})",0.001298405,0.824350484,0.830645161,0.824269941,0.00637522,0.843537415,-0.012892254,"defaultdict(<class 'int'>, {'contradiction': 42, 'neutral': 40, 'entailment': 42})",0.001817869,0.869689251,0.911290323,0.86915695,0.042133373,0.897959184,0.013331139
word,off,2001,"defaultdict(<class 'float'>, {'neutral': 759.0, 'entailment': 608.0, 'contradiction': 634.0})",65,"defaultdict(<class 'float'>, {'entailment': 19.0, 'contradiction': 19.0, 'neutral': 27.0})",0.001085081,0.003366206,0.000712478,0.001084308,"defaultdict(<class 'int'>, {'neutral': 26, 'entailment': 23, 'contradiction': 16})",0.003313164,0.472032603,0.507692308,0.471794872,0.035897436,0.530864198,-0.02317189,"defaultdict(<class 'int'>, {'entailment': 23, 'neutral': 16, 'contradiction': 26})",0.010509833,0.546306673,0.476923077,0.546769231,-0.069846154,0.518518519,-0.041595442,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 21, 'neutral': 28})",0.002348742,0.824350484,0.753846154,0.824820513,-0.070974359,0.802469136,-0.048622982,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 23, 'neutral': 22})",0.00109822,0.869689251,0.861538462,0.86974359,-0.008205128,0.888888889,-0.027350427
word,what,8449,"defaultdict(<class 'float'>, {'neutral': 2716.0, 'contradiction': 2538.0, 'entailment': 3195.0})",184,"defaultdict(<class 'float'>, {'entailment': 67.0, 'neutral': 62.0, 'contradiction': 55.0})",0.001078297,0.000715448,0.000158336,0.001078126,"defaultdict(<class 'int'>, {'neutral': 61, 'entailment': 60, 'contradiction': 63})",0.001688526,0.472032603,0.451086957,0.472432769,-0.021345813,0.432835821,0.018251136,"defaultdict(<class 'int'>, {'entailment': 96, 'neutral': 28, 'contradiction': 60})",0.021481915,0.546306673,0.570652174,0.545841553,0.024810621,0.537313433,0.033338741,"defaultdict(<class 'int'>, {'entailment': 69, 'contradiction': 54, 'neutral': 61})",6.22E-05,0.824350484,0.804347826,0.824732634,-0.020384808,0.800995025,0.003352801,"defaultdict(<class 'int'>, {'entailment': 67, 'neutral': 57, 'contradiction': 60})",0.000383777,0.869689251,0.869565217,0.869691621,-0.000126403,0.860696517,0.0088687
word,ground,814,"defaultdict(<class 'float'>, {'contradiction': 308.0, 'entailment': 261.0, 'neutral': 245.0})",27,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 11.0, 'neutral': 7.0})",0.001078921,0.003657979,0.004082192,0.001074526,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 7, 'entailment': 7})",0.005502925,0.472032603,0.37037037,0.472313036,-0.101942666,0.333333333,0.037037037,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 6, 'entailment': 7})",0.010099302,0.546306673,0.555555556,0.546281161,0.009274395,0.515151515,0.04040404,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 10, 'neutral': 7})",0.001694525,0.824350484,0.851851852,0.824274622,0.02757723,0.848484848,0.003367003,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 12, 'neutral': 5})",0.012014072,0.869689251,0.925925926,0.869534123,0.056391803,0.878787879,0.047138047
word,income,788,"defaultdict(<class 'float'>, {'entailment': 292.0, 'neutral': 267.0, 'contradiction': 229.0})",22,"defaultdict(<class 'float'>, {'neutral': 9.0, 'entailment': 6.0, 'contradiction': 7.0})",0.001080434,0.003213958,0.005698743,0.001074294,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 9, 'contradiction': 5})",0.002636641,0.472032603,0.5,0.471969774,0.028030226,0.481481481,0.018518519,"defaultdict(<class 'int'>, {'neutral': 5, 'contradiction': 12, 'entailment': 5})",0.033934678,0.546306673,0.454545455,0.546512815,-0.091967361,0.407407407,0.047138047,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 5, 'contradiction': 7})",0.013216205,0.824350484,0.727272727,0.824568569,-0.097295842,0.703703704,0.023569024,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 6, 'contradiction': 7})",0.005698743,0.869689251,0.727272727,0.87000919,-0.142736463,0.740740741,-0.013468013
word,effort,773,"defaultdict(<class 'float'>, {'contradiction': 223.0, 'neutral': 282.0, 'entailment': 268.0})",22,"defaultdict(<class 'float'>, {'neutral': 8.0, 'entailment': 8.0, 'contradiction': 6.0})",0.001060293,0.001836547,0.000212068,0.001060068,"defaultdict(<class 'int'>, {'contradiction': 4, 'neutral': 9, 'entailment': 9})",0.008023925,0.472032603,0.454545455,0.472071888,-0.017526434,0.416666667,0.037878788,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 8, 'contradiction': 9})",0.013401029,0.546306673,0.454545455,0.546512815,-0.091967361,0.458333333,-0.003787879,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 7, 'contradiction': 7})",0.000669925,0.824350484,0.909090909,0.824160114,0.084930795,0.875,0.034090909,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 8, 'contradiction': 6})",0.000212068,0.869689251,1,0.869396508,0.130603492,0.958333333,0.041666667
word,war,1950,"defaultdict(<class 'float'>, {'contradiction': 596.0, 'entailment': 615.0, 'neutral': 739.0})",42,"defaultdict(<class 'float'>, {'entailment': 13.0, 'contradiction': 15.0, 'neutral': 14.0})",0.001057375,0.000377929,0.001746854,0.001055529,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 24, 'contradiction': 6})",0.037142735,0.472032603,0.476190476,0.472014734,0.004175742,0.488888889,-0.012698413,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 16, 'neutral': 11})",0.007923693,0.546306673,0.476190476,0.546608002,-0.070417525,0.511111111,-0.034920635,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 15, 'contradiction': 11})",0.00149335,0.824350484,0.714285714,0.824823493,-0.110537779,0.711111111,0.003174603,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 13, 'contradiction': 15})",0.001746854,0.869689251,0.80952381,0.869947815,-0.060424006,0.8,0.00952381
word,today,1228,"defaultdict(<class 'float'>, {'neutral': 440.0, 'entailment': 353.0, 'contradiction': 435.0})",28,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 8.0, 'entailment': 10.0})",0.001054977,0.001133787,0.003939847,0.001050829,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 14, 'entailment': 1})",0.065423763,0.472032603,0.357142857,0.472361296,-0.115218438,0.333333333,0.023809524,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 9, 'contradiction': 12})",0.002921114,0.546306673,0.535714286,0.546336978,-0.010622692,0.533333333,0.002380952,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 11, 'entailment': 7})",0.001053648,0.824350484,0.857142857,0.824256667,0.03288619,0.866666667,-0.00952381,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 10, 'entailment': 8})",4.77E-06,0.869689251,0.928571429,0.869520793,0.059050636,0.933333333,-0.004761905
ner,LOC,4598,"defaultdict(<class 'float'>, {'neutral': 1416.0, 'entailment': 1743.0, 'contradiction': 1439.0})",132,"defaultdict(<class 'float'>, {'neutral': 42.0, 'contradiction': 43.0, 'entailment': 47.0})",0.001050451,0.00026783,0.000286004,0.001050151,"defaultdict(<class 'int'>, {'contradiction': 49, 'neutral': 35, 'entailment': 48})",0.002121742,0.472032603,0.439393939,0.472477538,-0.033083599,0.439716312,-0.000322373,"defaultdict(<class 'int'>, {'contradiction': 41, 'neutral': 26, 'entailment': 65})",0.009847485,0.546306673,0.545454545,0.54631829,-0.000863744,0.539007092,0.006447453,"defaultdict(<class 'int'>, {'neutral': 52, 'entailment': 37, 'contradiction': 43})",0.006416792,0.824350484,0.848484848,0.824021481,0.024463368,0.858156028,-0.00967118,"defaultdict(<class 'int'>, {'neutral': 45, 'contradiction': 42, 'entailment': 45})",0.000935354,0.869689251,0.886363636,0.869461944,0.016901693,0.893617021,-0.007253385
word,century,1701,"defaultdict(<class 'float'>, {'neutral': 498.0, 'contradiction': 570.0, 'entailment': 633.0})",33,"defaultdict(<class 'float'>, {'neutral': 7.0, 'contradiction': 12.0, 'entailment': 14.0})",0.001051358,0.007958372,0.004378864,0.001046764,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 17, 'neutral': 5})",0.017118437,0.472032603,0.545454545,0.471784911,0.073669634,0.571428571,-0.025974026,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 10, 'neutral': 10})",0.004260919,0.546306673,0.696969697,0.545798405,0.151171292,0.619047619,0.077922078,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 8, 'entailment': 12})",0.003665045,0.824350484,0.818181818,0.824371294,-0.006189476,0.761904762,0.056277056,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 7, 'contradiction': 9})",0.012768862,0.869689251,0.878787879,0.869658557,0.009129322,0.80952381,0.069264069
word,plan,1887,"defaultdict(<class 'float'>, {'contradiction': 574.0, 'entailment': 599.0, 'neutral': 714.0})",46,"defaultdict(<class 'float'>, {'entailment': 14.0, 'neutral': 19.0, 'contradiction': 13.0})",0.001043782,0.003255619,0.000646995,0.001043107,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 21, 'contradiction': 11})",0.003852142,0.472032603,0.565217391,0.471593817,0.093623574,0.543859649,0.021357742,"defaultdict(<class 'int'>, {'entailment': 22, 'neutral': 11, 'contradiction': 13})",0.016299187,0.546306673,0.5,0.546524721,-0.046524721,0.543859649,-0.043859649,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 18, 'entailment': 11})",0.005524635,0.824350484,0.804347826,0.824444672,-0.020096846,0.842105263,-0.037757437,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 15, 'contradiction': 17})",0.002628674,0.869689251,0.869565217,0.869689835,-0.000124618,0.894736842,-0.025171625
ner,ORDINAL,3893,"defaultdict(<class 'float'>, {'entailment': 1320.0, 'neutral': 1439.0, 'contradiction': 1134.0})",97,"defaultdict(<class 'float'>, {'neutral': 39.0, 'entailment': 30.0, 'contradiction': 28.0})",0.001039465,0.002432659,0.000686028,0.001038752,"defaultdict(<class 'int'>, {'contradiction': 22, 'entailment': 39, 'neutral': 36})",0.003352784,0.472032603,0.443298969,0.472319407,-0.029020438,0.452991453,-0.009692484,"defaultdict(<class 'int'>, {'entailment': 39, 'neutral': 29, 'contradiction': 29})",0.003235892,0.546306673,0.494845361,0.546820333,-0.051974973,0.512820513,-0.017975152,"defaultdict(<class 'int'>, {'neutral': 38, 'entailment': 32, 'contradiction': 27})",0.000265563,0.824350484,0.835051546,0.824243672,0.010807875,0.829059829,0.005991717,"defaultdict(<class 'int'>, {'neutral': 37, 'entailment': 32, 'contradiction': 28})",8.08E-05,0.869689251,0.896907216,0.869417576,0.027489641,0.888888889,0.008018328
word,general,918,"defaultdict(<class 'float'>, {'entailment': 334.0, 'neutral': 319.0, 'contradiction': 265.0})",23,"defaultdict(<class 'float'>, {'neutral': 6.0, 'entailment': 8.0, 'contradiction': 9.0})",0.001041859,0.002940559,0.007071799,0.001034518,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 7, 'contradiction': 7})",0.002079206,0.472032603,0.608695652,0.471711601,0.136984051,0.592592593,0.01610306,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 8, 'neutral': 1})",0.096530812,0.546306673,0.347826087,0.546772876,-0.198946789,0.333333333,0.014492754,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 9, 'contradiction': 7})",0.001068008,0.824350484,0.869565217,0.824244281,0.045320936,0.888888889,-0.019323671,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 9, 'contradiction': 9})",0.011696453,0.869689251,0.869565217,0.869689542,-0.000124325,0.888888889,-0.019323671
word,come,2561,"defaultdict(<class 'float'>, {'entailment': 846.0, 'contradiction': 756.0, 'neutral': 959.0})",59,"defaultdict(<class 'float'>, {'contradiction': 22.0, 'entailment': 25.0, 'neutral': 12.0})",0.001051662,0.008873568,0.018015637,0.001032885,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 22, 'neutral': 22})",0.004748101,0.472032603,0.406779661,0.472427224,-0.065647563,0.426666667,-0.019887006,"defaultdict(<class 'int'>, {'entailment': 24, 'contradiction': 23, 'neutral': 12})",0.018117366,0.546306673,0.525423729,0.546432964,-0.021009236,0.466666667,0.058757062,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 20, 'entailment': 21})",0.000720664,0.824350484,0.762711864,0.824723247,-0.062011383,0.746666667,0.016045198,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 21, 'neutral': 18})",0.002768918,0.869689251,0.813559322,0.8700287,-0.056469378,0.786666667,0.026892655
word,here,3532,"defaultdict(<class 'float'>, {'entailment': 1221.0, 'contradiction': 1289.0, 'neutral': 1022.0})",83,"defaultdict(<class 'float'>, {'entailment': 29.0, 'neutral': 25.0, 'contradiction': 29.0})",0.001028847,0.000516121,0.000149025,0.001028694,"defaultdict(<class 'int'>, {'entailment': 29, 'neutral': 24, 'contradiction': 30})",9.17E-06,0.472032603,0.469879518,0.472050966,-0.002171448,0.482758621,-0.012879103,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 30, 'contradiction': 38})",0.009047714,0.546306673,0.626506024,0.545622688,0.080883336,0.609195402,0.017310622,"defaultdict(<class 'int'>, {'neutral': 28, 'contradiction': 31, 'entailment': 24})",0.002205046,0.824350484,0.807228916,0.824496506,-0.017267591,0.781609195,0.02561972,"defaultdict(<class 'int'>, {'entailment': 28, 'neutral': 23, 'contradiction': 32})",0.000232976,0.869689251,0.903614458,0.869399918,0.03421454,0.885057471,0.018556987
word,at,17240,"defaultdict(<class 'float'>, {'neutral': 5340.0, 'entailment': 5372.0, 'contradiction': 6528.0})",427,"defaultdict(<class 'float'>, {'contradiction': 163.0, 'entailment': 132.0, 'neutral': 132.0})",0.001027569,0.001171265,5.72E-06,0.001027563,"defaultdict(<class 'int'>, {'contradiction': 178, 'entailment': 116, 'neutral': 140})",0.001228516,0.472032603,0.470725995,0.472092032,-0.001366037,0.460122699,0.010603296,"defaultdict(<class 'int'>, {'entailment': 159, 'contradiction': 178, 'neutral': 97})",0.004923536,0.546306673,0.552693208,0.546016191,0.006677018,0.535787321,0.016905887,"defaultdict(<class 'int'>, {'entailment': 121, 'contradiction': 157, 'neutral': 156})",0.001475965,0.824350484,0.829039813,0.824137196,0.004902616,0.828220859,0.000818954,"defaultdict(<class 'int'>, {'entailment': 136, 'neutral': 141, 'contradiction': 157})",0.00018803,0.869689251,0.871194379,0.869620793,0.001573587,0.862985685,0.008208694
word,head,1112,"defaultdict(<class 'float'>, {'entailment': 419.0, 'neutral': 359.0, 'contradiction': 334.0})",27,"defaultdict(<class 'float'>, {'neutral': 10.0, 'entailment': 10.0, 'contradiction': 7.0})",0.001028853,0.002743484,0.001584463,0.001027224,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 16, 'neutral': 3})",0.03908086,0.472032603,0.481481481,0.472006539,0.009474943,0.433333333,0.048148148,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 7, 'neutral': 7})",0.005695017,0.546306673,0.555555556,0.546281161,0.009274395,0.533333333,0.022222222,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 9, 'contradiction': 6})",0.008435714,0.824350484,0.851851852,0.824274622,0.02757723,0.866666667,-0.014814815,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 9, 'contradiction': 6})",0.008435714,0.869689251,0.851851852,0.869738455,-0.017886603,0.866666667,-0.014814815
word,of,77672,"defaultdict(<class 'float'>, {'entailment': 27576.0, 'neutral': 27724.0, 'contradiction': 22372.0})",1966,"defaultdict(<class 'float'>, {'contradiction': 585.0, 'neutral': 668.0, 'entailment': 713.0})",0.001026723,0.000727238,0.00016473,0.001026554,"defaultdict(<class 'int'>, {'contradiction': 496, 'entailment': 786, 'neutral': 719})",0.001232065,0.472032603,0.472024415,0.472034654,-1.02E-05,0.472650771,-0.000626356,"defaultdict(<class 'int'>, {'contradiction': 615, 'neutral': 597, 'entailment': 789})",0.00198267,0.546306673,0.538148525,0.548350108,-0.010201583,0.539504441,-0.001355916,"defaultdict(<class 'int'>, {'contradiction': 593, 'neutral': 769, 'entailment': 639})",0.000754804,0.824350484,0.819938962,0.825455472,-0.00551651,0.821879383,-0.001940421,"defaultdict(<class 'int'>, {'contradiction': 616, 'entailment': 682, 'neutral': 703})",0.000248334,0.869689251,0.871820956,0.869155306,0.00266565,0.871902758,-8.18E-05
tense,future,61598,"defaultdict(<class 'float'>, {'entailment': 21422.0, 'contradiction': 17802.0, 'neutral': 22374.0})",1539,"defaultdict(<class 'float'>, {'entailment': 575.0, 'neutral': 528.0, 'contradiction': 436.0})",0.001022404,0.001407067,0.000389473,0.001022006,"defaultdict(<class 'int'>, {'entailment': 564, 'neutral': 560, 'contradiction': 440})",9.33E-05,0.472032603,0.438596491,0.478250362,-0.039653871,0.452173913,-0.013577422,"defaultdict(<class 'int'>, {'neutral': 347, 'contradiction': 504, 'entailment': 713})",0.012722481,0.546306673,0.519818064,0.551232479,-0.031414416,0.525797101,-0.005979038,"defaultdict(<class 'int'>, {'neutral': 618, 'contradiction': 447, 'entailment': 499})",0.000649592,0.824350484,0.811565952,0.826727888,-0.015161936,0.817391304,-0.005825352,"defaultdict(<class 'int'>, {'neutral': 561, 'contradiction': 461, 'entailment': 542})",2.18E-05,0.869689251,0.862248213,0.871072982,-0.008824769,0.867246377,-0.004998164
word,point,1474,"defaultdict(<class 'float'>, {'entailment': 551.0, 'neutral': 488.0, 'contradiction': 435.0})",37,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'entailment': 17.0, 'neutral': 7.0})",0.001034771,0.012336661,0.013226188,0.001021175,"defaultdict(<class 'int'>, {'entailment': 21, 'contradiction': 7, 'neutral': 9})",0.019251405,0.472032603,0.432432432,0.47218245,-0.039750018,0.431372549,0.001059883,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 13, 'contradiction': 12})",0.000535784,0.546306673,0.432432432,0.546737574,-0.114305142,0.431372549,0.001059883,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 15, 'contradiction': 12})",0.00220431,0.824350484,0.864864865,0.824197177,0.040667688,0.823529412,0.041335453,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 15, 'neutral': 9})",0.004915919,0.869689251,0.945945946,0.869400695,0.076545251,0.901960784,0.043985162
word,home,2539,"defaultdict(<class 'float'>, {'contradiction': 734.0, 'neutral': 925.0, 'entailment': 880.0})",53,"defaultdict(<class 'float'>, {'contradiction': 14.0, 'entailment': 26.0, 'neutral': 13.0})",0.001031082,0.012420395,0.012350355,0.001018426,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 11, 'entailment': 19})",0.004933523,0.472032603,0.339622642,0.472751485,-0.133128844,0.346153846,-0.006531205,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 25, 'neutral': 12})",0.012992509,0.546306673,0.547169811,0.546301987,0.000867824,0.512820513,0.034349299,"defaultdict(<class 'int'>, {'entailment': 23, 'contradiction': 15, 'neutral': 15})",0.005025355,0.824350484,0.849056604,0.824216349,0.024840255,0.833333333,0.01572327,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 22, 'contradiction': 11})",0.004961902,0.869689251,0.830188679,0.869903708,-0.039715029,0.858974359,-0.02878568
word,education,572,"defaultdict(<class 'float'>, {'entailment': 182.0, 'contradiction': 174.0, 'neutral': 216.0})",21,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'entailment': 8.0, 'neutral': 6.0})",0.001013361,0.001511716,0.004937704,0.00100837,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 15, 'neutral': 1})",0.113826613,0.472032603,0.571428571,0.471819481,0.09960909,0.625,-0.053571429,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 9, 'neutral': 5})",0.012401252,0.546306673,0.476190476,0.546457014,-0.070266538,0.458333333,0.017857143,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 8, 'neutral': 4})",0.022418479,0.824350484,0.904761905,0.824178068,0.080583837,0.916666667,-0.011904762,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 8, 'neutral': 5})",0.011538705,0.869689251,0.952380952,0.869511946,0.082869006,0.958333333,-0.005952381
word,feel,1466,"defaultdict(<class 'float'>, {'neutral': 531.0, 'entailment': 511.0, 'contradiction': 424.0})",32,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 12.0, 'contradiction': 9.0})",0.001003908,0.001519097,9.17E-05,0.001003816,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 9, 'neutral': 10})",0.002047383,0.472032603,0.5625,0.471736686,0.090763314,0.555555556,0.006944444,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 10, 'neutral': 6})",0.021142912,0.546306673,0.6875,0.545844833,0.141655167,0.666666667,0.020833333,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 10, 'neutral': 11})",0.000354252,0.824350484,0.84375,0.824287029,0.019462971,0.833333333,0.010416667,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 8, 'neutral': 13})",0.001353578,0.869689251,0.84375,0.869774098,-0.026024098,0.777777778,0.065972222
word,person,2153,"defaultdict(<class 'float'>, {'contradiction': 621.0, 'entailment': 761.0, 'neutral': 771.0})",55,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 24.0, 'neutral': 21.0})",0.001011537,0.011974288,0.00846545,0.00100301,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 23, 'entailment': 24})",0.015345129,0.472032603,0.490909091,0.47192623,0.018982861,0.555555556,-0.064646465,"defaultdict(<class 'int'>, {'entailment': 30, 'contradiction': 16, 'neutral': 9})",0.028899664,0.546306673,0.472727273,0.546721311,-0.073994039,0.5,-0.027272727,"defaultdict(<class 'int'>, {'neutral': 23, 'entailment': 18, 'contradiction': 14})",0.00194455,0.824350484,0.727272727,0.824897541,-0.097624814,0.763888889,-0.036616162,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 24, 'contradiction': 11})",0.006215189,0.869689251,0.872727273,0.869672131,0.003055142,0.875,-0.002272727
word,control,1475,"defaultdict(<class 'float'>, {'entailment': 556.0, 'contradiction': 472.0, 'neutral': 447.0})",38,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'neutral': 13.0, 'entailment': 12.0})",0.000999049,0.000153894,0.002127595,0.000996925,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 11, 'entailment': 13})",0.002398208,0.472032603,0.421052632,0.472230746,-0.051178114,0.41025641,0.010796221,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 16, 'entailment': 8})",0.017630315,0.546306673,0.552631579,0.546282091,0.006349488,0.538461538,0.01417004,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 17, 'entailment': 9})",0.015055335,0.824350484,0.684210526,0.824895162,-0.140684636,0.692307692,-0.008097166,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 14, 'entailment': 13})",0.002398208,0.869689251,0.815789474,0.869898742,-0.054109268,0.820512821,-0.004723347
word,let,1307,"defaultdict(<class 'float'>, {'neutral': 389.0, 'entailment': 429.0, 'contradiction': 489.0})",27,"defaultdict(<class 'float'>, {'neutral': 9.0, 'contradiction': 10.0, 'entailment': 8.0})",0.000988667,0.000914495,0.000918622,0.000987759,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 7, 'neutral': 8})",0.009624893,0.472032603,0.37037037,0.472313036,-0.101942666,0.433333333,-0.062962963,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 6, 'entailment': 14})",0.021226036,0.546306673,0.518518519,0.546383327,-0.027864808,0.566666667,-0.048148148,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 8, 'entailment': 7})",0.011603645,0.824350484,0.888888889,0.824172456,0.064716433,0.9,-0.011111111,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 9, 'contradiction': 9})",0.00110396,0.869689251,0.851851852,0.869738455,-0.017886603,0.866666667,-0.014814815
word,'ve,2472,"defaultdict(<class 'float'>, {'neutral': 802.0, 'entailment': 742.0, 'contradiction': 928.0})",73,"defaultdict(<class 'float'>, {'neutral': 30.0, 'contradiction': 27.0, 'entailment': 16.0})",0.00098318,0.006797189,0.005731304,0.000977561,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 27, 'neutral': 29})",0.003979691,0.472032603,0.479452055,0.471977007,0.007475048,0.488888889,-0.009436834,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 26, 'entailment': 28})",0.004439719,0.546306673,0.465753425,0.546910285,-0.081156861,0.511111111,-0.045357686,"defaultdict(<class 'int'>, {'neutral': 34, 'contradiction': 24, 'entailment': 15})",0.011584055,0.824350484,0.849315068,0.824163416,0.025151652,0.844444444,0.004870624,"defaultdict(<class 'int'>, {'neutral': 31, 'contradiction': 28, 'entailment': 14})",0.009402997,0.869689251,0.904109589,0.869431328,0.034678261,0.911111111,-0.007001522
word,age,924,"defaultdict(<class 'float'>, {'neutral': 346.0, 'contradiction': 276.0, 'entailment': 302.0})",30,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'entailment': 13.0, 'neutral': 11.0})",0.000977618,0.00962963,0.008678528,0.00096917,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 11, 'entailment': 9})",0.000782524,0.472032603,0.366666667,0.472355646,-0.10568898,0.41025641,-0.043589744,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 9, 'neutral': 13})",0.00181511,0.546306673,0.5,0.546448646,-0.046448646,0.538461538,-0.038461538,"defaultdict(<class 'int'>, {'contradiction': 4, 'entailment': 12, 'neutral': 14})",0.02061154,0.824350484,0.833333333,0.824322943,0.00901039,0.846153846,-0.012820513,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 11, 'neutral': 12})",0.002795658,0.869689251,0.733333333,0.870107307,-0.136773974,0.769230769,-0.035897436
word,train,619,"defaultdict(<class 'float'>, {'contradiction': 188.0, 'neutral': 233.0, 'entailment': 198.0})",20,"defaultdict(<class 'float'>, {'neutral': 6.0, 'contradiction': 6.0, 'entailment': 8.0})",0.000971451,0.002222222,0.004402853,0.000967183,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 2, 'entailment': 7})",0.035437138,0.472032603,0.3,0.472383869,-0.172383869,0.416666667,-0.116666667,"defaultdict(<class 'int'>, {'neutral': 4, 'entailment': 12, 'contradiction': 4})",0.040763756,0.546306673,0.5,0.546401225,-0.046401225,0.458333333,0.041666667,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 5, 'entailment': 7})",0.001822842,0.824350484,0.9,0.824196018,0.075803982,0.875,0.025,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 8, 'contradiction': 5})",0.003779382,0.869689251,0.9,0.869627361,0.030372639,0.916666667,-0.016666667
word,group,1599,"defaultdict(<class 'float'>, {'neutral': 559.0, 'entailment': 577.0, 'contradiction': 463.0})",39,"defaultdict(<class 'float'>, {'entailment': 16.0, 'neutral': 17.0, 'contradiction': 6.0})",0.000979349,0.016217401,0.013719843,0.000966004,"defaultdict(<class 'int'>, {'entailment': 22, 'neutral': 12, 'contradiction': 6})",0.022110163,0.472032603,0.564102564,0.471665303,0.092437261,0.607843137,-0.043740573,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 17, 'neutral': 8})",0.01437368,0.546306673,0.538461538,0.546337971,-0.007876432,0.607843137,-0.069381599,"defaultdict(<class 'int'>, {'contradiction': 6, 'entailment': 15, 'neutral': 19})",0.016125666,0.824350484,0.871794872,0.824161211,0.047633661,0.901960784,-0.030165913,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 14, 'neutral': 19})",0.011963534,0.869689251,0.871794872,0.869680851,0.002114021,0.901960784,-0.030165913
word,held,962,"defaultdict(<class 'float'>, {'contradiction': 292.0, 'entailment': 362.0, 'neutral': 308.0})",25,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'entailment': 11.0, 'neutral': 6.0})",0.000969144,0.006755556,0.004230768,0.000965053,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 10, 'neutral': 8})",0.000418288,0.472032603,0.44,0.472114402,-0.032114402,0.545454545,-0.105454545,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 15, 'neutral': 3})",0.036780068,0.546306673,0.6,0.546169561,0.053830439,0.575757576,0.024242424,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 8, 'contradiction': 5})",0.008507557,0.824350484,0.8,0.824412666,-0.024412666,0.848484848,-0.048484848,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 10, 'neutral': 6})",0.004261719,0.869689251,0.96,0.869458631,0.090541369,0.96969697,-0.00969697
word,need,5410,"defaultdict(<class 'float'>, {'neutral': 1949.0, 'entailment': 1568.0, 'contradiction': 1893.0})",164,"defaultdict(<class 'float'>, {'entailment': 50.0, 'neutral': 55.0, 'contradiction': 59.0})",0.000963969,0.000503999,0.00035207,0.00096363,"defaultdict(<class 'int'>, {'entailment': 38, 'neutral': 74, 'contradiction': 52})",0.004581562,0.472032603,0.530487805,0.471039271,0.059448534,0.519774011,0.010713794,"defaultdict(<class 'int'>, {'entailment': 66, 'contradiction': 73, 'neutral': 25})",0.029135168,0.546306673,0.591463415,0.545539322,0.045924092,0.587570621,0.003892793,"defaultdict(<class 'int'>, {'entailment': 40, 'neutral': 66, 'contradiction': 58})",0.001577869,0.824350484,0.87804878,0.823437986,0.054610795,0.86440678,0.013642001,"defaultdict(<class 'int'>, {'entailment': 44, 'neutral': 63, 'contradiction': 57})",0.000401537,0.869689251,0.884146341,0.869443581,0.01470276,0.881355932,0.002790409
word,book,2173,"defaultdict(<class 'float'>, {'entailment': 664.0, 'neutral': 818.0, 'contradiction': 691.0})",58,"defaultdict(<class 'float'>, {'contradiction': 21.0, 'neutral': 18.0, 'entailment': 19.0})",0.000954742,0.000462412,0.0024987,0.000952359,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 21, 'neutral': 14})",0.010801502,0.472032603,0.517241379,0.471763862,0.045477517,0.492063492,0.025177887,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 13, 'entailment': 24})",0.014562323,0.546306673,0.637931034,0.545762017,0.092169017,0.634920635,0.0030104,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 15, 'entailment': 18})",0.009786762,0.824350484,0.810344828,0.82443374,-0.014088912,0.80952381,0.000821018,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 15, 'entailment': 20})",0.008252592,0.869689251,0.810344828,0.870042021,-0.059697194,0.825396825,-0.015051998
word,buy,1040,"defaultdict(<class 'float'>, {'entailment': 333.0, 'neutral': 391.0, 'contradiction': 316.0})",30,"defaultdict(<class 'float'>, {'neutral': 11.0, 'contradiction': 12.0, 'entailment': 7.0})",0.000953115,0.005185185,0.00674491,0.000946708,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 6, 'contradiction': 11})",0.009497067,0.472032603,0.366666667,0.472355646,-0.10568898,0.333333333,0.033333333,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 12, 'contradiction': 7})",0.003293597,0.546306673,0.5,0.546448646,-0.046448646,0.5,0,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 8, 'entailment': 9})",0.001788188,0.824350484,0.866666667,0.824220746,0.042445921,0.833333333,0.033333333,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 8, 'entailment': 10})",0.000858428,0.869689251,0.8,0.869902913,-0.069902913,0.777777778,0.022222222
word,first,3003,"defaultdict(<class 'float'>, {'entailment': 1035.0, 'neutral': 1093.0, 'contradiction': 875.0})",67,"defaultdict(<class 'float'>, {'neutral': 26.0, 'entailment': 21.0, 'contradiction': 20.0})",0.000942411,0.001534615,0.000584989,0.000941859,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 25, 'entailment': 27})",0.003384036,0.472032603,0.432835821,0.472302011,-0.03946619,0.423076923,0.009758898,"defaultdict(<class 'int'>, {'entailment': 30, 'contradiction': 18, 'neutral': 19})",0.006095192,0.546306673,0.462686567,0.546881412,-0.084194844,0.512820513,-0.050133946,"defaultdict(<class 'int'>, {'neutral': 24, 'entailment': 25, 'contradiction': 18})",0.000524511,0.824350484,0.820895522,0.824374231,-0.003478708,0.833333333,-0.012437811,"defaultdict(<class 'int'>, {'neutral': 23, 'entailment': 22, 'contradiction': 22})",0.000802017,0.869689251,0.865671642,0.869716865,-0.004045223,0.884615385,-0.018943743
word,garden,991,"defaultdict(<class 'float'>, {'entailment': 373.0, 'contradiction': 304.0, 'neutral': 314.0})",28,"defaultdict(<class 'float'>, {'neutral': 7.0, 'contradiction': 10.0, 'entailment': 11.0})",0.000943801,0.003684807,0.003020555,0.000940954,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 8, 'entailment': 9})",0.003309029,0.472032603,0.464285714,0.472054767,-0.007769052,0.424242424,0.04004329,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 7, 'neutral': 9})",0.00230373,0.546306673,0.607142857,0.546132625,0.061010232,0.575757576,0.031385281,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 11, 'neutral': 9})",0.000283315,0.824350484,0.785714286,0.82446102,-0.038746734,0.787878788,-0.002164502,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 12, 'neutral': 7})",0.0029076,0.869689251,0.785714286,0.869929498,-0.084215213,0.818181818,-0.032467532
word,art,1239,"defaultdict(<class 'float'>, {'neutral': 437.0, 'entailment': 443.0, 'contradiction': 359.0})",34,"defaultdict(<class 'float'>, {'neutral': 7.0, 'entailment': 17.0, 'contradiction': 10.0})",0.000953671,0.015186467,0.015713787,0.000938802,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 12, 'contradiction': 6})",0.01119219,0.472032603,0.5,0.471935385,0.028064615,0.431372549,0.068627451,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 14, 'contradiction': 10})",0.002292676,0.546306673,0.5,0.546467641,-0.046467641,0.411764706,0.088235294,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 14, 'contradiction': 9})",0.001553727,0.824350484,0.882352941,0.82414886,0.058204081,0.882352941,0,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 16, 'contradiction': 8})",0.006612638,0.869689251,0.911764706,0.869542992,0.042221714,0.901960784,0.009803922
word,community,890,"defaultdict(<class 'float'>, {'entailment': 302.0, 'neutral': 329.0, 'contradiction': 259.0})",14,"defaultdict(<class 'float'>, {'neutral': 8.0, 'entailment': 6.0, 'contradiction': 0.0001})",0.00104897,0.005102041,0.114314969,0.000935657,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 7, 'contradiction': 0.0001})",0.113456346,0.472032603,0.357142857,0.472196715,-0.115053857,0.5,-0.142857143,"defaultdict(<class 'int'>, {'contradiction': 1, 'neutral': 10, 'entailment': 3})",0.070663038,0.546306673,0.714285714,0.546066728,0.168218986,0.583333333,0.130952381,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 6, 'contradiction': 0.0001})",0.114314969,0.824350484,1,0.824099582,0.175900418,0.916666667,0.083333333,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 6, 'contradiction': 0.0001})",0.114314969,0.869689251,1,0.869503112,0.130496888,1,0
word,feeling,495,"defaultdict(<class 'float'>, {'contradiction': 147.0, 'neutral': 184.0, 'entailment': 164.0})",20,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'neutral': 7.0, 'entailment': 6.0})",0.000933238,0.000555556,0.001639746,0.000931709,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 5, 'contradiction': 6})",0.010524652,0.472032603,0.65,0.471669219,0.178330781,0.619047619,0.030952381,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 5, 'neutral': 7})",0.006837862,0.546306673,0.7,0.545992853,0.154007147,0.666666667,0.033333333,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 7, 'entailment': 6})",0.001639746,0.824350484,1,0.823991833,0.176008167,1,0,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 7, 'entailment': 6})",0.001639746,0.869689251,1,0.869423175,0.130576825,1,0
word,pay,1659,"defaultdict(<class 'float'>, {'neutral': 625.0, 'entailment': 521.0, 'contradiction': 513.0})",57,"defaultdict(<class 'float'>, {'contradiction': 26.0, 'entailment': 18.0, 'neutral': 13.0})",0.00094564,0.008823228,0.016325452,0.000930327,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 13, 'neutral': 19})",0.009710429,0.472032603,0.421052632,0.472330396,-0.051277764,0.371794872,0.04925776,"defaultdict(<class 'int'>, {'contradiction': 21, 'entailment': 23, 'neutral': 13})",0.013320151,0.546306673,0.561403509,0.546218487,0.015185021,0.551282051,0.010121457,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 16, 'neutral': 18})",0.004937507,0.824350484,0.754385965,0.824759172,-0.070373207,0.782051282,-0.027665317,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 18, 'neutral': 15})",0.00936581,0.869689251,0.824561404,0.869952859,-0.045391456,0.807692308,0.016869096
word,your,4531,"defaultdict(<class 'float'>, {'entailment': 1533.0, 'contradiction': 1332.0, 'neutral': 1666.0})",116,"defaultdict(<class 'float'>, {'contradiction': 28.0, 'entailment': 49.0, 'neutral': 39.0})",0.000918149,0.005466376,0.003973846,0.000914507,"defaultdict(<class 'int'>, {'entailment': 46, 'contradiction': 38, 'neutral': 32})",0.004895616,0.472032603,0.422413793,0.472626044,-0.050212251,0.448979592,-0.026565799,"defaultdict(<class 'int'>, {'contradiction': 40, 'entailment': 58, 'neutral': 18})",0.031088033,0.546306673,0.465517241,0.547272915,-0.081755673,0.469387755,-0.003870514,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 40, 'neutral': 46})",0.000853855,0.824350484,0.784482759,0.824827302,-0.040344543,0.823129252,-0.038646493,"defaultdict(<class 'int'>, {'contradiction': 26, 'entailment': 45, 'neutral': 45})",0.003343445,0.869689251,0.836206897,0.8700897,-0.033882803,0.857142857,-0.020935961
word,live,1321,"defaultdict(<class 'float'>, {'neutral': 497.0, 'contradiction': 414.0, 'entailment': 410.0})",27,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'neutral': 8.0, 'entailment': 12.0})",0.000921596,0.006401463,0.009647682,0.000912747,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 13, 'contradiction': 4})",0.019685726,0.472032603,0.37037037,0.472313036,-0.101942666,0.388888889,-0.018518519,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 7, 'entailment': 10})",0.007925219,0.546306673,0.518518519,0.546383327,-0.027864808,0.5,0.018518519,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 11, 'contradiction': 6})",0.005533087,0.824350484,0.777777778,0.824478954,-0.046701176,0.833333333,-0.055555556,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 10, 'entailment': 10})",0.002616796,0.869689251,0.851851852,0.869738455,-0.017886603,0.888888889,-0.037037037
word,still,3232,"defaultdict(<class 'float'>, {'contradiction': 1200.0, 'neutral': 1071.0, 'entailment': 961.0})",78,"defaultdict(<class 'float'>, {'entailment': 20.0, 'contradiction': 30.0, 'neutral': 28.0})",0.000913305,0.003068157,0.001091677,0.000912308,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 17, 'contradiction': 36})",0.005565262,0.472032603,0.358974359,0.472938277,-0.113963918,0.388888889,-0.02991453,"defaultdict(<class 'int'>, {'neutral': 22, 'contradiction': 44, 'entailment': 12})",0.022610079,0.546306673,0.5,0.546677621,-0.046677621,0.511111111,-0.011111111,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 31, 'contradiction': 31})",0.005976121,0.824350484,0.743589744,0.824997432,-0.081407689,0.755555556,-0.011965812,"defaultdict(<class 'int'>, {'entailment': 18, 'contradiction': 34, 'neutral': 26})",0.003399178,0.869689251,0.858974359,0.869775085,-0.010800726,0.866666667,-0.007692308
word,law,1894,"defaultdict(<class 'float'>, {'contradiction': 569.0, 'entailment': 618.0, 'neutral': 707.0})",34,"defaultdict(<class 'float'>, {'entailment': 12.0, 'neutral': 14.0, 'contradiction': 8.0})",0.000909583,0.005382545,0.002717518,0.000907115,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 10, 'entailment': 15})",0.00897437,0.472032603,0.382352941,0.472344341,-0.0899914,0.404761905,-0.022408964,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 6, 'contradiction': 8})",0.039018048,0.546306673,0.558823529,0.546263163,0.012560366,0.595238095,-0.036414566,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 11, 'contradiction': 14})",0.006866013,0.824350484,0.794117647,0.824455577,-0.03033793,0.80952381,-0.015406162,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 12, 'contradiction': 11})",0.0003594,0.869689251,0.852941176,0.86974747,-0.016806293,0.880952381,-0.028011204
word,government,3237,"defaultdict(<class 'float'>, {'neutral': 1214.0, 'contradiction': 995.0, 'entailment': 1028.0})",75,"defaultdict(<class 'float'>, {'contradiction': 28.0, 'entailment': 25.0, 'neutral': 22.0})",0.000886987,0.001066667,0.004198493,0.000883271,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 20, 'neutral': 35})",0.004331728,0.472032603,0.48,0.471971253,0.008028747,0.464285714,0.015714286,"defaultdict(<class 'int'>, {'contradiction': 26, 'entailment': 28, 'neutral': 21})",0.005175724,0.546306673,0.64,0.545585216,0.094414784,0.607142857,0.032857143,"defaultdict(<class 'int'>, {'contradiction': 26, 'neutral': 28, 'entailment': 21})",0.001182333,0.824350484,0.853333333,0.82412731,0.029206023,0.821428571,0.031904762,"defaultdict(<class 'int'>, {'contradiction': 28, 'entailment': 21, 'neutral': 26})",0.002469934,0.869689251,0.92,0.869301848,0.050698152,0.892857143,0.027142857
word,say,2949,"defaultdict(<class 'float'>, {'neutral': 870.0, 'contradiction': 1085.0, 'entailment': 994.0})",67,"defaultdict(<class 'float'>, {'neutral': 20.0, 'contradiction': 16.0, 'entailment': 31.0})",0.000892839,0.008960174,0.011880734,0.000882294,"defaultdict(<class 'int'>, {'contradiction': 19, 'neutral': 13, 'entailment': 35})",0.018057463,0.472032603,0.417910448,0.472404596,-0.054494148,0.440860215,-0.022949767,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 35, 'neutral': 12})",0.019036788,0.546306673,0.507462687,0.546573656,-0.03911097,0.548387097,-0.04092441,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 19, 'entailment': 29})",0.005779813,0.824350484,0.850746269,0.82416906,0.026577208,0.849462366,0.001283903,"defaultdict(<class 'int'>, {'neutral': 21, 'contradiction': 18, 'entailment': 28})",0.006193481,0.869689251,0.880597015,0.86961428,0.010982735,0.88172043,-0.001123415
word,old,2871,"defaultdict(<class 'float'>, {'contradiction': 851.0, 'neutral': 1058.0, 'entailment': 962.0})",67,"defaultdict(<class 'float'>, {'entailment': 27.0, 'contradiction': 17.0, 'neutral': 23.0})",0.000867926,0.003762283,0.002616599,0.000865658,"defaultdict(<class 'int'>, {'entailment': 25, 'neutral': 25, 'contradiction': 17})",0.001347428,0.472032603,0.47761194,0.471994255,0.005617685,0.49382716,-0.01621522,"defaultdict(<class 'int'>, {'entailment': 29, 'neutral': 16, 'contradiction': 22})",0.010507522,0.546306673,0.611940299,0.54585556,0.066084738,0.592592593,0.019347706,"defaultdict(<class 'int'>, {'entailment': 21, 'neutral': 25, 'contradiction': 21})",0.000306567,0.824350484,0.850746269,0.82416906,0.026577208,0.864197531,-0.013451262,"defaultdict(<class 'int'>, {'entailment': 24, 'neutral': 22, 'contradiction': 21})",0.000890556,0.869689251,0.880597015,0.86961428,0.010982735,0.87654321,0.004053805
word,work,6210,"defaultdict(<class 'float'>, {'neutral': 2320.0, 'contradiction': 1888.0, 'entailment': 2002.0})",131,"defaultdict(<class 'float'>, {'neutral': 41.0, 'entailment': 46.0, 'contradiction': 44.0})",0.000866505,0.000246036,0.002043255,0.000864737,"defaultdict(<class 'int'>, {'neutral': 57, 'entailment': 38, 'contradiction': 36})",0.001966329,0.472032603,0.450381679,0.472325485,-0.021943806,0.442028986,0.008352694,"defaultdict(<class 'int'>, {'entailment': 56, 'contradiction': 47, 'neutral': 28})",0.015841514,0.546306673,0.496183206,0.546984717,-0.050801511,0.485507246,0.01067596,"defaultdict(<class 'int'>, {'neutral': 53, 'entailment': 36, 'contradiction': 42})",0.001367181,0.824350484,0.839694656,0.824142916,0.01555174,0.833333333,0.006361323,"defaultdict(<class 'int'>, {'neutral': 49, 'entailment': 39, 'contradiction': 43})",0.000477544,0.869689251,0.86259542,0.869785213,-0.007189793,0.869565217,-0.006969798
word,school,2065,"defaultdict(<class 'float'>, {'entailment': 693.0, 'neutral': 760.0, 'contradiction': 612.0})",29,"defaultdict(<class 'float'>, {'entailment': 12.0, 'neutral': 9.0, 'contradiction': 8.0})",0.000858668,0.003435064,0.003455688,0.000855706,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 10, 'contradiction': 4})",0.021136775,0.472032603,0.517241379,0.471898631,0.045342749,0.472222222,0.045019157,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 6, 'contradiction': 6})",0.032691851,0.546306673,0.586206897,0.546188432,0.040018464,0.5,0.086206897,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 8, 'contradiction': 10})",0.004895448,0.824350484,0.862068966,0.824238708,0.037830257,0.861111111,0.000957854,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 7, 'contradiction': 9})",0.010773488,0.869689251,0.931034483,0.86950746,0.061527023,0.916666667,0.014367816
word,benefit,1574,"defaultdict(<class 'float'>, {'entailment': 563.0, 'neutral': 551.0, 'contradiction': 460.0})",38,"defaultdict(<class 'float'>, {'neutral': 11.0, 'entailment': 17.0, 'contradiction': 10.0})",0.000853647,0.006617421,0.004321082,0.000849966,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 20, 'contradiction': 5})",0.023728738,0.472032603,0.394736842,0.472333026,-0.077596184,0.411764706,-0.017027864,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 9, 'entailment': 18})",0.009557482,0.546306673,0.578947368,0.54617981,0.032767559,0.529411765,0.049535604,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 16, 'contradiction': 11})",0.002730953,0.824350484,0.815789474,0.824383758,-0.008594284,0.784313725,0.031475748,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 16, 'contradiction': 10})",0.002112774,0.869689251,0.921052632,0.869489618,0.051563013,0.901960784,0.019091847
word,child,2572,"defaultdict(<class 'float'>, {'contradiction': 771.0, 'entailment': 848.0, 'neutral': 953.0})",63,"defaultdict(<class 'float'>, {'entailment': 23.0, 'neutral': 23.0, 'contradiction': 17.0})",0.000841129,0.002015621,0.000853793,0.000840411,"defaultdict(<class 'int'>, {'contradiction': 22, 'entailment': 18, 'neutral': 24})",0.001720572,0.472032603,0.46031746,0.472108285,-0.011790825,0.47826087,-0.017943409,"defaultdict(<class 'int'>, {'contradiction': 31, 'entailment': 19, 'neutral': 14})",0.021282675,0.546306673,0.492063492,0.546657096,-0.054593604,0.47826087,0.013802622,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 23, 'neutral': 22})",0.000574039,0.824350484,0.761904762,0.824753897,-0.062849135,0.768115942,-0.00621118,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 25, 'neutral': 20})",0.002527092,0.869689251,0.80952381,0.870077933,-0.060554123,0.826086957,-0.016563147
word,lawyer,1247,"defaultdict(<class 'float'>, {'neutral': 458.0, 'entailment': 419.0, 'contradiction': 370.0})",32,"defaultdict(<class 'float'>, {'neutral': 11.0, 'entailment': 10.0, 'contradiction': 11.0})",0.000833579,0.000217014,0.001272221,0.000832519,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 8, 'entailment': 10})",0.002745686,0.472032603,0.46875,0.47204334,-0.00329334,0.454545455,0.014204545,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 12, 'contradiction': 5})",0.016589947,0.546306673,0.53125,0.546355924,-0.015105924,0.545454545,-0.014204545,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 9, 'contradiction': 8})",0.005301353,0.824350484,0.71875,0.824695901,-0.105945901,0.727272727,-0.008522727,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 9, 'contradiction': 11})",0.002100452,0.869689251,0.78125,0.869978534,-0.088728534,0.787878788,-0.006628788
word,rate,1606,"defaultdict(<class 'float'>, {'contradiction': 482.0, 'entailment': 529.0, 'neutral': 595.0})",41,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'neutral': 17.0, 'entailment': 13.0})",0.000832891,0.0037015,0.001125516,0.000831954,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 21, 'entailment': 11})",0.010415523,0.472032603,0.512195122,0.471864129,0.040330993,0.509803922,0.0023912,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 12, 'entailment': 14})",0.003965977,0.546306673,0.56097561,0.54624514,0.01473047,0.588235294,-0.027259684,"defaultdict(<class 'int'>, {'neutral': 21, 'contradiction': 8, 'entailment': 12})",0.011862312,0.824350484,0.780487805,0.824534479,-0.044046674,0.803921569,-0.023433764,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 19, 'entailment': 12})",0.004591325,0.869689251,0.902439024,0.869551872,0.032887152,0.901960784,0.00047824
word,cost,3324,"defaultdict(<class 'float'>, {'neutral': 1219.0, 'entailment': 1120.0, 'contradiction': 985.0})",104,"defaultdict(<class 'float'>, {'contradiction': 30.0, 'entailment': 41.0, 'neutral': 33.0})",0.000832475,0.001992932,0.002043099,0.000830776,"defaultdict(<class 'int'>, {'entailment': 47, 'contradiction': 17, 'neutral': 40})",0.014048268,0.472032603,0.528846154,0.471424158,0.057421996,0.520325203,0.008520951,"defaultdict(<class 'int'>, {'entailment': 35, 'contradiction': 30, 'neutral': 39})",4.96E-05,0.546306673,0.519230769,0.546596643,-0.027365874,0.528455285,-0.009224515,"defaultdict(<class 'int'>, {'contradiction': 27, 'entailment': 39, 'neutral': 38})",0.001116021,0.824350484,0.903846154,0.823499125,0.080347029,0.918699187,-0.014853033,"defaultdict(<class 'int'>, {'contradiction': 32, 'entailment': 39, 'neutral': 33})",0.001455625,0.869689251,0.875,0.869632376,0.005367624,0.894308943,-0.019308943
word,them,8034,"defaultdict(<class 'float'>, {'entailment': 2533.0, 'neutral': 3000.0, 'contradiction': 2501.0})",205,"defaultdict(<class 'float'>, {'entailment': 68.0, 'neutral': 77.0, 'contradiction': 60.0})",0.000805834,0.001147465,0.000249346,0.000805633,"defaultdict(<class 'int'>, {'neutral': 84, 'contradiction': 60, 'entailment': 61})",0.00069346,0.472032603,0.453658537,0.472424558,-0.018766021,0.45021645,0.003442086,"defaultdict(<class 'int'>, {'contradiction': 68, 'neutral': 60, 'entailment': 77})",0.003932511,0.546306673,0.546341463,0.546305931,3.55E-05,0.545454545,0.000886918,"defaultdict(<class 'int'>, {'neutral': 86, 'entailment': 64, 'contradiction': 55})",0.001472831,0.824350484,0.83902439,0.824037461,0.014986929,0.835497835,0.003526555,"defaultdict(<class 'int'>, {'neutral': 80, 'contradiction': 58, 'entailment': 67})",0.000483501,0.869689251,0.873170732,0.869614984,0.003555747,0.883116883,-0.009946151
word,least,1050,"defaultdict(<class 'float'>, {'entailment': 386.0, 'contradiction': 313.0, 'neutral': 351.0})",28,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 11.0, 'neutral': 8.0})",0.000806047,0.001984127,0.001381448,0.000804934,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 10, 'contradiction': 8})",0.000292441,0.472032603,0.464285714,0.472054767,-0.007769052,0.454545455,0.00974026,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 15, 'neutral': 5})",0.019939527,0.546306673,0.5,0.546439154,-0.046439154,0.515151515,-0.015151515,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 6, 'neutral': 14})",0.018570783,0.824350484,0.714285714,0.824665372,-0.110379658,0.727272727,-0.012987013,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 9, 'neutral': 10})",0.001183369,0.869689251,0.892857143,0.869622969,0.023234174,0.878787879,0.014069264
word,how,4918,"defaultdict(<class 'float'>, {'entailment': 1739.0, 'neutral': 1736.0, 'contradiction': 1443.0})",144,"defaultdict(<class 'float'>, {'entailment': 55.0, 'contradiction': 39.0, 'neutral': 50.0})",0.00079692,0.002154064,0.000510961,0.000796513,"defaultdict(<class 'int'>, {'contradiction': 37, 'neutral': 53, 'entailment': 54})",0.000840427,0.472032603,0.451388889,0.472339986,-0.020951097,0.466666667,-0.015277778,"defaultdict(<class 'int'>, {'entailment': 59, 'contradiction': 39, 'neutral': 46})",0.001677,0.546306673,0.506944444,0.546892772,-0.039948328,0.515151515,-0.008207071,"defaultdict(<class 'int'>, {'neutral': 54, 'contradiction': 44, 'entailment': 46})",0.00066145,0.824350484,0.826388889,0.824320132,0.002068757,0.818181818,0.008207071,"defaultdict(<class 'int'>, {'neutral': 47, 'entailment': 51, 'contradiction': 46})",0.000537084,0.869689251,0.861111111,0.869816979,-0.008705867,0.878787879,-0.017676768
word,risk,949,"defaultdict(<class 'float'>, {'neutral': 306.0, 'entailment': 353.0, 'contradiction': 290.0})",23,"defaultdict(<class 'float'>, {'entailment': 8.0, 'contradiction': 6.0, 'neutral': 9.0})",0.000793791,0.002940559,0.002749284,0.000791612,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 3, 'entailment': 9})",0.025847499,0.472032603,0.52173913,0.47191585,0.049823281,0.555555556,-0.033816425,"defaultdict(<class 'int'>, {'neutral': 5, 'contradiction': 11, 'entailment': 7})",0.016425132,0.546306673,0.52173913,0.546364379,-0.024625249,0.592592593,-0.070853462,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 8, 'neutral': 8})",0.002616677,0.824350484,0.869565217,0.824244281,0.045320936,0.851851852,0.017713366,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 6, 'neutral': 9})",0.002749284,0.869689251,0.913043478,0.869587418,0.04345606,0.925925926,-0.012882448
word,our,3682,"defaultdict(<class 'float'>, {'entailment': 1172.0, 'contradiction': 1138.0, 'neutral': 1372.0})",81,"defaultdict(<class 'float'>, {'contradiction': 23.0, 'neutral': 35.0, 'entailment': 23.0})",0.000786073,0.004877305,0.001856221,0.000784615,"defaultdict(<class 'int'>, {'contradiction': 20, 'neutral': 41, 'entailment': 21})",0.008277022,0.472032603,0.395061728,0.472673105,-0.077611376,0.419047619,-0.023985891,"defaultdict(<class 'int'>, {'contradiction': 33, 'entailment': 31, 'neutral': 18})",0.014365936,0.546306673,0.49382716,0.546743374,-0.052916213,0.504761905,-0.010934744,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 37, 'entailment': 17})",0.008184078,0.824350484,0.790123457,0.824635299,-0.034511842,0.771428571,0.018694885,"defaultdict(<class 'int'>, {'contradiction': 30, 'neutral': 31, 'entailment': 21})",0.002893094,0.869689251,0.864197531,0.86973495,-0.005537419,0.866666667,-0.002469136
word,into,4040,"defaultdict(<class 'float'>, {'entailment': 1423.0, 'neutral': 1430.0, 'contradiction': 1187.0})",105,"defaultdict(<class 'float'>, {'contradiction': 33.0, 'neutral': 30.0, 'entailment': 42.0})",0.000781473,0.002358277,0.002755095,0.000779323,"defaultdict(<class 'int'>, {'neutral': 30, 'entailment': 50, 'contradiction': 25})",0.00794033,0.472032603,0.485714286,0.471884655,0.013829631,0.523809524,-0.038095238,"defaultdict(<class 'int'>, {'contradiction': 34, 'neutral': 29, 'entailment': 42})",0.003528993,0.546306673,0.514285714,0.546652935,-0.032367221,0.547619048,-0.033333333,"defaultdict(<class 'int'>, {'entailment': 31, 'contradiction': 32, 'neutral': 42})",0.00200903,0.824350484,0.704761905,0.825643666,-0.120881762,0.738095238,-0.033333333,"defaultdict(<class 'int'>, {'contradiction': 32, 'entailment': 39, 'neutral': 34})",0.00051289,0.869689251,0.780952381,0.870648816,-0.089696435,0.785714286,-0.004761905
word,girl,896,"defaultdict(<class 'float'>, {'entailment': 304.0, 'neutral': 326.0, 'contradiction': 266.0})",31,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 10.0, 'contradiction': 10.0})",0.000765085,0.000231241,0.000974241,0.00076434,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 11, 'neutral': 10})",0.000974241,0.472032603,0.612903226,0.471586263,0.141316963,0.636363636,-0.023460411,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 8, 'entailment': 13})",0.0034161,0.546306673,0.516129032,0.546402289,-0.030273257,0.484848485,0.031280547,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 9, 'contradiction': 11})",0.002271614,0.824350484,0.903225806,0.824100572,0.079125234,0.909090909,-0.005865103,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 9, 'contradiction': 10})",0.003123942,0.869689251,0.838709677,0.869787408,-0.031077731,0.848484848,-0.009775171
word,step,565,"defaultdict(<class 'float'>, {'entailment': 205.0, 'contradiction': 168.0, 'neutral': 192.0})",27,"defaultdict(<class 'float'>, {'entailment': 12.0, 'neutral': 9.0, 'contradiction': 6.0})",0.00073581,0.008230453,0.004806849,0.000732281,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 6, 'contradiction': 12})",0.01588844,0.472032603,0.37037037,0.472313036,-0.101942666,0.333333333,0.037037037,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 6, 'contradiction': 5})",0.026724501,0.546306673,0.481481481,0.546485492,-0.065004011,0.472222222,0.009259259,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 10, 'contradiction': 7})",0.00099998,0.824350484,0.925925926,0.82407029,0.101855636,0.916666667,0.009259259,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 10, 'contradiction': 6})",0.003698865,0.869689251,0.962962963,0.869431957,0.093531005,0.944444444,0.018518519
word,just,4650,"defaultdict(<class 'float'>, {'entailment': 1373.0, 'neutral': 1635.0, 'contradiction': 1642.0})",117,"defaultdict(<class 'float'>, {'neutral': 38.0, 'entailment': 38.0, 'contradiction': 41.0})",0.000724831,0.000146103,0.00062006,0.000724382,"defaultdict(<class 'int'>, {'neutral': 44, 'contradiction': 39, 'entailment': 34})",0.000357399,0.472032603,0.376068376,0.473190349,-0.097121972,0.365853659,0.010214718,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 45, 'contradiction': 50})",0.017304866,0.546306673,0.538461538,0.54640132,-0.007939781,0.536585366,0.001876173,"defaultdict(<class 'int'>, {'neutral': 45, 'entailment': 38, 'contradiction': 34})",0.00224183,0.824350484,0.811965812,0.824499897,-0.012534085,0.821138211,-0.009172399,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 43, 'contradiction': 39})",0.003174314,0.869689251,0.88034188,0.869560734,0.010781146,0.886178862,-0.005836981
word,tax,1670,"defaultdict(<class 'float'>, {'neutral': 620.0, 'entailment': 531.0, 'contradiction': 519.0})",61,"defaultdict(<class 'float'>, {'neutral': 17.0, 'contradiction': 20.0, 'entailment': 24.0})",0.000727726,0.002209681,0.005427429,0.000723787,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 18, 'contradiction': 18})",0.000791794,0.472032603,0.459016393,0.472114005,-0.013097611,0.444444444,0.014571949,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 25, 'contradiction': 18})",0.005190584,0.546306673,0.508196721,0.546545007,-0.038348286,0.541666667,-0.033469945,"defaultdict(<class 'int'>, {'neutral': 24, 'entailment': 19, 'contradiction': 18})",0.000279328,0.824350484,0.672131148,0.82530244,-0.153171292,0.708333333,-0.036202186,"defaultdict(<class 'int'>, {'neutral': 20, 'contradiction': 21, 'entailment': 20})",0.001139685,0.869689251,0.852459016,0.869797006,-0.01733799,0.875,-0.022540984
word,winter,515,"defaultdict(<class 'float'>, {'neutral': 186.0, 'entailment': 153.0, 'contradiction': 176.0})",20,"defaultdict(<class 'float'>, {'neutral': 8.0, 'entailment': 6.0, 'contradiction': 6.0})",0.000719724,0.002222222,0.001178541,0.000718877,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 11, 'entailment': 2})",0.037888975,0.472032603,0.4,0.472179684,-0.072179684,0.416666667,-0.016666667,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 8, 'contradiction': 6})",0.005908292,0.546306673,0.8,0.545788668,0.254211332,0.75,0.05,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 7, 'contradiction': 7})",0.002524129,0.824350484,0.85,0.824298111,0.025701889,0.875,-0.025,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 6, 'contradiction': 7})",7.20E-05,0.869689251,0.85,0.869729454,-0.019729454,0.875,-0.025
word,program,3369,"defaultdict(<class 'float'>, {'neutral': 1069.0, 'entailment': 1250.0, 'contradiction': 1050.0})",93,"defaultdict(<class 'float'>, {'entailment': 40.0, 'contradiction': 29.0, 'neutral': 24.0})",0.00071582,0.005164374,0.002617684,0.000713948,"defaultdict(<class 'int'>, {'entailment': 37, 'contradiction': 29, 'neutral': 28})",0.000324323,0.472032603,0.483870968,0.471919358,0.01195161,0.475,0.008870968,"defaultdict(<class 'int'>, {'contradiction': 31, 'neutral': 30, 'entailment': 33})",0.000267382,0.546306673,0.591397849,0.545875334,0.045522515,0.566666667,0.024731183,"defaultdict(<class 'int'>, {'neutral': 33, 'entailment': 34, 'contradiction': 27})",0.000705383,0.824350484,0.827956989,0.824315984,0.003641005,0.825,0.002956989,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 39, 'contradiction': 28})",0.001064474,0.869689251,0.913978495,0.869265583,0.044712911,0.9,0.013978495
word,top,903,"defaultdict(<class 'float'>, {'neutral': 317.0, 'contradiction': 267.0, 'entailment': 319.0})",20,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'neutral': 7.0, 'entailment': 7.0})",0.000709664,0.000555556,1.20E-05,0.000709656,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 11, 'contradiction': 4})",0.019712564,0.472032603,0.6,0.471771312,0.128228688,0.619047619,-0.019047619,"defaultdict(<class 'int'>, {'contradiction': 5, 'neutral': 9, 'entailment': 6})",0.005107589,0.546306673,0.5,0.546401225,-0.046401225,0.523809524,-0.023809524,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 6, 'entailment': 6})",0.006014382,0.824350484,0.9,0.824196018,0.075803982,0.904761905,-0.004761905,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 6, 'entailment': 7})",0.002149398,0.869689251,0.9,0.869627361,0.030372639,0.904761905,-0.004761905
word,went,1964,"defaultdict(<class 'float'>, {'entailment': 727.0, 'contradiction': 606.0, 'neutral': 631.0})",47,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'entailment': 22.0, 'neutral': 14.0})",0.000705215,0.00975806,0.005653796,0.000701239,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 8, 'entailment': 21})",0.013290689,0.472032603,0.404255319,0.472358722,-0.068103403,0.439393939,-0.03513862,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 24, 'neutral': 10})",0.011612683,0.546306673,0.553191489,0.546273546,0.006917943,0.560606061,-0.007414571,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 22, 'neutral': 14})",0.005653796,0.824350484,0.893617021,0.824017199,0.069599822,0.863636364,0.029980658,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 11, 'neutral': 14})",0.005653796,0.869689251,0.872340426,0.869676495,0.002663931,0.848484848,0.023855577
word,river,713,"defaultdict(<class 'float'>, {'entailment': 264.0, 'neutral': 228.0, 'contradiction': 221.0})",34,"defaultdict(<class 'float'>, {'neutral': 10.0, 'entailment': 15.0, 'contradiction': 9.0})",0.000698093,0.005959246,0.002711083,0.000696203,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 10, 'contradiction': 13})",0.004088294,0.472032603,0.529411765,0.471833146,0.057578619,0.577777778,-0.048366013,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 8, 'contradiction': 6})",0.025004524,0.546306673,0.588235294,0.546160924,0.04207437,0.622222222,-0.033986928,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 11, 'contradiction': 12})",0.001490437,0.824350484,0.823529412,0.824353338,-0.000823926,0.866666667,-0.043137255,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 12, 'contradiction': 11})",0.000181941,0.869689251,0.852941176,0.86974747,-0.016806293,0.888888889,-0.035947712
word,wa,48038,"defaultdict(<class 'float'>, {'neutral': 17787.0, 'entailment': 15282.0, 'contradiction': 14969.0})",1263,"defaultdict(<class 'float'>, {'contradiction': 397.0, 'neutral': 459.0, 'entailment': 407.0})",0.000689211,0.000463065,2.56E-05,0.000689193,"defaultdict(<class 'int'>, {'contradiction': 371, 'neutral': 527, 'entailment': 375})",0.001004358,0.472032603,0.44101346,0.476613658,-0.035600198,0.441539579,-0.000526119,"defaultdict(<class 'int'>, {'contradiction': 419, 'neutral': 435, 'entailment': 419})",0.000453336,0.546306673,0.54631829,0.546304958,1.33E-05,0.546114742,0.000203548,"defaultdict(<class 'int'>, {'neutral': 505, 'contradiction': 399, 'entailment': 369})",0.000557527,0.824350484,0.824228029,0.824368569,-0.00014054,0.825708061,-0.001480032,"defaultdict(<class 'int'>, {'contradiction': 402, 'entailment': 405, 'neutral': 466})",1.30E-05,0.869689251,0.871733967,0.869387278,0.002346689,0.875816993,-0.004083027
word,increase,1155,"defaultdict(<class 'float'>, {'entailment': 359.0, 'contradiction': 368.0, 'neutral': 428.0})",41,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'entailment': 18.0, 'neutral': 17.0})",0.000703135,0.017582127,0.022469669,0.000687512,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 22, 'entailment': 11})",0.015915244,0.472032603,0.512195122,0.471864129,0.040330993,0.462962963,0.049232159,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 13, 'neutral': 16})",0.000417947,0.546306673,0.512195122,0.546449765,-0.034254643,0.518518519,-0.006323397,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 13, 'contradiction': 8})",0.011526063,0.824350484,0.829268293,0.824329855,0.004938438,0.851851852,-0.022583559,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 14, 'neutral': 18})",0.006397917,0.869689251,0.804878049,0.869961121,-0.065083073,0.851851852,-0.046973803
word,keep,1733,"defaultdict(<class 'float'>, {'entailment': 533.0, 'neutral': 640.0, 'contradiction': 560.0})",41,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'neutral': 18.0, 'entailment': 10.0})",0.000687321,0.006477626,0.003360846,0.000685014,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 12, 'neutral': 18})",0.002870914,0.472032603,0.365853659,0.472478003,-0.106624344,0.333333333,0.032520325,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 15, 'neutral': 16})",0.00418468,0.546306673,0.414634146,0.546859014,-0.132224867,0.444444444,-0.029810298,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 22, 'entailment': 7})",0.018067778,0.824350484,0.804878049,0.824432167,-0.019554118,0.796296296,0.008581752,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 20, 'entailment': 10})",0.007223684,0.869689251,0.829268293,0.869858809,-0.040590516,0.851851852,-0.022583559
word,cold,613,"defaultdict(<class 'float'>, {'contradiction': 213.0, 'entailment': 182.0, 'neutral': 218.0})",27,"defaultdict(<class 'float'>, {'entailment': 9.0, 'contradiction': 8.0, 'neutral': 10.0})",0.000674764,0.000914495,0.001619764,0.000673672,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 8, 'neutral': 14})",0.020192823,0.472032603,0.37037037,0.472313036,-0.101942666,0.4,-0.02962963,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 10, 'neutral': 7})",0.00600059,0.546306673,0.62962963,0.546076829,0.083552801,0.666666667,-0.037037037,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 8, 'contradiction': 8})",0.001897355,0.824350484,0.62962963,0.824887617,-0.195257988,0.666666667,-0.037037037,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 6, 'contradiction': 12})",0.00585158,0.869689251,0.703703704,0.870147119,-0.166443415,0.733333333,-0.02962963
word,deal,1006,"defaultdict(<class 'float'>, {'entailment': 307.0, 'contradiction': 329.0, 'neutral': 370.0})",27,"defaultdict(<class 'float'>, {'neutral': 10.0, 'contradiction': 7.0, 'entailment': 10.0})",0.00067345,0.002743484,0.00354123,0.000671069,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 8, 'entailment': 5})",0.020277874,0.472032603,0.444444444,0.472108705,-0.02766426,0.4,0.044444444,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 10, 'entailment': 10})",0.00354123,0.546306673,0.407407407,0.546689824,-0.139282417,0.433333333,-0.025925926,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 8, 'entailment': 9})",0.000692112,0.824350484,0.814814815,0.824376788,-0.009561973,0.8,0.014814815,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 7, 'entailment': 10})",0.00354123,0.869689251,0.888888889,0.869636289,0.0192526,0.866666667,0.022222222
word,',2036,"defaultdict(<class 'float'>, {'entailment': 752.0, 'contradiction': 629.0, 'neutral': 655.0})",59,"defaultdict(<class 'float'>, {'contradiction': 20.0, 'neutral': 12.0, 'entailment': 27.0})",0.00067584,0.010788726,0.009431372,0.000669496,"defaultdict(<class 'int'>, {'entailment': 28, 'neutral': 16, 'contradiction': 16})",0.004904381,0.472032603,0.457627119,0.472119721,-0.014492603,0.407407407,0.050219711,"defaultdict(<class 'int'>, {'entailment': 28, 'neutral': 16, 'contradiction': 16})",0.004904381,0.546306673,0.576271186,0.546125461,0.030145725,0.530864198,0.045406989,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 20, 'entailment': 25})",0.003198705,0.824350484,0.86440678,0.824108241,0.040298539,0.802469136,0.061937644,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 21, 'entailment': 27})",0.009792037,0.869689251,0.881355932,0.869618696,0.011737236,0.839506173,0.041849759
word,show,2832,"defaultdict(<class 'float'>, {'neutral': 1020.0, 'entailment': 967.0, 'contradiction': 845.0})",83,"defaultdict(<class 'float'>, {'neutral': 30.0, 'entailment': 27.0, 'contradiction': 26.0})",0.000669391,0.000419348,0.000188891,0.000669265,"defaultdict(<class 'int'>, {'neutral': 36, 'entailment': 31, 'contradiction': 16})",0.00778696,0.472032603,0.469879518,0.472050966,-0.002171448,0.444444444,0.025435074,"defaultdict(<class 'int'>, {'neutral': 29, 'entailment': 21, 'contradiction': 33})",0.006890685,0.546306673,0.469879518,0.546958487,-0.077078969,0.488888889,-0.019009371,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 25, 'neutral': 33})",0.001096149,0.824350484,0.807228916,0.824496506,-0.017267591,0.811111111,-0.003882195,"defaultdict(<class 'int'>, {'contradiction': 27, 'entailment': 25, 'neutral': 31})",0.00098183,0.869689251,0.855421687,0.869810933,-0.014389246,0.866666667,-0.01124498
word,college,844,"defaultdict(<class 'float'>, {'contradiction': 259.0, 'entailment': 274.0, 'neutral': 311.0})",24,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 8.0, 'neutral': 6.0})",0.000670408,0.00462963,0.009919785,0.00066379,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 10, 'neutral': 7})",0.005199453,0.472032603,0.416666667,0.472168318,-0.055501651,0.4,0.016666667,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 12, 'neutral': 4})",0.029173309,0.546306673,0.541666667,0.546318047,-0.004651381,0.566666667,-0.025,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 6, 'neutral': 8})",0.007052568,0.824350484,0.75,0.824532734,-0.074532734,0.766666667,-0.016666667,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 8, 'neutral': 6})",0.009919785,0.869689251,0.833333333,0.869778368,-0.036445035,0.866666667,-0.033333333
word,change,2935,"defaultdict(<class 'float'>, {'entailment': 980.0, 'neutral': 1070.0, 'contradiction': 885.0})",61,"defaultdict(<class 'float'>, {'entailment': 24.0, 'neutral': 21.0, 'contradiction': 16.0})",0.000662341,0.002926334,0.002048532,0.000660986,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 24, 'contradiction': 10})",0.013432522,0.472032603,0.393442623,0.472524093,-0.07908147,0.388888889,0.004553734,"defaultdict(<class 'int'>, {'entailment': 22, 'neutral': 22, 'contradiction': 17})",0.000487902,0.546306673,0.573770492,0.546134919,0.027635573,0.569444444,0.004326047,"defaultdict(<class 'int'>, {'entailment': 22, 'neutral': 22, 'contradiction': 17})",0.000487902,0.824350484,0.885245902,0.823969653,0.061276248,0.875,0.010245902,"defaultdict(<class 'int'>, {'entailment': 24, 'neutral': 18, 'contradiction': 19})",0.00309337,0.869689251,0.885245902,0.869591962,0.015653939,0.875,0.010245902
word,place,4146,"defaultdict(<class 'float'>, {'contradiction': 1234.0, 'entailment': 1460.0, 'neutral': 1452.0})",118,"defaultdict(<class 'float'>, {'neutral': 43.0, 'contradiction': 31.0, 'entailment': 44.0})",0.00063776,0.002505666,0.000763239,0.000637274,"defaultdict(<class 'int'>, {'neutral': 42, 'contradiction': 30, 'entailment': 47})",0.0015603,0.472032603,0.449152542,0.472311024,-0.023158482,0.439393939,0.009758603,"defaultdict(<class 'int'>, {'neutral': 35, 'contradiction': 36, 'entailment': 48})",0.002101177,0.546306673,0.483050847,0.547076415,-0.064025568,0.515151515,-0.032100668,"defaultdict(<class 'int'>, {'neutral': 59, 'entailment': 35, 'contradiction': 25})",0.011391872,0.824350484,0.796610169,0.824688048,-0.028077878,0.810606061,-0.013995891,"defaultdict(<class 'int'>, {'neutral': 45, 'contradiction': 33, 'entailment': 41})",0.000468343,0.869689251,0.838983051,0.870062906,-0.031079855,0.833333333,0.005649718
word,standard,1391,"defaultdict(<class 'float'>, {'entailment': 510.0, 'neutral': 456.0, 'contradiction': 425.0})",50,"defaultdict(<class 'float'>, {'entailment': 23.0, 'contradiction': 16.0, 'neutral': 11.0})",0.000637536,0.009688889,0.008065228,0.000632414,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 9, 'entailment': 23})",0.011225198,0.472032603,0.3,0.472913466,-0.172913466,0.347826087,-0.047826087,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 13, 'entailment': 23})",0.00450066,0.546306673,0.48,0.546646185,-0.066646185,0.47826087,0.00173913,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 16, 'neutral': 15})",0.000451695,0.824350484,0.84,0.824270353,0.015729647,0.855072464,-0.015072464,"defaultdict(<class 'int'>, {'entailment': 23, 'contradiction': 16, 'neutral': 11})",0.008065228,0.869689251,0.92,0.869431644,0.050568356,0.913043478,0.006956522
word,u,3245,"defaultdict(<class 'float'>, {'entailment': 1111.0, 'contradiction': 971.0, 'neutral': 1163.0})",113,"defaultdict(<class 'float'>, {'contradiction': 36.0, 'entailment': 41.0, 'neutral': 36.0})",0.000624331,0.000435081,0.000885711,0.000623778,"defaultdict(<class 'int'>, {'entailment': 37, 'neutral': 49, 'contradiction': 28})",0.00306045,0.472032603,0.451327434,0.472273758,-0.020946324,0.455284553,-0.003957119,"defaultdict(<class 'int'>, {'neutral': 35, 'contradiction': 30, 'entailment': 49})",0.004052928,0.546306673,0.433628319,0.547619048,-0.113990729,0.447154472,-0.013526153,"defaultdict(<class 'int'>, {'entailment': 39, 'neutral': 42, 'contradiction': 33})",7.50E-05,0.824350484,0.769911504,0.824984539,-0.055073035,0.772357724,-0.002446219,"defaultdict(<class 'int'>, {'entailment': 45, 'contradiction': 34, 'neutral': 35})",0.001923981,0.869689251,0.840707965,0.870026799,-0.029318834,0.845528455,-0.004820491
word,area,3119,"defaultdict(<class 'float'>, {'neutral': 1140.0, 'contradiction': 949.0, 'entailment': 1030.0})",57,"defaultdict(<class 'float'>, {'neutral': 12.0, 'contradiction': 22.0, 'entailment': 23.0})",0.00062981,0.00759208,0.014809037,0.000620551,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 20, 'entailment': 16})",0.002611774,0.472032603,0.561403509,0.471510555,0.089892953,0.52173913,0.039664378,"defaultdict(<class 'int'>, {'contradiction': 27, 'neutral': 11, 'entailment': 19})",0.022845429,0.546306673,0.578947368,0.546116007,0.032831361,0.550724638,0.028222731,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 22, 'entailment': 21})",0.008863576,0.824350484,0.877192982,0.824041812,0.053151171,0.869565217,0.007627765,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 20, 'entailment': 19})",0.001741098,0.869689251,0.789473684,0.870157819,-0.080684135,0.782608696,0.006864989
word,men,1612,"defaultdict(<class 'float'>, {'entailment': 510.0, 'contradiction': 508.0, 'neutral': 594.0})",46,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'neutral': 20.0, 'entailment': 13.0})",0.000618124,0.005145978,0.00228839,0.000616711,"defaultdict(<class 'int'>, {'neutral': 21, 'entailment': 11, 'contradiction': 14})",0.005094114,0.472032603,0.586956522,0.471491453,0.115465069,0.566666667,0.020289855,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 10, 'entailment': 18})",0.013896712,0.546306673,0.456521739,0.54672945,-0.090207711,0.483333333,-0.026811594,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 21, 'contradiction': 13})",0.004132204,0.824350484,0.782608696,0.824547037,-0.041938341,0.75,0.032608696,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 13, 'contradiction': 14})",0.001158586,0.869689251,0.869565217,0.869689835,-0.000124618,0.883333333,-0.013768116
word,mean,1240,"defaultdict(<class 'float'>, {'contradiction': 375.0, 'entailment': 415.0, 'neutral': 450.0})",20,"defaultdict(<class 'float'>, {'entailment': 6.0, 'neutral': 7.0, 'contradiction': 7.0})",0.00061062,0.000555556,0.001400579,0.000609765,"defaultdict(<class 'int'>, {'entailment': 4, 'neutral': 7, 'contradiction': 9})",0.015915044,0.472032603,0.5,0.471975498,0.028024502,0.523809524,-0.023809524,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 8, 'neutral': 5})",0.007551513,0.546306673,0.6,0.546197039,0.053802961,0.619047619,-0.019047619,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 8, 'contradiction': 5})",0.001782275,0.824350484,0.8,0.824400204,-0.024400204,0.80952381,-0.00952381,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 9, 'contradiction': 5})",0.004056742,0.869689251,0.65,0.870137825,-0.220137825,0.666666667,-0.016666667
word,he,22052,"defaultdict(<class 'float'>, {'neutral': 8108.0, 'entailment': 6904.0, 'contradiction': 7040.0})",535,"defaultdict(<class 'float'>, {'entailment': 162.0, 'contradiction': 174.0, 'neutral': 199.0})",0.000596062,0.000829961,6.30E-05,0.000596025,"defaultdict(<class 'int'>, {'neutral': 210, 'entailment': 149, 'contradiction': 180})",0.000811325,0.472032603,0.487850467,0.47112069,0.016729778,0.49078727,-0.002936802,"defaultdict(<class 'int'>, {'neutral': 178, 'entailment': 199, 'contradiction': 162})",0.001798624,0.546306673,0.53271028,0.547090517,-0.014380237,0.539363484,-0.006653204,"defaultdict(<class 'int'>, {'neutral': 209, 'contradiction': 183, 'entailment': 147})",0.000984823,0.824350484,0.844859813,0.823168103,0.02169171,0.840871022,0.003988791,"defaultdict(<class 'int'>, {'entailment': 156, 'contradiction': 183, 'neutral': 200})",0.000392061,0.869689251,0.880373832,0.869073276,0.011300556,0.877721943,0.002651889
word,island,1817,"defaultdict(<class 'float'>, {'contradiction': 589.0, 'entailment': 666.0, 'neutral': 562.0})",41,"defaultdict(<class 'float'>, {'entailment': 17.0, 'neutral': 13.0, 'contradiction': 11.0})",0.000588085,0.0037015,0.002083921,0.000586861,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 13, 'entailment': 13})",0.001549887,0.472032603,0.317073171,0.472682627,-0.155609457,0.392156863,-0.075083692,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 11, 'contradiction': 10})",0.007890563,0.546306673,0.463414634,0.546654389,-0.083239755,0.490196078,-0.026781444,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 17, 'contradiction': 11})",0.006059772,0.824350484,0.804878049,0.824432167,-0.019554118,0.803921569,0.00095648,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 19, 'contradiction': 11})",0.012871481,0.869689251,0.829268293,0.869858809,-0.040590516,0.843137255,-0.013868962
word,am,2708,"defaultdict(<class 'float'>, {'contradiction': 876.0, 'entailment': 992.0, 'neutral': 840.0})",83,"defaultdict(<class 'float'>, {'contradiction': 25.0, 'neutral': 26.0, 'entailment': 32.0})",0.000573581,0.001387074,0.000325324,0.000573395,"defaultdict(<class 'int'>, {'entailment': 30, 'neutral': 27, 'contradiction': 26})",0.000139099,0.472032603,0.373493976,0.472872996,-0.09937902,0.385416667,-0.011922691,"defaultdict(<class 'int'>, {'entailment': 46, 'neutral': 15, 'contradiction': 22})",0.019746141,0.546306673,0.554216867,0.546239211,0.007977657,0.5625,-0.008283133,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 28, 'entailment': 30})",0.000491712,0.824350484,0.855421687,0.824085491,0.031336196,0.854166667,0.00125502,"defaultdict(<class 'int'>, {'contradiction': 26, 'neutral': 28, 'entailment': 29})",0.000425999,0.869689251,0.891566265,0.869502672,0.022063593,0.864583333,0.026982932
word,put,1789,"defaultdict(<class 'float'>, {'contradiction': 536.0, 'entailment': 630.0, 'neutral': 623.0})",52,"defaultdict(<class 'float'>, {'neutral': 20.0, 'entailment': 18.0, 'contradiction': 14.0})",0.000571226,0.002301118,0.000870224,0.00057073,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 19, 'entailment': 18})",0.000168702,0.472032603,0.5,0.471883642,0.028116358,0.45,0.05,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 17, 'contradiction': 22})",0.00958525,0.546306673,0.480769231,0.546655741,-0.06588651,0.483333333,-0.002564103,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 16, 'entailment': 17})",0.000364273,0.824350484,0.826923077,0.824336782,0.002586295,0.8,0.026923077,"defaultdict(<class 'int'>, {'neutral': 20, 'contradiction': 15, 'entailment': 17})",0.000738788,0.869689251,0.903846154,0.869507324,0.03433883,0.9,0.003846154
word,going,3532,"defaultdict(<class 'float'>, {'contradiction': 1095.0, 'entailment': 1144.0, 'neutral': 1293.0})",92,"defaultdict(<class 'float'>, {'contradiction': 27.0, 'entailment': 35.0, 'neutral': 30.0})",0.0005683,0.001286494,0.001827326,0.000567262,"defaultdict(<class 'int'>, {'contradiction': 32, 'neutral': 30, 'entailment': 30})",0.001123301,0.472032603,0.52173913,0.471562275,0.050176855,0.514285714,0.007453416,"defaultdict(<class 'int'>, {'contradiction': 33, 'entailment': 41, 'neutral': 18})",0.018855793,0.546306673,0.489130435,0.546847681,-0.057717246,0.514285714,-0.02515528,"defaultdict(<class 'int'>, {'contradiction': 33, 'entailment': 30, 'neutral': 29})",0.001838535,0.824350484,0.826086957,0.824334053,0.001752903,0.828571429,-0.002484472,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 33, 'neutral': 29})",0.001495399,0.869689251,0.869565217,0.869690425,-0.000125207,0.866666667,0.002898551
word,station,574,"defaultdict(<class 'float'>, {'neutral': 200.0, 'entailment': 202.0, 'contradiction': 172.0})",25,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 9.0, 'entailment': 6.0})",0.000569254,0.004622222,0.008979932,0.000564165,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 7, 'neutral': 7})",0.004487665,0.472032603,0.44,0.472114402,-0.032114402,0.433333333,0.006666667,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 5, 'contradiction': 6})",0.023796857,0.546306673,0.56,0.546271706,0.013728294,0.5,0.06,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 10, 'entailment': 5})",0.015089585,0.824350484,0.88,0.824208376,0.055791624,0.833333333,0.046666667,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 9, 'entailment': 5})",0.017335538,0.869689251,0.88,0.869662921,0.010337079,0.833333333,0.046666667
word,french,848,"defaultdict(<class 'float'>, {'entailment': 310.0, 'neutral': 276.0, 'contradiction': 262.0})",22,"defaultdict(<class 'float'>, {'entailment': 7.0, 'contradiction': 9.0, 'neutral': 6.0})",0.000564901,0.003213958,0.005487757,0.000561809,"defaultdict(<class 'int'>, {'entailment': 5, 'neutral': 6, 'contradiction': 11})",0.020689674,0.472032603,0.5,0.471969774,0.028030226,0.518518519,-0.018518519,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 4, 'contradiction': 9})",0.014424065,0.546306673,0.409090909,0.546614929,-0.13752402,0.444444444,-0.035353535,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 4, 'entailment': 9})",0.011325892,0.824350484,0.636363636,0.824772797,-0.188409161,0.703703704,-0.067340067,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 8, 'contradiction': 8})",0.002277746,0.869689251,0.727272727,0.87000919,-0.142736463,0.777777778,-0.050505051
word,village,861,"defaultdict(<class 'float'>, {'entailment': 305.0, 'neutral': 297.0, 'contradiction': 259.0})",43,"defaultdict(<class 'float'>, {'entailment': 15.0, 'contradiction': 13.0, 'neutral': 15.0})",0.000543175,0.00048074,1.68E-05,0.000543165,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 11, 'neutral': 23})",0.018445615,0.472032603,0.465116279,0.472063037,-0.006946758,0.466666667,-0.001550388,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 16, 'neutral': 7})",0.02569756,0.546306673,0.558139535,0.546254605,0.01188493,0.555555556,0.002583979,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 12, 'neutral': 17})",0.001364496,0.824350484,0.813953488,0.824396234,-0.010442746,0.822222222,-0.008268734,"defaultdict(<class 'int'>, {'entailment': 18, 'contradiction': 10, 'neutral': 15})",0.003536777,0.869689251,0.837209302,0.869832174,-0.032622871,0.844444444,-0.007235142
word,under,1512,"defaultdict(<class 'float'>, {'entailment': 548.0, 'contradiction': 502.0, 'neutral': 462.0})",36,"defaultdict(<class 'float'>, {'entailment': 16.0, 'contradiction': 14.0, 'neutral': 6.0})",0.000540065,0.014403292,0.013575557,0.000532783,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 9, 'entailment': 15})",0.004145217,0.472032603,0.472222222,0.472031905,0.000190317,0.458333333,0.013888889,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 11, 'entailment': 16})",0.0037532,0.546306673,0.5,0.546477145,-0.046477145,0.5,0,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 9, 'entailment': 11})",0.006688022,0.824350484,0.805555556,0.824419675,-0.018864119,0.75,0.055555556,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 14, 'entailment': 13})",0.002514896,0.869689251,0.833333333,0.86982309,-0.036489757,0.8125,0.020833333
word,site,1337,"defaultdict(<class 'float'>, {'contradiction': 425.0, 'entailment': 489.0, 'neutral': 423.0})",32,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 10.0, 'entailment': 12.0})",0.000525605,0.000868056,4.64E-05,0.000525581,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 11, 'contradiction': 8})",0.002848439,0.472032603,0.34375,0.472452213,-0.128702213,0.361111111,-0.017361111,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 8, 'contradiction': 7})",0.01423181,0.546306673,0.5,0.546458142,-0.046458142,0.5,0,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 12, 'entailment': 8})",0.007894519,0.824350484,0.84375,0.824287029,0.019462971,0.861111111,-0.017361111,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 14, 'entailment': 9})",0.008212631,0.869689251,0.875,0.86967188,0.00532812,0.888888889,-0.013888889
word,service,3840,"defaultdict(<class 'float'>, {'entailment': 1402.0, 'contradiction': 1198.0, 'neutral': 1240.0})",120,"defaultdict(<class 'float'>, {'neutral': 34.0, 'contradiction': 34.0, 'entailment': 52.0})",0.000524631,0.005,0.002450697,0.000523347,"defaultdict(<class 'int'>, {'contradiction': 27, 'neutral': 32, 'entailment': 61})",0.010779854,0.472032603,0.533333333,0.471273853,0.062059481,0.493589744,0.03974359,"defaultdict(<class 'int'>, {'neutral': 33, 'contradiction': 34, 'entailment': 53})",0.003124949,0.546306673,0.591666667,0.545745229,0.045921437,0.58974359,0.001923077,"defaultdict(<class 'int'>, {'neutral': 40, 'contradiction': 34, 'entailment': 46})",0.000497083,0.824350484,0.841666667,0.824136153,0.017530514,0.852564103,-0.010897436,"defaultdict(<class 'int'>, {'neutral': 30, 'contradiction': 34, 'entailment': 56})",0.005779161,0.869689251,0.858333333,0.869829809,-0.011496476,0.871794872,-0.013461538
word,idea,1911,"defaultdict(<class 'float'>, {'neutral': 647.0, 'entailment': 579.0, 'contradiction': 685.0})",39,"defaultdict(<class 'float'>, {'contradiction': 18.0, 'neutral': 9.0, 'entailment': 12.0})",0.000526481,0.009204471,0.008391107,0.000522082,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 13, 'neutral': 7})",0.017691827,0.472032603,0.564102564,0.471665303,0.092437261,0.481481481,0.082621083,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 15, 'neutral': 4})",0.042577895,0.546306673,0.615384615,0.546031097,0.069353519,0.537037037,0.078347578,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 17, 'neutral': 10})",0.004744934,0.824350484,0.897435897,0.82405892,0.073376978,0.87037037,0.027065527,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 11, 'entailment': 11})",0.003366336,0.869689251,0.846153846,0.869783142,-0.023629296,0.851851852,-0.005698006
word,bill,868,"defaultdict(<class 'float'>, {'entailment': 279.0, 'neutral': 317.0, 'contradiction': 272.0})",29,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 11.0, 'entailment': 8.0})",0.000518817,0.00184965,0.001312843,0.000518136,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 7, 'entailment': 10})",0.010048385,0.472032603,0.586206897,0.471694257,0.114512639,0.575757576,0.010449321,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 12, 'entailment': 10})",0.003305367,0.546306673,0.482758621,0.546494993,-0.063736372,0.484848485,-0.002089864,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 11, 'entailment': 7})",0.004494845,0.824350484,0.862068966,0.824238708,0.037830257,0.848484848,0.013584117,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 11, 'entailment': 8})",0.001312843,0.869689251,0.931034483,0.86950746,0.061527023,0.939393939,-0.008359457
word,about,13088,"defaultdict(<class 'float'>, {'contradiction': 4382.0, 'entailment': 3989.0, 'neutral': 4717.0})",306,"defaultdict(<class 'float'>, {'contradiction': 110.0, 'entailment': 94.0, 'neutral': 102.0})",0.000516753,0.000455665,0.000485699,0.000516502,"defaultdict(<class 'int'>, {'contradiction': 109, 'neutral': 123, 'entailment': 74})",0.002548805,0.472032603,0.450980392,0.472710064,-0.021729672,0.466666667,-0.015686275,"defaultdict(<class 'int'>, {'contradiction': 117, 'neutral': 81, 'entailment': 108})",0.005348047,0.546306673,0.565359477,0.545693553,0.019665924,0.560606061,0.004753417,"defaultdict(<class 'int'>, {'contradiction': 114, 'neutral': 105, 'entailment': 87})",0.000787418,0.824350484,0.81372549,0.824692397,-0.010966906,0.806060606,0.007664884,"defaultdict(<class 'int'>, {'entailment': 86, 'contradiction': 116, 'neutral': 104})",0.001078011,0.869689251,0.885620915,0.86917657,0.016444345,0.872727273,0.012893642
word,set,1190,"defaultdict(<class 'float'>, {'entailment': 426.0, 'neutral': 403.0, 'contradiction': 361.0})",30,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 10.0, 'neutral': 10.0})",0.00051142,0,0.000583174,0.000511122,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 8, 'neutral': 10})",0.006689832,0.472032603,0.533333333,0.47184466,0.061488673,0.533333333,0,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 10, 'neutral': 8})",0.003080846,0.546306673,0.266666667,0.547164027,-0.28049736,0.266666667,0,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 8, 'neutral': 12})",0.004977319,0.824350484,0.866666667,0.824220746,0.042445921,0.866666667,0,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 10, 'neutral': 9})",0.002302584,0.869689251,0.966666667,0.869391926,0.09727474,0.966666667,0
word,saving,1558,"defaultdict(<class 'float'>, {'contradiction': 491.0, 'neutral': 498.0, 'entailment': 569.0})",59,"defaultdict(<class 'float'>, {'neutral': 13.0, 'contradiction': 18.0, 'entailment': 28.0})",0.000511483,0.011171758,0.008202994,0.000507305,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 16, 'entailment': 30})",0.011315718,0.472032603,0.525423729,0.471709717,0.053714012,0.535714286,-0.010290557,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 16, 'entailment': 28})",0.006263028,0.546306673,0.525423729,0.546432964,-0.021009236,0.547619048,-0.022195319,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 19, 'entailment': 23})",0.000627779,0.824350484,0.881355932,0.82400574,0.057350192,0.880952381,0.000403551,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 19, 'entailment': 26})",0.004843455,0.869689251,0.915254237,0.869413694,0.045840543,0.904761905,0.010492333
word,you,26589,"defaultdict(<class 'float'>, {'entailment': 9695.0, 'neutral': 8541.0, 'contradiction': 8353.0})",643,"defaultdict(<class 'float'>, {'neutral': 195.0, 'contradiction': 200.0, 'entailment': 248.0})",0.0004979,0.001380796,0.00028088,0.00049776,"defaultdict(<class 'int'>, {'contradiction': 208, 'neutral': 168, 'entailment': 272})",0.002644586,0.472032603,0.451010886,0.473506324,-0.022495437,0.459677419,-0.008666533,"defaultdict(<class 'int'>, {'entailment': 363, 'neutral': 85, 'contradiction': 200})",0.031021824,0.546306673,0.530326594,0.547426952,-0.017100358,0.530913978,-0.000587384,"defaultdict(<class 'int'>, {'neutral': 217, 'contradiction': 198, 'entailment': 233})",0.000109681,0.824350484,0.816485226,0.824901875,-0.00841665,0.821236559,-0.004751334,"defaultdict(<class 'int'>, {'neutral': 199, 'contradiction': 199, 'entailment': 250})",0.000248843,0.869689251,0.841368585,0.871674662,-0.030306077,0.845430108,-0.004061523
word,the,195758,"defaultdict(<class 'float'>, {'entailment': 62828.0, 'neutral': 71373.0, 'contradiction': 61557.0})",4827,"defaultdict(<class 'float'>, {'neutral': 1666.0, 'contradiction': 1489.0, 'entailment': 1672.0})",0.00049577,0.000309271,0.000390184,0.000495576,"defaultdict(<class 'int'>, {'neutral': 1909, 'contradiction': 1405, 'entailment': 1602})",0.000538391,0.472032603,0.459705821,0.483961508,-0.024255686,0.464114833,-0.004409011,"defaultdict(<class 'int'>, {'contradiction': 1636, 'entailment': 1706, 'neutral': 1574})",0.001105399,0.546306673,0.536565154,0.555733761,-0.019168607,0.540669856,-0.004104702,"defaultdict(<class 'int'>, {'contradiction': 1586, 'neutral': 1866, 'entailment': 1464})",0.000318019,0.824350484,0.821421173,0.827185245,-0.005764072,0.821371611,4.96E-05,"defaultdict(<class 'int'>, {'contradiction': 1623, 'neutral': 1729, 'entailment': 1564})",0.000156568,0.869689251,0.869484152,0.869887731,-0.000403579,0.870614035,-0.001129883
word,delivery,697,"defaultdict(<class 'float'>, {'entailment': 254.0, 'neutral': 224.0, 'contradiction': 219.0})",33,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 11.0, 'entailment': 12.0})",0.000491734,0.000612182,0.000105366,0.000491682,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 7, 'neutral': 9})",0.012468175,0.472032603,0.575757576,0.471682682,0.104074893,0.555555556,0.02020202,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 10, 'contradiction': 13})",0.003797635,0.546306673,0.606060606,0.546105091,0.059955515,0.583333333,0.022727273,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 13, 'entailment': 10})",0.003307472,0.824350484,0.909090909,0.824064608,0.085026301,0.833333333,0.075757576,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 10, 'entailment': 12})",0.000276306,0.869689251,0.909090909,0.869556328,0.039534581,0.861111111,0.047979798
word,outside,1130,"defaultdict(<class 'float'>, {'neutral': 360.0, 'entailment': 358.0, 'contradiction': 412.0})",21,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 6.0, 'neutral': 6.0})",0.00048938,0.004535147,0.002139878,0.000488334,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 8, 'contradiction': 6})",0.003895218,0.472032603,0.476190476,0.472023688,0.004166788,0.444444444,0.031746032,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 6, 'neutral': 6})",0.002139878,0.546306673,0.428571429,0.546559118,-0.117987689,0.37037037,0.058201058,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 8, 'entailment': 5})",0.004282825,0.824350484,0.619047619,0.824790688,-0.205743069,0.666666667,-0.047619048,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 7, 'neutral': 7})",0.000538707,0.869689251,0.857142857,0.869716153,-0.012573296,0.851851852,0.005291005
word,court,1212,"defaultdict(<class 'float'>, {'entailment': 438.0, 'contradiction': 373.0, 'neutral': 401.0})",30,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 11.0, 'contradiction': 8.0})",0.000482433,0.002222222,0.001204766,0.000481852,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 8, 'neutral': 8})",0.013522559,0.472032603,0.466666667,0.472049055,-0.005382388,0.484848485,-0.018181818,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 6, 'neutral': 7})",0.021442574,0.546306673,0.5,0.546448646,-0.046448646,0.515151515,-0.015151515,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 12, 'entailment': 8})",0.00660143,0.824350484,0.8,0.824425141,-0.024425141,0.818181818,-0.018181818,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 10, 'entailment': 8})",0.005477834,0.869689251,0.833333333,0.869800715,-0.036467382,0.848484848,-0.015151515
word,legal,2629,"defaultdict(<class 'float'>, {'entailment': 956.0, 'contradiction': 824.0, 'neutral': 849.0})",78,"defaultdict(<class 'float'>, {'neutral': 24.0, 'entailment': 31.0, 'contradiction': 23.0})",0.000474208,0.002081964,0.000609043,0.000473919,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 17, 'entailment': 43})",0.016664223,0.472032603,0.448717949,0.472219369,-0.023501421,0.408602151,0.040115798,"defaultdict(<class 'int'>, {'entailment': 33, 'contradiction': 24, 'neutral': 22})",0.001796508,0.546306673,0.5,0.546677621,-0.046677621,0.494623656,0.005376344,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 28, 'contradiction': 26})",0.000141682,0.824350484,0.820512821,0.824381226,-0.003868406,0.795698925,0.024813896,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 23, 'entailment': 31})",0.000689186,0.869689251,0.858974359,0.869775085,-0.010800726,0.860215054,-0.001240695
word,policy,1205,"defaultdict(<class 'float'>, {'neutral': 425.0, 'entailment': 415.0, 'contradiction': 365.0})",30,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 11.0, 'neutral': 9.0})",0.000474433,0.000740741,0.001603149,0.000473673,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 10, 'neutral': 10})",0.000545784,0.472032603,0.4,0.472253449,-0.072253449,0.393939394,0.006060606,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 6, 'neutral': 11})",0.007917321,0.546306673,0.6,0.546142054,0.053857946,0.545454545,0.054545455,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 13, 'contradiction': 7})",0.004947604,0.824350484,0.833333333,0.824322943,0.00901039,0.848484848,-0.015151515,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 12, 'contradiction': 10})",0.004400314,0.869689251,0.833333333,0.869800715,-0.036467382,0.848484848,-0.015151515
word,lsc,1354,"defaultdict(<class 'float'>, {'neutral': 411.0, 'entailment': 480.0, 'contradiction': 463.0})",31,"defaultdict(<class 'float'>, {'entailment': 10.0, 'contradiction': 11.0, 'neutral': 10.0})",0.000469944,0.000231241,0.000580759,0.000469671,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 10, 'entailment': 7})",0.01464173,0.472032603,0.516129032,0.471892886,0.044236146,0.515151515,0.000977517,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 11, 'neutral': 11})",0.002659415,0.546306673,0.580645161,0.546197874,0.034447287,0.606060606,-0.025415445,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 10, 'neutral': 13})",0.008611087,0.824350484,0.870967742,0.82420278,0.046764962,0.878787879,-0.007820137,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 10, 'neutral': 10})",0.000285901,0.869689251,0.838709677,0.869787408,-0.031077731,0.848484848,-0.009775171
word,beach,1130,"defaultdict(<class 'float'>, {'neutral': 394.0, 'contradiction': 342.0, 'entailment': 394.0})",35,"defaultdict(<class 'float'>, {'entailment': 14.0, 'contradiction': 11.0, 'neutral': 10.0})",0.000470584,0.002358277,0.002499849,0.000469409,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 18, 'contradiction': 8})",0.014057127,0.472032603,0.514285714,0.471881391,0.042404324,0.5,0.014285714,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 9, 'neutral': 11})",0.00342915,0.546306673,0.571428571,0.546216769,0.025211803,0.523809524,0.047619048,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 9, 'neutral': 13})",0.00128568,0.824350484,0.857142857,0.824233129,0.032909728,0.880952381,-0.023809524,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 13, 'neutral': 10})",0.002370772,0.869689251,0.8,0.86993865,-0.06993865,0.833333333,-0.033333333
word,turn,595,"defaultdict(<class 'float'>, {'entailment': 202.0, 'contradiction': 181.0, 'neutral': 212.0})",28,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 12.0, 'neutral': 7.0})",0.000471404,0.005385488,0.007390685,0.000467933,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 7, 'contradiction': 8})",0.007117563,0.472032603,0.464285714,0.472054767,-0.007769052,0.416666667,0.047619048,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 13, 'neutral': 8})",0.008134718,0.546306673,0.535714286,0.546336978,-0.010622692,0.472222222,0.063492063,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 10, 'neutral': 10})",0.000256885,0.824350484,0.821428571,0.824358843,-0.002930272,0.805555556,0.015873016,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 8, 'entailment': 10})",0.003116581,0.869689251,0.857142857,0.869725146,-0.012582288,0.861111111,-0.003968254
word,way,4662,"defaultdict(<class 'float'>, {'contradiction': 1632.0, 'entailment': 1414.0, 'neutral': 1616.0})",132,"defaultdict(<class 'float'>, {'entailment': 33.0, 'neutral': 45.0, 'contradiction': 54.0})",0.000452864,0.004247016,0.002446198,0.000451758,"defaultdict(<class 'int'>, {'entailment': 33, 'neutral': 46, 'contradiction': 53})",0.00216822,0.472032603,0.446969697,0.472374264,-0.025404567,0.456790123,-0.009820426,"defaultdict(<class 'int'>, {'entailment': 39, 'contradiction': 55, 'neutral': 38})",0.002835949,0.546306673,0.492424242,0.547041206,-0.054616964,0.49382716,-0.001402918,"defaultdict(<class 'int'>, {'entailment': 28, 'neutral': 49, 'contradiction': 55})",0.005712617,0.824350484,0.78030303,0.824950945,-0.044647915,0.765432099,0.014870932,"defaultdict(<class 'int'>, {'entailment': 27, 'neutral': 47, 'contradiction': 58})",0.007395942,0.869689251,0.848484848,0.869978313,-0.021493464,0.839506173,0.008978676
word,temple,1289,"defaultdict(<class 'float'>, {'contradiction': 419.0, 'entailment': 467.0, 'neutral': 403.0})",31,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'neutral': 8.0, 'entailment': 12.0})",0.000445108,0.003006128,0.001838421,0.00044429,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 9, 'entailment': 14})",0.004590389,0.472032603,0.419354839,0.472199509,-0.052844671,0.388888889,0.03046595,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 7, 'contradiction': 9})",0.008389028,0.546306673,0.516129032,0.546402289,-0.030273257,0.444444444,0.071684588,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 9, 'entailment': 8})",0.011241972,0.824350484,0.806451613,0.824407195,-0.017955583,0.777777778,0.028673835,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 10, 'entailment': 10})",0.000941159,0.869689251,0.903225806,0.869582993,0.033642814,0.861111111,0.042114695
word,texas,847,"defaultdict(<class 'float'>, {'entailment': 303.0, 'neutral': 287.0, 'contradiction': 257.0})",15,"defaultdict(<class 'float'>, {'entailment': 9.0, 'contradiction': 6.0, 'neutral': 0.0001})",0.000506762,0.01,0.136210186,0.00044223,"defaultdict(<class 'int'>, {'neutral': 5, 'contradiction': 3, 'entailment': 7})",0.008970248,0.472032603,0.533333333,0.471938776,0.061394558,0.592592593,-0.059259259,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 7, 'neutral': 1})",0.062254242,0.546306673,0.733333333,0.546020408,0.187312925,0.703703704,0.02962963,"defaultdict(<class 'int'>, {'neutral': 3, 'contradiction': 6, 'entailment': 6})",0.012960625,0.824350484,0.666666667,0.824591837,-0.15792517,0.740740741,-0.074074074,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 6, 'neutral': 1})",0.061961669,0.869689251,0.933333333,0.869591837,0.063741497,0.925925926,0.007407407
word,small,2284,"defaultdict(<class 'float'>, {'neutral': 748.0, 'entailment': 825.0, 'contradiction': 711.0})",56,"defaultdict(<class 'float'>, {'entailment': 19.0, 'neutral': 19.0, 'contradiction': 18.0})",0.000432248,7.09E-05,0.000264241,0.000432134,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 29, 'neutral': 14})",0.01251626,0.472032603,0.446428571,0.472179527,-0.025750955,0.438596491,0.00783208,"defaultdict(<class 'int'>, {'entailment': 27, 'contradiction': 18, 'neutral': 11})",0.012675756,0.546306673,0.482142857,0.546674864,-0.064532007,0.473684211,0.008458647,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 22, 'contradiction': 14})",0.003167234,0.824350484,0.821428571,0.824367251,-0.002938679,0.807017544,0.014411028,"defaultdict(<class 'int'>, {'entailment': 22, 'neutral': 19, 'contradiction': 15})",0.001199587,0.869689251,0.803571429,0.870068655,-0.066497226,0.789473684,0.014097744
word,watch,1183,"defaultdict(<class 'float'>, {'neutral': 423.0, 'entailment': 397.0, 'contradiction': 363.0})",29,"defaultdict(<class 'float'>, {'entailment': 7.0, 'neutral': 14.0, 'contradiction': 8.0})",0.000431269,0.011362135,0.008955267,0.000427424,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 7, 'contradiction': 12})",0.009684353,0.472032603,0.448275862,0.472103004,-0.023827142,0.523809524,-0.075533662,"defaultdict(<class 'int'>, {'neutral': 4, 'entailment': 13, 'contradiction': 12})",0.033252658,0.546306673,0.379310345,0.546801553,-0.167491208,0.5,-0.120689655,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 10, 'entailment': 8})",0.002174948,0.824350484,0.75862069,0.824545269,-0.065924579,0.761904762,-0.003284072,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 9, 'entailment': 8})",0.002491331,0.869689251,0.862068966,0.869711833,-0.007642868,0.857142857,0.004926108
word,down,2787,"defaultdict(<class 'float'>, {'entailment': 848.0, 'contradiction': 975.0, 'neutral': 964.0})",82,"defaultdict(<class 'float'>, {'contradiction': 21.0, 'neutral': 35.0, 'entailment': 26.0})",0.00042494,0.004990416,0.005829417,0.00042247,"defaultdict(<class 'int'>, {'neutral': 30, 'entailment': 24, 'contradiction': 28})",0.000221581,0.472032603,0.414634146,0.472516182,-0.057882036,0.419047619,-0.004413473,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 27, 'neutral': 25})",0.000982896,0.546306673,0.524390244,0.546491318,-0.022101074,0.542857143,-0.018466899,"defaultdict(<class 'int'>, {'contradiction': 27, 'neutral': 33, 'entailment': 22})",0.001790589,0.824350484,0.853658537,0.824103565,0.029554971,0.866666667,-0.01300813,"defaultdict(<class 'int'>, {'entailment': 23, 'neutral': 34, 'contradiction': 25})",0.002569854,0.869689251,0.87804878,0.869618823,0.008429958,0.885714286,-0.007665505
word,air,1093,"defaultdict(<class 'float'>, {'neutral': 342.0, 'contradiction': 356.0, 'entailment': 395.0})",31,"defaultdict(<class 'float'>, {'neutral': 9.0, 'entailment': 12.0, 'contradiction': 10.0})",0.000420951,0.001618684,0.000435842,0.000420768,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 12, 'contradiction': 9})",0.003029111,0.472032603,0.419354839,0.472199509,-0.052844671,0.388888889,0.03046595,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 10, 'entailment': 11})",5.56E-05,0.546306673,0.612903226,0.546095666,0.066807559,0.583333333,0.029569892,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 10, 'entailment': 10})",0.00089951,0.824350484,0.806451613,0.824407195,-0.017955583,0.805555556,0.000896057,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 12, 'contradiction': 10})",0.003914913,0.869689251,0.838709677,0.869787408,-0.031077731,0.805555556,0.033154122
word,fund,965,"defaultdict(<class 'float'>, {'contradiction': 294.0, 'neutral': 335.0, 'entailment': 336.0})",28,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 13.0, 'neutral': 6.0})",0.000411167,0.010487528,0.01220972,0.000406177,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 13, 'contradiction': 8})",0.008282795,0.472032603,0.5,0.47195259,0.02804741,0.487179487,0.012820513,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 9, 'neutral': 7})",0.006164646,0.546306673,0.535714286,0.546336978,-0.010622692,0.538461538,-0.002747253,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 10, 'neutral': 8})",0.002563244,0.824350484,0.892857143,0.824154491,0.068702652,0.923076923,-0.03021978,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 11, 'neutral': 7})",0.00568403,0.869689251,0.928571429,0.869520793,0.059050636,0.897435897,0.031135531
word,state,3492,"defaultdict(<class 'float'>, {'contradiction': 1072.0, 'entailment': 1241.0, 'neutral': 1179.0})",106,"defaultdict(<class 'float'>, {'contradiction': 34.0, 'neutral': 32.0, 'entailment': 40.0})",0.000399593,0.00102844,0.00073993,0.000399298,"defaultdict(<class 'int'>, {'entailment': 47, 'contradiction': 29, 'neutral': 31})",0.003692279,0.472032603,0.509433962,0.471624266,0.037809696,0.491666667,0.017767296,"defaultdict(<class 'int'>, {'entailment': 49, 'contradiction': 36, 'neutral': 22})",0.011681269,0.546306673,0.556603774,0.546194253,0.010409521,0.541666667,0.014937107,"defaultdict(<class 'int'>, {'neutral': 38, 'contradiction': 34, 'entailment': 35})",0.000450147,0.824350484,0.877358491,0.823771758,0.053586732,0.875,0.002358491,"defaultdict(<class 'int'>, {'neutral': 31, 'contradiction': 37, 'entailment': 39})",0.001521442,0.869689251,0.886792453,0.869502523,0.017289929,0.858333333,0.028459119
word,power,1206,"defaultdict(<class 'float'>, {'neutral': 431.0, 'contradiction': 372.0, 'entailment': 403.0})",40,"defaultdict(<class 'float'>, {'contradiction': 15.0, 'neutral': 13.0, 'entailment': 12.0})",0.000399238,0.000972222,0.002466797,0.000398255,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 11, 'neutral': 14})",0.003080225,0.472032603,0.4,0.472327366,-0.072327366,0.377777778,0.022222222,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 13, 'neutral': 11})",0.005687782,0.546306673,0.5,0.546496164,-0.046496164,0.466666667,0.033333333,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 15, 'entailment': 10})",0.004770199,0.824350484,0.8,0.824450128,-0.024450128,0.8,0,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 13, 'entailment': 11})",0.004788417,0.869689251,0.95,0.869360614,0.080639386,0.955555556,-0.005555556
word,doing,1660,"defaultdict(<class 'float'>, {'contradiction': 535.0, 'entailment': 525.0, 'neutral': 600.0})",35,"defaultdict(<class 'float'>, {'neutral': 8.0, 'contradiction': 14.0, 'entailment': 13.0})",0.000401203,0.005623583,0.01074722,0.000396914,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 16, 'contradiction': 7})",0.010296657,0.472032603,0.4,0.472290389,-0.072290389,0.428571429,-0.028571429,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 11, 'contradiction': 12})",0.000283249,0.546306673,0.485714286,0.546523517,-0.060809232,0.428571429,0.057142857,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 12, 'entailment': 9})",0.002173951,0.824350484,0.657142857,0.824948875,-0.167806018,0.666666667,-0.00952381,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 13, 'entailment': 11})",0.001695987,0.869689251,0.771428571,0.8700409,-0.098612328,0.785714286,-0.014285714
word,'s,29375,"defaultdict(<class 'float'>, {'entailment': 10587.0, 'contradiction': 9231.0, 'neutral': 9557.0})",715,"defaultdict(<class 'float'>, {'neutral': 227.0, 'entailment': 270.0, 'contradiction': 218.0})",0.00038706,0.001007167,0.000159738,0.000386998,"defaultdict(<class 'int'>, {'contradiction': 204, 'neutral': 201, 'entailment': 317})",0.003272328,0.472032603,0.455944056,0.473296703,-0.017352647,0.459259259,-0.003315203,"defaultdict(<class 'int'>, {'contradiction': 225, 'neutral': 168, 'entailment': 329})",0.006653721,0.546306673,0.553846154,0.545714286,0.008131868,0.550617284,0.00322887,"defaultdict(<class 'int'>, {'neutral': 250, 'contradiction': 237, 'entailment': 235})",0.000683975,0.824350484,0.815384615,0.825054945,-0.00967033,0.816049383,-0.000664767,"defaultdict(<class 'int'>, {'neutral': 232, 'contradiction': 231, 'entailment': 259})",2.00E-05,0.869689251,0.874125874,0.869340659,0.004785215,0.875308642,-0.001182768
word,organization,1734,"defaultdict(<class 'float'>, {'entailment': 605.0, 'neutral': 599.0, 'contradiction': 530.0})",46,"defaultdict(<class 'float'>, {'neutral': 18.0, 'entailment': 17.0, 'contradiction': 11.0})",0.000385133,0.004515858,0.002898422,0.000384018,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 18, 'contradiction': 11})",0.002846727,0.472032603,0.47826087,0.472003276,0.006257594,0.462962963,0.015297907,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 12, 'entailment': 20})",0.005317075,0.546306673,0.456521739,0.54672945,-0.090207711,0.481481481,-0.024959742,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 15, 'contradiction': 12})",0.00258695,0.824350484,0.804347826,0.824444672,-0.020096846,0.796296296,0.00805153,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 15, 'contradiction': 11})",0.004791612,0.869689251,0.847826087,0.8697922,-0.021966113,0.851851852,-0.004025765
word,museum,1832,"defaultdict(<class 'float'>, {'contradiction': 578.0, 'neutral': 593.0, 'entailment': 661.0})",32,"defaultdict(<class 'float'>, {'neutral': 6.0, 'entailment': 14.0, 'contradiction': 12.0})",0.000388598,0.011284722,0.01230935,0.000383844,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 9, 'contradiction': 12})",0.003904877,0.472032603,0.53125,0.471838904,0.059411096,0.523809524,0.007440476,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 11, 'contradiction': 11})",0.000455149,0.546306673,0.59375,0.546151487,0.047598513,0.571428571,0.022321429,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 11, 'contradiction': 13})",0.005336213,0.824350484,0.90625,0.824082592,0.082167408,0.928571429,-0.022321429,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 12, 'contradiction': 11})",0.001116086,0.869689251,0.90625,0.869569662,0.036680338,0.904761905,0.001488095
word,receive,571,"defaultdict(<class 'float'>, {'entailment': 184.0, 'contradiction': 181.0, 'neutral': 206.0})",25,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'neutral': 9.0, 'entailment': 7.0})",0.000381002,0.001422222,0.001425184,0.000380459,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 8, 'entailment': 10})",0.003281049,0.472032603,0.44,0.472114402,-0.032114402,0.481481481,-0.041481481,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 8, 'contradiction': 6})",0.007846042,0.546306673,0.44,0.546578141,-0.106578141,0.444444444,-0.004444444,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 10, 'entailment': 7})",0.00125083,0.824350484,0.8,0.824412666,-0.024412666,0.777777778,0.022222222,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 10, 'entailment': 7})",0.00125083,0.869689251,0.88,0.869662921,0.010337079,0.888888889,-0.008888889
word,information,3575,"defaultdict(<class 'float'>, {'entailment': 1279.0, 'neutral': 1187.0, 'contradiction': 1109.0})",80,"defaultdict(<class 'float'>, {'contradiction': 23.0, 'entailment': 33.0, 'neutral': 24.0})",0.000377725,0.003159722,0.001594981,0.000377123,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 40, 'entailment': 26})",0.018474717,0.472032603,0.4875,0.471905496,0.015594504,0.454545455,0.032954545,"defaultdict(<class 'int'>, {'contradiction': 34, 'entailment': 31, 'neutral': 15})",0.014981169,0.546306673,0.55,0.546276323,0.003723677,0.545454545,0.004545455,"defaultdict(<class 'int'>, {'contradiction': 22, 'entailment': 27, 'neutral': 31})",0.001747793,0.824350484,0.8375,0.824242424,0.013257576,0.828282828,0.009217172,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 31, 'neutral': 26})",0.00053129,0.869689251,0.8875,0.869542886,0.017957114,0.868686869,0.018813131
word,market,1453,"defaultdict(<class 'float'>, {'contradiction': 451.0, 'entailment': 482.0, 'neutral': 520.0})",46,"defaultdict(<class 'float'>, {'entailment': 17.0, 'contradiction': 13.0, 'neutral': 16.0})",0.00037714,0.001365259,0.000871989,0.000376812,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 14, 'neutral': 20})",0.004006247,0.472032603,0.5,0.471900911,0.028099089,0.509803922,-0.009803922,"defaultdict(<class 'int'>, {'neutral': 20, 'contradiction': 16, 'entailment': 10})",0.008396143,0.546306673,0.652173913,0.545808169,0.106365744,0.68627451,-0.034100597,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 13, 'neutral': 18})",0.000710563,0.824350484,0.891304348,0.824035213,0.067269134,0.882352941,0.008951407,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 14, 'neutral': 16})",0.000146023,0.869689251,0.97826087,0.869178012,0.109082857,0.960784314,0.017476556
word,united,926,"defaultdict(<class 'float'>, {'contradiction': 296.0, 'neutral': 334.0, 'entailment': 296.0})",21,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'neutral': 7.0, 'entailment': 8.0})",0.000374225,0.001511716,0.002088136,0.000373444,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 6, 'neutral': 7})",0.004347223,0.472032603,0.523809524,0.471921585,0.051887939,0.5,0.023809524,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 7, 'neutral': 6})",0.005815655,0.546306673,0.571428571,0.546252808,0.025175764,0.583333333,-0.011904762,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 6, 'entailment': 4})",0.02000958,0.824350484,0.714285714,0.824586482,-0.110300767,0.75,-0.035714286,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 8, 'entailment': 6})",0.001641579,0.869689251,0.80952381,0.869818256,-0.060294447,0.833333333,-0.023809524
word,call,956,"defaultdict(<class 'float'>, {'entailment': 338.0, 'contradiction': 294.0, 'neutral': 324.0})",24,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 9.0, 'contradiction': 7.0})",0.000368613,0.001157407,0.000710145,0.000368352,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 14, 'entailment': 4})",0.042235977,0.472032603,0.583333333,0.471759779,0.111573554,0.555555556,0.027777778,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 7, 'contradiction': 5})",0.011996895,0.546306673,0.5,0.546420182,-0.046420182,0.555555556,-0.055555556,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 9, 'neutral': 8})",0.003168031,0.824350484,0.791666667,0.8244306,-0.032763933,0.777777778,0.013888889,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 7, 'neutral': 9})",0.000710145,0.869689251,0.916666667,0.869574099,0.047092568,0.925925926,-0.009259259
word,white,1443,"defaultdict(<class 'float'>, {'contradiction': 442.0, 'entailment': 502.0, 'neutral': 499.0})",31,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 11.0, 'contradiction': 8.0})",0.00036595,0.003006128,0.001631205,0.000365354,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 9, 'contradiction': 11})",0.002120064,0.472032603,0.483870968,0.471995094,0.011875874,0.472222222,0.011648746,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 11, 'neutral': 10})",0.001332113,0.546306673,0.516129032,0.546402289,-0.030273257,0.527777778,-0.011648746,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 7, 'contradiction': 9})",0.012422004,0.824350484,0.741935484,0.824611611,-0.082676127,0.694444444,0.047491039,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 8, 'contradiction': 10})",0.005216314,0.869689251,0.806451613,0.869889616,-0.063438003,0.805555556,0.000896057
word,",",55217,"defaultdict(<class 'float'>, {'entailment': 18718.0, 'contradiction': 16993.0, 'neutral': 19506.0})",1382,"defaultdict(<class 'float'>, {'entailment': 517.0, 'contradiction': 409.0, 'neutral': 456.0})",0.000361212,0.001023543,0.000688686,0.000360963,"defaultdict(<class 'int'>, {'contradiction': 453, 'entailment': 463, 'neutral': 492})",0.000121484,0.472032603,0.452243126,0.475275703,-0.023032577,0.460348162,-0.008105037,"defaultdict(<class 'int'>, {'contradiction': 460, 'entailment': 588, 'neutral': 360})",0.006113872,0.546306673,0.532561505,0.548559232,-0.015997727,0.540941328,-0.008379823,"defaultdict(<class 'int'>, {'contradiction': 431, 'neutral': 556, 'entailment': 421})",0.001207267,0.824350484,0.816208394,0.82568481,-0.009476416,0.820760799,-0.004552406,"defaultdict(<class 'int'>, {'contradiction': 440, 'entailment': 478, 'neutral': 490})",1.90E-05,0.869689251,0.866859624,0.87015297,-0.003293347,0.872340426,-0.005480802
word,executive,837,"defaultdict(<class 'float'>, {'entailment': 301.0, 'neutral': 272.0, 'contradiction': 264.0})",26,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 10.0, 'neutral': 7.0})",0.000360659,0.002301118,0.001876293,0.000359983,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 12, 'neutral': 5})",0.012129517,0.472032603,0.576923077,0.47175401,0.105169067,0.533333333,0.043589744,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 7, 'neutral': 7})",0.011480111,0.546306673,0.5,0.546429666,-0.046429666,0.466666667,0.033333333,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 9, 'entailment': 7})",0.005139503,0.824350484,0.846153846,0.824292573,0.021861273,0.866666667,-0.020512821,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 7, 'entailment': 9})",0.003086421,0.869689251,0.923076923,0.869547451,0.053529472,0.933333333,-0.01025641
word,rule,2610,"defaultdict(<class 'float'>, {'entailment': 931.0, 'contradiction': 869.0, 'neutral': 810.0})",60,"defaultdict(<class 'float'>, {'neutral': 19.0, 'entailment': 21.0, 'contradiction': 20.0})",0.000358284,0.000185185,3.19E-05,0.000358273,"defaultdict(<class 'int'>, {'entailment': 29, 'neutral': 13, 'contradiction': 18})",0.0094044,0.472032603,0.466666667,0.472065607,-0.005398941,0.444444444,0.022222222,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 24, 'contradiction': 19})",0.005045931,0.546306673,0.55,0.546283957,0.003716043,0.53968254,0.01031746,"defaultdict(<class 'int'>, {'neutral': 23, 'entailment': 20, 'contradiction': 17})",0.003121193,0.824350484,0.933333333,0.823680164,0.109653169,0.920634921,0.012698413,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 24, 'contradiction': 19})",0.001029026,0.869689251,0.9,0.869502819,0.030497181,0.888888889,0.011111111
word,man,4005,"defaultdict(<class 'float'>, {'contradiction': 1253.0, 'entailment': 1316.0, 'neutral': 1436.0})",114,"defaultdict(<class 'float'>, {'contradiction': 38.0, 'neutral': 33.0, 'entailment': 43.0})",0.000359226,0.001282446,0.002844043,0.000358206,"defaultdict(<class 'int'>, {'contradiction': 44, 'neutral': 29, 'entailment': 41})",0.006713183,0.472032603,0.447368421,0.472322441,-0.02495402,0.457364341,-0.00999592,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 46, 'neutral': 38})",0.003223371,0.546306673,0.561403509,0.546129265,0.015274244,0.558139535,0.003263974,"defaultdict(<class 'int'>, {'contradiction': 40, 'neutral': 38, 'entailment': 36})",0.000838127,0.824350484,0.824561404,0.824348005,0.000213398,0.829457364,-0.004895961,"defaultdict(<class 'int'>, {'contradiction': 40, 'neutral': 36, 'entailment': 38})",0.001231595,0.869689251,0.885964912,0.86949799,0.016466922,0.891472868,-0.005507956
word,given,1100,"defaultdict(<class 'float'>, {'contradiction': 340.0, 'entailment': 369.0, 'neutral': 391.0})",27,"defaultdict(<class 'float'>, {'entailment': 6.0, 'neutral': 13.0, 'contradiction': 8.0})",0.000360514,0.011888432,0.010617942,0.000356707,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 5, 'contradiction': 8})",0.01871704,0.472032603,0.592592593,0.471700041,0.120892552,0.538461538,0.054131054,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 7, 'entailment': 7})",0.008303379,0.546306673,0.481481481,0.546485492,-0.065004011,0.538461538,-0.056980057,"defaultdict(<class 'int'>, {'entailment': 5, 'neutral': 13, 'contradiction': 9})",0.015989824,0.824350484,0.777777778,0.824478954,-0.046701176,0.820512821,-0.042735043,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 13, 'contradiction': 8})",0.010617942,0.869689251,0.925925926,0.869534123,0.056391803,0.897435897,0.028490028
word,comment,928,"defaultdict(<class 'float'>, {'neutral': 286.0, 'entailment': 328.0, 'contradiction': 314.0})",23,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'entailment': 10.0, 'neutral': 6.0})",0.000354035,0.005461038,0.003536986,0.000352785,"defaultdict(<class 'int'>, {'neutral': 5, 'contradiction': 8, 'entailment': 10})",0.006075792,0.472032603,0.565217391,0.471813725,0.093403666,0.566666667,-0.001449275,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 5, 'entailment': 7})",0.010879702,0.546306673,0.652173913,0.546058007,0.106115907,0.566666667,0.085507246,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 9, 'neutral': 5})",0.005383723,0.824350484,0.782608696,0.824448529,-0.041839834,0.766666667,0.015942029,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 9, 'neutral': 6})",0.001498762,0.869689251,0.913043478,0.869587418,0.04345606,0.9,0.013043478
word,jon,1834,"defaultdict(<class 'float'>, {'contradiction': 632.0, 'neutral': 563.0, 'entailment': 639.0})",70,"defaultdict(<class 'float'>, {'entailment': 24.0, 'contradiction': 22.0, 'neutral': 24.0})",0.000349696,0.000181406,0.000855493,0.000349397,"defaultdict(<class 'int'>, {'entailment': 29, 'contradiction': 22, 'neutral': 19})",0.00231929,0.472032603,0.457142857,0.472139559,-0.014996702,0.458333333,-0.001190476,"defaultdict(<class 'int'>, {'entailment': 29, 'contradiction': 20, 'neutral': 21})",0.002821311,0.546306673,0.585714286,0.546023602,0.039690684,0.583333333,0.002380952,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 21, 'entailment': 26})",0.001139489,0.824350484,0.771428571,0.824730631,-0.05330206,0.777777778,-0.006349206,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 23, 'neutral': 25})",0.001483313,0.869689251,0.814285714,0.870087224,-0.05580151,0.819444444,-0.00515873
word,available,1316,"defaultdict(<class 'float'>, {'neutral': 405.0, 'contradiction': 462.0, 'entailment': 449.0})",41,"defaultdict(<class 'float'>, {'neutral': 14.0, 'entailment': 16.0, 'contradiction': 11.0})",0.000343498,0.002511732,0.004034776,0.000342115,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 16, 'neutral': 8})",0.0085044,0.472032603,0.487804878,0.471966442,0.015838436,0.5,-0.012195122,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 19, 'contradiction': 15})",0.014684275,0.546306673,0.658536585,0.545835891,0.112700694,0.625,0.033536585,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 17, 'contradiction': 10})",0.007076805,0.824350484,0.804878049,0.824432167,-0.019554118,0.791666667,0.013211382,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 16, 'contradiction': 12})",0.002183456,0.869689251,0.829268293,0.869858809,-0.040590516,0.833333333,-0.004065041
word,paper,1115,"defaultdict(<class 'float'>, {'entailment': 367.0, 'contradiction': 349.0, 'neutral': 399.0})",42,"defaultdict(<class 'float'>, {'entailment': 17.0, 'contradiction': 14.0, 'neutral': 11.0})",0.000343908,0.003401361,0.005839098,0.000341906,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 15, 'contradiction': 12})",0.000596828,0.472032603,0.452380952,0.472117057,-0.019736105,0.450980392,0.00140056,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 12, 'neutral': 13})",0.003137686,0.546306673,0.571428571,0.546198711,0.025229861,0.529411765,0.042016807,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 15, 'neutral': 12})",0.00303838,0.824350484,0.880952381,0.824107234,0.056845147,0.823529412,0.057422969,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 13, 'neutral': 14})",0.000507841,0.869689251,0.928571429,0.869436202,0.059135227,0.921568627,0.007002801
word,act,1526,"defaultdict(<class 'float'>, {'contradiction': 483.0, 'entailment': 548.0, 'neutral': 495.0})",37,"defaultdict(<class 'float'>, {'entailment': 14.0, 'contradiction': 13.0, 'neutral': 10.0})",0.000342493,0.002110218,0.00181291,0.000341873,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 12, 'neutral': 12})",4.50E-05,0.472032603,0.567567568,0.471671098,0.095896469,0.571428571,-0.003861004,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 10, 'neutral': 15})",0.003608615,0.546306673,0.756756757,0.545510329,0.211246427,0.761904762,-0.005148005,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 11, 'neutral': 17})",0.011606111,0.824350484,0.756756757,0.824606259,-0.067849502,0.761904762,-0.005148005,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 14, 'neutral': 12})",0.002836043,0.869689251,0.918918919,0.869502966,0.049415953,0.904761905,0.014157014
word,question,1670,"defaultdict(<class 'float'>, {'neutral': 537.0, 'contradiction': 533.0, 'entailment': 600.0})",42,"defaultdict(<class 'float'>, {'entailment': 20.0, 'contradiction': 9.0, 'neutral': 13.0})",0.000337608,0.011715797,0.009349031,0.000334467,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 15, 'neutral': 7})",0.017136493,0.472032603,0.452380952,0.472117057,-0.019736105,0.45,0.002380952,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 19, 'neutral': 7})",0.016540408,0.546306673,0.5,0.546505679,-0.046505679,0.516666667,-0.016666667,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 13, 'neutral': 13})",0.000252934,0.824350484,0.666666667,0.825028139,-0.158361472,0.733333333,-0.066666667,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 12, 'neutral': 11})",0.004665532,0.869689251,0.761904762,0.870152461,-0.108247699,0.816666667,-0.054761905
word,came,1385,"defaultdict(<class 'float'>, {'contradiction': 426.0, 'entailment': 482.0, 'neutral': 477.0})",40,"defaultdict(<class 'float'>, {'neutral': 15.0, 'entailment': 12.0, 'contradiction': 13.0})",0.000333758,0.000972222,0.001335546,0.000333312,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 16, 'contradiction': 9})",0.004443535,0.472032603,0.525,0.471815857,0.053184143,0.533333333,-0.008333333,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 13, 'neutral': 5})",0.038239705,0.546306673,0.45,0.546700767,-0.096700767,0.444444444,0.005555556,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 13, 'entailment': 15})",0.00113734,0.824350484,0.775,0.82455243,-0.04955243,0.755555556,0.019444444,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 14, 'entailment': 14})",0.001451522,0.869689251,0.85,0.869769821,-0.019769821,0.844444444,0.005555556
word,gave,1012,"defaultdict(<class 'float'>, {'entailment': 361.0, 'contradiction': 335.0, 'neutral': 316.0})",24,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'neutral': 7.0, 'entailment': 11.0})",0.000332202,0.008101852,0.006184993,0.000330153,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 8, 'neutral': 3})",0.030299431,0.472032603,0.458333333,0.472066183,-0.01373285,0.454545455,0.003787879,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 4, 'neutral': 7})",0.023590407,0.546306673,0.416666667,0.546624451,-0.129957784,0.393939394,0.022727273,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 7, 'neutral': 6})",0.008516496,0.824350484,0.666666667,0.824737003,-0.158070337,0.666666667,0,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 10, 'entailment': 7})",0.006008926,0.869689251,0.708333333,0.870084772,-0.161751438,0.757575758,-0.049242424
word,campaign,583,"defaultdict(<class 'float'>, {'contradiction': 181.0, 'entailment': 207.0, 'neutral': 195.0})",25,"defaultdict(<class 'float'>, {'neutral': 6.0, 'contradiction': 8.0, 'entailment': 11.0})",0.000332135,0.006755556,0.006211086,0.000330078,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 5, 'contradiction': 10})",0.015266525,0.472032603,0.52,0.471910112,0.048089888,0.575757576,-0.055757576,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 12, 'neutral': 7})",0.015967647,0.546306673,0.52,0.546373851,-0.026373851,0.545454545,-0.025454545,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 10, 'neutral': 5})",0.01204793,0.824350484,0.68,0.824719101,-0.144719101,0.757575758,-0.077575758,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 10, 'neutral': 4})",0.02082901,0.869689251,0.76,0.869969356,-0.109969356,0.818181818,-0.058181818
word,card,728,"defaultdict(<class 'float'>, {'contradiction': 224.0, 'entailment': 253.0, 'neutral': 251.0})",22,"defaultdict(<class 'float'>, {'neutral': 9.0, 'contradiction': 6.0, 'entailment': 7.0})",0.000329989,0.003213958,0.002223619,0.000329256,"defaultdict(<class 'int'>, {'entailment': 4, 'neutral': 13, 'contradiction': 5})",0.03260081,0.472032603,0.318181818,0.472378229,-0.154196411,0.333333333,-0.015151515,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 9, 'neutral': 4})",0.01766878,0.546306673,0.5,0.546410702,-0.046410702,0.481481481,0.018518519,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 5, 'entailment': 6})",0.012465125,0.824350484,0.727272727,0.824568569,-0.097295842,0.740740741,-0.013468013,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 8, 'entailment': 5})",0.008876435,0.869689251,0.772727273,0.869907076,-0.097179804,0.814814815,-0.042087542
word,in,62440,"defaultdict(<class 'float'>, {'entailment': 21118.0, 'neutral': 22021.0, 'contradiction': 19301.0})",1496,"defaultdict(<class 'float'>, {'contradiction': 467.0, 'neutral': 510.0, 'entailment': 519.0})",0.000328176,0.000230065,8.13E-05,0.000328149,"defaultdict(<class 'int'>, {'neutral': 540, 'contradiction': 449, 'entailment': 516})",6.89E-05,0.472032603,0.477272727,0.471090275,0.006182452,0.481695568,-0.004422841,"defaultdict(<class 'int'>, {'entailment': 580, 'contradiction': 500, 'neutral': 425})",0.002926071,0.546306673,0.548796791,0.545858877,0.002937914,0.55105973,-0.002262939,"defaultdict(<class 'int'>, {'contradiction': 492, 'neutral': 567, 'entailment': 446})",0.001014207,0.824350484,0.832887701,0.822815242,0.010072458,0.833012203,-0.000124502,"defaultdict(<class 'int'>, {'contradiction': 482, 'neutral': 530, 'entailment': 493})",9.20E-05,0.869689251,0.86631016,0.870296911,-0.00398675,0.867052023,-0.000741863
word,'m,2957,"defaultdict(<class 'float'>, {'entailment': 1057.0, 'contradiction': 971.0, 'neutral': 929.0})",85,"defaultdict(<class 'float'>, {'contradiction': 28.0, 'entailment': 29.0, 'neutral': 28.0})",0.000324596,3.08E-05,0.000185518,0.000324536,"defaultdict(<class 'int'>, {'neutral': 34, 'contradiction': 36, 'entailment': 15})",0.021249144,0.472032603,0.447058824,0.472250771,-0.025191947,0.459770115,-0.012711291,"defaultdict(<class 'int'>, {'contradiction': 33, 'entailment': 41, 'neutral': 11})",0.025749965,0.546306673,0.470588235,0.54696814,-0.076379904,0.471264368,-0.000676133,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 31, 'neutral': 29})",0.000768017,0.824350484,0.858823529,0.824049332,0.034774197,0.862068966,-0.003245436,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 30, 'neutral': 25})",0.000393984,0.869689251,0.858823529,0.869784173,-0.010960643,0.862068966,-0.003245436
word,poirot,802,"defaultdict(<class 'float'>, {'contradiction': 269.0, 'neutral': 249.0, 'entailment': 284.0})",23,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'neutral': 7.0, 'entailment': 9.0})",0.000319581,0.001680319,0.000856532,0.000319307,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 7, 'entailment': 6})",0.006777623,0.472032603,0.695652174,0.471507353,0.224144821,0.703703704,-0.00805153,"defaultdict(<class 'int'>, {'contradiction': 6, 'entailment': 12, 'neutral': 5})",0.014530626,0.546306673,0.652173913,0.546058007,0.106115907,0.592592593,0.05958132,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 7, 'entailment': 7})",0.002032273,0.824350484,0.826086957,0.824346405,0.001740551,0.814814815,0.011272142,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 6, 'entailment': 8})",0.002167871,0.869689251,0.826086957,0.869791667,-0.04370471,0.851851852,-0.025764895
word,seen,1710,"defaultdict(<class 'float'>, {'contradiction': 610.0, 'entailment': 564.0, 'neutral': 536.0})",51,"defaultdict(<class 'float'>, {'neutral': 16.0, 'contradiction': 15.0, 'entailment': 20.0})",0.000318275,0.001794182,0.002855027,0.000317367,"defaultdict(<class 'int'>, {'neutral': 22, 'contradiction': 14, 'entailment': 15})",0.007882933,0.472032603,0.411764706,0.472347399,-0.060582693,0.4,0.011764706,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 26, 'contradiction': 18})",0.027413206,0.546306673,0.470588235,0.546702171,-0.076113936,0.483333333,-0.012745098,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 18, 'entailment': 18})",0.000354564,0.824350484,0.843137255,0.824252356,0.018884899,0.85,-0.006862745,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 18, 'entailment': 20})",0.002862591,0.869689251,0.921568627,0.869418271,0.052150356,0.9,0.021568627
word,case,2789,"defaultdict(<class 'float'>, {'neutral': 955.0, 'contradiction': 861.0, 'entailment': 973.0})",64,"defaultdict(<class 'float'>, {'neutral': 22.0, 'contradiction': 22.0, 'entailment': 20.0})",0.000310028,0.000217014,0.000971529,0.000309726,"defaultdict(<class 'int'>, {'entailment': 31, 'contradiction': 17, 'neutral': 16})",0.009961446,0.472032603,0.453125,0.472156702,-0.019031702,0.454545455,-0.001420455,"defaultdict(<class 'int'>, {'entailment': 27, 'contradiction': 22, 'neutral': 15})",0.007291386,0.546306673,0.671875,0.545482515,0.126392485,0.666666667,0.005208333,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 24, 'entailment': 21})",0.002579904,0.824350484,0.890625,0.823915496,0.066709504,0.878787879,0.011837121,"defaultdict(<class 'int'>, {'neutral': 22, 'contradiction': 23, 'entailment': 19})",0.002009827,0.869689251,0.875,0.869654394,0.005345606,0.863636364,0.011363636
word,water,1621,"defaultdict(<class 'float'>, {'contradiction': 515.0, 'entailment': 526.0, 'neutral': 580.0})",50,"defaultdict(<class 'float'>, {'entailment': 17.0, 'neutral': 12.0, 'contradiction': 21.0})",0.000307077,0.005422222,0.009489962,0.000304177,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 18, 'contradiction': 21})",0.008603693,0.472032603,0.48,0.471991807,0.008008193,0.53968254,-0.05968254,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 22, 'neutral': 12})",0.010805918,0.546306673,0.58,0.546134153,0.033865847,0.587301587,-0.007301587,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 16, 'contradiction': 19})",0.002159932,0.824350484,0.86,0.824167947,0.035832053,0.841269841,0.018730159,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 17, 'contradiction': 18})",0.00101408,0.869689251,0.88,0.869636457,0.010363543,0.904761905,-0.024761905
word,body,680,"defaultdict(<class 'float'>, {'entailment': 234.0, 'contradiction': 210.0, 'neutral': 236.0})",27,"defaultdict(<class 'float'>, {'neutral': 10.0, 'contradiction': 9.0, 'entailment': 8.0})",0.000301807,0.000914495,0.001316896,0.00030141,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 11, 'neutral': 7})",0.006635766,0.472032603,0.481481481,0.472006539,0.009474943,0.5,-0.018518519,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 8, 'neutral': 6})",0.012704904,0.546306673,0.518518519,0.546383327,-0.027864808,0.466666667,0.051851852,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 10, 'entailment': 7})",0.004579135,0.824350484,0.814814815,0.824376788,-0.009561973,0.8,0.014814815,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 7, 'entailment': 7})",0.00955236,0.869689251,0.777777778,0.869942787,-0.092165009,0.766666667,0.011111111
word,model,939,"defaultdict(<class 'float'>, {'entailment': 326.0, 'contradiction': 290.0, 'neutral': 323.0})",33,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 14.0, 'neutral': 9.0})",0.000301683,0.004285277,0.004004535,0.000300477,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 12, 'neutral': 12})",0.000792708,0.472032603,0.454545455,0.472091597,-0.017546142,0.5,-0.045454545,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 8, 'entailment': 14})",0.006580957,0.546306673,0.575757576,0.54620732,0.029550256,0.523809524,0.051948052,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 12, 'entailment': 10})",0.00112006,0.824350484,0.757575758,0.824575751,-0.066999994,0.738095238,0.019480519,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 12, 'entailment': 11})",0.000220687,0.869689251,0.818181818,0.869863014,-0.051681196,0.833333333,-0.015151515
word,it,49562,"defaultdict(<class 'float'>, {'neutral': 17604.0, 'entailment': 16453.0, 'contradiction': 15505.0})",1266,"defaultdict(<class 'float'>, {'contradiction': 404.0, 'entailment': 468.0, 'neutral': 394.0})",0.000299866,0.000670512,0.001248231,0.000299492,"defaultdict(<class 'int'>, {'contradiction': 401, 'entailment': 437, 'neutral': 442})",6.80E-05,0.472032603,0.466034755,0.472920809,-0.006886054,0.472934473,-0.006899718,"defaultdict(<class 'int'>, {'entailment': 529, 'contradiction': 421, 'neutral': 330})",0.006206702,0.546306673,0.548183254,0.546028775,0.002154479,0.549145299,-0.000962045,"defaultdict(<class 'int'>, {'contradiction': 411, 'neutral': 467, 'entailment': 402})",0.000183297,0.824350484,0.820695103,0.8248918,-0.004196698,0.821937322,-0.001242219,"defaultdict(<class 'int'>, {'contradiction': 423, 'neutral': 413, 'entailment': 444})",0.000593178,0.869689251,0.866508689,0.870160253,-0.003651564,0.868945869,-0.00243718
word,postal,1073,"defaultdict(<class 'float'>, {'entailment': 381.0, 'contradiction': 356.0, 'neutral': 336.0})",43,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'neutral': 13.0, 'entailment': 17.0})",0.000294346,0.001922961,0.000930179,0.000294072,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 12, 'entailment': 21})",0.009412595,0.472032603,0.534883721,0.471756038,0.063127683,0.470588235,0.064295486,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 10, 'entailment': 17})",0.004103813,0.546306673,0.674418605,0.545742939,0.128675666,0.607843137,0.066575467,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 14, 'entailment': 14})",0.000487149,0.824350484,0.88372093,0.824089235,0.059631696,0.882352941,0.001367989,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 9, 'entailment': 19})",0.007668172,0.869689251,0.837209302,0.869832174,-0.032622871,0.843137255,-0.005927953
word,problem,2486,"defaultdict(<class 'float'>, {'entailment': 824.0, 'neutral': 883.0, 'contradiction': 779.0})",51,"defaultdict(<class 'float'>, {'entailment': 15.0, 'contradiction': 19.0, 'neutral': 17.0})",0.000293446,0.001025247,0.002009677,0.000292857,"defaultdict(<class 'int'>, {'neutral': 26, 'entailment': 12, 'contradiction': 13})",0.012551149,0.472032603,0.392156863,0.472449816,-0.080292953,0.438596491,-0.046439628,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 15, 'contradiction': 18})",0.001147599,0.546306673,0.509803922,0.546497337,-0.036693416,0.526315789,-0.016511868,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 13, 'contradiction': 21})",0.006028586,0.824350484,0.803921569,0.82445719,-0.020535621,0.789473684,0.014447884,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 21, 'neutral': 16})",0.005332095,0.869689251,0.901960784,0.869520688,0.032440096,0.894736842,0.007223942
word,gao,1512,"defaultdict(<class 'float'>, {'contradiction': 510.0, 'entailment': 532.0, 'neutral': 470.0})",49,"defaultdict(<class 'float'>, {'entailment': 19.0, 'neutral': 14.0, 'contradiction': 16.0})",0.000288113,0.001758527,0.000744359,0.000287898,"defaultdict(<class 'int'>, {'entailment': 24, 'neutral': 16, 'contradiction': 9})",0.01727007,0.472032603,0.551020408,0.471636289,0.079384119,0.526315789,0.024704619,"defaultdict(<class 'int'>, {'entailment': 22, 'neutral': 14, 'contradiction': 13})",0.005372566,0.546306673,0.591836735,0.546078231,0.045758504,0.578947368,0.012889366,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 15, 'contradiction': 16})",0.000136203,0.824350484,0.857142857,0.824185951,0.032956906,0.859649123,-0.002506266,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 16, 'contradiction': 16})",0.000148823,0.869689251,0.897959184,0.869547409,0.028411774,0.912280702,-0.014321518
word,emission,580,"defaultdict(<class 'float'>, {'entailment': 206.0, 'contradiction': 182.0, 'neutral': 192.0})",24,"defaultdict(<class 'float'>, {'neutral': 7.0, 'entailment': 8.0, 'contradiction': 9.0})",0.000288017,0.001157407,0.002157367,0.000287396,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 11, 'entailment': 6})",0.012019843,0.472032603,0.541666667,0.471861914,0.069804753,0.481481481,0.060185185,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 10, 'contradiction': 9})",0.009627484,0.546306673,0.666666667,0.546011643,0.120655023,0.666666667,0,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 8, 'contradiction': 8})",0.000322728,0.824350484,0.75,0.824532734,-0.074532734,0.777777778,-0.027777778,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 7, 'contradiction': 8})",0.002393656,0.869689251,0.75,0.869982637,-0.119982637,0.777777778,-0.027777778
word,heard,1136,"defaultdict(<class 'float'>, {'entailment': 365.0, 'contradiction': 406.0, 'neutral': 365.0})",27,"defaultdict(<class 'float'>, {'neutral': 8.0, 'entailment': 12.0, 'contradiction': 7.0})",0.000289467,0.006401463,0.009146421,0.000286831,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 7, 'neutral': 11})",0.004419856,0.472032603,0.666666667,0.471495709,0.195170958,0.638888889,0.027777778,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 14, 'neutral': 4})",0.028246601,0.546306673,0.407407407,0.546689824,-0.139282417,0.472222222,-0.064814815,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 6, 'contradiction': 8})",0.014014448,0.824350484,0.666666667,0.824785452,-0.158118785,0.694444444,-0.027777778,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 7, 'contradiction': 8})",0.008062764,0.869689251,0.814814815,0.869840621,-0.055025806,0.833333333,-0.018518519
word,health,903,"defaultdict(<class 'float'>, {'neutral': 315.0, 'entailment': 308.0, 'contradiction': 280.0})",27,"defaultdict(<class 'float'>, {'neutral': 9.0, 'entailment': 9.0, 'contradiction': 9.0})",0.000280432,0,0.000320563,0.000280342,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 10, 'entailment': 3})",0.040341857,0.472032603,0.444444444,0.472108705,-0.02766426,0.444444444,0,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 10, 'contradiction': 9})",0.001582578,0.546306673,0.703703704,0.545872497,0.157831207,0.703703704,0,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 10, 'contradiction': 9})",0.001158871,0.824350484,0.851851852,0.824274622,0.02757723,0.851851852,0,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 9, 'contradiction': 9})",0.000320563,0.869689251,1,0.869329792,0.130670208,1,0
word,little,1603,"defaultdict(<class 'float'>, {'entailment': 563.0, 'neutral': 542.0, 'contradiction': 498.0})",26,"defaultdict(<class 'float'>, {'entailment': 7.0, 'contradiction': 13.0, 'neutral': 6.0})",0.000285474,0.014135437,0.018968289,0.00028011,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 12, 'entailment': 7})",0.012090556,0.472032603,0.346153846,0.472366942,-0.126213096,0.333333333,0.012820513,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 7, 'neutral': 6})",0.018968289,0.546306673,0.615384615,0.5461232,0.069261416,0.538461538,0.076923077,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 10, 'entailment': 5})",0.01613196,0.824350484,0.807692308,0.824394729,-0.016702421,0.794871795,0.012820513,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 7, 'entailment': 6})",0.019392106,0.869689251,0.923076923,0.869547451,0.053529472,0.897435897,0.025641026
word,nation,693,"defaultdict(<class 'float'>, {'contradiction': 215.0, 'entailment': 236.0, 'neutral': 242.0})",24,"defaultdict(<class 'float'>, {'entailment': 10.0, 'contradiction': 8.0, 'neutral': 6.0})",0.000279022,0.00462963,0.006248469,0.000277284,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 7, 'contradiction': 4})",0.023832771,0.472032603,0.458333333,0.472066183,-0.01373285,0.5,-0.041666667,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 6, 'contradiction': 12})",0.018823559,0.546306673,0.666666667,0.546011643,0.120655023,0.7,-0.033333333,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 8, 'contradiction': 9})",0.00284467,0.824350484,0.916666667,0.824124196,0.092542471,0.933333333,-0.016666667,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 9, 'neutral': 7})",0.00284467,0.869689251,0.916666667,0.869574099,0.047092568,0.933333333,-0.016666667
word,are,40391,"defaultdict(<class 'float'>, {'neutral': 14400.0, 'contradiction': 12876.0, 'entailment': 13115.0})",963,"defaultdict(<class 'float'>, {'contradiction': 292.0, 'neutral': 332.0, 'entailment': 339.0})",0.000274532,0.00046224,0.000422565,0.000274416,"defaultdict(<class 'int'>, {'contradiction': 324, 'entailment': 297, 'neutral': 347})",0.000225004,0.472032603,0.475597092,0.471644826,0.003952266,0.475909538,-0.000312445,"defaultdict(<class 'int'>, {'contradiction': 361, 'neutral': 254, 'entailment': 353})",0.005232576,0.546306673,0.55867082,0.544961591,0.01370923,0.557522124,0.001148696,"defaultdict(<class 'int'>, {'contradiction': 301, 'neutral': 378, 'entailment': 289})",0.000685253,0.824350484,0.816199377,0.825237235,-0.009037858,0.819075713,-0.002876336,"defaultdict(<class 'int'>, {'contradiction': 316, 'neutral': 330, 'entailment': 322})",0.000134057,0.869689251,0.854620976,0.871328513,-0.016707537,0.857423795,-0.002802819
word,written,617,"defaultdict(<class 'float'>, {'neutral': 220.0, 'contradiction': 198.0, 'entailment': 199.0})",27,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'neutral': 11.0, 'entailment': 8.0})",0.00027027,0.002743484,0.001370041,0.0002699,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 10, 'contradiction': 8})",0.001267493,0.472032603,0.407407407,0.47221087,-0.064803463,0.333333333,0.074074074,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 3, 'neutral': 2})",0.132055845,0.546306673,0.37037037,0.54679199,-0.17642162,0.393939394,-0.023569024,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 11, 'entailment': 9})",0.002531834,0.824350484,0.888888889,0.824172456,0.064716433,0.848484848,0.04040404,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 11, 'entailment': 9})",0.002531834,0.869689251,0.888888889,0.869636289,0.0192526,0.909090909,-0.02020202
word,give,2176,"defaultdict(<class 'float'>, {'neutral': 743.0, 'entailment': 757.0, 'contradiction': 676.0})",45,"defaultdict(<class 'float'>, {'entailment': 13.0, 'neutral': 17.0, 'contradiction': 15.0})",0.000263899,0.001316872,0.002026921,0.000263365,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 12, 'contradiction': 15})",0.003413245,0.472032603,0.622222222,0.471340839,0.150881383,0.607843137,0.014379085,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 24, 'contradiction': 13})",0.023148772,0.546306673,0.488888889,0.546571136,-0.057682247,0.490196078,-0.00130719,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 16, 'entailment': 12})",0.003907097,0.824350484,0.777777778,0.824564995,-0.046787217,0.784313725,-0.006535948,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 17, 'entailment': 13})",0.003031291,0.869689251,0.866666667,0.869703173,-0.003036506,0.882352941,-0.015686275
ner,GPE,27639,"defaultdict(<class 'float'>, {'neutral': 8798.0, 'entailment': 9833.0, 'contradiction': 9008.0})",737,"defaultdict(<class 'float'>, {'contradiction': 240.0, 'neutral': 216.0, 'entailment': 281.0})",0.00026122,0.001325963,0.000481337,0.000261095,"defaultdict(<class 'int'>, {'contradiction': 230, 'neutral': 211, 'entailment': 306})",0.001612108,0.472032603,0.484396201,0.471028861,0.01336734,0.489916963,-0.005520762,"defaultdict(<class 'int'>, {'contradiction': 238, 'entailment': 331, 'neutral': 178})",0.005299577,0.546306673,0.559023066,0.545274289,0.013748777,0.548042705,0.010980362,"defaultdict(<class 'int'>, {'contradiction': 243, 'neutral': 254, 'entailment': 250})",0.000340263,0.824350484,0.818181818,0.824851289,-0.006669471,0.814946619,0.003235199,"defaultdict(<class 'int'>, {'contradiction': 237, 'neutral': 227, 'entailment': 283})",0.000294171,0.869689251,0.856173677,0.870786517,-0.01461284,0.851720047,0.00445363
ner,NORP,15123,"defaultdict(<class 'float'>, {'neutral': 4992.0, 'entailment': 5361.0, 'contradiction': 4770.0})",343,"defaultdict(<class 'float'>, {'neutral': 123.0, 'entailment': 116.0, 'contradiction': 104.0})",0.000259784,0.000523214,0.000451216,0.000259667,"defaultdict(<class 'int'>, {'entailment': 118, 'neutral': 131, 'contradiction': 95})",0.001604157,0.472032603,0.475218659,0.47191723,0.003301429,0.482384824,-0.007166165,"defaultdict(<class 'int'>, {'entailment': 135, 'neutral': 96, 'contradiction': 113})",0.001618273,0.546306673,0.548104956,0.546241554,0.001863402,0.558265583,-0.010160626,"defaultdict(<class 'int'>, {'contradiction': 111, 'neutral': 120, 'entailment': 113})",0.000397639,0.824350484,0.804664723,0.825063345,-0.020398622,0.804878049,-0.000213326,"defaultdict(<class 'int'>, {'contradiction': 112, 'neutral': 115, 'entailment': 117})",0.000121387,0.869689251,0.862973761,0.869932432,-0.006958671,0.864498645,-0.001524884
word,house,3016,"defaultdict(<class 'float'>, {'neutral': 1051.0, 'entailment': 1027.0, 'contradiction': 938.0})",71,"defaultdict(<class 'float'>, {'contradiction': 22.0, 'neutral': 22.0, 'entailment': 27.0})",0.000259765,0.001102074,0.001115824,0.000259475,"defaultdict(<class 'int'>, {'neutral': 30, 'entailment': 23, 'contradiction': 18})",0.003350629,0.472032603,0.422535211,0.472393268,-0.049858056,0.456790123,-0.034254912,"defaultdict(<class 'int'>, {'contradiction': 18, 'entailment': 34, 'neutral': 19})",0.009996016,0.546306673,0.591549296,0.545977011,0.045572284,0.580246914,0.011302382,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 26, 'entailment': 22})",0.000537201,0.824350484,0.704225352,0.82522578,-0.121000428,0.740740741,-0.036515389,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 20, 'entailment': 23})",0.004344639,0.869689251,0.746478873,0.870587028,-0.124108155,0.765432099,-0.018953226
word,action,986,"defaultdict(<class 'float'>, {'neutral': 312.0, 'contradiction': 325.0, 'entailment': 349.0})",29,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'neutral': 9.0, 'entailment': 12.0})",0.000241607,0.003435064,0.002376452,0.000241033,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 5, 'entailment': 9})",0.025444213,0.472032603,0.517241379,0.471898631,0.045342749,0.472222222,0.045019157,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 10, 'contradiction': 8})",0.001718773,0.546306673,0.448275862,0.54659718,-0.098321318,0.416666667,0.031609195,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 8, 'entailment': 11})",0.001000221,0.824350484,0.827586207,0.824340895,0.003245312,0.777777778,0.049808429,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 7, 'entailment': 12})",0.00378501,0.869689251,0.862068966,0.869711833,-0.007642868,0.833333333,0.028735632
word,during,2366,"defaultdict(<class 'float'>, {'entailment': 824.0, 'neutral': 804.0, 'contradiction': 738.0})",63,"defaultdict(<class 'float'>, {'neutral': 17.0, 'entailment': 27.0, 'contradiction': 19.0})",0.000241199,0.004703116,0.00413474,0.000240204,"defaultdict(<class 'int'>, {'entailment': 25, 'contradiction': 15, 'neutral': 23})",0.003502817,0.472032603,0.428571429,0.472313372,-0.043741943,0.419753086,0.008818342,"defaultdict(<class 'int'>, {'entailment': 27, 'neutral': 15, 'contradiction': 21})",0.006756075,0.546306673,0.603174603,0.545939295,0.057235309,0.592592593,0.010582011,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 26, 'contradiction': 19})",0.002580176,0.824350484,0.761904762,0.824753897,-0.062849135,0.790123457,-0.028218695,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 25, 'contradiction': 19})",0.001405109,0.869689251,0.777777778,0.870283019,-0.092505241,0.75308642,0.024691358
word,role,585,"defaultdict(<class 'float'>, {'entailment': 207.0, 'contradiction': 193.0, 'neutral': 185.0})",23,"defaultdict(<class 'float'>, {'entailment': 7.0, 'neutral': 10.0, 'contradiction': 6.0})",0.000241556,0.005461038,0.007650845,0.000239715,"defaultdict(<class 'int'>, {'neutral': 4, 'contradiction': 5, 'entailment': 14})",0.03337897,0.472032603,0.52173913,0.47191585,0.049823281,0.5,0.02173913,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 8, 'entailment': 9})",0.001919439,0.546306673,0.652173913,0.546058007,0.106115907,0.6,0.052173913,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 7, 'neutral': 10})",0.008484369,0.824350484,0.826086957,0.824346405,0.001740551,0.833333333,-0.007246377,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 7, 'neutral': 10})",0.008484369,0.869689251,0.826086957,0.869791667,-0.04370471,0.866666667,-0.04057971
word,play,1197,"defaultdict(<class 'float'>, {'neutral': 423.0, 'entailment': 396.0, 'contradiction': 378.0})",31,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'entailment': 13.0, 'neutral': 10.0})",0.000238692,0.004393572,0.004423005,0.000237639,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 13, 'neutral': 7})",0.010269835,0.472032603,0.451612903,0.472097302,-0.020484398,0.41025641,0.041356493,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 14, 'neutral': 4})",0.035456379,0.546306673,0.64516129,0.545993459,0.099167832,0.615384615,0.029776675,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 9, 'neutral': 12})",0.00106271,0.824350484,0.838709677,0.824304988,0.01440469,0.794871795,0.043837883,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 11, 'neutral': 11})",0.000478597,0.869689251,0.935483871,0.869480785,0.066003086,0.897435897,0.038047974
word,woman,2396,"defaultdict(<class 'float'>, {'contradiction': 770.0, 'neutral': 851.0, 'entailment': 775.0})",60,"defaultdict(<class 'float'>, {'neutral': 16.0, 'entailment': 26.0, 'contradiction': 18.0})",0.000239261,0.005185185,0.007346291,0.00023751,"defaultdict(<class 'int'>, {'entailment': 27, 'contradiction': 13, 'neutral': 20})",0.010498978,0.472032603,0.616666667,0.471143004,0.145523663,0.602564103,0.014102564,"defaultdict(<class 'int'>, {'entailment': 27, 'contradiction': 16, 'neutral': 17})",0.008498415,0.546306673,0.683333333,0.545463865,0.137869469,0.641025641,0.042307692,"defaultdict(<class 'int'>, {'contradiction': 18, 'entailment': 25, 'neutral': 17})",0.00515142,0.824350484,0.816666667,0.824397745,-0.007731078,0.833333333,-0.016666667,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 24, 'contradiction': 21})",0.006926771,0.869689251,0.933333333,0.869297796,0.064035537,0.948717949,-0.015384615
word,music,946,"defaultdict(<class 'float'>, {'contradiction': 306.0, 'neutral': 336.0, 'entailment': 304.0})",29,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 12.0, 'neutral': 7.0})",0.000239377,0.005020478,0.008544941,0.00023734,"defaultdict(<class 'int'>, {'contradiction': 4, 'neutral': 10, 'entailment': 15})",0.030774228,0.472032603,0.413793103,0.472205191,-0.058412088,0.472222222,-0.058429119,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 5, 'contradiction': 7})",0.038761193,0.546306673,0.586206897,0.546188432,0.040018464,0.555555556,0.030651341,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 9, 'neutral': 10})",0.000256947,0.824350484,0.827586207,0.824340895,0.003245312,0.833333333,-0.005747126,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 11, 'neutral': 9})",0.002023498,0.869689251,0.896551724,0.869609646,0.026942078,0.916666667,-0.020114943
word,look,2400,"defaultdict(<class 'float'>, {'neutral': 779.0, 'contradiction': 769.0, 'entailment': 852.0})",71,"defaultdict(<class 'float'>, {'contradiction': 21.0, 'neutral': 27.0, 'entailment': 23.0})",0.000237616,0.001234323,0.001703167,0.000237211,"defaultdict(<class 'int'>, {'contradiction': 20, 'neutral': 27, 'entailment': 24})",0.001828522,0.472032603,0.549295775,0.471469622,0.077826152,0.530864198,0.018431577,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 23, 'entailment': 30})",0.003422198,0.546306673,0.535211268,0.546387521,-0.011176253,0.518518519,0.016692749,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 28, 'entailment': 20})",0.003815767,0.824350484,0.845070423,0.824199507,0.020870915,0.851851852,-0.006781429,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 27, 'entailment': 19})",0.004552071,0.869689251,0.873239437,0.869663383,0.003576054,0.827160494,0.046078943
ner,PERSON,41703,"defaultdict(<class 'float'>, {'contradiction': 13659.0, 'entailment': 14775.0, 'neutral': 13269.0})",1035,"defaultdict(<class 'float'>, {'neutral': 329.0, 'entailment': 381.0, 'contradiction': 325.0})",0.000234189,0.000607404,0.000137427,0.000234157,"defaultdict(<class 'int'>, {'neutral': 309, 'entailment': 427, 'contradiction': 309})",0.001580485,0.472032603,0.465700483,0.472779043,-0.00707856,0.461942257,0.003758226,"defaultdict(<class 'int'>, {'neutral': 299, 'entailment': 470, 'contradiction': 276})",0.004968447,0.546306673,0.554589372,0.545330296,0.009259076,0.555555556,-0.000966184,"defaultdict(<class 'int'>, {'neutral': 386, 'contradiction': 317, 'entailment': 342})",0.001453635,0.824350484,0.807729469,0.826309795,-0.018580326,0.811898513,-0.004169044,"defaultdict(<class 'int'>, {'neutral': 354, 'entailment': 359, 'contradiction': 332})",0.000239989,0.869689251,0.859903382,0.870842825,-0.010939443,0.857392826,0.002510556
word,approach,648,"defaultdict(<class 'float'>, {'neutral': 209.0, 'contradiction': 209.0, 'entailment': 230.0})",20,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'entailment': 8.0, 'neutral': 6.0})",0.000233387,0.002222222,0.001080637,0.000233135,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 4, 'neutral': 9})",0.012541479,0.472032603,0.45,0.472077591,-0.022077591,0.416666667,0.033333333,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 9, 'neutral': 3})",0.021012439,0.546306673,0.55,0.546299132,0.003700868,0.5,0.05,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 9, 'neutral': 6})",0.005320441,0.824350484,0.95,0.824093925,0.125906075,0.875,0.075,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 7, 'neutral': 6})",0.000493123,0.869689251,0.95,0.869525268,0.080474732,0.916666667,0.033333333
ner,ORG,46834,"defaultdict(<class 'float'>, {'entailment': 16570.0, 'contradiction': 15403.0, 'neutral': 14861.0})",1220,"defaultdict(<class 'float'>, {'neutral': 356.0, 'contradiction': 394.0, 'entailment': 470.0})",0.000231821,0.001509152,0.000615195,0.000231678,"defaultdict(<class 'int'>, {'entailment': 510, 'neutral': 364, 'contradiction': 367})",0.00174501,0.472032603,0.480327869,0.470855148,0.009472721,0.482978723,-0.002650855,"defaultdict(<class 'int'>, {'neutral': 339, 'entailment': 507, 'contradiction': 395})",0.00185267,0.546306673,0.56557377,0.543571844,0.022001926,0.556028369,0.009545402,"defaultdict(<class 'int'>, {'neutral': 420, 'entailment': 418, 'contradiction': 403})",0.000281086,0.824350484,0.814754098,0.825712624,-0.010958525,0.821985816,-0.007231717,"defaultdict(<class 'int'>, {'neutral': 375, 'contradiction': 415, 'entailment': 451})",0.000136184,0.869689251,0.889344262,0.86689936,0.022444902,0.891489362,-0.002145099
word,technology,1142,"defaultdict(<class 'float'>, {'neutral': 394.0, 'entailment': 392.0, 'contradiction': 356.0})",30,"defaultdict(<class 'float'>, {'neutral': 9.0, 'contradiction': 6.0, 'entailment': 15.0})",0.000233781,0.015555556,0.014260577,0.000230471,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 11, 'contradiction': 7})",0.004037711,0.472032603,0.466666667,0.472049055,-0.005382388,0.466666667,0,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 12, 'entailment': 6})",0.013316243,0.546306673,0.5,0.546448646,-0.046448646,0.533333333,-0.033333333,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 8, 'entailment': 11})",0.001236573,0.824350484,0.833333333,0.824322943,0.00901039,0.866666667,-0.033333333,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 9, 'entailment': 14})",0.010200664,0.869689251,0.9,0.869596321,0.030403679,0.933333333,-0.033333333
word,attention,682,"defaultdict(<class 'float'>, {'neutral': 213.0, 'contradiction': 232.0, 'entailment': 237.0})",25,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'entailment': 8.0, 'neutral': 6.0})",0.000229807,0.006755556,0.005859356,0.000228465,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 7, 'neutral': 5})",0.017493257,0.472032603,0.76,0.471297242,0.288702758,0.666666667,0.093333333,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 9, 'neutral': 4})",0.017968934,0.546306673,0.68,0.545965271,0.134034729,0.575757576,0.104242424,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 9, 'neutral': 4})",0.01854601,0.824350484,0.88,0.824208376,0.055791624,0.909090909,-0.029090909,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 7, 'neutral': 7})",0.005462057,0.869689251,0.96,0.869458631,0.090541369,0.939393939,0.020606061
word,data,1759,"defaultdict(<class 'float'>, {'entailment': 613.0, 'neutral': 596.0, 'contradiction': 550.0})",50,"defaultdict(<class 'float'>, {'entailment': 21.0, 'neutral': 15.0, 'contradiction': 14.0})",0.000228896,0.003822222,0.002706824,0.000228277,"defaultdict(<class 'int'>, {'entailment': 19, 'neutral': 14, 'contradiction': 17})",0.00202704,0.472032603,0.46,0.472094214,-0.012094214,0.476190476,-0.016190476,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 13, 'contradiction': 17})",0.003774585,0.546306673,0.68,0.54562212,0.13437788,0.666666667,0.013333333,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 25, 'contradiction': 14})",0.015564579,0.824350484,0.78,0.824577573,-0.044577573,0.777777778,0.002222222,"defaultdict(<class 'int'>, {'entailment': 19, 'neutral': 17, 'contradiction': 14})",0.000791921,0.869689251,0.88,0.869636457,0.010363543,0.873015873,0.006984127
word,mail,1185,"defaultdict(<class 'float'>, {'contradiction': 379.0, 'entailment': 420.0, 'neutral': 386.0})",34,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'neutral': 11.0, 'entailment': 11.0})",0.000228358,0.000192234,0.000761647,0.000228185,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 7, 'entailment': 17})",0.013313784,0.472032603,0.470588235,0.472037624,-0.001449389,0.444444444,0.026143791,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 9, 'entailment': 12})",0.002435224,0.546306673,0.529411765,0.546365402,-0.016953638,0.527777778,0.001633987,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 15, 'entailment': 9})",0.007892048,0.824350484,0.794117647,0.824455577,-0.03033793,0.805555556,-0.011437908,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 11, 'entailment': 11})",0.000761647,0.869689251,0.823529412,0.869849709,-0.046320297,0.833333333,-0.009803922
word,found,2541,"defaultdict(<class 'float'>, {'entailment': 891.0, 'contradiction': 852.0, 'neutral': 798.0})",50,"defaultdict(<class 'float'>, {'neutral': 18.0, 'contradiction': 15.0, 'entailment': 17.0})",0.000225193,0.000622222,0.001315415,0.000224897,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 19, 'entailment': 18})",0.002003665,0.472032603,0.48,0.471991807,0.008008193,0.462962963,0.017037037,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 16, 'neutral': 15})",0.000464536,0.546306673,0.46,0.546748592,-0.086748592,0.462962963,-0.002962963,"defaultdict(<class 'int'>, {'neutral': 21, 'entailment': 16, 'contradiction': 13})",0.006574467,0.824350484,0.8,0.824475166,-0.024475166,0.814814815,-0.014814815,"defaultdict(<class 'int'>, {'neutral': 21, 'entailment': 15, 'contradiction': 14})",0.006067457,0.869689251,0.86,0.869738863,-0.009738863,0.851851852,0.008148148
word,with,20705,"defaultdict(<class 'float'>, {'entailment': 6964.0, 'neutral': 7244.0, 'contradiction': 6497.0})",488,"defaultdict(<class 'float'>, {'entailment': 174.0, 'neutral': 178.0, 'contradiction': 136.0})",0.000221472,0.001504225,0.000745148,0.000221307,"defaultdict(<class 'int'>, {'contradiction': 158, 'entailment': 157, 'neutral': 175})",0.000144865,0.472032603,0.471311475,0.472070333,-0.000758858,0.475655431,-0.004343955,"defaultdict(<class 'int'>, {'neutral': 125, 'contradiction': 151, 'entailment': 214})",0.007007533,0.546306673,0.551229508,0.546049105,0.005180403,0.556179775,-0.004950267,"defaultdict(<class 'int'>, {'entailment': 149, 'contradiction': 139, 'neutral': 202})",0.002063952,0.824350484,0.807377049,0.825238555,-0.017861506,0.816479401,-0.009102352,"defaultdict(<class 'int'>, {'entailment': 161, 'contradiction': 132, 'neutral': 197})",0.001774461,0.869689251,0.844262295,0.87101962,-0.026757325,0.852059925,-0.00779763
word,report,2008,"defaultdict(<class 'float'>, {'contradiction': 642.0, 'neutral': 711.0, 'entailment': 655.0})",48,"defaultdict(<class 'float'>, {'entailment': 19.0, 'contradiction': 18.0, 'neutral': 11.0})",0.000222274,0.005497685,0.009523108,0.000220167,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 11, 'neutral': 20})",0.005972004,0.472032603,0.479166667,0.471997543,0.007169124,0.473684211,0.005482456,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 17, 'entailment': 20})",0.009942374,0.546306673,0.75,0.545305621,0.204694379,0.719298246,0.030701754,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 17, 'contradiction': 19})",0.006821246,0.824350484,0.770833333,0.824613494,-0.053780161,0.771929825,-0.001096491,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 19, 'entailment': 15})",0.003611868,0.869689251,0.791666667,0.870072694,-0.078406027,0.789473684,0.002192982
word,built,1714,"defaultdict(<class 'float'>, {'contradiction': 568.0, 'entailment': 542.0, 'neutral': 604.0})",53,"defaultdict(<class 'float'>, {'entailment': 19.0, 'contradiction': 14.0, 'neutral': 20.0})",0.000219968,0.002452435,0.002777966,0.000219358,"defaultdict(<class 'int'>, {'entailment': 27, 'neutral': 17, 'contradiction': 9})",0.025038963,0.472032603,0.433962264,0.472239295,-0.038277031,0.433333333,0.000628931,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 18, 'neutral': 23})",0.00729633,0.546306673,0.566037736,0.546199549,0.019838187,0.55,0.016037736,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 14, 'neutral': 23})",0.004104134,0.824350484,0.735849057,0.824830977,-0.088981921,0.733333333,0.002515723,"defaultdict(<class 'int'>, {'entailment': 23, 'contradiction': 13, 'neutral': 17})",0.008237295,0.869689251,0.849056604,0.86980127,-0.020744666,0.833333333,0.01572327
word,agency,2446,"defaultdict(<class 'float'>, {'entailment': 866.0, 'neutral': 796.0, 'contradiction': 784.0})",62,"defaultdict(<class 'float'>, {'entailment': 26.0, 'neutral': 15.0, 'contradiction': 21.0})",0.000218548,0.005260724,0.004588689,0.000217548,"defaultdict(<class 'int'>, {'entailment': 30, 'neutral': 20, 'contradiction': 12})",0.012974411,0.472032603,0.467741935,0.472059879,-0.004317944,0.461538462,0.006203474,"defaultdict(<class 'int'>, {'neutral': 21, 'contradiction': 19, 'entailment': 22})",0.000145578,0.546306673,0.677419355,0.545473188,0.131946167,0.602564103,0.074855252,"defaultdict(<class 'int'>, {'entailment': 23, 'neutral': 21, 'contradiction': 18})",0.000538564,0.824350484,0.870967742,0.824054137,0.046913605,0.871794872,-0.00082713,"defaultdict(<class 'int'>, {'entailment': 23, 'neutral': 18, 'contradiction': 21})",0.000724841,0.869689251,0.951612903,0.869168461,0.082444442,0.948717949,0.002894955
typo,typo,81020,"defaultdict(<class 'float'>, {'entailment': 28652.0, 'contradiction': 26084.0, 'neutral': 26284.0})",1967,"defaultdict(<class 'float'>, {'contradiction': 627.0, 'neutral': 610.0, 'entailment': 730.0})",0.000207218,0.000726499,0.000189934,0.000207178,"defaultdict(<class 'int'>, {'entailment': 774, 'contradiction': 611, 'neutral': 623})",0.000546008,0.472032603,0.462125064,0.4745158,-0.012390737,0.464383562,-0.002258498,"defaultdict(<class 'int'>, {'entailment': 888, 'neutral': 484, 'contradiction': 636})",0.005565868,0.546306673,0.541433655,0.547528033,-0.006094377,0.54109589,0.000337765,"defaultdict(<class 'int'>, {'entailment': 641, 'contradiction': 656, 'neutral': 711})",0.000773475,0.824350484,0.815963396,0.826452599,-0.010489203,0.815981735,-1.83E-05,"defaultdict(<class 'int'>, {'entailment': 707, 'contradiction': 672, 'neutral': 629})",0.000111311,0.869689251,0.866802237,0.870412844,-0.003610607,0.865753425,0.001048812
word,american,1756,"defaultdict(<class 'float'>, {'neutral': 581.0, 'contradiction': 557.0, 'entailment': 618.0})",44,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'entailment': 19.0, 'neutral': 13.0})",0.000204167,0.004935721,0.003378656,0.000203478,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 14, 'contradiction': 13})",0.000656426,0.472032603,0.454545455,0.47211135,-0.017565895,0.49122807,-0.036682616,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 19, 'neutral': 6})",0.027312862,0.546306673,0.409090909,0.546924573,-0.137833664,0.438596491,-0.029505582,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 20, 'neutral': 12})",0.005513668,0.824350484,0.795454545,0.824480606,-0.02902606,0.789473684,0.005980861,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 20, 'neutral': 10})",0.008107812,0.869689251,0.818181818,0.869921195,-0.051739377,0.842105263,-0.023923445
word,find,2695,"defaultdict(<class 'float'>, {'contradiction': 904.0, 'neutral': 942.0, 'entailment': 849.0})",72,"defaultdict(<class 'float'>, {'contradiction': 20.0, 'neutral': 30.0, 'entailment': 22.0})",0.000200682,0.003600823,0.002865786,0.000200107,"defaultdict(<class 'int'>, {'contradiction': 27, 'neutral': 26, 'entailment': 19})",0.001729068,0.472032603,0.444444444,0.472236477,-0.027792033,0.455555556,-0.011111111,"defaultdict(<class 'int'>, {'contradiction': 21, 'entailment': 34, 'neutral': 17})",0.014191057,0.546306673,0.569444444,0.546135687,0.023308757,0.611111111,-0.041666667,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 40, 'entailment': 16})",0.021641294,0.824350484,0.777777778,0.824694653,-0.046916875,0.788888889,-0.011111111,"defaultdict(<class 'int'>, {'contradiction': 20, 'neutral': 29, 'entailment': 23})",0.002307808,0.869689251,0.847222222,0.869855281,-0.022633058,0.855555556,-0.008333333
word,building,1979,"defaultdict(<class 'float'>, {'contradiction': 647.0, 'neutral': 698.0, 'entailment': 634.0})",52,"defaultdict(<class 'float'>, {'entailment': 21.0, 'contradiction': 18.0, 'neutral': 13.0})",0.000194791,0.004026956,0.006945131,0.000193443,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 15, 'neutral': 18})",0.00096764,0.472032603,0.423076923,0.472293352,-0.049216429,0.492063492,-0.068986569,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 19, 'entailment': 22})",0.013017083,0.546306673,0.480769231,0.546655741,-0.06588651,0.507936508,-0.027167277,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 21, 'contradiction': 20})",0.012505334,0.824350484,0.807692308,0.824439209,-0.016746902,0.793650794,0.014041514,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 18, 'contradiction': 17})",0.00049408,0.869689251,0.826923077,0.869917034,-0.042993957,0.80952381,0.017399267
word,issue,2103,"defaultdict(<class 'float'>, {'contradiction': 661.0, 'entailment': 728.0, 'neutral': 714.0})",45,"defaultdict(<class 'float'>, {'entailment': 16.0, 'contradiction': 16.0, 'neutral': 13.0})",0.000188275,0.000987654,0.001687335,0.000187958,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 10, 'neutral': 15})",0.007047117,0.472032603,0.488888889,0.471954964,0.016933925,0.458333333,0.030555556,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 17, 'neutral': 11})",0.005688773,0.546306673,0.666666667,0.545752303,0.120914364,0.625,0.041666667,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 13, 'entailment': 16})",0.000391897,0.824350484,0.866666667,0.824155578,0.042511088,0.875,-0.008333333,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 17, 'neutral': 11})",0.005688773,0.869689251,0.888888889,0.869600819,0.01928807,0.854166667,0.034722222
word,door,955,"defaultdict(<class 'float'>, {'entailment': 330.0, 'contradiction': 325.0, 'neutral': 300.0})",34,"defaultdict(<class 'float'>, {'neutral': 6.0, 'contradiction': 12.0, 'entailment': 16.0})",0.000188835,0.014609765,0.014653855,0.000186088,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 14, 'neutral': 5})",0.020094128,0.472032603,0.470588235,0.472037624,-0.001449389,0.395833333,0.074754902,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 12, 'contradiction': 9})",0.004060933,0.546306673,0.352941176,0.546978837,-0.19403766,0.333333333,0.019607843,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 11, 'entailment': 12})",0.000160256,0.824350484,0.735294118,0.824660055,-0.089365938,0.729166667,0.006127451,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 11, 'entailment': 13})",0.000736243,0.869689251,0.823529412,0.869849709,-0.046320297,0.8125,0.011029412
word,on,23794,"defaultdict(<class 'float'>, {'entailment': 8162.0, 'neutral': 8157.0, 'contradiction': 7475.0})",618,"defaultdict(<class 'float'>, {'contradiction': 201.0, 'entailment': 216.0, 'neutral': 201.0})",0.000183915,0.000130916,0.000178862,0.000183882,"defaultdict(<class 'int'>, {'neutral': 208, 'contradiction': 195, 'entailment': 216})",3.00E-05,0.472032603,0.45631068,0.473089051,-0.016778371,0.456790123,-0.000479444,"defaultdict(<class 'int'>, {'entailment': 277, 'contradiction': 220, 'neutral': 122})",0.014053546,0.546306673,0.54368932,0.546482549,-0.002793228,0.538580247,0.005109073,"defaultdict(<class 'int'>, {'contradiction': 210, 'neutral': 228, 'entailment': 181})",0.001479329,0.824350484,0.823624595,0.824399261,-0.000774665,0.824074074,-0.000449479,"defaultdict(<class 'int'>, {'entailment': 203, 'contradiction': 218, 'neutral': 198})",0.000826221,0.869689251,0.867313916,0.869848864,-0.002534948,0.865740741,0.001573175
word,process,1320,"defaultdict(<class 'float'>, {'entailment': 454.0, 'contradiction': 415.0, 'neutral': 451.0})",34,"defaultdict(<class 'float'>, {'neutral': 14.0, 'entailment': 12.0, 'contradiction': 8.0})",0.000180211,0.005382545,0.004517392,0.000179399,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 12, 'contradiction': 9})",0.001668111,0.472032603,0.617647059,0.471526429,0.14612063,0.595238095,0.022408964,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 10, 'entailment': 14})",0.002582693,0.546306673,0.588235294,0.546160924,0.04207437,0.547619048,0.040616246,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 12, 'contradiction': 8})",0.004425161,0.824350484,0.823529412,0.824353338,-0.000823926,0.833333333,-0.009803922,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 10, 'contradiction': 10})",0.002582693,0.869689251,0.882352941,0.869645231,0.012707711,0.880952381,0.00140056
word,tuppence,1427,"defaultdict(<class 'float'>, {'entailment': 501.0, 'contradiction': 471.0, 'neutral': 455.0})",48,"defaultdict(<class 'float'>, {'neutral': 15.0, 'entailment': 15.0, 'contradiction': 18.0})",0.000178535,0.000868056,0.00129371,0.000178304,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 16, 'neutral': 14})",0.001837242,0.472032603,0.520833333,0.471792772,0.049040562,0.5,0.020833333,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 12, 'neutral': 12})",0.016917862,0.546306673,0.4375,0.546841405,-0.109341405,0.481481481,-0.043981481,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 22, 'neutral': 12})",0.007757732,0.824350484,0.833333333,0.824306338,0.009026996,0.851851852,-0.018518519,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 20, 'neutral': 10})",0.00887338,0.869689251,0.833333333,0.869867923,-0.036534589,0.851851852,-0.018518519
word,security,1364,"defaultdict(<class 'float'>, {'neutral': 438.0, 'entailment': 480.0, 'contradiction': 446.0})",21,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'entailment': 7.0, 'neutral': 6.0})",0.000178208,0.001511716,0.001672161,0.00017791,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 4, 'neutral': 7})",0.019223071,0.472032603,0.619047619,0.471717378,0.147330241,0.625,-0.005952381,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 7, 'contradiction': 6})",0.001040251,0.546306673,0.571428571,0.546252808,0.025175764,0.541666667,0.029761905,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 7, 'entailment': 7})",0.000198188,0.824350484,0.904761905,0.824178068,0.080583837,0.875,0.029761905,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 7, 'entailment': 6})",0.00280772,0.869689251,0.952380952,0.869511946,0.082869006,0.916666667,0.035714286
word,story,1593,"defaultdict(<class 'float'>, {'neutral': 560.0, 'contradiction': 511.0, 'entailment': 522.0})",32,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'entailment': 13.0, 'neutral': 12.0})",0.000173652,0.006727431,0.007148813,0.000172415,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 14, 'neutral': 13})",0.019424305,0.472032603,0.375,0.472349995,-0.097349995,0.461538462,-0.086538462,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 15, 'neutral': 9})",0.010435308,0.546306673,0.53125,0.546355924,-0.015105924,0.512820513,0.018429487,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 10, 'neutral': 13})",0.001727758,0.824350484,0.875,0.82418481,0.05081519,0.846153846,0.028846154,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 12, 'neutral': 11})",0.001468257,0.869689251,0.84375,0.869774098,-0.026024098,0.846153846,-0.002403846
word,study,2102,"defaultdict(<class 'float'>, {'contradiction': 666.0, 'neutral': 732.0, 'entailment': 704.0})",54,"defaultdict(<class 'float'>, {'entailment': 23.0, 'neutral': 15.0, 'contradiction': 16.0})",0.00016557,0.00434385,0.004886992,0.000164763,"defaultdict(<class 'int'>, {'entailment': 33, 'neutral': 14, 'contradiction': 8})",0.038975692,0.472032603,0.5,0.471877881,0.028122119,0.52173913,-0.02173913,"defaultdict(<class 'int'>, {'entailment': 28, 'contradiction': 16, 'neutral': 11})",0.019473757,0.546306673,0.555555556,0.546255507,0.009300049,0.536231884,0.019323671,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 20, 'entailment': 17})",0.000384526,0.824350484,0.796296296,0.824505686,-0.02820939,0.826086957,-0.02979066,"defaultdict(<class 'int'>, {'contradiction': 20, 'neutral': 15, 'entailment': 20})",0.003401723,0.869689251,0.851851852,0.869787932,-0.01793608,0.855072464,-0.003220612
word,boat,596,"defaultdict(<class 'float'>, {'contradiction': 196.0, 'neutral': 209.0, 'entailment': 191.0})",28,"defaultdict(<class 'float'>, {'entailment': 13.0, 'contradiction': 8.0, 'neutral': 7.0})",0.00016203,0.008786848,0.011622268,0.000160157,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 8, 'entailment': 9})",0.001356907,0.472032603,0.535714286,0.471850414,0.063863872,0.538461538,-0.002747253,"defaultdict(<class 'int'>, {'neutral': 2, 'contradiction': 12, 'entailment': 14})",0.063526745,0.546306673,0.571428571,0.546234801,0.02519377,0.58974359,-0.018315018,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 7, 'neutral': 11})",0.003789292,0.824350484,0.821428571,0.824358843,-0.002930272,0.871794872,-0.0503663,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 7, 'neutral': 11})",0.003789292,0.869689251,0.785714286,0.869929498,-0.084215213,0.846153846,-0.06043956
word,ha,16897,"defaultdict(<class 'float'>, {'entailment': 5345.0, 'contradiction': 5856.0, 'neutral': 5696.0})",430,"defaultdict(<class 'float'>, {'entailment': 145.0, 'contradiction': 142.0, 'neutral': 143.0})",0.000159529,8.41E-06,0.000273131,0.000159485,"defaultdict(<class 'int'>, {'entailment': 160, 'contradiction': 130, 'neutral': 140})",0.001935383,0.472032603,0.51627907,0.470005328,0.046273742,0.512643678,0.003635392,"defaultdict(<class 'int'>, {'contradiction': 153, 'entailment': 145, 'neutral': 132})",0.000549602,0.546306673,0.63255814,0.542354822,0.090203318,0.634482759,-0.001924619,"defaultdict(<class 'int'>, {'entailment': 129, 'contradiction': 152, 'neutral': 149})",0.000157636,0.824350484,0.862790698,0.822589238,0.04020146,0.864367816,-0.001577118,"defaultdict(<class 'int'>, {'entailment': 138, 'contradiction': 152, 'neutral': 140})",7.55E-05,0.869689251,0.869767442,0.869685669,8.18E-05,0.871264368,-0.001496926
word,office,1631,"defaultdict(<class 'float'>, {'neutral': 565.0, 'contradiction': 516.0, 'entailment': 550.0})",41,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'entailment': 13.0, 'neutral': 15.0})",0.000157969,0.000528786,0.000287921,0.000157923,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 19, 'entailment': 7})",0.019036017,0.472032603,0.536585366,0.471761817,0.064823549,0.533333333,0.003252033,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 20, 'neutral': 5})",0.036875411,0.546306673,0.609756098,0.546040516,0.063715582,0.6,0.009756098,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 14, 'neutral': 14})",1.57E-05,0.824350484,0.87804878,0.82412523,0.05392355,0.866666667,0.011382114,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 12, 'neutral': 15})",0.001159799,0.869689251,0.902439024,0.869551872,0.032887152,0.888888889,0.013550136
word,king,976,"defaultdict(<class 'float'>, {'entailment': 326.0, 'neutral': 340.0, 'contradiction': 310.0})",22,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'entailment': 6.0, 'neutral': 9.0})",0.000157701,0.003213958,0.002769119,0.000157265,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 3, 'neutral': 9})",0.024449027,0.472032603,0.318181818,0.472378229,-0.154196411,0.333333333,-0.015151515,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 13, 'contradiction': 1})",0.073518448,0.546306673,0.545454545,0.546308588,-0.000854042,0.592592593,-0.047138047,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 5, 'neutral': 10})",0.00862724,0.824350484,0.863636364,0.824262228,0.039374136,0.851851852,0.011784512,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 5, 'neutral': 10})",0.00862724,0.869689251,0.954545455,0.869498621,0.085046833,0.925925926,0.028619529
word,system,2860,"defaultdict(<class 'float'>, {'neutral': 934.0, 'entailment': 1003.0, 'contradiction': 923.0})",63,"defaultdict(<class 'float'>, {'neutral': 24.0, 'contradiction': 17.0, 'entailment': 22.0})",0.000153254,0.002183589,0.002228264,0.000152913,"defaultdict(<class 'int'>, {'entailment': 21, 'contradiction': 22, 'neutral': 20})",0.000403405,0.472032603,0.396825397,0.472518458,-0.075693061,0.444444444,-0.047619048,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 19, 'contradiction': 25})",0.003084849,0.546306673,0.555555556,0.546246924,0.009308632,0.569444444,-0.013888889,"defaultdict(<class 'int'>, {'neutral': 27, 'contradiction': 18, 'entailment': 18})",0.005679854,0.824350484,0.857142857,0.824138638,0.033004219,0.833333333,0.023809524,"defaultdict(<class 'int'>, {'neutral': 24, 'contradiction': 21, 'entailment': 18})",0.002750582,0.869689251,0.841269841,0.869872847,-0.028603005,0.819444444,0.021825397
word,think,6380,"defaultdict(<class 'float'>, {'contradiction': 2028.0, 'entailment': 2218.0, 'neutral': 2134.0})",155,"defaultdict(<class 'float'>, {'neutral': 46.0, 'contradiction': 54.0, 'entailment': 55.0})",0.000148474,0.000675223,0.00093148,0.000148336,"defaultdict(<class 'int'>, {'contradiction': 47, 'entailment': 63, 'neutral': 45})",0.002014735,0.472032603,0.477419355,0.47194617,0.005473185,0.472727273,0.004692082,"defaultdict(<class 'int'>, {'entailment': 77, 'contradiction': 55, 'neutral': 23})",0.025529382,0.546306673,0.548387097,0.546273292,0.002113805,0.533333333,0.015053763,"defaultdict(<class 'int'>, {'neutral': 55, 'contradiction': 50, 'entailment': 50})",0.000393428,0.824350484,0.838709677,0.824120083,0.014589595,0.818181818,0.020527859,"defaultdict(<class 'int'>, {'neutral': 49, 'contradiction': 53, 'entailment': 53})",0.000360809,0.869689251,0.883870968,0.869461698,0.01440927,0.872727273,0.011143695
word,practice,968,"defaultdict(<class 'float'>, {'entailment': 336.0, 'contradiction': 308.0, 'neutral': 324.0})",38,"defaultdict(<class 'float'>, {'entailment': 12.0, 'neutral': 13.0, 'contradiction': 13.0})",0.000140397,0.000153894,0.000606978,0.000140312,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 11, 'entailment': 15})",0.001241836,0.472032603,0.421052632,0.472230746,-0.051178114,0.41025641,0.010796221,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 15, 'contradiction': 11})",0.001241836,0.546306673,0.605263158,0.546077529,0.059185629,0.615384615,-0.010121457,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 15, 'contradiction': 11})",0.001945515,0.824350484,0.894736842,0.824076915,0.070659927,0.871794872,0.02294197,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 12, 'contradiction': 12})",0.00029861,0.869689251,0.921052632,0.869489618,0.051563013,0.897435897,0.023616734
word,york,775,"defaultdict(<class 'float'>, {'entailment': 268.0, 'neutral': 246.0, 'contradiction': 261.0})",22,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 7.0, 'contradiction': 7.0})",0.000140224,0.000459137,0.000244231,0.00014019,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 11, 'neutral': 5})",0.013921843,0.472032603,0.409090909,0.472174002,-0.063083093,0.375,0.034090909,"defaultdict(<class 'int'>, {'entailment': 5, 'neutral': 7, 'contradiction': 10})",0.010572239,0.546306673,0.545454545,0.546308588,-0.000854042,0.541666667,0.003787879,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 7, 'contradiction': 7})",0.000244231,0.824350484,0.772727273,0.824466456,-0.051739183,0.75,0.022727273,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 8, 'contradiction': 6})",0.002582359,0.869689251,0.772727273,0.869907076,-0.097179804,0.791666667,-0.018939394
word,inglethorp,552,"defaultdict(<class 'float'>, {'entailment': 193.0, 'contradiction': 178.0, 'neutral': 181.0})",22,"defaultdict(<class 'float'>, {'neutral': 7.0, 'entailment': 7.0, 'contradiction': 8.0})",0.000137839,0.000459137,0.001025142,0.000137697,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 7, 'contradiction': 9})",0.004209812,0.472032603,0.454545455,0.472071888,-0.017526434,0.5,-0.045454545,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 11, 'contradiction': 4})",0.016662067,0.546306673,0.454545455,0.546512815,-0.091967361,0.458333333,-0.003787879,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 5, 'contradiction': 7})",0.011692628,0.824350484,0.727272727,0.824568569,-0.097295842,0.708333333,0.018939394,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 5, 'entailment': 7})",0.010595904,0.869689251,0.818181818,0.869804963,-0.051623145,0.791666667,0.026515152
word,she,7935,"defaultdict(<class 'float'>, {'neutral': 2770.0, 'contradiction': 2611.0, 'entailment': 2554.0})",223,"defaultdict(<class 'float'>, {'neutral': 74.0, 'contradiction': 68.0, 'entailment': 81.0})",0.000132679,0.00056752,0.000963347,0.000132551,"defaultdict(<class 'int'>, {'neutral': 64, 'entailment': 80, 'contradiction': 79})",0.002250088,0.472032603,0.520179372,0.470913261,0.049266111,0.530864198,-0.010684825,"defaultdict(<class 'int'>, {'neutral': 56, 'contradiction': 79, 'entailment': 88})",0.006098082,0.546306673,0.529147982,0.546705588,-0.017557606,0.518518519,0.010629464,"defaultdict(<class 'int'>, {'neutral': 77, 'entailment': 71, 'contradiction': 75})",2.98E-05,0.824350484,0.860986547,0.823498749,0.037487798,0.855967078,0.005019469,"defaultdict(<class 'int'>, {'neutral': 75, 'contradiction': 74, 'entailment': 74})",0.000100409,0.869689251,0.923766816,0.868432027,0.055334789,0.917695473,0.006071343
word,america,764,"defaultdict(<class 'float'>, {'contradiction': 244.0, 'neutral': 265.0, 'entailment': 255.0})",31,"defaultdict(<class 'float'>, {'neutral': 11.0, 'entailment': 10.0, 'contradiction': 10.0})",0.000126017,0.000231241,7.44E-05,0.000126008,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 14, 'contradiction': 5})",0.01823162,0.472032603,0.548387097,0.471790679,0.076596418,0.545454545,0.002932551,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 11, 'entailment': 12})",0.004724024,0.546306673,0.548387097,0.546300082,0.002087015,0.575757576,-0.027370479,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 7, 'contradiction': 8})",0.015225102,0.824350484,0.838709677,0.824304988,0.01440469,0.787878788,0.05083089,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 11, 'contradiction': 10})",7.44E-05,0.869689251,0.838709677,0.869787408,-0.031077731,0.818181818,0.020527859
word,ca'daan,1123,"defaultdict(<class 'float'>, {'neutral': 364.0, 'contradiction': 367.0, 'entailment': 392.0})",22,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'neutral': 6.0, 'entailment': 8.0})",0.000124932,0.001836547,0.001674132,0.000124723,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 6, 'neutral': 4})",0.026342471,0.472032603,0.409090909,0.472174002,-0.063083093,0.458333333,-0.049242424,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 9, 'neutral': 6})",0.002326348,0.546306673,0.409090909,0.546614929,-0.13752402,0.458333333,-0.049242424,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 8, 'contradiction': 5})",0.006251047,0.824350484,0.772727273,0.824466456,-0.051739183,0.791666667,-0.018939394,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 7, 'neutral': 5})",0.007775798,0.869689251,0.818181818,0.869804963,-0.051623145,0.833333333,-0.015151515
word,rock,592,"defaultdict(<class 'float'>, {'contradiction': 190.0, 'neutral': 196.0, 'entailment': 206.0})",39,"defaultdict(<class 'float'>, {'neutral': 13.0, 'entailment': 13.0, 'contradiction': 13.0})",0.00012428,0,0.000139193,0.000124262,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 17, 'contradiction': 8})",0.00917968,0.472032603,0.41025641,0.472279051,-0.06202264,0.41025641,0,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 15, 'contradiction': 11})",0.001087926,0.546306673,0.461538462,0.546644845,-0.085106383,0.461538462,0,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 14, 'contradiction': 8})",0.010062096,0.824350484,0.692307692,0.82487725,-0.132569558,0.692307692,0,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 15, 'contradiction': 11})",0.001087926,0.869689251,0.794871795,0.869987725,-0.07511593,0.794871795,0
word,see,4369,"defaultdict(<class 'float'>, {'entailment': 1434.0, 'neutral': 1524.0, 'contradiction': 1411.0})",95,"defaultdict(<class 'float'>, {'entailment': 37.0, 'neutral': 28.0, 'contradiction': 30.0})",0.000124557,0.001649738,0.002466249,0.00012425,"defaultdict(<class 'int'>, {'neutral': 39, 'entailment': 29, 'contradiction': 27})",0.002081568,0.472032603,0.536842105,0.471399177,0.065442928,0.531531532,0.005310574,"defaultdict(<class 'int'>, {'entailment': 43, 'neutral': 21, 'contradiction': 31})",0.012203787,0.546306673,0.557894737,0.546193416,0.011701321,0.54954955,0.008345187,"defaultdict(<class 'int'>, {'entailment': 27, 'neutral': 34, 'contradiction': 34})",0.001268891,0.824350484,0.821052632,0.824382716,-0.003330084,0.828828829,-0.007776197,"defaultdict(<class 'int'>, {'entailment': 31, 'contradiction': 32, 'neutral': 32})",0.000126766,0.869689251,0.873684211,0.869650206,0.004034005,0.882882883,-0.009198672
word,and,55810,"defaultdict(<class 'float'>, {'neutral': 18751.0, 'entailment': 19253.0, 'contradiction': 17806.0})",1378,"defaultdict(<class 'float'>, {'neutral': 431.0, 'contradiction': 441.0, 'entailment': 506.0})",0.000115537,0.000582213,0.000381383,0.000115493,"defaultdict(<class 'int'>, {'entailment': 513, 'neutral': 412, 'contradiction': 469})",0.000948867,0.472032603,0.465166909,0.473153965,-0.007987056,0.466403162,-0.001236253,"defaultdict(<class 'int'>, {'entailment': 535, 'neutral': 366, 'contradiction': 493})",0.00322001,0.546306673,0.534107402,0.548299158,-0.014191756,0.532938076,0.001169326,"defaultdict(<class 'int'>, {'entailment': 435, 'contradiction': 470, 'neutral': 489})",0.000617442,0.824350484,0.825108853,0.824226621,0.000882233,0.828063241,-0.002954388,"defaultdict(<class 'int'>, {'neutral': 457, 'contradiction': 469, 'entailment': 468})",0.000171831,0.869689251,0.876632801,0.868555174,0.008077628,0.876152833,0.000479968
word,saw,1141,"defaultdict(<class 'float'>, {'contradiction': 365.0, 'neutral': 383.0, 'entailment': 393.0})",32,"defaultdict(<class 'float'>, {'neutral': 13.0, 'entailment': 10.0, 'contradiction': 9.0})",0.000103099,0.002821181,0.00269087,0.000102822,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 10, 'contradiction': 9})",0.002102609,0.472032603,0.5,0.471941122,0.028058878,0.435897436,0.064102564,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 8, 'contradiction': 15})",0.011808427,0.546306673,0.5,0.546458142,-0.046458142,0.512820513,-0.012820513,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 12, 'contradiction': 12})",0.005404548,0.824350484,0.78125,0.824491465,-0.043241465,0.794871795,-0.013621795,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 11, 'entailment': 9})",0.002356733,0.869689251,0.875,0.86967188,0.00532812,0.871794872,0.003205128
word,from,15074,"defaultdict(<class 'float'>, {'contradiction': 4816.0, 'entailment': 5177.0, 'neutral': 5081.0})",396,"defaultdict(<class 'float'>, {'contradiction': 117.0, 'entailment': 159.0, 'neutral': 120.0})",0.000102572,0.002333946,0.001820744,0.000102385,"defaultdict(<class 'int'>, {'entailment': 125, 'neutral': 152, 'contradiction': 122})",0.001092517,0.472032603,0.457070707,0.472661641,-0.015590934,0.448637317,0.008433391,"defaultdict(<class 'int'>, {'entailment': 184, 'contradiction': 125, 'neutral': 90})",0.009897695,0.546306673,0.573232323,0.545174647,0.028057676,0.549266247,0.023966076,"defaultdict(<class 'int'>, {'neutral': 144, 'entailment': 144, 'contradiction': 111})",0.001025578,0.824350484,0.815656566,0.824716,-0.009059434,0.813417191,0.002239375,"defaultdict(<class 'int'>, {'neutral': 132, 'contradiction': 116, 'entailment': 151})",0.000778248,0.869689251,0.876262626,0.869412889,0.006849737,0.865828092,0.010434534
word,park,1063,"defaultdict(<class 'float'>, {'entailment': 369.0, 'neutral': 347.0, 'contradiction': 347.0})",28,"defaultdict(<class 'float'>, {'neutral': 10.0, 'contradiction': 8.0, 'entailment': 10.0})",9.52E-05,0.001133787,0.001058259,9.50838E-05,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 10, 'neutral': 7})",0.003593104,0.472032603,0.5,0.47195259,0.02804741,0.5,0,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 10, 'neutral': 7})",0.004112473,0.546306673,0.678571429,0.545928272,0.132643156,0.666666667,0.011904762,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 11, 'contradiction': 10})",0.005848102,0.824350484,0.75,0.824563196,-0.074563196,0.733333333,0.016666667,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 12, 'neutral': 6})",0.00935798,0.869689251,0.821428571,0.869827322,-0.048398751,0.8,0.021428571
word,le,2005,"defaultdict(<class 'float'>, {'entailment': 651.0, 'neutral': 695.0, 'contradiction': 659.0})",41,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'neutral': 13.0, 'entailment': 15.0})",9.11E-05,0.000528786,0.000995255,9.10089E-05,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 15, 'entailment': 19})",0.018971707,0.472032603,0.43902439,0.472171066,-0.033146676,0.466666667,-0.027642276,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 9, 'contradiction': 17})",0.010301484,0.546306673,0.609756098,0.546040516,0.063715582,0.555555556,0.054200542,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 15, 'entailment': 13})",0.000204372,0.824350484,0.731707317,0.824739104,-0.093031787,0.755555556,-0.023848238,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 13, 'entailment': 15})",0.000995255,0.869689251,0.853658537,0.869756497,-0.01609796,0.866666667,-0.01300813
word,considered,1169,"defaultdict(<class 'float'>, {'contradiction': 376.0, 'entailment': 403.0, 'neutral': 390.0})",33,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 12.0, 'contradiction': 9.0})",8.89E-05,0.001836547,0.001456762,8.88205E-05,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 7, 'contradiction': 8})",0.021021673,0.472032603,0.484848485,0.471989368,0.012859117,0.444444444,0.04040404,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 16, 'neutral': 7})",0.015805168,0.546306673,0.545454545,0.546309548,-0.000855003,0.527777778,0.017676768,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 13, 'contradiction': 11})",0.003408266,0.824350484,0.757575758,0.824575751,-0.066999994,0.75,0.007575758,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 12, 'contradiction': 9})",0.001456762,0.869689251,0.818181818,0.869863014,-0.051681196,0.833333333,-0.015151515
word,done,2023,"defaultdict(<class 'float'>, {'neutral': 693.0, 'entailment': 649.0, 'contradiction': 681.0})",54,"defaultdict(<class 'float'>, {'contradiction': 18.0, 'neutral': 19.0, 'entailment': 17.0})",8.43E-05,0.000228624,4.93E-05,8.42687E-05,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 20, 'neutral': 19})",0.002331662,0.472032603,0.425925926,0.472287675,-0.04636175,0.421052632,0.004873294,"defaultdict(<class 'int'>, {'contradiction': 22, 'entailment': 18, 'neutral': 14})",0.004637567,0.546306673,0.592592593,0.54605061,0.046541983,0.578947368,0.013645224,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 21, 'entailment': 15})",0.00151221,0.824350484,0.851851852,0.82419834,0.027653512,0.842105263,0.009746589,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 22, 'entailment': 14})",0.003043458,0.869689251,0.851851852,0.869787932,-0.01793608,0.859649123,-0.007797271
word,i,44382,"defaultdict(<class 'float'>, {'entailment': 14716.0, 'contradiction': 15321.0, 'neutral': 14345.0})",1081,"defaultdict(<class 'float'>, {'entailment': 368.0, 'contradiction': 365.0, 'neutral': 348.0})",8.21E-05,6.64E-05,5.07E-05,8.21401E-05,"defaultdict(<class 'int'>, {'contradiction': 396, 'neutral': 363, 'entailment': 326})",0.000569626,0.472032603,0.444958372,0.475383559,-0.030425187,0.448369565,-0.003411193,"defaultdict(<class 'int'>, {'contradiction': 398, 'entailment': 504, 'neutral': 183})",0.018088653,0.546306673,0.517113784,0.549919853,-0.03280607,0.511775362,0.005338421,"defaultdict(<class 'int'>, {'neutral': 402, 'entailment': 325, 'contradiction': 358})",0.001299454,0.824350484,0.838112858,0.822647126,0.015465732,0.839673913,-0.001561055,"defaultdict(<class 'int'>, {'neutral': 375, 'entailment': 345, 'contradiction': 365})",0.000287323,0.869689251,0.878815911,0.868559652,0.010256259,0.879528986,-0.000713074
word,cover,801,"defaultdict(<class 'float'>, {'neutral': 277.0, 'entailment': 260.0, 'contradiction': 264.0})",27,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'neutral': 12.0, 'entailment': 7.0})",8.21E-05,0.006401463,0.005359803,8.16475E-05,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 7, 'entailment': 11})",0.005458798,0.472032603,0.481481481,0.472006539,0.009474943,0.555555556,-0.074074074,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 5, 'contradiction': 6})",0.037462133,0.546306673,0.555555556,0.546281161,0.009274395,0.611111111,-0.055555556,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 6, 'contradiction': 9})",0.007910319,0.824350484,0.740740741,0.82458112,-0.083840379,0.75,-0.009259259,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 8, 'contradiction': 9})",0.000538304,0.869689251,0.851851852,0.869738455,-0.017886603,0.861111111,-0.009259259
word,own,1921,"defaultdict(<class 'float'>, {'contradiction': 628.0, 'entailment': 628.0, 'neutral': 665.0})",40,"defaultdict(<class 'float'>, {'contradiction': 18.0, 'neutral': 8.0, 'entailment': 14.0})",8.24E-05,0.010555556,0.014993135,8.12129E-05,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 18, 'contradiction': 11})",0.005636008,0.472032603,0.425,0.472225064,-0.047225064,0.462962963,-0.037962963,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 12, 'neutral': 11})",0.005540174,0.546306673,0.5,0.546496164,-0.046496164,0.518518519,-0.018518519,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 14, 'entailment': 11})",0.001950218,0.824350484,0.75,0.824654731,-0.074654731,0.740740741,0.009259259,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 13, 'entailment': 10})",0.005946142,0.869689251,0.8,0.869974425,-0.069974425,0.796296296,0.003703704
word,john,1040,"defaultdict(<class 'float'>, {'entailment': 358.0, 'contradiction': 335.0, 'neutral': 347.0})",27,"defaultdict(<class 'float'>, {'neutral': 6.0, 'contradiction': 8.0, 'entailment': 13.0})",8.16E-05,0.011888432,0.011622063,8.06239E-05,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 10, 'entailment': 6})",0.009301071,0.472032603,0.481481481,0.472006539,0.009474943,0.461538462,0.01994302,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 11, 'contradiction': 6})",0.006417034,0.546306673,0.592592593,0.546178995,0.046413598,0.615384615,-0.022792023,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 12, 'entailment': 9})",0.010567569,0.824350484,0.777777778,0.824478954,-0.046701176,0.794871795,-0.017094017,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 10, 'entailment': 11})",0.007792873,0.869689251,0.851851852,0.869738455,-0.017886603,0.871794872,-0.01994302
word,'re,2929,"defaultdict(<class 'float'>, {'neutral': 1002.0, 'entailment': 986.0, 'contradiction': 941.0})",58,"defaultdict(<class 'float'>, {'contradiction': 24.0, 'entailment': 23.0, 'neutral': 11.0})",7.77E-05,0.010371251,0.015224912,7.65601E-05,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 23, 'neutral': 13})",0.008802301,0.472032603,0.465517241,0.472071333,-0.006554092,0.444444444,0.021072797,"defaultdict(<class 'int'>, {'entailment': 27, 'contradiction': 19, 'neutral': 12})",0.013625002,0.546306673,0.517241379,0.546479451,-0.029238071,0.472222222,0.045019157,"defaultdict(<class 'int'>, {'contradiction': 22, 'entailment': 20, 'neutral': 16})",0.00300631,0.824350484,0.862068966,0.824126268,0.037942697,0.861111111,0.000957854,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 22, 'neutral': 12})",0.011965694,0.869689251,0.844827586,0.86983704,-0.025009454,0.819444444,0.025383142
word,go,5250,"defaultdict(<class 'float'>, {'neutral': 1803.0, 'contradiction': 1691.0, 'entailment': 1756.0})",133,"defaultdict(<class 'float'>, {'contradiction': 43.0, 'neutral': 42.0, 'entailment': 48.0})",7.65E-05,0.000389445,0.000541486,7.64635E-05,"defaultdict(<class 'int'>, {'neutral': 38, 'contradiction': 40, 'entailment': 55})",0.003601165,0.472032603,0.398496241,0.47304276,-0.074546519,0.395833333,0.002662907,"defaultdict(<class 'int'>, {'contradiction': 53, 'entailment': 54, 'neutral': 26})",0.014043841,0.546306673,0.503759398,0.546891138,-0.04313174,0.5,0.003759398,"defaultdict(<class 'int'>, {'entailment': 42, 'neutral': 50, 'contradiction': 41})",0.000577527,0.824350484,0.77443609,0.82503615,-0.050600059,0.784722222,-0.010286132,"defaultdict(<class 'int'>, {'contradiction': 46, 'neutral': 41, 'entailment': 46})",0.00073357,0.869689251,0.819548872,0.870378021,-0.050829149,0.833333333,-0.013784461
word,one,11678,"defaultdict(<class 'float'>, {'contradiction': 3999.0, 'entailment': 3924.0, 'neutral': 3755.0})",253,"defaultdict(<class 'float'>, {'contradiction': 90.0, 'entailment': 86.0, 'neutral': 77.0})",7.64E-05,0.000461741,0.000187051,7.6345E-05,"defaultdict(<class 'int'>, {'neutral': 92, 'contradiction': 87, 'entailment': 74})",0.001401784,0.472032603,0.470355731,0.472076971,-0.00172124,0.47037037,-1.46E-05,"defaultdict(<class 'int'>, {'contradiction': 112, 'entailment': 82, 'neutral': 59})",0.00679469,0.546306673,0.600790514,0.544865091,0.055925423,0.592592593,0.008197921,"defaultdict(<class 'int'>, {'entailment': 75, 'contradiction': 89, 'neutral': 89})",0.000990372,0.824350484,0.849802372,0.823677055,0.026125317,0.855555556,-0.005753184,"defaultdict(<class 'int'>, {'contradiction': 90, 'entailment': 86, 'neutral': 77})",0.000187051,0.869689251,0.881422925,0.869378791,0.012044134,0.885185185,-0.00376226
word,clinton,1782,"defaultdict(<class 'float'>, {'contradiction': 584.0, 'entailment': 615.0, 'neutral': 583.0})",60,"defaultdict(<class 'float'>, {'neutral': 20.0, 'contradiction': 19.0, 'entailment': 21.0})",6.95E-05,0.000185185,7.04E-05,6.9485E-05,"defaultdict(<class 'int'>, {'entailment': 25, 'neutral': 22, 'contradiction': 13})",0.007948908,0.472032603,0.416666667,0.472373142,-0.055706475,0.428571429,-0.011904762,"defaultdict(<class 'int'>, {'entailment': 30, 'contradiction': 17, 'neutral': 13})",0.013595039,0.546306673,0.55,0.546283957,0.003716043,0.53968254,0.01031746,"defaultdict(<class 'int'>, {'neutral': 21, 'contradiction': 17, 'entailment': 22})",0.001162566,0.824350484,0.816666667,0.824397745,-0.007731078,0.825396825,-0.008730159,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 20, 'entailment': 17})",0.00264435,0.869689251,0.816666667,0.870015377,-0.05334871,0.825396825,-0.008730159
word,republican,743,"defaultdict(<class 'float'>, {'contradiction': 239.0, 'neutral': 251.0, 'entailment': 253.0})",22,"defaultdict(<class 'float'>, {'entailment': 7.0, 'contradiction': 8.0, 'neutral': 7.0})",6.92E-05,0.000459137,0.000979183,6.91692E-05,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 8, 'contradiction': 3})",0.027139633,0.472032603,0.454545455,0.472071888,-0.017526434,0.458333333,-0.003787879,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 4, 'neutral': 6})",0.028587599,0.546306673,0.545454545,0.546308588,-0.000854042,0.583333333,-0.037878788,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 10, 'neutral': 6})",0.009329923,0.824350484,0.727272727,0.824568569,-0.097295842,0.75,-0.022727273,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 8, 'neutral': 8})",0.002757469,0.869689251,0.909090909,0.869600735,0.039490174,0.916666667,-0.007575758
word,congress,1137,"defaultdict(<class 'float'>, {'entailment': 389.0, 'contradiction': 367.0, 'neutral': 381.0})",24,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'entailment': 10.0, 'neutral': 7.0})",6.39E-05,0.003472222,0.002980291,6.37551E-05,"defaultdict(<class 'int'>, {'contradiction': 6, 'entailment': 6, 'neutral': 12})",0.014111216,0.472032603,0.625,0.471657645,0.153342355,0.6,0.025,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 5, 'neutral': 11})",0.013059614,0.546306673,0.708333333,0.545909509,0.162423825,0.7,0.008333333,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 8, 'neutral': 8})",7.22E-05,0.824350484,0.833333333,0.824328465,0.009004868,0.866666667,-0.033333333,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 9, 'neutral': 6})",0.004459598,0.869689251,0.875,0.869676233,0.005323767,0.9,-0.025
word,said,5187,"defaultdict(<class 'float'>, {'entailment': 1772.0, 'contradiction': 1676.0, 'neutral': 1739.0})",108,"defaultdict(<class 'float'>, {'entailment': 46.0, 'neutral': 27.0, 'contradiction': 35.0})",5.89E-05,0.005201189,0.005436151,5.86286E-05,"defaultdict(<class 'int'>, {'contradiction': 50, 'entailment': 37, 'neutral': 21})",0.015725619,0.472032603,0.407407407,0.472751623,-0.065344215,0.391304348,0.01610306,"defaultdict(<class 'int'>, {'entailment': 47, 'neutral': 24, 'contradiction': 37})",0.008736636,0.546306673,0.5,0.546821881,-0.046821881,0.492753623,0.007246377,"defaultdict(<class 'int'>, {'entailment': 37, 'neutral': 36, 'contradiction': 35})",2.09E-06,0.824350484,0.814814815,0.824456578,-0.009641763,0.84057971,-0.025764895,"defaultdict(<class 'int'>, {'entailment': 42, 'neutral': 31, 'contradiction': 35})",0.001700639,0.869689251,0.833333333,0.870093747,-0.036760413,0.84057971,-0.007246377
tense,past,205522,"defaultdict(<class 'float'>, {'entailment': 68183.0, 'neutral': 70561.0, 'contradiction': 66778.0})",5264,"defaultdict(<class 'float'>, {'contradiction': 1681.0, 'neutral': 1706.0, 'entailment': 1877.0})",5.77E-05,0.000273799,0.000374478,5.76919E-05,"defaultdict(<class 'int'>, {'entailment': 1833, 'contradiction': 1693, 'neutral': 1943})",0.000148373,0.472032603,0.47112462,0.473082839,-0.001958219,0.470964305,0.000160315,"defaultdict(<class 'int'>, {'entailment': 2096, 'contradiction': 1859, 'neutral': 1514})",0.002798333,0.546306673,0.541033435,0.552406065,-0.01137263,0.542177233,-0.001143799,"defaultdict(<class 'int'>, {'contradiction': 1793, 'neutral': 1971, 'entailment': 1705})",0.000262193,0.824350484,0.827887538,0.820259284,0.007628254,0.828982419,-0.001094881,"defaultdict(<class 'int'>, {'contradiction': 1806, 'neutral': 1841, 'entailment': 1822})",2.80E-05,0.869689251,0.875379939,0.863107009,0.01227293,0.875865743,-0.000485804
word,slate,471,"defaultdict(<class 'float'>, {'entailment': 162.0, 'contradiction': 155.0, 'neutral': 154.0})",23,"defaultdict(<class 'float'>, {'entailment': 8.0, 'contradiction': 7.0, 'neutral': 8.0})",5.71E-05,0.00042008,0.000408318,5.70746E-05,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 7, 'contradiction': 3})",0.035995374,0.472032603,0.391304348,0.472222222,-0.080917874,0.416666667,-0.025362319,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 9, 'neutral': 6})",0.002754534,0.546306673,0.52173913,0.546364379,-0.024625249,0.541666667,-0.019927536,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 8, 'neutral': 5})",0.008336304,0.824350484,0.652173913,0.824754902,-0.172580989,0.625,0.027173913,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 8, 'neutral': 3})",0.031136764,0.869689251,0.739130435,0.869995915,-0.13086548,0.708333333,0.030797101
word,town,2357,"defaultdict(<class 'float'>, {'contradiction': 769.0, 'entailment': 810.0, 'neutral': 778.0})",45,"defaultdict(<class 'float'>, {'neutral': 18.0, 'entailment': 16.0, 'contradiction': 11.0})",5.57E-05,0.004279835,0.004669745,5.54615E-05,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 17, 'contradiction': 14})",0.000633958,0.472032603,0.533333333,0.471750256,0.061583077,0.518518519,0.014814815,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 16, 'contradiction': 18})",0.005128569,0.546306673,0.533333333,0.546366428,-0.013033095,0.555555556,-0.022222222,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 16, 'contradiction': 13})",0.000855307,0.824350484,0.911111111,0.82395087,0.087160241,0.888888889,0.022222222,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 18, 'contradiction': 14})",0.00184409,0.869689251,0.888888889,0.869600819,0.01928807,0.87037037,0.018518519
word,tommy,1440,"defaultdict(<class 'float'>, {'entailment': 491.0, 'contradiction': 483.0, 'neutral': 466.0})",48,"defaultdict(<class 'float'>, {'contradiction': 14.0, 'entailment': 21.0, 'neutral': 13.0})",5.24E-05,0.005497685,0.004936705,5.21468E-05,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 17, 'neutral': 13})",0.002406214,0.472032603,0.333333333,0.472714242,-0.139380909,0.365079365,-0.031746032,"defaultdict(<class 'int'>, {'contradiction': 18, 'entailment': 21, 'neutral': 10})",0.009689001,0.546306673,0.520833333,0.546431862,-0.025598529,0.507936508,0.012896825,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 9, 'entailment': 23})",0.014934518,0.824350484,0.833333333,0.824306338,0.009026996,0.825396825,0.007936508,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 21, 'neutral': 11})",0.007053118,0.869689251,0.916666667,0.86945838,0.047208286,0.888888889,0.027777778
word,use,3036,"defaultdict(<class 'float'>, {'contradiction': 986.0, 'entailment': 1037.0, 'neutral': 1013.0})",75,"defaultdict(<class 'float'>, {'contradiction': 23.0, 'neutral': 27.0, 'entailment': 25.0})",4.71E-05,0.000474074,0.00040494,4.70663E-05,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 28, 'entailment': 24})",0.000862368,0.472032603,0.52,0.471663244,0.048336756,0.50617284,0.01382716,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 15, 'entailment': 35})",0.013347251,0.546306673,0.666666667,0.545379877,0.12128679,0.641975309,0.024691358,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 25, 'neutral': 30})",0.002956022,0.824350484,0.813333333,0.824435318,-0.011101985,0.814814815,-0.001481481,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 26, 'entailment': 24})",0.00026582,0.869689251,0.88,0.869609856,0.010390144,0.87654321,0.00345679
word,have,26755,"defaultdict(<class 'float'>, {'neutral': 9045.0, 'entailment': 8660.0, 'contradiction': 9050.0})",650,"defaultdict(<class 'float'>, {'contradiction': 216.0, 'entailment': 228.0, 'neutral': 206.0})",4.66E-05,0.000191453,0.000455991,4.65991E-05,"defaultdict(<class 'int'>, {'contradiction': 233, 'neutral': 208, 'entailment': 211})",0.000269311,0.472032603,0.467692308,0.472340426,-0.004648118,0.466374269,0.001318039,"defaultdict(<class 'int'>, {'contradiction': 270, 'entailment': 262, 'neutral': 120})",0.015553726,0.546306673,0.56,0.545335516,0.014664484,0.551169591,0.008830409,"defaultdict(<class 'int'>, {'neutral': 240, 'contradiction': 218, 'entailment': 194})",0.000599906,0.824350484,0.823076923,0.824440807,-0.001363884,0.826023392,-0.002946469,"defaultdict(<class 'int'>, {'neutral': 215, 'contradiction': 225, 'entailment': 212})",4.38E-05,0.869689251,0.86,0.870376432,-0.010376432,0.859649123,0.000350877
word,able,2231,"defaultdict(<class 'float'>, {'entailment': 761.0, 'contradiction': 746.0, 'neutral': 724.0})",60,"defaultdict(<class 'float'>, {'contradiction': 23.0, 'entailment': 15.0, 'neutral': 22.0})",4.64E-05,0.003518519,0.005002664,4.61563E-05,"defaultdict(<class 'int'>, {'contradiction': 21, 'entailment': 17, 'neutral': 22})",0.002070133,0.472032603,0.35,0.472783188,-0.122783188,0.362318841,-0.012318841,"defaultdict(<class 'int'>, {'contradiction': 21, 'entailment': 25, 'neutral': 14})",0.005719046,0.546306673,0.4,0.547206561,-0.147206561,0.434782609,-0.034782609,"defaultdict(<class 'int'>, {'contradiction': 21, 'entailment': 13, 'neutral': 26})",0.011007735,0.824350484,0.866666667,0.82409021,0.042576457,0.855072464,0.011594203,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 13, 'neutral': 24})",0.009803993,0.869689251,0.9,0.869502819,0.030497181,0.898550725,0.001449275
word,right,3198,"defaultdict(<class 'float'>, {'neutral': 1057.0, 'contradiction': 1095.0, 'entailment': 1046.0})",88,"defaultdict(<class 'float'>, {'entailment': 35.0, 'neutral': 24.0, 'contradiction': 29.0})",4.31E-05,0.002611341,0.003172025,4.29512E-05,"defaultdict(<class 'int'>, {'entailment': 31, 'contradiction': 31, 'neutral': 26})",0.000759992,0.472032603,0.488636364,0.471882389,0.016753974,0.485714286,0.002922078,"defaultdict(<class 'int'>, {'entailment': 37, 'neutral': 17, 'contradiction': 34})",0.012697028,0.546306673,0.511363636,0.546622803,-0.035259166,0.514285714,-0.002922078,"defaultdict(<class 'int'>, {'entailment': 37, 'contradiction': 27, 'neutral': 24})",0.004797599,0.824350484,0.852272727,0.824097872,0.028174855,0.866666667,-0.014393939,"defaultdict(<class 'int'>, {'entailment': 35, 'contradiction': 31, 'neutral': 22})",0.004560397,0.869689251,0.886363636,0.869538398,0.016825238,0.895238095,-0.008874459
word,human,861,"defaultdict(<class 'float'>, {'contradiction': 282.0, 'entailment': 285.0, 'neutral': 294.0})",20,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'neutral': 6.0, 'entailment': 8.0})",3.51E-05,0.002222222,0.002602613,3.49814E-05,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 10, 'neutral': 3})",0.027988195,0.472032603,0.5,0.471975498,0.028024502,0.416666667,0.083333333,"defaultdict(<class 'int'>, {'contradiction': 6, 'entailment': 8, 'neutral': 6})",0.002602613,0.546306673,0.45,0.546503318,-0.096503318,0.5,-0.05,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 6, 'entailment': 8})",0.002602613,0.824350484,0.8,0.824400204,-0.024400204,0.833333333,-0.033333333,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 8, 'neutral': 7})",0.004266121,0.869689251,0.85,0.869729454,-0.019729454,0.875,-0.025
word,name,1678,"defaultdict(<class 'float'>, {'entailment': 573.0, 'neutral': 554.0, 'contradiction': 551.0})",31,"defaultdict(<class 'float'>, {'entailment': 12.0, 'contradiction': 9.0, 'neutral': 10.0})",3.37E-05,0.001618684,0.001321761,3.36556E-05,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 8, 'neutral': 8})",0.010498851,0.472032603,0.612903226,0.471586263,0.141316963,0.611111111,0.001792115,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 16, 'neutral': 5})",0.023772919,0.546306673,0.516129032,0.546402289,-0.030273257,0.5,0.016129032,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 11, 'entailment': 8})",0.004298539,0.824350484,0.741935484,0.824611611,-0.082676127,0.75,-0.008064516,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 10, 'contradiction': 8})",0.004130367,0.869689251,0.967741935,0.869378577,0.098363358,0.972222222,-0.004480287
word,auditor,759,"defaultdict(<class 'float'>, {'contradiction': 256.0, 'entailment': 256.0, 'neutral': 247.0})",26,"defaultdict(<class 'float'>, {'neutral': 7.0, 'contradiction': 10.0, 'entailment': 9.0})",3.12E-05,0.002301118,0.002134779,3.1179E-05,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 9, 'entailment': 9})",0.000181762,0.472032603,0.653846154,0.471549699,0.182296455,0.633333333,0.020512821,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 11, 'entailment': 9})",0.00650102,0.546306673,0.692307692,0.545918889,0.146388804,0.666666667,0.025641026,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 10, 'entailment': 9})",0.002134779,0.824350484,1,0.823883951,0.176116049,1,0,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 8, 'entailment': 9})",0.000528276,0.869689251,0.923076923,0.869547451,0.053529472,0.933333333,-0.01025641
word,hand,1206,"defaultdict(<class 'float'>, {'entailment': 398.0, 'neutral': 397.0, 'contradiction': 411.0})",33,"defaultdict(<class 'float'>, {'entailment': 15.0, 'contradiction': 11.0, 'neutral': 7.0})",2.80E-05,0.009794919,0.011362664,2.76445E-05,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 11, 'entailment': 11})",3.13E-05,0.472032603,0.484848485,0.471989368,0.012859117,0.466666667,0.018181818,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 11, 'neutral': 6})",0.018197818,0.546306673,0.696969697,0.545798405,0.151171292,0.733333333,-0.036363636,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 12, 'neutral': 11})",0.000479349,0.824350484,0.787878788,0.824473523,-0.036594735,0.822222222,-0.034343434,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 12, 'neutral': 8})",0.004903193,0.869689251,0.848484848,0.869760785,-0.021275937,0.866666667,-0.018181818
tense,present,306753,"defaultdict(<class 'float'>, {'neutral': 104450.0, 'entailment': 100730.0, 'contradiction': 101573.0})",7605,"defaultdict(<class 'float'>, {'neutral': 2483.0, 'contradiction': 2456.0, 'entailment': 2666.0})",2.70E-05,0.00015046,0.000280341,2.69458E-05,"defaultdict(<class 'int'>, {'neutral': 2662, 'entailment': 2666, 'contradiction': 2584})",4.15E-05,0.472032603,0.469165023,0.481900452,-0.012735429,0.469867467,-0.000702444,"defaultdict(<class 'int'>, {'contradiction': 2859, 'entailment': 3057, 'neutral': 1996})",0.004802975,0.546306673,0.549112426,0.536651584,0.012460842,0.547886972,0.001225454,"defaultdict(<class 'int'>, {'neutral': 2884, 'contradiction': 2646, 'entailment': 2382})",0.000504922,0.824350484,0.825246548,0.821266968,0.00397958,0.82508127,0.000165278,"defaultdict(<class 'int'>, {'neutral': 2678, 'contradiction': 2674, 'entailment': 2560})",2.79E-05,0.869689251,0.869296515,0.871040724,-0.001744209,0.870217554,-0.000921039
overlap,overlap,372736,"defaultdict(<class 'float'>, {'neutral': 123124.0, 'entailment': 126961.0, 'contradiction': 122651.0})",9293,"defaultdict(<class 'float'>, {'contradiction': 3005.0, 'entailment': 3364.0, 'neutral': 2924.0})",2.68E-05,0.000423347,0.000270304,2.68023E-05,"defaultdict(<class 'int'>, {'contradiction': 3202, 'entailment': 3430, 'neutral': 3415})",7.58E-05,0.472032603,0.47390509,0.438697318,0.035207772,0.474732461,-0.000827372,"defaultdict(<class 'int'>, {'contradiction': 3549, 'entailment': 3868, 'neutral': 2630})",0.002881964,0.546306673,0.549768643,0.48467433,0.065094314,0.546868807,0.002899836,"defaultdict(<class 'int'>, {'contradiction': 3387, 'neutral': 3577, 'entailment': 3083})",0.000705349,0.824350484,0.826428495,0.787356322,0.039072173,0.825208086,0.001220409,"defaultdict(<class 'int'>, {'contradiction': 3414, 'neutral': 3335, 'entailment': 3298})",0.000101276,0.869689251,0.871839019,0.831417625,0.040421394,0.869599683,0.002239336
word,told,1576,"defaultdict(<class 'float'>, {'entailment': 531.0, 'contradiction': 530.0, 'neutral': 515.0})",64,"defaultdict(<class 'float'>, {'contradiction': 23.0, 'entailment': 24.0, 'neutral': 17.0})",2.16E-05,0.002332899,0.002281624,2.1513E-05,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 28, 'neutral': 19})",0.005712014,0.472032603,0.328125,0.472977131,-0.144852131,0.319444444,0.008680556,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 27, 'neutral': 18})",0.003849308,0.546306673,0.578125,0.546097836,0.032027164,0.583333333,-0.005208333,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 26, 'entailment': 17})",0.00429785,0.824350484,0.78125,0.824633371,-0.043383371,0.805555556,-0.024305556,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 20, 'neutral': 20})",0.000836307,0.869689251,0.9375,0.86924418,0.06825582,0.944444444,-0.006944444
word,land,810,"defaultdict(<class 'float'>, {'contradiction': 275.0, 'neutral': 266.0, 'entailment': 269.0})",27,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 11.0, 'contradiction': 8.0})",2.13E-05,0.002743484,0.00337018,2.12664E-05,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 10, 'neutral': 9})",0.000855032,0.472032603,0.444444444,0.472108705,-0.02766426,0.454545455,-0.01010101,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 9, 'neutral': 3})",0.042302568,0.546306673,0.481481481,0.546485492,-0.065004011,0.484848485,-0.003367003,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 12, 'contradiction': 8})",0.007356399,0.824350484,0.888888889,0.824172456,0.064716433,0.909090909,-0.02020202,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 8, 'neutral': 10})",0.001155142,0.869689251,0.925925926,0.869534123,0.056391803,0.909090909,0.016835017
word,mr.,1101,"defaultdict(<class 'float'>, {'contradiction': 360.0, 'entailment': 372.0, 'neutral': 369.0})",27,"defaultdict(<class 'float'>, {'neutral': 7.0, 'entailment': 13.0, 'contradiction': 7.0})",2.14E-05,0.010973937,0.010713828,2.122E-05,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 10, 'contradiction': 7})",0.002772473,0.472032603,0.407407407,0.47221087,-0.064803463,0.384615385,0.022792023,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 9, 'contradiction': 7})",0.003728149,0.546306673,0.518518519,0.546383327,-0.027864808,0.512820513,0.005698006,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 9, 'contradiction': 7})",0.003728149,0.824350484,0.666666667,0.824785452,-0.158118785,0.717948718,-0.051282051,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 10, 'entailment': 10})",0.002772473,0.869689251,0.740740741,0.870044953,-0.129304212,0.769230769,-0.028490028
word,church,1546,"defaultdict(<class 'float'>, {'contradiction': 509.0, 'entailment': 524.0, 'neutral': 513.0})",35,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'neutral': 15.0, 'entailment': 10.0})",1.68E-05,0.004535147,0.004991589,1.67448E-05,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 11, 'entailment': 16})",0.009089712,0.472032603,0.542857143,0.471779141,0.071078002,0.533333333,0.00952381,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 14, 'entailment': 14})",0.010823025,0.546306673,0.657142857,0.54591002,0.111232837,0.644444444,0.012698413,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 16, 'entailment': 8})",0.010484714,0.824350484,0.771428571,0.824539877,-0.053111306,0.8,-0.028571429,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 16, 'entailment': 9})",0.008583192,0.869689251,0.914285714,0.869529652,0.044756062,0.933333333,-0.019047619
word,bar,599,"defaultdict(<class 'float'>, {'contradiction': 198.0, 'neutral': 198.0, 'entailment': 203.0})",23,"defaultdict(<class 'float'>, {'neutral': 9.0, 'contradiction': 8.0, 'entailment': 6.0})",1.55E-05,0.002940559,0.003934851,1.54229E-05,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 8, 'contradiction': 7})",0.000409446,0.472032603,0.608695652,0.471711601,0.136984051,0.62962963,-0.020933977,"defaultdict(<class 'int'>, {'entailment': 5, 'neutral': 8, 'contradiction': 10})",0.010358693,0.546306673,0.739130435,0.545853758,0.193276677,0.740740741,-0.001610306,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 6, 'entailment': 6})",0.011384206,0.824350484,0.913043478,0.824142157,0.088901321,0.888888889,0.024154589,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 9, 'contradiction': 7})",0.002014415,0.869689251,0.913043478,0.869587418,0.04345606,0.925925926,-0.012882448
word,we,14558,"defaultdict(<class 'float'>, {'entailment': 4832.0, 'contradiction': 4912.0, 'neutral': 4814.0})",340,"defaultdict(<class 'float'>, {'contradiction': 130.0, 'neutral': 91.0, 'entailment': 119.0})",8.56E-06,0.002331795,0.00248506,8.53902E-06,"defaultdict(<class 'int'>, {'neutral': 139, 'entailment': 99, 'contradiction': 104})",0.003107813,0.472032603,0.485294118,0.471556728,0.013737389,0.469230769,0.016063348,"defaultdict(<class 'int'>, {'contradiction': 139, 'neutral': 61, 'entailment': 142})",0.015500067,0.546306673,0.555882353,0.545963061,0.009919292,0.528205128,0.027677225,"defaultdict(<class 'int'>, {'contradiction': 126, 'neutral': 121, 'entailment': 95})",0.00173939,0.824350484,0.802941176,0.825118734,-0.022177557,0.81025641,-0.007315234,"defaultdict(<class 'int'>, {'contradiction': 137, 'neutral': 100, 'entailment': 105})",0.002184591,0.869689251,0.847058824,0.870501319,-0.023442496,0.846153846,0.000904977
word,is,70425,"defaultdict(<class 'float'>, {'contradiction': 23660.0, 'entailment': 23253.0, 'neutral': 23512.0})",1781,"defaultdict(<class 'float'>, {'entailment': 646.0, 'contradiction': 583.0, 'neutral': 552.0})",5.70E-06,0.000482211,0.000632321,5.70093E-06,"defaultdict(<class 'int'>, {'contradiction': 584, 'neutral': 580, 'entailment': 641})",0.000345351,0.472032603,0.469960696,0.472491909,-0.002531213,0.471104231,-0.001143535,"defaultdict(<class 'int'>, {'contradiction': 666, 'neutral': 497, 'entailment': 642})",0.002030883,0.546306673,0.556990455,0.543938262,0.013052192,0.551083591,0.005906863,"defaultdict(<class 'int'>, {'contradiction': 615, 'entailment': 582, 'neutral': 608})",3.47E-05,0.824350484,0.825379001,0.824122479,0.001256521,0.823013416,0.002365585,"defaultdict(<class 'int'>, {'contradiction': 610, 'entailment': 625, 'neutral': 570})",0.000222692,0.869689251,0.866367209,0.870425691,-0.004058481,0.865325077,0.001042132
word,should,6475,"defaultdict(<class 'float'>, {'contradiction': 2179.0, 'entailment': 2147.0, 'neutral': 2149.0})",145,"defaultdict(<class 'float'>, {'contradiction': 49.0, 'neutral': 45.0, 'entailment': 51.0})",5.11E-06,0.000295944,0.000329934,5.10789E-06,"defaultdict(<class 'int'>, {'contradiction': 50, 'entailment': 57, 'neutral': 39})",0.002966853,0.472032603,0.475862069,0.471975181,0.003886888,0.477124183,-0.001262114,"defaultdict(<class 'int'>, {'contradiction': 67, 'neutral': 19, 'entailment': 60})",0.029635882,0.546306673,0.531034483,0.546535677,-0.015501195,0.522875817,0.008158666,"defaultdict(<class 'int'>, {'neutral': 52, 'contradiction': 53, 'entailment': 41})",0.001518003,0.824350484,0.8,0.824715615,-0.024715615,0.797385621,0.002614379,"defaultdict(<class 'int'>, {'contradiction': 52, 'neutral': 43, 'entailment': 51})",0.0008124,0.869689251,0.882758621,0.869493278,0.013265343,0.882352941,0.00040568
word,room,1880,"defaultdict(<class 'float'>, {'contradiction': 632.0, 'neutral': 622.0, 'entailment': 626.0})",37,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 19.0, 'contradiction': 10.0})",4.78E-06,0.016719422,0.018005,4.69317E-06,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 9, 'neutral': 6})",0.03716676,0.472032603,0.405405405,0.472284721,-0.066879315,0.385964912,0.019440493,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 9, 'contradiction': 17})",0.008656111,0.546306673,0.567567568,0.546226222,0.021341345,0.50877193,0.058795638,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 16, 'contradiction': 12})",0.0069508,0.824350484,0.864864865,0.824197177,0.040667688,0.842105263,0.022759602,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 15, 'contradiction': 12})",0.003576326,0.869689251,0.891891892,0.869605236,0.022286656,0.877192982,0.014698909
word,adrin,932,"defaultdict(<class 'float'>, {'contradiction': 312.0, 'neutral': 308.0, 'entailment': 312.0})",27,"defaultdict(<class 'float'>, {'entailment': 9.0, 'neutral': 10.0, 'contradiction': 8.0})",4.09E-06,0.000914495,0.001155499,4.08859E-06,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 9, 'neutral': 11})",0.00441564,0.472032603,0.333333333,0.472415202,-0.139081869,0.333333333,0,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 8, 'neutral': 12})",0.007198302,0.546306673,0.592592593,0.546178995,0.046413598,0.6,-0.007407407,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 12, 'contradiction': 7})",0.007198302,0.824350484,0.777777778,0.824478954,-0.046701176,0.8,-0.022222222,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 8, 'neutral': 11})",0.003182239,0.869689251,0.777777778,0.869942787,-0.092165009,0.8,-0.022222222
word,.,365969,"defaultdict(<class 'float'>, {'neutral': 122574.0, 'entailment': 120969.0, 'contradiction': 122426.0})",9086,"defaultdict(<class 'float'>, {'contradiction': 3001.0, 'entailment': 3173.0, 'neutral': 2912.0})",3.92E-06,0.000142162,0.000214527,3.91552E-06,"defaultdict(<class 'int'>, {'entailment': 3252, 'contradiction': 3014, 'neutral': 3219})",0.0001713,0.472032603,0.473145499,0.458161866,0.014983633,0.472108415,0.001037084,"defaultdict(<class 'int'>, {'entailment': 3631, 'contradiction': 3392, 'neutral': 2462})",0.003545798,0.546306673,0.547655734,0.529492455,0.018163279,0.545750604,0.00190513,"defaultdict(<class 'int'>, {'contradiction': 3201, 'neutral': 3416, 'entailment': 2868})",0.000545625,0.824350484,0.823244552,0.838134431,-0.014889879,0.824561404,-0.001316851,"defaultdict(<class 'int'>, {'contradiction': 3225, 'entailment': 3081, 'neutral': 3179})",2.36E-05,0.869689251,0.869359454,0.873799726,-0.004440272,0.870049375,-0.000689921
word,city,3446,"defaultdict(<class 'float'>, {'neutral': 1142.0, 'entailment': 1147.0, 'contradiction': 1157.0})",83,"defaultdict(<class 'float'>, {'neutral': 28.0, 'contradiction': 31.0, 'entailment': 24.0})",3.27E-06,0.001193529,0.001283529,3.27068E-06,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 30, 'neutral': 29})",0.00128288,0.472032603,0.43373494,0.472359227,-0.038624288,0.430107527,0.003627413,"defaultdict(<class 'int'>, {'neutral': 32, 'contradiction': 29, 'entailment': 22})",0.003016739,0.546306673,0.638554217,0.545519934,0.093034283,0.623655914,0.014898303,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 25, 'contradiction': 26})",0.001613231,0.824350484,0.855421687,0.824085491,0.031336196,0.870967742,-0.015546055,"defaultdict(<class 'int'>, {'neutral': 27, 'contradiction': 31, 'entailment': 25})",0.000911508,0.869689251,0.86746988,0.869708179,-0.0022383,0.870967742,-0.003497862


==> RACE/return_RACE.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
sentiment,sent_any,110899,"{'right': 28310.0, 'wrong': 27529.666666666668}",6332,"{'wrong': 1592.3333333333333, 'right': 1555.0}",4.88E-05,3.52E-05,8.34E-05,4.88E-05,"defaultdict(<class 'int'>, {'right': 1710, 'wrong': 4660})",0.030337489,0.651195784,0.65638126,0.642468733,0.013912527,0.656878391,-0.000497131,"defaultdict(<class 'int'>, {'right': 1543, 'wrong': 4827})",0.038020076,0.607721929,0.606946688,0.609026645,-0.002079957,0.607564635,-0.000617946,"defaultdict(<class 'int'>, {'wrong': 4810, 'right': 1560})",0.037187965,0.645014187,0.638287561,0.656334965,-0.018047404,0.639163741,-0.00087618,"defaultdict(<class 'int'>, {'wrong': 4835, 'right': 1535})",0.038415733,0.614308877,0.614701131,0.613648722,0.001052409,0.61474625,-4.51E-05
word,above,412,"{'wrong': 42.333333333333336, 'right': 285.0}",21,"{'right': 14.0, 'wrong': 2.3333333333333335}",0.137397804,0.12755102,0.000194675,1.37E-01,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 40})",0.018965399,0.651195784,0.738095238,0.650824344,0.087270895,0.660714286,0.077380952,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 24})",0.113672878,0.607721929,0.523809524,0.608080602,-0.084271079,0.535714286,-0.011904762,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 27})",0.076837655,0.645014187,0.642857143,0.645023407,-0.002166264,0.651785714,-0.008928571,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 26})",0.098099151,0.614308877,0.595238095,0.614390393,-0.019152298,0.607142857,-0.011904762
word,b,302,"{'right': 202.0, 'wrong': 33.333333333333336}",31,"{'right': 20.0, 'wrong': 3.6666666666666665}",0.128419697,0.119073597,0.000174768,1.28E-01,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 36})",0.029048041,0.651195784,0.82,0.650336117,0.169663883,0.614285714,0.205714286,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 15})",0.282891441,0.607721929,0.56,0.607964962,-0.047964962,0.621428571,-0.061428571,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 57})",0.095980479,0.645014187,0.68,0.644836015,0.035163985,0.621428571,0.058571429,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 23})",0.221833153,0.614308877,0.58,0.614483602,-0.034483602,0.592857143,-0.012857143
word,c,233,"{'right': 150.0, 'wrong': 27.666666666666668}",16,"{'right': 9.0, 'wrong': 2.3333333333333335}",0.118527117,0.08650519,0.002129087,1.18E-01,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 25})",0.096368796,0.651195784,0.807692308,0.650782361,0.156909946,0.689655172,0.118037135,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 39})",0.298981761,0.607721929,0.538461538,0.607904897,-0.069443359,0.551724138,-0.013262599,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 27})",0.116507684,0.645014187,0.730769231,0.644787645,0.085981586,0.655172414,0.075596817,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 35})",0.222381105,0.614308877,0.538461538,0.614509246,-0.076047708,0.551724138,-0.013262599
word,probably,214,"{'wrong': 34.666666666666664, 'right': 110.0}",15,"{'wrong': 2.6666666666666665, 'right': 7.0}",0.067791841,0.050237812,0.000858215,6.77E-02,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 18})",0.076170046,0.651195784,0.75,0.650914634,0.099085366,0.696428571,0.053571429,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 1})",0.321629303,0.607721929,0.607142857,0.607723577,-0.00058072,0.607142857,0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 1})",0.321629303,0.645014187,0.607142857,0.645121951,-0.037979094,0.607142857,0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.277707531,0.614308877,0.642857143,0.614227642,0.028629501,0.625,0.017857143
word,may,2120,"{'wrong': 393.3333333333333, 'right': 940.0}",106,"{'right': 50.0, 'wrong': 18.666666666666668}",0.042025,0.052054859,0.000330071,4.20E-02,"defaultdict(<class 'int'>, {'right': 142, 'wrong': 67})",0.000383811,0.651195784,0.727272727,0.64981428,0.077458447,0.635294118,0.09197861,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 166})",0.131744438,0.607721929,0.573863636,0.608336773,-0.034473136,0.579411765,-0.005548128,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 165})",0.128964392,0.645014187,0.579545455,0.646203054,-0.0666576,0.582352941,-0.002807487,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 159})",0.113209483,0.614308877,0.596590909,0.614630623,-0.018039714,0.6,-0.003409091
word,might,621,"{'wrong': 117.33333333333333, 'right': 269.0}",25,"{'right': 14.0, 'wrong': 3.6666666666666665}",0.038529727,0.085528658,0.006102848,3.83E-02,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 24})",0.062140921,0.651195784,0.763157895,0.65076297,0.112394924,0.662790698,0.100367197,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 22})",0.073048916,0.607721929,0.578947368,0.607833164,-0.028885795,0.581395349,-0.00244798,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 22})",0.073048916,0.645014187,0.552631579,0.645371312,-0.092739733,0.523255814,0.029375765,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 28})",0.043293489,0.614308877,0.605263158,0.614343845,-0.009080687,0.61627907,-0.011015912
word,attitude,461,"{'right': 198.0, 'wrong': 87.66666666666667}",28,"{'right': 11.0, 'wrong': 5.666666666666667}",0.037293604,0.0256,0.000626634,3.73E-02,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.104409322,0.651195784,0.714285714,0.650926114,0.0633596,0.675675676,0.038610039,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 38})",0.086678813,0.607721929,0.595238095,0.60777529,-0.012537195,0.608108108,-0.012870013,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 40})",0.104409322,0.645014187,0.595238095,0.645226949,-0.049988854,0.648648649,-0.053410553,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 39})",0.095264227,0.614308877,0.619047619,0.614288622,0.004758997,0.635135135,-0.016087516
word,sometimes,439,"{'right': 185.0, 'wrong': 84.66666666666667}",31,"{'wrong': 6.0, 'right': 13.0}",0.034607957,0.033933518,1.92E-06,3.46E-02,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 22})",0.005531831,0.651195784,0.655172414,0.651172273,0.004000141,0.607843137,0.047329277,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 17})",0.068286277,0.607721929,0.586206897,0.607849134,-0.021642237,0.568627451,0.017579446,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 16})",0.075727592,0.645014187,0.620689655,0.645158002,-0.024468347,0.607843137,0.012846518,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 18})",0.061306275,0.614308877,0.603448276,0.614373089,-0.010924813,0.578431373,0.025016903
word,optimistic,285,"{'wrong': 55.333333333333336, 'right': 119.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.0333429,0.036982249,5.48E-05,3.33E-02,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 14})",0.00801223,0.651195784,0.714285714,0.65101626,0.063269454,0.64,0.074285714,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.177625932,0.607721929,0.535714286,0.607926829,-0.072212544,0.52,0.015714286,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.177625932,0.645014187,0.571428571,0.645223577,-0.073795006,0.56,0.011428571,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.148426357,0.614308877,0.571428571,0.614430894,-0.043002323,0.54,0.031428571
word,inform,233,"{'right': 97.0, 'wrong': 45.333333333333336}",14,"{'wrong': 2.6666666666666665, 'right': 6.0}",0.032941825,0.036982249,6.79E-05,3.29E-02,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 8})",1.29E-06,0.651195784,0.607142857,0.651321138,-0.044178281,0.58,0.027142857,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.176984605,0.607721929,0.535714286,0.607926829,-0.072212544,0.52,0.015714286,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.101655569,0.645014187,0.571428571,0.645223577,-0.073795006,0.54,0.031428571,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.176984605,0.614308877,0.607142857,0.614329268,-0.007186411,0.56,0.047142857
word,affect,365,"{'right': 152.0, 'wrong': 71.0}",17,"{'wrong': 3.6666666666666665, 'right': 6.0}",0.032983772,0.014565993,0.002044531,3.29E-02,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 11})",0.007879386,0.651195784,0.65625,0.651179341,0.005070659,0.645833333,0.010416667,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.066887842,0.607721929,0.5625,0.607869052,-0.045369052,0.541666667,0.020833333,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.066887842,0.645014187,0.59375,0.645180968,-0.051430968,0.583333333,0.010416667,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.066887842,0.614308877,0.59375,0.614375763,-0.020625763,0.583333333,0.010416667
word,positive,543,"{'right': 226.0, 'wrong': 105.66666666666667}",31,"{'right': 13.0, 'wrong': 6.0}",0.032908512,0.033933518,4.54E-06,3.29E-02,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 26})",0.026107875,0.651195784,0.689655172,0.6509684,0.038686773,0.676470588,0.013184584,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 40})",0.075352759,0.607721929,0.586206897,0.607849134,-0.021642237,0.588235294,-0.002028398,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 40})",0.075352759,0.645014187,0.637931034,0.645056065,-0.007125031,0.647058824,-0.009127789,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 38})",0.061879292,0.614308877,0.637931034,0.614169215,0.023761819,0.62745098,0.010480054
word,accepted,182,"{'wrong': 36.333333333333336, 'right': 73.0}",13,"{'right': 6.0, 'wrong': 2.3333333333333335}",0.028117564,0.0484,0.00161209,2.81E-02,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.165211551,0.651195784,0.615384615,0.651290388,-0.035905773,0.6875,-0.072115385,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 11})",0.022446805,0.607721929,0.538461538,0.607904897,-0.069443359,0.520833333,0.017628205,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 11})",0.022446805,0.645014187,0.538461538,0.645295672,-0.106834133,0.520833333,0.017628205,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 13})",0.008331435,0.614308877,0.653846154,0.61420443,0.039641724,0.645833333,0.008012821
word,passage,203,"{'wrong': 41.0, 'right': 80.0}",18,"{'right': 10.0, 'wrong': 2.6666666666666665}",0.025971587,0.083795014,0.010403718,2.57E-02,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 4})",0.183771632,0.651195784,0.625,0.651281009,-0.026281009,0.680555556,-0.055555556,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 2})",0.232881484,0.607721929,0.59375,0.607767385,-0.014017385,0.583333333,0.010416667,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 37})",0.183771632,0.645014187,0.53125,0.645384303,-0.114134303,0.555555556,-0.024305556,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 1})",0.265392931,0.614308877,0.5625,0.61447743,-0.05197743,0.569444444,-0.006944444
word,everywhere,143,"{'right': 21.0, 'wrong': 40.666666666666664}",21,"{'wrong': 4.0, 'right': 9.0}",0.025427319,0.036982249,0.063290013,2.39E-02,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 26})",0.001076757,0.651195784,0.642857143,0.651231427,-0.008374284,0.675675676,-0.032818533,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.014864901,0.607721929,0.619047619,0.607673519,0.0113741,0.594594595,0.024453024,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.001076757,0.645014187,0.69047619,0.644819866,0.045656325,0.675675676,0.014800515,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.005745488,0.614308877,0.619047619,0.614288622,0.004758997,0.635135135,-0.016087516
word,influence,521,"{'right': 200.0, 'wrong': 107.0}",31,"{'right': 13.0, 'wrong': 6.0}",0.022941888,0.033933518,0.000604371,2.29E-02,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 27})",0.013274621,0.651195784,0.683333333,0.650999184,0.032334149,0.663461538,0.019871795,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.085993288,0.607721929,0.65,0.607463295,0.042536705,0.615384615,0.034615385,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 34})",0.043557965,0.645014187,0.7,0.644677814,0.055322186,0.663461538,0.036538462,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 35})",0.049447778,0.614308877,0.633333333,0.614192496,0.019140837,0.634615385,-0.001282051
word,example,432,"{'wrong': 88.66666666666667, 'right': 166.0}",22,"{'wrong': 3.3333333333333335, 'right': 12.0}",0.023053096,0.079867675,0.010613641,2.28E-02,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 20})",0.03010238,0.651195784,0.681818182,0.651058632,0.03075955,0.693877551,-0.012059369,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.09606098,0.607721929,0.704545455,0.607288274,0.097257181,0.653061224,0.05148423,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.061129114,0.645014187,0.681818182,0.644849349,0.036968833,0.642857143,0.038961039,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.117944769,0.614308877,0.659090909,0.614108306,0.044982603,0.632653061,0.026437848
word,famous,1140,"{'wrong': 322.0, 'right': 174.0}",80,"{'wrong': 24.0, 'right': 8.0}",0.022258715,0.0625,0.006065777,2.21E-02,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 14})",0.028803115,0.651195784,0.677631579,0.650782215,0.026849364,0.657608696,0.020022883,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 71})",0.004825892,0.607721929,0.638157895,0.60724578,0.030912115,0.635869565,0.00228833,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 69})",0.002802089,0.645014187,0.638157895,0.645121449,-0.006963554,0.652173913,-0.014016018,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 63})",2.75E-05,0.614308877,0.605263158,0.614450391,-0.009187233,0.619565217,-0.014302059
word,responsibility,200,"{'right': 76.0, 'wrong': 41.333333333333336}",15,"{'right': 7.0, 'wrong': 2.6666666666666665}",0.021823347,0.050237812,0.003394084,2.17E-02,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.103213572,0.651195784,0.666666667,0.651148607,0.015518059,0.620689655,0.045977011,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.046605474,0.607721929,0.6,0.607745477,-0.007745477,0.603448276,-0.003448276,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.058158701,0.645014187,0.566666667,0.6452531,-0.078586434,0.568965517,-0.002298851,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 23})",0.103213572,0.614308877,0.5,0.614657451,-0.114657451,0.5,0
word,really,520,"{'right': 197.0, 'wrong': 107.66666666666667}",40,"{'wrong': 9.333333333333334, 'right': 12.0}",0.021493998,0.00390625,0.003704257,2.14E-02,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 14})",0.064661864,0.651195784,0.662162162,0.651112926,0.011049236,0.681818182,-0.01965602,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 30})",0.037371594,0.607721929,0.621621622,0.607616908,0.014004713,0.625,-0.003378378,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 31})",0.043392449,0.645014187,0.648648649,0.644986727,0.003661922,0.647727273,0.000921376,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 34})",0.064661864,0.614308877,0.608108108,0.614355728,-0.00624762,0.613636364,-0.005528256
word,also,528,"{'right': 200.0, 'wrong': 109.33333333333333}",39,"{'wrong': 10.0, 'right': 9.0}",0.021477408,0.000692521,0.015242992,2.12E-02,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.093515363,0.651195784,0.569444444,0.651796652,-0.082352207,0.567567568,0.001876877,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 32})",0.106348557,0.607721929,0.625,0.607594937,0.017405063,0.635135135,-0.010135135,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.07120498,0.645014187,0.652777778,0.644957125,0.007820652,0.662162162,-0.009384384,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 27})",0.052674378,0.614308877,0.625,0.614230298,0.010769702,0.635135135,-0.010135135
word,asked,545,"{'wrong': 153.33333333333334, 'right': 85.0}",30,"{'wrong': 7.666666666666667, 'right': 7.0}",0.020551127,0.000516529,0.007503039,2.04E-02,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 5})",0.025340605,0.651195784,0.648148148,0.651212553,-0.003064405,0.642857143,0.005291005,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.016866759,0.607721929,0.555555556,0.608008967,-0.052453411,0.553571429,0.001984127,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 5})",0.025340605,0.645014187,0.574074074,0.645404524,-0.07133045,0.571428571,0.002645503,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.016866759,0.614308877,0.537037037,0.614734053,-0.077697016,0.535714286,0.001322751
word,still,843,"{'wrong': 175.66666666666666, 'right': 316.0}",56,"{'right': 17.0, 'wrong': 13.0}",0.020366676,0.004444444,0.003027626,2.03E-02,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 38})",0.020598106,0.651195784,0.634615385,0.651372388,-0.016757004,0.640625,-0.006009615,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 26})",0.034309939,0.607721929,0.586538462,0.607947562,-0.021409101,0.5859375,0.000600962,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 22})",0.051905662,0.645014187,0.615384615,0.645329783,-0.029945167,0.609375,0.006009615,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 20})",0.062330892,0.614308877,0.586538462,0.61460467,-0.028066209,0.5859375,0.000600962
word,helpful,418,"{'wrong': 87.33333333333333, 'right': 156.0}",22,"{'wrong': 4.333333333333333, 'right': 9.0}",0.01990805,0.030625,0.000638742,1.99E-02,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 22})",0.028101785,0.651195784,0.738095238,0.650824344,0.087270895,0.736111111,0.001984127,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.082656142,0.607721929,0.69047619,0.607368207,0.083107984,0.680555556,0.009920635,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.109760562,0.645014187,0.69047619,0.644819866,0.045656325,0.708333333,-0.017857143,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.143488594,0.614308877,0.619047619,0.614288622,0.004758997,0.625,-0.005952381
word,safe,421,"{'wrong': 88.0, 'right': 157.0}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",0.019829238,0.016360195,8.98E-05,1.98E-02,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.06047902,0.651195784,0.58,0.651558362,-0.071558362,0.581081081,-0.001081081,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 25})",0.051022866,0.607721929,0.56,0.607964962,-0.047964962,0.554054054,0.005945946,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 22})",0.02803375,0.645014187,0.62,0.645141577,-0.025141577,0.621621622,-0.001621622,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 26})",0.06047902,0.614308877,0.62,0.614279894,0.005720106,0.621621622,-0.001621622
word,only,3401,"{'wrong': 955.0, 'right': 536.0}",178,"{'wrong': 50.0, 'right': 28.0}",0.019742983,0.019888231,1.45E-07,1.97E-02,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 18})",0.055017362,0.651195784,0.649350649,0.65125523,-0.001904581,0.642045455,0.007305195,"defaultdict(<class 'int'>, {'wrong': 145, 'right': 55})",0.004128889,0.607721929,0.574675325,0.608786611,-0.034111286,0.571022727,0.003652597,"defaultdict(<class 'int'>, {'wrong': 145, 'right': 55})",0.004128889,0.645014187,0.616883117,0.645920502,-0.029037385,0.625,-0.008116883,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 58})",0.002756587,0.614308877,0.577922078,0.615481172,-0.037559094,0.582386364,-0.004464286
word,beautiful,939,"{'right': 148.0, 'wrong': 263.6666666666667}",57,"{'wrong': 17.0, 'right': 6.0}",0.019736268,0.057183365,0.005702773,1.96E-02,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 10})",0.030561328,0.651195784,0.64,0.651310401,-0.011310401,0.614754098,0.025245902,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 49})",0.003696471,0.607721929,0.62,0.607596233,0.012403767,0.631147541,-0.011147541,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 17})",0.007104601,0.645014187,0.59,0.645577396,-0.055577396,0.606557377,-0.016557377,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 12})",0.021683069,0.614308877,0.6,0.614455364,-0.014455364,0.581967213,0.018032787
word,role,427,"{'wrong': 89.33333333333333, 'right': 159.0}",21,"{'right': 11.0, 'wrong': 3.3333333333333335}",0.01967524,0.071525149,0.009756101,1.95E-02,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.072220997,0.651195784,0.684210526,0.651068159,0.033142368,0.662790698,0.021419829,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 17})",0.034869673,0.607721929,0.684210526,0.607426246,0.07678428,0.686046512,-0.001835985,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 30})",0.047909834,0.645014187,0.684210526,0.644862665,0.039347861,0.720930233,-0.036719706,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 24})",0.01532523,0.614308877,0.684210526,0.614038657,0.070171869,0.686046512,-0.001835985
word,act,299,"{'wrong': 62.666666666666664, 'right': 111.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.019364245,0.027777778,0.000417561,1.94E-02,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.066447754,0.651195784,0.6,0.651351901,-0.051351901,0.62,-0.02,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.186838886,0.607721929,0.666666667,0.607542183,0.059124483,0.6,0.066666667,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.186838886,0.645014187,0.7,0.644846514,0.055153486,0.64,0.06,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.229831641,0.614308877,0.6,0.614352511,-0.014352511,0.56,0.04
word,website,512,"{'wrong': 107.33333333333333, 'right': 190.0}",36,"{'wrong': 8.333333333333334, 'right': 11.0}",0.01932474,0.004756243,0.00256687,1.93E-02,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 30})",0.052493245,0.651195784,0.629032258,0.651335917,-0.022303659,0.605263158,0.0237691,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 34})",0.089208858,0.607721929,0.580645161,0.607893127,-0.027247965,0.578947368,0.001697793,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 33})",0.078816041,0.645014187,0.580645161,0.645421171,-0.064776009,0.578947368,0.001697793,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 35})",0.100548231,0.614308877,0.596774194,0.614419743,-0.017645549,0.618421053,-0.021646859
word,proper,223,"{'right': 83.0, 'wrong': 46.666666666666664}",18,"{'right': 11.0, 'wrong': 2.3333333333333335}",0.019628802,0.105625,0.022161875,1.92E-02,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 30})",0.047857732,0.651195784,0.722222222,0.65093572,0.071286502,0.633333333,0.088888889,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 3})",0.200372271,0.607721929,0.527777778,0.608014646,-0.080236868,0.511111111,0.016666667,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 7})",0.129329186,0.645014187,0.527777778,0.64544345,-0.117665672,0.511111111,0.016666667,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 2})",0.224942416,0.614308877,0.5,0.614727421,-0.114727421,0.5,0
word,action,332,"{'wrong': 69.66666666666667, 'right': 123.0}",22,"{'wrong': 4.666666666666667, 'right': 8.0}",0.019156859,0.017313019,2.52E-05,1.92E-02,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.04407798,0.651195784,0.666666667,0.651129656,0.015537011,0.64516129,0.021505376,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 23})",0.065687042,0.607721929,0.523809524,0.608080602,-0.084271079,0.532258065,-0.008448541,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.065687042,0.645014187,0.547619048,0.645430491,-0.097811443,0.596774194,-0.049155146,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.174107086,0.614308877,0.595238095,0.614390393,-0.019152298,0.612903226,-0.017665131
word,towards,251,"{'right': 93.0, 'wrong': 52.666666666666664}",13,"{'right': 6.0, 'wrong': 2.3333333333333335}",0.019166723,0.0484,0.003823744,1.91E-02,"defaultdict(<class 'int'>, {'wrong': 5, 'right': 20})",0.016331303,0.651195784,0.727272727,0.651025797,0.07624693,0.619047619,0.108225108,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.066187006,0.607721929,0.590909091,0.607759496,-0.016850405,0.571428571,0.019480519,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.066187006,0.645014187,0.590909091,0.64513508,-0.054225989,0.571428571,0.019480519,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.066187006,0.614308877,0.590909091,0.614361162,-0.023452071,0.571428571,0.019480519
word,effort,360,"{'wrong': 75.66666666666667, 'right': 133.0}",24,"{'right': 8.0, 'wrong': 5.333333333333333}",0.018873317,0.01,0.000740585,1.89E-02,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 2})",0.205049849,0.651195784,0.708333333,0.650916497,0.057416836,0.696969697,0.011363636,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 27})",0.112187346,0.607721929,0.625,0.607637475,0.017362525,0.636363636,-0.011363636,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 28})",0.130576589,0.645014187,0.645833333,0.645010183,0.00082315,0.651515152,-0.005681818,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 24})",0.068669748,0.614308877,0.625,0.614256619,0.010743381,0.621212121,0.003787879
word,TRUE,389,"{'right': 143.0, 'wrong': 82.0}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.018375309,0.024414063,0.000234085,1.84E-02,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 15})",0.007185321,0.651195784,0.666666667,0.651139138,0.015527529,0.620689655,0.045977011,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.097810514,0.607721929,0.555555556,0.607912937,-0.052357382,0.586206897,-0.030651341,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.116781472,0.645014187,0.583333333,0.645240033,-0.061906699,0.620689655,-0.037356322,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.097810514,0.614308877,0.583333333,0.614422295,-0.031088961,0.603448276,-0.020114943
word,expensive,597,"{'wrong': 167.33333333333334, 'right': 95.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.019006844,0.022096421,0.041631187,1.82E-02,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 3})",0.055403109,0.651195784,0.571428571,0.651536739,-0.080108168,0.606060606,-0.034632035,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 20})",0.000537888,0.607721929,0.595238095,0.60777529,-0.012537195,0.590909091,0.004329004,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 19})",0.002022534,0.645014187,0.642857143,0.645023407,-0.002166264,0.621212121,0.021645022,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 19})",0.002022534,0.614308877,0.666666667,0.61408508,0.052581586,0.651515152,0.015151515
word,realize,267,"{'wrong': 56.666666666666664, 'right': 97.0}",17,"{'wrong': 3.3333333333333335, 'right': 7.0}",0.017223004,0.031477627,0.001179385,1.72E-02,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 15})",0.01413381,0.651195784,0.647058824,0.651210087,-0.004151264,0.642857143,0.004201681,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.075763372,0.607721929,0.617647059,0.607687614,0.009959444,0.625,-0.007352941,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.092230473,0.645014187,0.617647059,0.645108806,-0.027461747,0.678571429,-0.06092437,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.092230473,0.614308877,0.617647059,0.614297336,0.003349723,0.678571429,-0.06092437
word,safety,407,"{'right': 147.0, 'wrong': 86.66666666666667}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",0.016667141,0.016360195,7.64E-07,1.67E-02,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 7})",0.109690835,0.651195784,0.681818182,0.651058632,0.03075955,0.647058824,0.034759358,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 13})",0.044468221,0.607721929,0.613636364,0.60769544,0.005940924,0.588235294,0.02540107,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 13})",0.044468221,0.645014187,0.590909091,0.645256515,-0.054347424,0.573529412,0.017379679,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 12})",0.052811308,0.614308877,0.568181818,0.614515472,-0.046333654,0.558823529,0.009358289
word,both,1283,"{'wrong': 273.6666666666667, 'right': 462.0}",78,"{'right': 30.0, 'wrong': 16.0}",0.016384464,0.0231569,0.000317077,1.64E-02,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 64})",0.011816659,0.651195784,0.734375,0.650102669,0.084272331,0.68627451,0.04810049,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 25})",0.095545749,0.607721929,0.5625,0.608316222,-0.045816222,0.558823529,0.003676471,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 25})",0.095545749,0.645014187,0.6015625,0.645585216,-0.044022716,0.612745098,-0.011182598,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 30})",0.076276672,0.614308877,0.6015625,0.614476386,-0.012913886,0.62745098,-0.02588848
word,bought,285,"{'wrong': 79.33333333333333, 'right': 47.0}",21,"{'wrong': 5.0, 'right': 6.0}",0.016375895,0.002066116,0.015220366,1.61E-02,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 21})",0.029406703,0.651195784,0.642857143,0.651231427,-0.008374284,0.66,-0.017142857,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.001496546,0.607721929,0.595238095,0.60777529,-0.012537195,0.6,-0.004761905,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.029406703,0.645014187,0.642857143,0.645023407,-0.002166264,0.64,0.002857143,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.029406703,0.614308877,0.595238095,0.614390393,-0.019152298,0.6,-0.004761905
word,cultural,240,"{'wrong': 51.333333333333336, 'right': 86.0}",17,"{'right': 7.0, 'wrong': 3.3333333333333335}",0.015929871,0.031477627,0.001445136,1.59E-02,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 17})",0.027490753,0.651195784,0.705882353,0.651006711,0.054875642,0.660714286,0.045168067,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.059658927,0.607721929,0.558823529,0.60789099,-0.049067461,0.571428571,-0.012605042,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 9})",0.047335007,0.645014187,0.617647059,0.645108806,-0.027461747,0.642857143,-0.025210084,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.047335007,0.614308877,0.529411765,0.6146024,-0.085190635,0.553571429,-0.024159664
word,introduce,876,"{'wrong': 188.0, 'right': 312.0}",53,"{'wrong': 11.666666666666666, 'right': 18.0}",0.015376,0.011393763,0.000157312,1.54E-02,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 41})",0.002015087,0.651195784,0.666666667,0.651043799,0.015622868,0.638461538,0.028205128,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 51})",0.053313535,0.607721929,0.666666667,0.607142857,0.05952381,0.653846154,0.012820513,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 52})",0.058178465,0.645014187,0.614583333,0.64531314,-0.030729806,0.615384615,-0.000801282,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 50})",0.048705645,0.614308877,0.635416667,0.614101515,0.021315152,0.615384615,0.020032051
word,sold,282,"{'right': 47.0, 'wrong': 78.33333333333333}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.015625,0.004565376,0.018721195,1.53E-02,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.026282916,0.651195784,0.525,0.651709402,-0.126709402,0.519230769,0.005769231,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.005612721,0.607721929,0.625,0.607651608,0.017348392,0.653846154,-0.028846154,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.010530573,0.645014187,0.65,0.644993895,0.005006105,0.673076923,-0.023076923,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.037950848,0.614308877,0.675,0.614061864,0.060938136,0.711538462,-0.036538462
word,benefit,561,"{'wrong': 120.66666666666667, 'right': 199.0}",24,"{'wrong': 5.333333333333333, 'right': 8.0}",0.015011999,0.01,0.000266896,1.50E-02,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 3})",0.167779755,0.651195784,0.630434783,0.651293016,-0.020858233,0.640625,-0.010190217,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.075662956,0.607721929,0.630434783,0.607615557,0.022819226,0.640625,-0.010190217,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.105404769,0.645014187,0.695652174,0.644777031,0.050875143,0.703125,-0.007472826,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.089628579,0.614308877,0.608695652,0.614335166,-0.005639514,0.609375,-0.000679348
word,term,127,"{'right': 45.0, 'wrong': 27.333333333333332}",15,"{'wrong': 2.6666666666666665, 'right': 7.0}",0.014913249,0.050237812,0.005930922,1.48E-02,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 10})",0.045709268,0.651195784,0.576923077,0.651391993,-0.074468917,0.537037037,0.03988604,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.056580553,0.607721929,0.576923077,0.607803292,-0.030880215,0.574074074,0.002849003,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.056580553,0.645014187,0.576923077,0.645194066,-0.068270989,0.574074074,0.002849003,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.056580553,0.614308877,0.576923077,0.614407641,-0.037484564,0.574074074,0.002849003
word,something,1659,"{'wrong': 357.3333333333333, 'right': 587.0}",105,"{'wrong': 23.666666666666668, 'right': 34.0}",0.014787178,0.008027331,0.000536258,1.48E-02,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 63})",0.003696335,0.651195784,0.640625,0.651405539,-0.010780539,0.628,0.012625,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 33})",0.075211519,0.607721929,0.614583333,0.607585779,0.006997554,0.628,-0.013416667,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 41})",0.052495716,0.645014187,0.609375,0.645721372,-0.036346372,0.616,-0.006625,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 38})",0.060404542,0.614308877,0.604166667,0.614510128,-0.010343461,0.624,-0.019833333
word,nature,461,"{'wrong': 99.33333333333333, 'right': 163.0}",30,"{'right': 10.0, 'wrong': 6.666666666666667}",0.014725067,0.01,0.000239606,1.47E-02,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.083013272,0.651195784,0.660714286,0.651141459,0.009572826,0.657894737,0.002819549,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.061980693,0.607721929,0.589285714,0.60782715,-0.018541436,0.605263158,-0.015977444,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.061980693,0.645014187,0.589285714,0.645332246,-0.056046532,0.605263158,-0.015977444,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.061980693,0.614308877,0.625,0.61424786,0.01075214,0.644736842,-0.019736842
word,expected,283,"{'right': 100.0, 'wrong': 61.0}",20,"{'wrong': 3.6666666666666665, 'right': 9.0}",0.014669573,0.04432133,0.004500975,1.46E-02,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 3})",0.17566665,0.651195784,0.631578947,0.651271617,-0.01969267,0.666666667,-0.035087719,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.087062525,0.607721929,0.631578947,0.607629705,0.023949242,0.652777778,-0.02119883,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.053779929,0.645014187,0.684210526,0.644862665,0.039347861,0.694444444,-0.010233918,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.074767953,0.614308877,0.657894737,0.614140387,0.04375435,0.666666667,-0.00877193
word,complete,143,"{'wrong': 39.666666666666664, 'right': 24.0}",14,"{'wrong': 2.6666666666666665, 'right': 6.0}",0.015138017,0.036982249,0.050846159,1.44E-02,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.019306408,0.651195784,0.678571429,0.651117886,0.027453542,0.7,-0.021428571,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.096686995,0.607721929,0.571428571,0.607825203,-0.036396632,0.62,-0.048571429,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.00534253,0.645014187,0.535714286,0.645325203,-0.109610918,0.54,-0.004285714,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.096686995,0.614308877,0.571428571,0.614430894,-0.043002323,0.62,-0.048571429
word,showed,226,"{'wrong': 49.0, 'right': 79.0}",13,"{'right': 6.0, 'wrong': 2.3333333333333335}",0.01373291,0.0484,0.005981289,1.37E-02,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.115567851,0.651195784,0.625,0.651259651,-0.026259651,0.565217391,0.059782609,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.115567851,0.607721929,0.708333333,0.607476636,0.100856698,0.673913043,0.03442029,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.093429315,0.645014187,0.75,0.644758228,0.105241772,0.695652174,0.054347826,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.058663861,0.614308877,0.666666667,0.614181227,0.05248544,0.673913043,-0.007246377
word,mental,305,"{'wrong': 66.33333333333333, 'right': 106.0}",21,"{'right': 6.0, 'wrong': 5.0}",0.013245027,0.002066116,0.002490767,1.32E-02,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 13})",0.009237029,0.651195784,0.764705882,0.650803335,0.113902547,0.738095238,0.026610644,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.114592583,0.607721929,0.588235294,0.607789302,-0.019554008,0.595238095,-0.007002801,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.114592583,0.645014187,0.588235294,0.645210494,-0.0569752,0.595238095,-0.007002801,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.140963791,0.614308877,0.588235294,0.614399024,-0.02616373,0.595238095,-0.007002801
word,thanks,150,"{'wrong': 32.666666666666664, 'right': 52.0}",17,"{'wrong': 3.3333333333333335, 'right': 7.0}",0.013035526,0.031477627,0.002188086,1.30E-02,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.02784085,0.651195784,0.75,0.650874339,0.099125661,0.759259259,-0.009259259,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 23})",0.088722437,0.607721929,0.625,0.607665718,0.017334282,0.611111111,0.013888889,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 1})",0.221669026,0.645014187,0.625,0.645079301,-0.020079301,0.62962963,-0.00462963,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.153011416,0.614308877,0.65625,0.614172428,0.042077572,0.740740741,-0.084490741
word,real,548,"{'wrong': 119.33333333333333, 'right': 190.0}",34,"{'wrong': 8.666666666666666, 'right': 8.0}",0.013047154,0.0004,0.009117497,1.29E-02,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 12})",0.037359156,0.651195784,0.709677419,0.650826025,0.058851394,0.703125,0.006552419,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 11})",0.045935605,0.607721929,0.564516129,0.607995105,-0.043478976,0.5625,0.002016129,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 26})",0.066416889,0.645014187,0.661290323,0.644911279,0.016379044,0.671875,-0.010584677,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.124876505,0.614308877,0.564516129,0.6146237,-0.050107571,0.5625,0.002016129
word,any,1762,"{'wrong': 485.3333333333333, 'right': 306.0}",106,"{'wrong': 27.666666666666668, 'right': 23.0}",0.012839353,0.002120845,0.002322762,1.28E-02,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 19})",0.029448828,0.651195784,0.658163265,0.651054591,0.007108675,0.650485437,0.007677828,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 27})",0.011999906,0.607721929,0.62755102,0.607320099,0.020230921,0.621359223,0.006191797,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 25})",0.015484488,0.645014187,0.642857143,0.645057899,-0.002200756,0.63592233,0.006934813,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 25})",0.015484488,0.614308877,0.62244898,0.614143921,0.008305059,0.616504854,0.005944125
word,likely,539,"{'wrong': 117.66666666666667, 'right': 186.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.012659337,0.022096421,0.000700867,1.27E-02,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 3})",0.170935422,0.651195784,0.588235294,0.651413463,-0.063178169,0.625,-0.036764706,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.060692641,0.607721929,0.588235294,0.607789302,-0.019554008,0.642857143,-0.054621849,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.071507786,0.645014187,0.558823529,0.645312182,-0.086488653,0.625,-0.066176471,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.071507786,0.614308877,0.529411765,0.6146024,-0.085190635,0.553571429,-0.024159664
word,face,708,"{'right': 244.0, 'wrong': 154.66666666666666}",38,"{'wrong': 8.0, 'right': 14.0}",0.012552992,0.018595041,0.000315312,1.25E-02,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.050518824,0.651195784,0.661764706,0.651122449,0.010642257,0.650943396,0.01082131,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 49})",0.125457548,0.607721929,0.544117647,0.608163265,-0.064045618,0.575471698,-0.031354051,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 3})",0.198811126,0.645014187,0.558823529,0.645612245,-0.086788715,0.58490566,-0.026082131,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 6})",0.150477195,0.614308877,0.573529412,0.614591837,-0.041062425,0.603773585,-0.030244173
word,growth,267,"{'wrong': 58.333333333333336, 'right': 92.0}",31,"{'right': 18.0, 'wrong': 4.333333333333333}",0.012538041,0.093617732,0.023134284,1.23E-02,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 34})",0.009868355,0.651195784,0.607142857,0.651447208,-0.04430435,0.608695652,-0.001552795,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 40})",0.014145473,0.607721929,0.625,0.607623318,0.017376682,0.601449275,0.023550725,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 36})",0.006362816,0.645014187,0.625,0.645128414,-0.020128414,0.586956522,0.038043478,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 46})",0.031828922,0.614308877,0.607142857,0.614349776,-0.007206919,0.579710145,0.027432712
word,thought,1334,"{'right': 457.0, 'wrong': 292.3333333333333}",64,"{'wrong': 14.0, 'right': 22.0}",0.012072613,0.012345679,8.03E-07,1.21E-02,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 51})",0.014611143,0.651195784,0.657894737,0.65111749,0.006777247,0.634146341,0.023748395,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 19})",0.086037746,0.607721929,0.587719298,0.60795571,-0.020236412,0.609756098,-0.022036799,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 21})",0.075891873,0.645014187,0.605263158,0.645478778,-0.04021562,0.62195122,-0.016688062,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 29})",0.043255315,0.614308877,0.596491228,0.614517121,-0.018025893,0.609756098,-0.013264869
word,tried,327,"{'right': 112.0, 'wrong': 71.66666666666667}",26,"{'wrong': 6.0, 'right': 8.0}",0.01205612,0.005102041,0.000761417,1.20E-02,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 23})",0.048219432,0.651195784,0.625,0.651323829,-0.026323829,0.612903226,0.012096774,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.058836384,0.607721929,0.5625,0.607942974,-0.045442974,0.564516129,-0.002016129,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.048219432,0.645014187,0.645833333,0.645010183,0.00082315,0.64516129,0.000672043,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.038853684,0.614308877,0.625,0.614256619,0.010743381,0.629032258,-0.004032258
word,newspaper,1012,"{'wrong': 222.33333333333334, 'right': 345.0}",46,"{'right': 18.0, 'wrong': 9.333333333333334}",0.011687363,0.025133849,0.001369656,1.17E-02,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 34})",0.012072409,0.651195784,0.630952381,0.651369583,-0.020417202,0.580882353,0.050070028,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 14})",0.096468028,0.607721929,0.607142857,0.607726901,-0.000584044,0.625,-0.017857143,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 16})",0.083156508,0.645014187,0.678571429,0.644726083,0.033845345,0.691176471,-0.012605042,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 12})",0.111385592,0.614308877,0.630952381,0.614165985,0.016786396,0.661764706,-0.030812325
word,attention,978,"{'wrong': 215.0, 'right': 333.0}",63,"{'wrong': 16.0, 'right': 15.0}",0.011591587,0.000260146,0.007747842,1.15E-02,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 34})",0.009737651,0.651195784,0.606557377,0.651754566,-0.045197189,0.612903226,-0.006345849,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 14})",0.080453201,0.607721929,0.590163934,0.60794172,-0.017777785,0.588709677,0.001454257,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 11})",0.104330778,0.645014187,0.639344262,0.645085163,-0.005740901,0.637096774,0.002247488,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 13})",0.087895637,0.614308877,0.598360656,0.614508516,-0.016147861,0.596774194,0.001586462
word,doctor,1268,"{'wrong': 347.6666666666667, 'right': 225.0}",56,"{'right': 14.0, 'wrong': 14.0}",0.011470684,0,0.005813695,1.14E-02,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 5})",0.066881048,0.651195784,0.652173913,0.651186579,0.000987334,0.652173913,0,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 8})",0.041065043,0.607721929,0.597826087,0.607815057,-0.00998897,0.597826087,0,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 8})",0.041065043,0.645014187,0.630434783,0.645151391,-0.014716609,0.630434783,0,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 6})",0.057094555,0.614308877,0.608695652,0.614361702,-0.00566605,0.608695652,0
word,growing,339,"{'wrong': 74.66666666666667, 'right': 115.0}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.011305407,0.004565376,0.00077479,1.13E-02,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.103437694,0.651195784,0.659090909,0.651160423,0.007930486,0.642857143,0.016233766,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.103437694,0.607721929,0.681818182,0.607390065,0.074428117,0.660714286,0.021103896,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.056508619,0.645014187,0.704545455,0.644747557,0.059797898,0.678571429,0.025974026,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.103437694,0.614308877,0.659090909,0.614108306,0.044982603,0.642857143,0.016233766
word,idea,976,"{'wrong': 215.0, 'right': 331.0}",58,"{'wrong': 13.0, 'right': 19.0}",0.011284198,0.008789063,8.11E-05,1.13E-02,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 22})",0.058038758,0.651195784,0.607843137,0.651648577,-0.043805439,0.617647059,-0.009803922,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 10})",0.134072222,0.607721929,0.62745098,0.607515871,0.019935109,0.610294118,0.017156863,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 19})",0.072848472,0.645014187,0.656862745,0.644890436,0.011972309,0.632352941,0.024509804,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 16})",0.090083064,0.614308877,0.637254902,0.61406922,0.023185682,0.625,0.012254902
word,express,396,"{'wrong': 87.33333333333333, 'right': 134.0}",22,"{'wrong': 4.666666666666667, 'right': 8.0}",0.011113732,0.017313019,0.000362515,1.11E-02,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 13})",0.019970759,0.651195784,0.659090909,0.651160423,0.007930486,0.65625,0.002840909,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.06611543,0.607721929,0.613636364,0.60769544,0.005940924,0.625,-0.011363636,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.054270684,0.645014187,0.568181818,0.645358306,-0.077176488,0.578125,-0.009943182,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 23})",0.054270684,0.614308877,0.613636364,0.614311889,-0.000675526,0.625,-0.011363636
word,like,4351,"{'wrong': 1191.3333333333333, 'right': 777.0}",303,"{'wrong': 81.0, 'right': 60.0}",0.011077518,0.005545496,0.00048966,1.11E-02,"defaultdict(<class 'int'>, {'wrong': 273, 'right': 51})",0.036126053,0.651195784,0.661048689,0.650632098,0.010416591,0.657986111,0.003062578,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 237})",0.009027378,0.607721929,0.5917603,0.608635097,-0.016874798,0.592013889,-0.000253589,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 253})",0.018314043,0.645014187,0.653558052,0.644525391,0.009032661,0.651041667,0.002516386,"defaultdict(<class 'int'>, {'right': 92, 'wrong': 232})",0.006867929,0.614308877,0.602996255,0.614956075,-0.01195982,0.605902778,-0.002906523
word,chance,603,"{'wrong': 133.0, 'right': 204.0}",43,"{'wrong': 7.666666666666667, 'right': 20.0}",0.011096778,0.04968065,0.007773251,1.10E-02,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 20})",0.066086503,0.651195784,0.738095238,0.650449714,0.087645524,0.75,-0.011904762,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 18})",0.076710136,0.607721929,0.595238095,0.607829109,-0.012591014,0.592105263,0.003132832,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 22})",0.056493274,0.645014187,0.55952381,0.64574816,-0.086224351,0.552631579,0.006892231,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 28})",0.033033101,0.614308877,0.571428571,0.614677024,-0.043248452,0.552631579,0.018796992
word,love,1790,"{'wrong': 395.3333333333333, 'right': 604.0}",116,"{'wrong': 26.0, 'right': 38.0}",0.010899973,0.008789063,5.91E-05,1.09E-02,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 109})",0.04163671,0.651195784,0.701030928,0.650196403,0.050834525,0.707692308,-0.00666138,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 40})",0.06574959,0.607721929,0.582474227,0.608228241,-0.025754014,0.588461538,-0.005987312,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 39})",0.068298669,0.645014187,0.603092784,0.645854869,-0.042762085,0.607692308,-0.004599524,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 38})",0.070913726,0.614308877,0.577319588,0.615050651,-0.037731064,0.580769231,-0.003449643
word,happiness,568,"{'wrong': 125.66666666666667, 'right': 191.0}",23,"{'right': 7.0, 'wrong': 5.333333333333333}",0.010641551,0.004565376,0.000652509,1.06E-02,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 24})",0.042636831,0.651195784,0.638888889,0.651240846,-0.012351957,0.625,0.013888889,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 12})",0.034377836,0.607721929,0.611111111,0.60770952,0.003401591,0.604166667,0.006944444,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 10})",0.05196969,0.645014187,0.638888889,0.645036615,-0.006147726,0.6875,-0.048611111,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 8})",0.074294655,0.614308877,0.583333333,0.614422295,-0.031088961,0.604166667,-0.020833333
word,explain,583,"{'wrong': 159.33333333333334, 'right': 105.0}",33,"{'wrong': 8.666666666666666, 'right': 7.0}",0.010562552,0.002829335,0.001260456,1.05E-02,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 4})",0.054943731,0.651195784,0.578125,0.651672787,-0.073547787,0.573529412,0.004595588,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.042306514,0.607721929,0.625,0.607609139,0.017390861,0.617647059,0.007352941,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.011207678,0.645014187,0.625,0.645144839,-0.020144839,0.632352941,-0.007352941,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.011207678,0.614308877,0.640625,0.614137087,0.026487913,0.647058824,-0.006433824
word,angry,785,"{'wrong': 214.33333333333334, 'right': 142.0}",38,"{'right': 6.0, 'wrong': 10.666666666666666}",0.010301585,0.0196,0.000787417,1.03E-02,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 4})",0.06669386,0.651195784,0.638888889,0.651286239,-0.01239735,0.62195122,0.016937669,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 34})",0.021419477,0.607721929,0.638888889,0.607492854,0.031396035,0.658536585,-0.019647696,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 32})",0.011631687,0.645014187,0.638888889,0.645059208,-0.006170319,0.658536585,-0.019647696,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 33})",0.016080084,0.614308877,0.680555556,0.613821968,0.066733587,0.695121951,-0.014566396
word,whether,586,"{'wrong': 130.0, 'right': 196.0}",26,"{'wrong': 5.666666666666667, 'right': 9.0}",0.010246904,0.012913223,8.07E-05,1.02E-02,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 26})",0.016117138,0.651195784,0.611111111,0.651342555,-0.040231444,0.576923077,0.034188034,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 7})",0.110902604,0.607721929,0.611111111,0.60770952,0.003401591,0.634615385,-0.023504274,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.076371487,0.645014187,0.694444444,0.644833198,0.049611247,0.711538462,-0.017094017,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.098265943,0.614308877,0.638888889,0.614218877,0.024670012,0.653846154,-0.014957265
word,healthy,775,"{'wrong': 172.0, 'right': 259.0}",55,"{'wrong': 12.333333333333334, 'right': 18.0}",0.010186476,0.008724792,2.94E-05,1.02E-02,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 46})",0.026962387,0.651195784,0.71875,0.650532133,0.068217867,0.707692308,0.011057692,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 21})",0.050585764,0.607721929,0.625,0.60755219,0.01744781,0.6,0.025,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 23})",0.04174985,0.645014187,0.666666667,0.644801474,0.021865193,0.646153846,0.020512821,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 10})",0.122354159,0.614308877,0.5625,0.614817847,-0.052317847,0.553846154,0.008653846
word,career,419,"{'wrong': 93.0, 'right': 140.0}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.010172411,0.00390625,0.000756064,1.02E-02,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.049210904,0.651195784,0.736842105,0.6508647,0.085977405,0.717391304,0.019450801,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.082630093,0.607721929,0.631578947,0.607629705,0.023949242,0.652173913,-0.020594966,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.064485347,0.645014187,0.631578947,0.645066124,-0.013487177,0.652173913,-0.020594966,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.130368817,0.614308877,0.552631579,0.614547304,-0.061915725,0.543478261,0.009153318
word,useful,395,"{'wrong': 87.66666666666667, 'right': 132.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.010182923,0.0484,0.007936015,1.01E-02,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.005153065,0.651195784,0.730769231,0.650985572,0.079783659,0.6875,0.043269231,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 2})",0.162694522,0.607721929,0.538461538,0.607904897,-0.069443359,0.541666667,-0.003205128,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.104287399,0.645014187,0.615384615,0.645092461,-0.029707845,0.583333333,0.032051282,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 0.0001})",0.274903009,0.614308877,0.538461538,0.614509246,-0.076047708,0.541666667,-0.003205128
word,case,210,"{'wrong': 46.666666666666664, 'right': 70.0}",19,"{'right': 7.0, 'wrong': 4.0}",0.01,0.018595041,0.000700482,9.99E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.042928776,0.651195784,0.705882353,0.651006711,0.054875642,0.648148148,0.057734205,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.121302051,0.607721929,0.617647059,0.607687614,0.009959444,0.62962963,-0.011982571,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.100668767,0.645014187,0.647058824,0.645007118,0.002051705,0.685185185,-0.038126362,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.100668767,0.614308877,0.588235294,0.614399024,-0.02616373,0.648148148,-0.059912854
word,effect,927,"{'wrong': 206.0, 'right': 309.0}",51,"{'right': 19.0, 'wrong': 10.666666666666666}",0.01,0.019726045,0.000868592,9.99E-03,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 51})",0.03496073,0.651195784,0.630434783,0.651391162,-0.020956379,0.631944444,-0.001509662,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 21})",0.055543856,0.607721929,0.576086957,0.60801964,-0.031932683,0.611111111,-0.035024155,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 26})",0.03496073,0.645014187,0.608695652,0.645355974,-0.036660322,0.631944444,-0.023248792,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 22})",0.050961649,0.614308877,0.586956522,0.614566285,-0.027609763,0.590277778,-0.003321256
word,risk,321,"{'wrong': 71.33333333333333, 'right': 107.0}",29,"{'wrong': 7.0, 'right': 8.0}",0.01,0.001111111,0.002264277,9.98E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.061378686,0.651195784,0.648148148,0.651212553,-0.003064405,0.661290323,-0.013142174,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 11})",0.041719906,0.607721929,0.611111111,0.607703281,0.00340783,0.612903226,-0.001792115,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 10})",0.050961649,0.645014187,0.611111111,0.645200734,-0.034089623,0.612903226,-0.001792115,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 13})",0.026377321,0.614308877,0.611111111,0.614326472,-0.003215361,0.612903226,-0.001792115
word,expression,204,"{'right': 68.0, 'wrong': 45.333333333333336}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.01,0.036982249,0.004668383,9.95E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 15})",0.020135514,0.651195784,0.653846154,0.651188783,0.002657371,0.583333333,0.070512821,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.086304622,0.607721929,0.538461538,0.607904897,-0.069443359,0.520833333,0.017628205,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.068246203,0.645014187,0.538461538,0.645295672,-0.106834133,0.520833333,0.017628205,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.086304622,0.614308877,0.615384615,0.614306035,0.00107858,0.583333333,0.032051282
word,affected,189,"{'wrong': 42.0, 'right': 63.0}",13,"{'right': 6.0, 'wrong': 2.3333333333333335}",0.01,0.0484,0.008052986,9.92E-03,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 2})",0.162210959,0.651195784,0.653846154,0.651188783,0.002657371,0.625,0.028846154,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 16})",0.036160392,0.607721929,0.653846154,0.607600081,0.046246073,0.6875,-0.033653846,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.048943134,0.645014187,0.615384615,0.645092461,-0.029707845,0.666666667,-0.051282051,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.048943134,0.614308877,0.653846154,0.61420443,0.039641724,0.6875,-0.033653846
word,deal,560,"{'wrong': 124.66666666666667, 'right': 186.0}",29,"{'wrong': 6.666666666666667, 'right': 9.0}",0.009744147,0.005545496,0.000303016,9.74E-03,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 1})",0.222487023,0.651195784,0.655172414,0.651172273,0.004000141,0.689189189,-0.034016775,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 1})",0.222487023,0.607721929,0.534482759,0.608154944,-0.073672185,0.540540541,-0.006057782,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 2})",0.189680828,0.645014187,0.551724138,0.645565749,-0.093841611,0.554054054,-0.002329916,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 2})",0.189680828,0.614308877,0.568965517,0.614576962,-0.045611445,0.581081081,-0.012115564
word,drink,766,"{'wrong': 208.66666666666666, 'right': 140.0}",49,"{'wrong': 13.333333333333334, 'right': 9.0}",0.009696412,0.009411896,1.10E-06,9.70E-03,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 14})",0.011503772,0.651195784,0.6125,0.651512056,-0.039012056,0.6,0.0125,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 43})",0.023504533,0.607721929,0.625,0.607580711,0.017419289,0.633333333,-0.008333333,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 9})",0.034688225,0.645014187,0.625,0.645177769,-0.020177769,0.622222222,0.002777778,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 7})",0.049157979,0.614308877,0.6125,0.614323662,-0.001823662,0.611111111,0.001388889
word,always,1640,"{'right': 300.0, 'wrong': 446.6666666666667}",96,"{'wrong': 25.333333333333332, 'right': 20.0}",0.009646046,0.003460208,0.000795664,9.64E-03,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 15})",0.041956745,0.651195784,0.686746988,0.650587508,0.03615948,0.674157303,0.012589685,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 24})",0.016102162,0.607721929,0.56626506,0.608431251,-0.042166191,0.561797753,0.004467307,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 23})",0.018231352,0.645014187,0.602409639,0.645743146,-0.043333507,0.595505618,0.006904021,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 22})",0.020524162,0.614308877,0.578313253,0.614924758,-0.036611505,0.573033708,0.005279545
word,own,1484,"{'right': 492.0, 'wrong': 330.6666666666667}",88,"{'right': 26.0, 'wrong': 20.666666666666668}",0.009614804,0.003265306,0.000857831,9.61E-03,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 62})",0.018979003,0.651195784,0.666666667,0.650918094,0.015748573,0.669902913,-0.003236246,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 24})",0.071425968,0.607721929,0.568965517,0.608417578,-0.039452061,0.577669903,-0.008704386,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 20})",0.089337318,0.645014187,0.603448276,0.645760264,-0.042311988,0.611650485,-0.00820221,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 26})",0.06349496,0.614308877,0.609195402,0.61440066,-0.005205258,0.616504854,-0.007309452
word,most,2517,"{'wrong': 684.3333333333334, 'right': 464.0}",136,"{'wrong': 35.333333333333336, 'right': 30.0}",0.009203743,0.001665973,0.001548908,9.19E-03,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 25})",0.032212691,0.651195784,0.662698413,0.650894343,0.01180407,0.662878788,-0.000180375,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 39})",0.009381218,0.607721929,0.603174603,0.607841098,-0.004666495,0.602272727,0.000901876,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 90})",0.000757125,0.645014187,0.634920635,0.645278702,-0.010358067,0.640151515,-0.00523088,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 39})",0.009381218,0.614308877,0.579365079,0.615224626,-0.035859546,0.579545455,-0.000180375
word,wear,445,"{'wrong': 121.0, 'right': 82.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.009227353,0.000625,0.007383404,9.16E-03,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.004779797,0.651195784,0.714285714,0.650926114,0.0633596,0.6875,0.026785714,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.046303997,0.607721929,0.547619048,0.607978832,-0.060359784,0.5625,-0.014880952,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.046303997,0.645014187,0.571428571,0.64532872,-0.073900148,0.583333333,-0.011904762,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.023189429,0.614308877,0.571428571,0.614492164,-0.043063592,0.583333333,-0.011904762
word,through,835,"{'wrong': 186.66666666666666, 'right': 275.0}",43,"{'wrong': 10.333333333333334, 'right': 12.0}",0.009152341,0.001392292,0.001734347,9.14E-03,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 37})",0.05348537,0.651195784,0.657142857,0.651153297,0.005989561,0.641025641,0.016117216,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 40})",0.077185037,0.607721929,0.571428571,0.607981221,-0.036552649,0.564102564,0.007326007,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.046797887,0.645014187,0.6,0.645335783,-0.045335783,0.602564103,-0.002564103,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 8})",0.107626213,0.614308877,0.571428571,0.614615228,-0.043186656,0.602564103,-0.031135531
word,improve,807,"{'wrong': 180.33333333333334, 'right': 266.0}",53,"{'wrong': 14.0, 'right': 11.0}",0.009209692,0.0036,0.012228821,9.10E-03,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 36})",0.028862658,0.651195784,0.666666667,0.6510342,0.015632466,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 7})",0.128004333,0.607721929,0.637254902,0.607413475,0.029841427,0.62962963,0.007625272,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.062762683,0.645014187,0.696078431,0.644480852,0.051597579,0.703703704,-0.007625272,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 6})",0.140847541,0.614308877,0.637254902,0.61406922,0.023185682,0.62962963,0.007625272
word,freedom,228,"{'wrong': 51.0, 'right': 75.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.009070295,0.027777778,0.00274214,9.05E-03,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.038668211,0.651195784,0.785714286,0.650813008,0.134901278,0.833333333,-0.047619048,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 20})",0.084385607,0.607721929,0.571428571,0.607825203,-0.036396632,0.5625,0.008928571,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.051419801,0.645014187,0.642857143,0.645020325,-0.002163182,0.604166667,0.038690476,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 15})",0.019182372,0.614308877,0.607142857,0.614329268,-0.007186411,0.583333333,0.023809524
word,shop,704,"{'wrong': 191.33333333333334, 'right': 130.0}",30,"{'right': 9.0, 'wrong': 7.0}",0.00910797,0.00390625,0.012538104,8.99E-03,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.047683276,0.651195784,0.620689655,0.651376147,-0.030686492,0.611111111,0.009578544,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.028262643,0.607721929,0.655172414,0.607441386,0.047731027,0.638888889,0.016283525,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.047683276,0.645014187,0.655172414,0.644954128,0.010218285,0.638888889,0.016283525,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.037073332,0.614308877,0.655172414,0.614067278,0.041105136,0.638888889,0.016283525
word,trust,176,"{'right': 58.0, 'wrong': 39.333333333333336}",18,"{'right': 11.0, 'wrong': 2.3333333333333335}",0.009194971,0.105625,0.032567943,8.90E-03,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 29})",0.029237524,0.651195784,0.705882353,0.651006711,0.054875642,0.642857143,0.06302521,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.07433873,0.607721929,0.617647059,0.607687614,0.009959444,0.595238095,0.022408964,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 5})",0.137849397,0.645014187,0.617647059,0.645108806,-0.027461747,0.678571429,-0.06092437,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 6})",0.122366986,0.614308877,0.617647059,0.614297336,0.003349723,0.595238095,0.022408964
word,king,400,"{'wrong': 108.66666666666667, 'right': 74.0}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.009004209,0.00390625,0.012450876,8.89E-03,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.000476413,0.651195784,0.692307692,0.651087177,0.041220515,0.705882353,-0.013574661,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.023067653,0.607721929,0.615384615,0.607701687,0.007682929,0.647058824,-0.031674208,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.013751295,0.645014187,0.615384615,0.645092461,-0.029707845,0.588235294,0.027149321,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.05237828,0.614308877,0.576923077,0.614407641,-0.037484564,0.558823529,0.018099548
word,but,1664,"{'wrong': 373.0, 'right': 545.0}",111,"{'wrong': 26.0, 'right': 33.0}",0.008776302,0.003519104,0.000604585,8.77E-03,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 81})",0.018876183,0.651195784,0.653846154,0.651145984,0.00270017,0.637614679,0.016231475,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 96})",0.047914328,0.607721929,0.582417582,0.608197398,-0.025779816,0.582568807,-0.000151225,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 93})",0.040869519,0.645014187,0.626373626,0.645364444,-0.018990817,0.614678899,0.011694727,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 99})",0.055661186,0.614308877,0.620879121,0.614185422,0.006693699,0.628440367,-0.007561246
word,excited,479,"{'wrong': 130.0, 'right': 89.0}",29,"{'right': 9.0, 'wrong': 6.666666666666667}",0.008762328,0.005545496,0.01419726,8.64E-03,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 3})",0.076888952,0.651195784,0.603448276,0.651478084,-0.048029808,0.608108108,-0.004659832,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.037569646,0.607721929,0.620689655,0.60764526,0.013044395,0.621621622,-0.000931966,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.015293762,0.645014187,0.637931034,0.645056065,-0.007125031,0.635135135,0.002795899,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.01039947,0.614308877,0.672413793,0.613965341,0.058448452,0.675675676,-0.003261883
word,future,1216,"{'right': 396.0, 'wrong': 273.3333333333333}",63,"{'wrong': 14.333333333333334, 'right': 20.0}",0.008396692,0.006810255,4.28E-05,8.40E-03,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 37})",0.01068943,0.651195784,0.660714286,0.651086511,0.009627775,0.635135135,0.025579151,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 16})",0.086485648,0.607721929,0.651785714,0.607216072,0.044569642,0.641891892,0.009893822,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 23})",0.051277895,0.645014187,0.651785714,0.644936449,0.006849265,0.648648649,0.003137066,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 20})",0.064845711,0.614308877,0.6875,0.613468635,0.074031365,0.689189189,-0.001689189
word,town,369,"{'wrong': 100.0, 'right': 69.0}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",0.00841182,0.000104123,0.003360891,8.38E-03,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.024408121,0.651195784,0.592592593,0.651518239,-0.058925647,0.589285714,0.003306878,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 11})",0.003876591,0.607721929,0.685185185,0.6072957,0.077889485,0.678571429,0.006613757,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.033153003,0.645014187,0.666666667,0.644895048,0.021771619,0.660714286,0.005952381,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 8})",0.017299423,0.614308877,0.703703704,0.613816996,0.089886708,0.696428571,0.007275132
word,quality,541,"{'wrong': 121.66666666666667, 'right': 176.0}",30,"{'wrong': 6.333333333333333, 'right': 11.0}",0.008329373,0.018121302,0.000990527,8.32E-03,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 18})",0.018405862,0.651195784,0.642857143,0.651243375,-0.008386233,0.619047619,0.023809524,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.082802545,0.607721929,0.642857143,0.607521402,0.03533574,0.654761905,-0.011904762,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 7})",0.106435572,0.645014187,0.642857143,0.645026498,-0.002169355,0.654761905,-0.011904762,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.047174149,0.614308877,0.607142857,0.614349776,-0.007206919,0.619047619,-0.011904762
word,rich,884,"{'right': 166.0, 'wrong': 239.33333333333334}",52,"{'wrong': 13.333333333333334, 'right': 12.0}",0.008183107,0.000692521,0.002087249,8.17E-03,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 9})",0.036818602,0.651195784,0.677777778,0.650951115,0.026826663,0.670212766,0.007565012,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 37})",0.004865795,0.607721929,0.577777778,0.607997546,-0.030219768,0.595744681,-0.017966903,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 36})",0.003113405,0.645014187,0.677777778,0.64471262,0.033065158,0.691489362,-0.013711584,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 34})",0.00080642,0.614308877,0.6,0.614440581,-0.014440581,0.617021277,-0.017021277
word,earn,324,"{'wrong': 87.66666666666667, 'right': 61.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.008043596,0.027777778,0.033437863,7.78E-03,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.0044067,0.651195784,0.566666667,0.651453547,-0.084786881,0.56,0.006666667,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.026483153,0.607721929,0.6,0.607745477,-0.007745477,0.6,0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 0.0001})",0.168958451,0.645014187,0.666666667,0.64494816,0.021718506,0.7,-0.033333333,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",5.52E-05,0.614308877,0.533333333,0.614555804,-0.081222471,0.52,0.013333333
word,himself,782,"{'wrong': 176.66666666666666, 'right': 252.0}",47,"{'right': 14.0, 'wrong': 11.0}",0.007721025,0.0036,0.000397089,7.72E-03,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 28})",0.004706746,0.651195784,0.644444444,0.651257926,-0.006813482,0.636363636,0.008080808,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.043150628,0.607721929,0.6,0.607793005,-0.007793005,0.618181818,-0.018181818,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.061673592,0.645014187,0.611111111,0.645326243,-0.034215131,0.627272727,-0.016161616,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.043150628,0.614308877,0.644444444,0.614031499,0.030412945,0.645454545,-0.001010101
word,heart,713,"{'wrong': 161.33333333333334, 'right': 229.0}",62,"{'wrong': 14.333333333333334, 'right': 19.0}",0.007513085,0.0049,0.000142586,7.51E-03,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 20})",0.060754826,0.651195784,0.64893617,0.651217516,-0.002281346,0.631147541,0.017788629,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 53})",0.029469902,0.607721929,0.574468085,0.608041743,-0.033573658,0.56557377,0.008894315,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 58})",0.047409831,0.645014187,0.617021277,0.645283405,-0.028262128,0.614754098,0.002267178,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 63})",0.070899321,0.614308877,0.574468085,0.61469204,-0.040223955,0.573770492,0.000697593
word,experience,1337,"{'wrong': 302.6666666666667, 'right': 429.0}",83,"{'right': 32.0, 'wrong': 17.0}",0.007453313,0.023427738,0.002364022,7.44E-03,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 55})",0.014463256,0.651195784,0.664473684,0.650988061,0.013485623,0.665289256,-0.000815572,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 18})",0.115953554,0.607721929,0.611842105,0.607657472,0.004184633,0.615702479,-0.003860374,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 32})",0.062400645,0.645014187,0.631578947,0.645224372,-0.013645425,0.619834711,0.011744237,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 20})",0.106633517,0.614308877,0.605263158,0.614450391,-0.009187233,0.603305785,0.001957373
word,teach,755,"{'wrong': 203.66666666666666, 'right': 144.0}",43,"{'wrong': 12.0, 'right': 7.0}",0.007363384,0.017313019,0.001099827,7.36E-03,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 12})",0.015311112,0.651195784,0.670731707,0.651032087,0.019699621,0.663043478,0.007688229,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 33})",0.005601679,0.607721929,0.682926829,0.607091764,0.075835066,0.706521739,-0.02359491,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 32})",0.003496639,0.645014187,0.707317073,0.644492132,0.062824942,0.739130435,-0.031813362,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.019820657,0.614308877,0.658536585,0.613938279,0.044598306,0.663043478,-0.004506893
word,contest,116,"{'wrong': 31.333333333333332, 'right': 22.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.00765625,0.0484,0.048988755,7.29E-03,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 25})",0.037619805,0.651195784,0.65,0.651198213,-0.001198213,0.69047619,-0.04047619,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 5})",0.037619805,0.607721929,0.6,0.607737612,-0.007737612,0.619047619,-0.019047619,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.026988285,0.645014187,0.65,0.645004062,0.004995938,0.642857143,0.007142857,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.026988285,0.614308877,0.65,0.614236393,0.035763607,0.642857143,0.007142857
word,or,2985,"{'wrong': 677.0, 'right': 954.0}",158,"{'wrong': 34.0, 'right': 56.0}",0.007210936,0.014938272,0.000727234,7.21E-03,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 170})",0.053738143,0.651195784,0.654135338,0.651114351,0.003020987,0.639896373,0.014238965,"defaultdict(<class 'int'>, {'wrong': 183, 'right': 48})",0.076669946,0.607721929,0.597744361,0.607998334,-0.010253973,0.595854922,0.001889439,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 51})",0.070875838,0.645014187,0.612781955,0.645907103,-0.033125148,0.613989637,-0.001207682,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 185})",0.080718099,0.614308877,0.627819549,0.613934597,0.013884952,0.634715026,-0.006895477
word,government,961,"{'wrong': 259.0, 'right': 184.0}",56,"{'wrong': 15.0, 'right': 11.0}",0.007165642,0.00591716,3.07E-05,7.17E-03,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 10})",0.038398087,0.651195784,0.602272727,0.651635992,-0.049363265,0.59375,0.008522727,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.023122306,0.607721929,0.590909091,0.607873211,-0.01696412,0.583333333,0.007575758,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 14})",0.019089121,0.645014187,0.647727273,0.644989775,0.002737498,0.635416667,0.012310606,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.023122306,0.614308877,0.602272727,0.614417178,-0.012144451,0.59375,0.008522727
word,street,625,"{'wrong': 168.33333333333334, 'right': 120.0}",25,"{'wrong': 6.0, 'right': 7.0}",0.007024959,0.00147929,0.007510164,6.97E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.029752529,0.651195784,0.666666667,0.651139138,0.015527529,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.021022681,0.607721929,0.555555556,0.607912937,-0.052357382,0.571428571,-0.015873016,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.029752529,0.645014187,0.583333333,0.645240033,-0.061906699,0.619047619,-0.035714286,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.021022681,0.614308877,0.611111111,0.614320586,-0.003209475,0.619047619,-0.007936508
word,diet,374,"{'wrong': 85.0, 'right': 119.0}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",0.006944444,0.014565993,0.00072826,6.94E-03,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 11})",0.00027796,0.651195784,0.7,0.651046961,0.048953039,0.652173913,0.047826087,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.125413142,0.607721929,0.6,0.607745477,-0.007745477,0.652173913,-0.052173913,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.100405181,0.645014187,0.6,0.645151454,-0.045151454,0.630434783,-0.030434783,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.125413142,0.614308877,0.566666667,0.614454157,-0.047787491,0.608695652,-0.042028986
word,3,522,"{'wrong': 118.66666666666667, 'right': 166.0}",27,"{'right': 6.0, 'wrong': 7.0}",0.006911956,0.00147929,0.007426583,6.86E-03,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 16})",7.02E-05,0.651195784,0.630434783,0.651293016,-0.020858233,0.625,0.005434783,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 9})",0.034986269,0.607721929,0.630434783,0.607615557,0.022819226,0.625,0.005434783,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 9})",0.034986269,0.645014187,0.652173913,0.644980656,0.007193257,0.645833333,0.00634058,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.045758297,0.614308877,0.586956522,0.614436978,-0.027480456,0.583333333,0.003623188
word,scientist,825,"{'wrong': 222.0, 'right': 159.0}",45,"{'wrong': 11.333333333333334, 'right': 11.0}",0.006835514,5.57E-05,0.002854587,6.82E-03,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 5})",0.064584653,0.651195784,0.638888889,0.651286239,-0.01239735,0.635135135,0.003753754,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 35})",0.018171303,0.607721929,0.638888889,0.607492854,0.031396035,0.648648649,-0.00975976,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 31})",0.004463853,0.645014187,0.708333333,0.644548795,0.063784538,0.716216216,-0.007882883,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.01001872,0.614308877,0.597222222,0.614434463,-0.017212241,0.608108108,-0.010885886
word,natural,564,"{'wrong': 128.33333333333334, 'right': 179.0}",34,"{'wrong': 8.666666666666666, 'right': 8.0}",0.006794623,0.0004,0.005275858,6.76E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 12})",0.029149465,0.651195784,0.580645161,0.651641852,-0.070996691,0.578125,0.002520161,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.055451455,0.607721929,0.596774194,0.607791148,-0.011016955,0.59375,0.003024194,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 12})",0.029149465,0.645014187,0.580645161,0.645421171,-0.064776009,0.578125,0.002520161,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 10})",0.045546139,0.614308877,0.612903226,0.614317765,-0.001414539,0.609375,0.003528226
word,public,791,"{'right': 251.0, 'wrong': 180.0}",47,"{'right': 11.0, 'wrong': 12.0}",0.006784255,0.00047259,0.005449044,6.75E-03,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 14})",0.043615315,0.651195784,0.607142857,0.651573998,-0.044431141,0.604651163,0.002491694,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 13})",0.050531731,0.607721929,0.619047619,0.607624693,0.011422926,0.61627907,0.002768549,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 38})",0.075452782,0.645014187,0.630952381,0.645134914,-0.014182533,0.639534884,-0.008582503,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.066388624,0.614308877,0.607142857,0.614370401,-0.007227544,0.61627907,-0.009136213
word,sense,492,"{'wrong': 112.0, 'right': 156.0}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",0.006738695,0.016360195,0.001098517,6.73E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 7})",0.086921689,0.651195784,0.595238095,0.651434968,-0.056196873,0.640625,-0.045386905,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 9})",0.063153012,0.607721929,0.547619048,0.607978832,-0.060359784,0.546875,0.000744048,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 13})",0.029255908,0.645014187,0.571428571,0.64532872,-0.073900148,0.5625,0.008928571,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 6})",0.101066046,0.614308877,0.571428571,0.614492164,-0.043063592,0.59375,-0.022321429
word,charge,222,"{'wrong': 59.666666666666664, 'right': 43.0}",24,"{'right': 6.0, 'wrong': 6.0}",0.006588379,0,0.00331981,6.57E-03,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 2})",0.080147043,0.651195784,0.625,0.651323829,-0.026323829,0.625,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.016138157,0.607721929,0.604166667,0.607739308,-0.003572641,0.604166667,0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.008860921,0.645014187,0.604166667,0.645213849,-0.041047183,0.604166667,0,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 19})",0.026110959,0.614308877,0.604166667,0.614358452,-0.010191785,0.604166667,0
word,think,1835,"{'right': 580.0, 'wrong': 418.3333333333333}",121,"{'wrong': 29.0, 'right': 34.0}",0.006555862,0.001574704,0.00086511,6.55E-03,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 38})",0.048542322,0.651195784,0.653465347,0.651148355,0.002316991,0.647826087,0.00563926,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 31})",0.067785371,0.607721929,0.613861386,0.607593627,0.006267759,0.608695652,0.005165734,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 45})",0.033146415,0.645014187,0.613861386,0.645665218,-0.031803832,0.608695652,0.005165734,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 34})",0.05901883,0.614308877,0.594059406,0.61473205,-0.020672645,0.591304348,0.002755058
word,went,732,"{'wrong': 196.66666666666666, 'right': 142.0}",47,"{'wrong': 12.666666666666666, 'right': 9.0}",0.006513888,0.007159763,7.85E-06,6.51E-03,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 10})",0.029745795,0.651195784,0.69047619,0.650858545,0.039617646,0.673913043,0.016563147,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 15})",0.008568612,0.607721929,0.619047619,0.607624693,0.011422926,0.608695652,0.010351967,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 11})",0.024234091,0.645014187,0.630952381,0.645134914,-0.014182533,0.619565217,0.011387164,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 14})",0.011629224,0.614308877,0.630952381,0.614165985,0.016786396,0.619565217,0.011387164
word,mean,627,"{'right': 198.0, 'wrong': 143.0}",27,"{'right': 11.0, 'wrong': 5.333333333333333}",0.006503642,0.030091628,0.004614642,6.47E-03,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 39})",0.093628809,0.651195784,0.604166667,0.651425662,-0.047258995,0.573170732,0.030995935,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 33})",0.041183098,0.607721929,0.604166667,0.607739308,-0.003572641,0.597560976,0.006605691,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 35})",0.055539015,0.645014187,0.645833333,0.645010183,0.00082315,0.658536585,-0.012703252,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 32})",0.034963538,0.614308877,0.604166667,0.614358452,-0.010191785,0.597560976,0.006605691
word,heat,187,"{'right': 59.0, 'wrong': 42.666666666666664}",17,"{'right': 7.0, 'wrong': 3.3333333333333335}",0.006452567,0.031477627,0.00505977,6.42E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 11})",0.033674716,0.651195784,0.681818182,0.651127361,0.03069082,0.684210526,-0.002392344,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 8})",0.063161651,0.607721929,0.590909091,0.607759496,-0.016850405,0.552631579,0.038277512,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.075798946,0.645014187,0.590909091,0.64513508,-0.054225989,0.552631579,0.038277512,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.075798946,0.614308877,0.636363636,0.614259598,0.022104039,0.657894737,-0.0215311
word,buy,1527,"{'right': 297.0, 'wrong': 410.0}",80,"{'right': 17.0, 'wrong': 21.0}",0.006386429,0.002770083,0.000378903,6.38E-03,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 21})",0.016364998,0.651195784,0.671232877,0.650894878,0.020337999,0.668831169,0.002401708,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 17})",0.028081169,0.607721929,0.609589041,0.60769389,0.001895151,0.603896104,0.005692937,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 15})",0.035524104,0.645014187,0.650684932,0.644929027,0.005755905,0.649350649,0.001334282,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 65})",0.021736214,0.614308877,0.609589041,0.614379757,-0.004790716,0.61038961,-0.000800569
word,global,347,"{'wrong': 79.33333333333333, 'right': 109.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.006203305,0.000625,0.001461597,6.19E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.036953246,0.651195784,0.630434783,0.651293016,-0.020858233,0.634615385,-0.004180602,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.060207397,0.607721929,0.543478261,0.608022806,-0.064544545,0.538461538,0.005016722,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.047696747,0.645014187,0.565217391,0.645387905,-0.080170513,0.557692308,0.007525084,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.060207397,0.614308877,0.543478261,0.614640603,-0.071162342,0.538461538,0.005016722
word,great,1947,"{'wrong': 445.3333333333333, 'right': 611.0}",119,"{'right': 35.0, 'wrong': 28.0}",0.006149054,0.00308642,0.000266099,6.15E-03,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 68})",0.004646458,0.651195784,0.645454545,0.6513267,-0.005872154,0.643939394,0.001515152,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 41})",0.042744336,0.607721929,0.590909091,0.608105307,-0.017196216,0.590909091,0,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 43})",0.038426421,0.645014187,0.609090909,0.645833333,-0.036742424,0.617424242,-0.008333333,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 43})",0.038426421,0.614308877,0.581818182,0.615049751,-0.033231569,0.587121212,-0.00530303
word,friend,4230,"{'right': 828.0, 'wrong': 1134.0}",292,"{'right': 59.0, 'wrong': 77.66666666666667}",0.006081138,0.004663891,4.80E-05,6.08E-03,"defaultdict(<class 'int'>, {'wrong': 274, 'right': 37})",0.06084777,0.651195784,0.643171806,0.651582749,-0.008410943,0.634146341,0.009025465,"defaultdict(<class 'int'>, {'wrong': 239, 'right': 72})",0.020848268,0.607721929,0.612334802,0.607499469,0.004835333,0.609756098,0.002578704,"defaultdict(<class 'int'>, {'wrong': 233, 'right': 78})",0.016550404,0.645014187,0.643171806,0.645103038,-0.001931232,0.640243902,0.002927904,"defaultdict(<class 'int'>, {'wrong': 228, 'right': 83})",0.013409399,0.614308877,0.63215859,0.613448056,0.018710534,0.632113821,4.48E-05
word,japan,459,"{'wrong': 123.0, 'right': 90.0}",34,"{'wrong': 8.666666666666666, 'right': 8.0}",0.006000793,0.0004,0.001667899,5.99E-03,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 6})",0.038664689,0.651195784,0.615384615,0.651385493,-0.036000878,0.611111111,0.004273504,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 6})",0.038664689,0.607721929,0.538461538,0.608088835,-0.069627296,0.537037037,0.001424501,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 6})",0.038664689,0.645014187,0.673076923,0.644865526,0.028211397,0.666666667,0.006410256,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 7})",0.029361378,0.614308877,0.576923077,0.614506927,-0.037583851,0.574074074,0.002849003
word,nothing,880,"{'wrong': 235.66666666666666, 'right': 173.0}",47,"{'wrong': 13.0, 'right': 8.0}",0.005878612,0.014172336,0.000933942,5.87E-03,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 37})",0.009963599,0.651195784,0.663043478,0.651084288,0.01195919,0.676470588,-0.01342711,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.021294951,0.607721929,0.608695652,0.607712766,0.000982886,0.607843137,0.000852515,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 32})",0.00077826,0.645014187,0.641304348,0.6450491,-0.003744752,0.666666667,-0.025362319,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 15})",0.009963599,0.614308877,0.619565217,0.614259411,0.005305807,0.62745098,-0.007885763
word,--,794,"{'wrong': 182.0, 'right': 248.0}",52,"{'wrong': 13.0, 'right': 13.0}",0.00588967,0,0.002965284,5.87E-03,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 9})",0.090491118,0.651195784,0.616666667,0.651407015,-0.034740348,0.616666667,0,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.080799865,0.607721929,0.566666667,0.607973083,-0.041306417,0.566666667,0,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 8})",0.101082041,0.645014187,0.566666667,0.645493475,-0.078826808,0.566666667,0,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 8})",0.101082041,0.614308877,0.6,0.614396411,-0.014396411,0.6,0
word,right,1026,"{'wrong': 235.33333333333334, 'right': 320.0}",59,"{'wrong': 13.666666666666666, 'right': 18.0}",0.005811088,0.00468144,3.11E-05,5.81E-03,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 22})",0.038887489,0.651195784,0.648148148,0.651229508,-0.00308136,0.647058824,0.001089325,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 19})",0.052310173,0.607721929,0.62962963,0.607479508,0.022150121,0.610294118,0.019335512,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.068397212,0.645014187,0.666666667,0.64477459,0.021892077,0.647058824,0.019607843,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 18})",0.057354614,0.614308877,0.611111111,0.614344262,-0.003233151,0.602941176,0.008169935
word,keep,1999,"{'wrong': 458.6666666666667, 'right': 623.0}",94,"{'right': 34.0, 'wrong': 20.0}",0.00577038,0.016803841,0.001504496,5.76E-03,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 56})",0.013543868,0.651195784,0.670454545,0.650846059,0.019608487,0.65503876,0.015415786,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 87})",0.023539806,0.607721929,0.579545455,0.608233595,-0.02868814,0.569767442,0.009778013,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 90})",0.028751875,0.645014187,0.607954545,0.645687165,-0.037732619,0.593023256,0.01493129,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 95})",0.038783604,0.614308877,0.568181818,0.615146513,-0.046964694,0.562015504,0.006166314
word,teen,417,"{'wrong': 95.66666666666667, 'right': 130.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.005786782,0.027777778,0.004368704,5.76E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.065546475,0.651195784,0.714285714,0.65110615,0.063179564,0.8,-0.085714286,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 4})",0.11597614,0.607721929,0.5,0.607874975,-0.107874975,0.5,0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 4})",0.11597614,0.645014187,0.5,0.645220215,-0.145220215,0.5,0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 4})",0.11597614,0.614308877,0.5,0.614471281,-0.114471281,0.5,0
word,truth,202,"{'wrong': 46.333333333333336, 'right': 63.0}",16,"{'wrong': 3.0, 'right': 7.0}",0.005809414,0.04,0.008324409,5.76E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.131152951,0.651195784,0.633333333,0.651250254,-0.017916921,0.611111111,0.022222222,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.043709269,0.607721929,0.6,0.607745477,-0.007745477,0.592592593,0.007407407,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.107352478,0.645014187,0.6,0.645151454,-0.045151454,0.592592593,0.007407407,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 9})",0.03318778,0.614308877,0.6,0.614352511,-0.014352511,0.574074074,0.025925926
word,policeman,233,"{'right': 46.0, 'wrong': 62.333333333333336}",35,"{'wrong': 9.0, 'right': 8.0}",0.00568284,0.000865052,0.001068884,5.68E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 12})",0.004433686,0.651195784,0.659090909,0.651160423,0.007930486,0.652173913,0.006916996,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 7})",0.031553172,0.607721929,0.568181818,0.607899023,-0.039717205,0.565217391,0.002964427,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.023697527,0.645014187,0.636363636,0.645052932,-0.008689295,0.630434783,0.005928854,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 25})",0.007670019,0.614308877,0.568181818,0.614515472,-0.046333654,0.586956522,-0.018774704
word,health,1421,"{'wrong': 326.3333333333333, 'right': 442.0}",84,"{'wrong': 18.666666666666668, 'right': 28.0}",0.005665746,0.01,0.000315486,5.66E-03,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 31})",0.053470252,0.651195784,0.664285714,0.651007401,0.013278313,0.663265306,0.001020408,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 22})",0.085391269,0.607721929,0.628571429,0.607421875,0.021149554,0.617346939,0.01122449,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 28})",0.06297149,0.645014187,0.671428571,0.644634046,0.026794525,0.658163265,0.013265306,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 25})",0.073564803,0.614308877,0.6,0.614514803,-0.014514803,0.591836735,0.008163265
word,and,27744,"{'right': 8623.0, 'wrong': 6373.666666666667}",1550,"{'wrong': 355.3333333333333, 'right': 484.0}",0.005624167,0.005874936,1.40E-06,5.62E-03,"defaultdict(<class 'int'>, {'right': 562, 'wrong': 1491})",0.04726077,0.651195784,0.655450237,0.65003867,0.005411567,0.652677279,0.002772958,"defaultdict(<class 'int'>, {'wrong': 1574, 'right': 479})",0.062105871,0.607721929,0.598578199,0.610208817,-0.011630618,0.600578871,-0.002000672,"defaultdict(<class 'int'>, {'wrong': 1482, 'right': 571})",0.0458046,0.645014187,0.625592417,0.650296468,-0.024704051,0.625904486,-0.000312069,"defaultdict(<class 'int'>, {'right': 507, 'wrong': 1546})",0.056800411,0.614308877,0.600947867,0.617942769,-0.016994901,0.604920405,-0.003972538
word,preparation,74,"{'wrong': 17.0, 'right': 23.0}",18,"{'right': 8.0, 'wrong': 3.3333333333333335}",0.005625,0.042387543,0.009337881,5.57E-03,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 21})",0.018708082,0.651195784,0.538461538,0.651493599,-0.11303206,0.519230769,0.019230769,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 3})",0.145173106,0.607721929,0.615384615,0.607701687,0.007682929,0.673076923,-0.057692308,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 8})",0.061318914,0.645014187,0.615384615,0.645092461,-0.029707845,0.673076923,-0.057692308,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 3})",0.145173106,0.614308877,0.615384615,0.614306035,0.00107858,0.673076923,-0.057692308
word,pollution,551,"{'wrong': 126.66666666666667, 'right': 171.0}",33,"{'wrong': 7.0, 'right': 12.0}",0.005545496,0.017313019,0.001704273,5.54E-03,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 15})",0.064375655,0.651195784,0.638888889,0.651240846,-0.012351957,0.655172414,-0.016283525,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 49})",0.052715097,0.607721929,0.638888889,0.607607811,0.031281078,0.655172414,-0.016283525,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 48})",0.047442971,0.645014187,0.666666667,0.644934906,0.02173176,0.672413793,-0.005747126,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 47})",0.04251471,0.614308877,0.666666667,0.614117168,0.052549498,0.672413793,-0.005747126
word,behavior,445,"{'wrong': 102.33333333333333, 'right': 138.0}",22,"{'wrong': 5.0, 'right': 7.0}",0.00550601,0.006944444,4.27E-05,5.51E-03,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 14})",0.001636888,0.651195784,0.657894737,0.651169888,0.006724849,0.634615385,0.023279352,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.132908991,0.607721929,0.605263158,0.607731434,-0.002468276,0.596153846,0.009109312,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.089799186,0.645014187,0.684210526,0.644862665,0.039347861,0.653846154,0.030364372,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.109479406,0.614308877,0.605263158,0.614343845,-0.009080687,0.596153846,0.009109312
word,forest,343,"{'wrong': 91.66666666666667, 'right': 68.0}",21,"{'wrong': 5.0, 'right': 6.0}",0.005492697,0.002066116,0.007171258,5.45E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.043870824,0.651195784,0.617647059,0.651311775,-0.033664717,0.619047619,-0.00140056,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.030173889,0.607721929,0.647058824,0.607585926,0.039472897,0.69047619,-0.043417367,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.030173889,0.645014187,0.705882353,0.644803742,0.061078611,0.761904762,-0.056022409,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.061641616,0.614308877,0.676470588,0.61409396,0.062376629,0.714285714,-0.037815126
word,bus,851,"{'wrong': 227.33333333333334, 'right': 169.0}",52,"{'wrong': 13.0, 'right': 13.0}",0.005415673,0,0.002725111,5.40E-03,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 38})",0.013702211,0.651195784,0.58974359,0.651685393,-0.061941804,0.58974359,0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 41})",0.026961226,0.607721929,0.666666667,0.607252298,0.059414368,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.03267206,0.645014187,0.730769231,0.64433095,0.086438281,0.730769231,0,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.017531493,0.614308877,0.653846154,0.613993871,0.039852283,0.653846154,0
word,way,3610,"{'wrong': 831.3333333333334, 'right': 1116.0}",206,"{'wrong': 49.0, 'right': 59.0}",0.005342354,0.002143347,0.000364227,5.34E-03,"defaultdict(<class 'int'>, {'right': 69, 'wrong': 167})",0.040726371,0.651195784,0.656756757,0.650979154,0.005777603,0.651869159,0.004887598,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 56})",0.059880958,0.607721929,0.613513514,0.607496315,0.006017198,0.619158879,-0.005645365,"defaultdict(<class 'int'>, {'wrong': 185, 'right': 51})",0.068583023,0.645014187,0.62972973,0.645609602,-0.015879872,0.635514019,-0.005784289,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 54})",0.063264545,0.614308877,0.613513514,0.614339861,-0.000826348,0.623831776,-0.010318262
word,magazine,741,"{'right': 229.0, 'wrong': 170.66666666666666}",34,"{'wrong': 8.0, 'right': 10.0}",0.005325713,0.00308642,0.00015432,5.32E-03,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 28})",0.033539917,0.651195784,0.725806452,0.650724047,0.075082405,0.736842105,-0.011035654,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.090184282,0.607721929,0.580645161,0.607893127,-0.027247965,0.605263158,-0.024617997,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.067085931,0.645014187,0.677419355,0.6448093,0.032610054,0.684210526,-0.006791171,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.067085931,0.614308877,0.629032258,0.614215786,0.014816472,0.644736842,-0.015704584
word,site,243,"{'wrong': 56.0, 'right': 75.0}",24,"{'wrong': 6.0, 'right': 6.0}",0.005259018,0,0.002645794,5.25E-03,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.040781258,0.651195784,0.65625,0.651179341,0.005070659,0.65625,0,"defaultdict(<class 'int'>, {'right': 3, 'wrong': 21})",0.116994305,0.607721929,0.53125,0.60797072,-0.07672072,0.53125,0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.092162064,0.645014187,0.59375,0.645180968,-0.051430968,0.59375,0,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 20})",0.092162064,0.614308877,0.59375,0.614375763,-0.020625763,0.59375,0
word,bring,645,"{'wrong': 148.66666666666666, 'right': 199.0}",36,"{'right': 14.0, 'wrong': 7.333333333333333}",0.005239928,0.024414063,0.003716061,5.22E-03,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 31})",0.006777561,0.651195784,0.585714286,0.651663605,-0.065949319,0.589285714,-0.003571429,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 9})",0.09692256,0.607721929,0.6,0.607777097,-0.007777097,0.607142857,-0.007142857,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 15})",0.050080606,0.645014187,0.685714286,0.644723413,0.040990873,0.660714286,0.025,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.05644498,0.614308877,0.6,0.614411104,-0.014411104,0.580357143,0.019642857
word,control,571,"{'right': 176.0, 'wrong': 131.66666666666666}",33,"{'right': 11.0, 'wrong': 7.333333333333333}",0.005190867,0.01,0.000402644,5.19E-03,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 7})",0.108939472,0.651195784,0.648148148,0.651212553,-0.003064405,0.631578947,0.016569201,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 11})",0.068384957,0.607721929,0.648148148,0.607499491,0.040648658,0.644736842,0.003411306,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 15})",0.039901031,0.645014187,0.611111111,0.645200734,-0.034089623,0.618421053,-0.007309942,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 9})",0.086819374,0.614308877,0.62962963,0.614224577,0.015405052,0.631578947,-0.001949318
word,what,3551,"{'right': 1094.0, 'wrong': 819.0}",222,"{'wrong': 51.666666666666664, 'right': 67.0}",0.00516625,0.004174031,2.69E-05,5.17E-03,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 175})",0.025675302,0.651195784,0.651041667,0.651202024,-0.000160358,0.639240506,0.01180116,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 200})",0.053274744,0.607721929,0.5859375,0.608603965,-0.022666465,0.584388186,0.001549314,"defaultdict(<class 'int'>, {'right': 72, 'wrong': 196})",0.048029433,0.645014187,0.627604167,0.645719106,-0.018114939,0.635021097,-0.00741693,"defaultdict(<class 'int'>, {'right': 65, 'wrong': 203})",0.057442933,0.614308877,0.598958333,0.614930409,-0.015972076,0.597046414,0.00191192
word,wrong,646,"{'wrong': 149.0, 'right': 199.0}",47,"{'wrong': 10.666666666666666, 'right': 15.0}",0.005160853,0.007125991,8.11E-05,5.16E-03,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 35})",0.008138978,0.651195784,0.670454545,0.651022495,0.019432051,0.631578947,0.038875598,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 39})",0.018373392,0.607721929,0.613636364,0.607668712,0.005967652,0.605263158,0.008373206,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 43})",0.033142323,0.645014187,0.659090909,0.644887526,0.014203384,0.640350877,0.018740032,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 42})",0.028992366,0.614308877,0.579545455,0.614621677,-0.035076222,0.578947368,0.000598086
word,..,120,"{'wrong': 27.666666666666668, 'right': 37.0}",13,"{'right': 6.0, 'wrong': 2.3333333333333335}",0.00520778,0.0484,0.012013833,5.15E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.039933847,0.651195784,0.722222222,0.65106599,0.071156232,0.722222222,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.049473493,0.607721929,0.555555556,0.607817259,-0.052261703,0.527777778,0.027777778,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 29})",0.103060378,0.645014187,0.555555556,0.645177665,-0.089622109,0.583333333,-0.027777778,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 28})",0.086866538,0.614308877,0.555555556,0.614416244,-0.058860688,0.527777778,0.027777778
word,environment,848,"{'wrong': 195.66666666666666, 'right': 261.0}",37,"{'right': 13.0, 'wrong': 8.0}",0.005116948,0.014172336,0.001171899,5.11E-03,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.071758506,0.651195784,0.661764706,0.651122449,0.010642257,0.670212766,-0.00844806,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 41})",0.06370029,0.607721929,0.558823529,0.608061224,-0.049237695,0.542553191,0.016270338,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 8})",0.100517188,0.645014187,0.617647059,0.645204082,-0.027557023,0.627659574,-0.010012516,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 8})",0.100517188,0.614308877,0.544117647,0.614795918,-0.070678271,0.553191489,-0.009073842
word,problem,2100,"{'wrong': 484.6666666666667, 'right': 646.0}",130,"{'wrong': 32.0, 'right': 34.0}",0.005090015,0.000229568,0.001591588,5.08E-03,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 46})",0.028266912,0.651195784,0.690909091,0.650290216,0.040618875,0.688034188,0.002874903,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 30})",0.066728938,0.607721929,0.581818182,0.608312604,-0.026494422,0.581196581,0.000621601,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 34})",0.055144086,0.645014187,0.622727273,0.645522388,-0.022795115,0.61965812,0.003069153,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 28})",0.073108851,0.614308877,0.581818182,0.615049751,-0.033231569,0.581196581,0.000621601
word,using,888,"{'wrong': 205.0, 'right': 273.0}",46,"{'right': 12.0, 'wrong': 11.333333333333334}",0.005059435,0.000204082,0.001628404,5.05E-03,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 15})",0.034320655,0.651195784,0.659090909,0.651124744,0.007966165,0.673913043,-0.014822134,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.062441029,0.607721929,0.625,0.607566462,0.017433538,0.619565217,0.005434783,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 10})",0.071260854,0.645014187,0.602272727,0.645398773,-0.043126046,0.597826087,0.00444664,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.062441029,0.614308877,0.556818182,0.614826176,-0.058007994,0.554347826,0.002470356
word,neighbor,325,"{'right': 65.0, 'wrong': 86.66666666666667}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.005102041,0.01384083,0.018022541,5.01E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.012852749,0.651195784,0.705882353,0.651006711,0.054875642,0.6875,0.018382353,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.00752446,0.607721929,0.588235294,0.607789302,-0.019554008,0.583333333,0.004901961,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.028787688,0.645014187,0.676470588,0.64490543,0.031565158,0.6875,-0.011029412,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.003701877,0.614308877,0.647058824,0.614195648,0.032863176,0.625,0.022058824
word,sport,1152,"{'wrong': 307.0, 'right': 231.0}",73,"{'wrong': 19.666666666666668, 'right': 14.0}",0.004988875,0.007082639,9.37E-05,4.99E-03,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 60})",0.020220668,0.651195784,0.663461538,0.651065137,0.012396401,0.663793103,-0.000331565,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 18})",0.023288977,0.607721929,0.625,0.607537894,0.017462106,0.620689655,0.004310345,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 21})",0.014847553,0.645014187,0.663461538,0.644817698,0.018643841,0.672413793,-0.008952255,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 20})",0.017411276,0.614308877,0.615384615,0.614297419,0.001087196,0.612068966,0.00331565
word,believed,267,"{'wrong': 61.666666666666664, 'right': 82.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.005007779,0.036982249,0.007962925,4.97E-03,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 16})",0.028735563,0.651195784,0.541666667,0.65146282,-0.109796153,0.575,-0.033333333,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.040287091,0.607721929,0.583333333,0.60778139,-0.024448056,0.6,-0.016666667,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.040287091,0.645014187,0.708333333,0.644859813,0.06347352,0.725,-0.016666667,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.040287091,0.614308877,0.583333333,0.614384397,-0.031051063,0.6,-0.016666667
word,different,2791,"{'right': 856.0, 'wrong': 645.0}",136,"{'right': 38.0, 'wrong': 32.666666666666664}",0.004940189,0.001423994,0.000536127,4.94E-03,"defaultdict(<class 'int'>, {'right': 89, 'wrong': 64})",6.67E-05,0.651195784,0.661016949,0.65095515,0.0100618,0.660447761,0.000569188,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 36})",0.059712539,0.607721929,0.597457627,0.607973422,-0.010515795,0.597014925,0.000442702,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 48})",0.033763839,0.645014187,0.601694915,0.646075581,-0.044380666,0.604477612,-0.002782697,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 42})",0.045590767,0.614308877,0.631355932,0.613891196,0.017464736,0.630597015,0.000758917
word,twice,225,"{'wrong': 52.0, 'right': 69.0}",17,"{'wrong': 3.6666666666666665, 'right': 6.0}",0.004934772,0.014565993,0.001320989,4.93E-03,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 12})",0.004088284,0.651195784,0.642857143,0.651219512,-0.008362369,0.642857143,0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.03205509,0.607721929,0.678571429,0.607520325,0.071051103,0.619047619,0.05952381,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.057872218,0.645014187,0.642857143,0.645020325,-0.002163182,0.595238095,0.047619048,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.022380977,0.614308877,0.642857143,0.614227642,0.028629501,0.595238095,0.047619048
word,offer,773,"{'wrong': 178.66666666666666, 'right': 237.0}",28,"{'wrong': 6.666666666666667, 'right': 8.0}",0.004923605,0.002066116,0.000309559,4.92E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 12})",0.01922786,0.651195784,0.666666667,0.651110658,0.015556008,0.64516129,0.021505376,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.066406652,0.607721929,0.555555556,0.608008967,-0.052453411,0.580645161,-0.025089606,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.096909201,0.645014187,0.611111111,0.645200734,-0.034089623,0.661290323,-0.050179211,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.115919549,0.614308877,0.555555556,0.614632158,-0.059076603,0.548387097,0.007168459
word,return,303,"{'wrong': 70.0, 'right': 93.0}",16,"{'wrong': 2.6666666666666665, 'right': 8.0}",0.004977605,0.0625,0.018105284,4.89E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.057046408,0.651195784,0.5625,0.651484343,-0.088984343,0.590909091,-0.028409091,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.083516665,0.607721929,0.5625,0.607869052,-0.045369052,0.53030303,0.03219697,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 20})",0.015698464,0.645014187,0.625,0.645079301,-0.020079301,0.560606061,0.064393939,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.028684624,0.614308877,0.59375,0.614375763,-0.020625763,0.545454545,0.048295455
word,stress,395,"{'wrong': 91.33333333333333, 'right': 121.0}",31,"{'wrong': 7.0, 'right': 10.0}",0.00488024,0.007785467,0.000173189,4.88E-03,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 31})",0.030359979,0.651195784,0.710526316,0.650966429,0.059559886,0.653846154,0.056680162,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 12})",0.050091917,0.607721929,0.684210526,0.607426246,0.07678428,0.692307692,-0.008097166,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 14})",0.036285176,0.645014187,0.684210526,0.644862665,0.039347861,0.692307692,-0.008097166,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.066871494,0.614308877,0.631578947,0.614242116,0.017336831,0.653846154,-0.022267206
word,harmful,258,"{'right': 79.0, 'wrong': 59.666666666666664}",25,"{'wrong': 4.666666666666667, 'right': 11.0}",0.004859699,0.040855591,0.009506441,4.81E-03,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 20})",0.011759745,0.651195784,0.675,0.651098901,0.023901099,0.631578947,0.043421053,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.061951837,0.607721929,0.6,0.607753358,-0.007753358,0.644736842,-0.044736842,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 14})",0.03999152,0.645014187,0.625,0.645095645,-0.020095645,0.631578947,-0.006578947,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 10})",0.070740741,0.614308877,0.6,0.614367114,-0.014367114,0.671052632,-0.071052632
word,thing,2382,"{'right': 728.0, 'wrong': 551.3333333333334}",144,"{'wrong': 33.333333333333336, 'right': 44.0}",0.004767402,0.004756243,3.33E-09,4.77E-03,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 81})",0.006514852,0.651195784,0.652671756,0.651155528,0.001516228,0.641975309,0.010696447,"defaultdict(<class 'int'>, {'wrong': 129, 'right': 49})",0.0449694,0.607721929,0.595419847,0.608057464,-0.012637617,0.592592593,0.002827255,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 39})",0.065860607,0.645014187,0.660305344,0.644597127,0.015708217,0.660493827,-0.000188484,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 133})",0.052703421,0.614308877,0.599236641,0.614719967,-0.015483325,0.604938272,-0.00570163
word,culture,940,"{'wrong': 217.66666666666666, 'right': 287.0}",42,"{'wrong': 10.333333333333334, 'right': 11.0}",0.004718619,0.000244141,0.001418837,4.71E-03,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 23})",0.004193523,0.651195784,0.618421053,0.651450163,-0.033029111,0.625,-0.006578947,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.05361208,0.607721929,0.578947368,0.607945261,-0.028997893,0.5875,-0.008552632,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 15})",0.026397304,0.645014187,0.618421053,0.645220588,-0.026799536,0.625,-0.006578947,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 16})",0.021274817,0.614308877,0.605263158,0.614379085,-0.009115927,0.6125,-0.007236842
word,company,1199,"{'wrong': 319.0, 'right': 242.0}",83,"{'right': 17.0, 'wrong': 22.0}",0.004709727,0.004109139,1.04E-05,4.71E-03,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 12})",0.055567058,0.651195784,0.640625,0.651334702,-0.010709702,0.630434783,0.010190217,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 22})",0.018473095,0.607721929,0.6015625,0.607802875,-0.006240375,0.601449275,0.000113225,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 21})",0.021065767,0.645014187,0.640625,0.645071869,-0.004446869,0.637681159,0.002943841,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 17})",0.033659674,0.614308877,0.625,0.614168378,0.010831622,0.623188406,0.001811594
word,news,710,"{'wrong': 164.33333333333334, 'right': 217.0}",32,"{'right': 6.0, 'wrong': 8.666666666666666}",0.004768723,0.008264463,0.012855812,4.71E-03,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 22})",0.01972969,0.651195784,0.75,0.650672372,0.099327628,0.775862069,-0.025862069,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.051153606,0.607721929,0.519230769,0.608190709,-0.08895994,0.517241379,0.00198939,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 11})",0.033294028,0.645014187,0.538461538,0.645578647,-0.107117109,0.534482759,0.00397878,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 11})",0.033294028,0.614308877,0.538461538,0.614710676,-0.076249138,0.534482759,0.00397878
word,begin,203,"{'wrong': 47.0, 'right': 62.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.00473445,0.0484,0.01254158,4.68E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.115299626,0.651195784,0.615384615,0.651290388,-0.035905773,0.625,-0.009615385,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 0.0001})",0.255214418,0.607721929,0.615384615,0.607701687,0.007682929,0.6875,-0.072115385,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 0.0001})",0.255214418,0.645014187,0.692307692,0.64488925,0.047418442,0.770833333,-0.078525641,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.115299626,0.614308877,0.692307692,0.614102825,0.078204868,0.75,-0.057692308
word,reading,1194,"{'wrong': 276.6666666666667, 'right': 364.0}",51,"{'wrong': 11.333333333333334, 'right': 17.0}",0.004645536,0.01,0.000521805,4.64E-03,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 20})",0.042646854,0.651195784,0.5875,0.651716387,-0.064216387,0.586206897,0.001293103,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 10})",0.105028023,0.607721929,0.625,0.607580711,0.017419289,0.637931034,-0.012931034,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 59})",0.08912561,0.645014187,0.625,0.645177769,-0.020177769,0.620689655,0.004310345,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 10})",0.105028023,0.614308877,0.6125,0.614323662,-0.001823662,0.603448276,0.009051724
word,felt,830,"{'right': 253.0, 'wrong': 192.33333333333334}",35,"{'right': 10.0, 'wrong': 8.333333333333334}",0.004639486,0.002066116,0.000260098,4.64E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 15})",0.018827019,0.651195784,0.666666667,0.651101142,0.015565525,0.657142857,0.00952381,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 23})",0.010276519,0.607721929,0.65,0.607463295,0.042536705,0.642857143,0.007142857,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 23})",0.010276519,0.645014187,0.7,0.644677814,0.055322186,0.685714286,0.014285714,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 24})",0.014213248,0.614308877,0.65,0.614090538,0.035909462,0.642857143,0.007142857
word,needed,502,"{'wrong': 116.33333333333333, 'right': 153.0}",28,"{'wrong': 7.0, 'right': 7.0}",0.004633431,0,0.002329343,4.62E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.127259193,0.651195784,0.722222222,0.650804972,0.07141725,0.722222222,0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.103779248,0.607721929,0.592592593,0.607805176,-0.015212584,0.592592593,0,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.084163303,0.645014187,0.62962963,0.645098838,-0.015469209,0.62962963,0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.103779248,0.614308877,0.555555556,0.614632158,-0.059076603,0.555555556,0
word,some,5535,"{'wrong': 1283.0, 'right': 1686.0}",315,"{'wrong': 75.66666666666667, 'right': 88.0}",0.004606061,0.001419647,0.000460919,4.60E-03,"defaultdict(<class 'int'>, {'right': 190, 'wrong': 162})",0.000399353,0.651195784,0.658759124,0.650751073,0.008008051,0.653094463,0.005664662,"defaultdict(<class 'int'>, {'wrong': 291, 'right': 61})",0.086774628,0.607721929,0.607664234,0.607725322,-6.11E-05,0.617263844,-0.00959961,"defaultdict(<class 'int'>, {'right': 74, 'wrong': 278})",0.069238072,0.645014187,0.629562044,0.645922747,-0.016360703,0.63029316,-0.000731116,"defaultdict(<class 'int'>, {'wrong': 283, 'right': 69})",0.075635627,0.614308877,0.613138686,0.614377682,-0.001238996,0.620521173,-0.007382487
word,level,440,"{'right': 134.0, 'wrong': 102.0}",19,"{'right': 7.0, 'wrong': 4.0}",0.00459638,0.018595041,0.002455322,4.59E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.129828954,0.651195784,0.617647059,0.651311775,-0.033664717,0.634615385,-0.016968326,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.044411273,0.607721929,0.647058824,0.607585926,0.039472897,0.653846154,-0.00678733,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.044411273,0.645014187,0.676470588,0.64490543,0.031565158,0.673076923,0.003393665,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.044411273,0.614308877,0.676470588,0.61409396,0.062376629,0.730769231,-0.054298643
word,never,1425,"{'wrong': 378.6666666666667, 'right': 289.0}",89,"{'wrong': 23.666666666666668, 'right': 18.0}",0.004509025,0.004624,3.69E-07,4.51E-03,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 21})",0.025829392,0.651195784,0.686746988,0.650587508,0.03615948,0.674157303,0.012589685,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 25})",0.015984491,0.607721929,0.644578313,0.607091321,0.037486992,0.640449438,0.004128875,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 23})",0.020550296,0.645014187,0.644578313,0.645021645,-0.000443332,0.640449438,0.004128875,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 21})",0.025829392,0.614308877,0.638554217,0.613894042,0.024660174,0.629213483,0.009340734
word,knew,681,"{'wrong': 181.0, 'right': 138.0}",34,"{'wrong': 8.0, 'right': 10.0}",0.004542506,0.00308642,0.007579041,4.51E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 15})",0.002324089,0.651195784,0.716666667,0.650795269,0.065871397,0.702702703,0.013963964,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 4})",0.076442584,0.607721929,0.666666667,0.607361338,0.059305329,0.675675676,-0.009009009,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.033356051,0.645014187,0.683333333,0.644779772,0.038553562,0.689189189,-0.005855856,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 6})",0.051505651,0.614308877,0.616666667,0.614294454,0.002372213,0.608108108,0.008558559
word,taxi,232,"{'wrong': 61.666666666666664, 'right': 47.0}",22,"{'wrong': 5.0, 'right': 7.0}",0.00455418,0.006944444,0.01141947,4.50E-03,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.004051734,0.651195784,0.59375,0.651382676,-0.057632676,0.565217391,0.028532609,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.029734277,0.607721929,0.6875,0.607462383,0.080037617,0.739130435,-0.051630435,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.013494336,0.645014187,0.75,0.644672631,0.105327369,0.739130435,0.010869565,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.013494336,0.614308877,0.6875,0.61407076,0.07342924,0.739130435,-0.051630435
word,air,856,"{'wrong': 198.66666666666666, 'right': 260.0}",59,"{'wrong': 14.0, 'right': 17.0}",0.004470322,0.002341311,0.00017294,4.47E-03,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 19})",0.048122564,0.651195784,0.654761905,0.651165168,0.003596737,0.64,0.014761905,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 17})",0.058241818,0.607721929,0.654761905,0.60731807,0.047443834,0.68,-0.025238095,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 21})",0.039197767,0.645014187,0.666666667,0.644828291,0.021838376,0.67,-0.003333333,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 21})",0.039197767,0.614308877,0.654761905,0.61396157,0.040800335,0.67,-0.015238095
word,sunday,326,"{'right': 99.0, 'wrong': 75.66666666666667}",22,"{'right': 8.0, 'wrong': 4.666666666666667}",0.004461424,0.017313019,0.002186372,4.45E-03,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 20})",6.41E-05,0.651195784,0.71875,0.650976007,0.067773993,0.653846154,0.064903846,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.10561837,0.607721929,0.59375,0.607767385,-0.014017385,0.576923077,0.016826923,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.10561837,0.645014187,0.6875,0.644875966,0.042624034,0.653846154,0.033653846,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 32})",0.123823384,0.614308877,0.59375,0.614375763,-0.020625763,0.576923077,0.016826923
word,attract,395,"{'wrong': 91.66666666666667, 'right': 120.0}",29,"{'wrong': 5.666666666666667, 'right': 12.0}",0.004479509,0.032128871,0.006733417,4.45E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 18})",0.020140917,0.651195784,0.620689655,0.651376147,-0.030686492,0.62244898,-0.001759324,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.041035162,0.607721929,0.637931034,0.607543323,0.030387711,0.612244898,0.025686137,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.054925937,0.645014187,0.655172414,0.644954128,0.010218285,0.632653061,0.022519353,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 18})",0.020140917,0.614308877,0.620689655,0.614271152,0.006418503,0.581632653,0.039057002
word,manner,201,"{'wrong': 46.666666666666664, 'right': 61.0}",16,"{'right': 7.0, 'wrong': 3.0}",0.004430695,0.04,0.009624092,4.39E-03,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 14})",8.40E-06,0.651195784,0.681818182,0.651127361,0.03069082,0.586956522,0.09486166,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.079173803,0.607721929,0.636363636,0.607657932,0.028705704,0.608695652,0.027667984,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.136595285,0.645014187,0.636363636,0.645033516,-0.00866988,0.630434783,0.005928854,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.06513128,0.614308877,0.590909091,0.614361162,-0.023452071,0.543478261,0.04743083
word,usa,256,"{'wrong': 68.0, 'right': 52.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.004444444,0.022096421,0.023527417,4.34E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.045209042,0.651195784,0.638888889,0.651240846,-0.012351957,0.637931034,0.000957854,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.045209042,0.607721929,0.527777778,0.608014646,-0.080236868,0.551724138,-0.02394636,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.014675277,0.645014187,0.555555556,0.645341741,-0.089786186,0.551724138,0.003831418,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.045209042,0.614308877,0.555555556,0.614524003,-0.058968448,0.603448276,-0.04789272
word,lonely,241,"{'right': 73.0, 'wrong': 56.0}",18,"{'right': 6.0, 'wrong': 4.0}",0.004341686,0.01,0.00059829,4.34E-03,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 8})",0.006949635,0.651195784,0.694444444,0.651037429,0.043407016,0.68,0.014444444,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.021470278,0.607721929,0.583333333,0.607811229,-0.024477895,0.56,0.023333333,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.073067349,0.645014187,0.611111111,0.645138324,-0.034027213,0.64,-0.028888889,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.030968622,0.614308877,0.583333333,0.614422295,-0.031088961,0.58,0.003333333
word,brought,264,"{'right': 80.0, 'wrong': 61.333333333333336}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.004360983,0.036982249,0.008573784,4.32E-03,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 11})",0.007964214,0.651195784,0.653846154,0.651188783,0.002657371,0.625,0.028846154,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.031004784,0.607721929,0.576923077,0.607803292,-0.030880215,0.583333333,-0.006410256,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.021500536,0.645014187,0.615384615,0.645092461,-0.029707845,0.604166667,0.011217949,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.073121635,0.614308877,0.576923077,0.614407641,-0.037484564,0.583333333,-0.006410256
word,goal,327,"{'wrong': 76.0, 'right': 99.0}",45,"{'wrong': 10.333333333333334, 'right': 14.0}",0.004318367,0.005676487,4.73E-05,4.32E-03,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 17})",0.041430482,0.651195784,0.620689655,0.651376147,-0.030686492,0.618421053,0.002268603,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 48})",0.073001612,0.607721929,0.551724138,0.608053007,-0.056328869,0.552631579,-0.000907441,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 10})",0.089373706,0.645014187,0.603448276,0.645259939,-0.041811663,0.592105263,0.011343013,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 11})",0.080871541,0.614308877,0.586206897,0.614475025,-0.028268129,0.605263158,-0.019056261
word,least,298,"{'wrong': 69.33333333333333, 'right': 90.0}",19,"{'right': 8.0, 'wrong': 3.6666666666666665}",0.004205984,0.034489796,0.007818839,4.17E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.091435138,0.651195784,0.65625,0.651179341,0.005070659,0.642857143,0.013392857,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.045373375,0.607721929,0.53125,0.60797072,-0.07672072,0.517857143,0.013392857,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.054868511,0.645014187,0.53125,0.645384303,-0.114134303,0.553571429,-0.022321429,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.054868511,0.614308877,0.5,0.614680765,-0.114680765,0.5,0
word,lose,517,"{'wrong': 120.33333333333333, 'right': 156.0}",28,"{'right': 10.0, 'wrong': 6.0}",0.004164842,0.015625,0.001897467,4.16E-03,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 14})",0.02919813,0.651195784,0.729166667,0.650814664,0.078352003,0.722222222,0.006944444,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 15})",0.023631304,0.607721929,0.666666667,0.607433809,0.059232858,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 11})",0.050208614,0.645014187,0.708333333,0.644704684,0.063628649,0.722222222,-0.013888889,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 16})",0.018710644,0.614308877,0.666666667,0.614052953,0.052613714,0.680555556,-0.013888889
word,solve,358,"{'wrong': 83.33333333333333, 'right': 108.0}",22,"{'wrong': 5.0, 'right': 7.0}",0.004155083,0.006944444,0.000182092,4.15E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.04343569,0.651195784,0.75,0.650793651,0.099206349,0.740740741,0.009259259,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 25})",0.105181698,0.607721929,0.65,0.607549858,0.042450142,0.666666667,-0.016666667,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.128239559,0.645014187,0.725,0.644688645,0.080311355,0.722222222,0.002777778,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 22})",0.055438495,0.614308877,0.6,0.614367114,-0.014367114,0.574074074,0.025925926
word,cook,342,"{'wrong': 90.66666666666667, 'right': 70.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.004136465,0.000625,0.004000161,4.12E-03,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 22})",0.021298989,0.651195784,0.695652174,0.650987579,0.044664595,0.711538462,-0.015886288,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.030504958,0.607721929,0.543478261,0.608022806,-0.064544545,0.538461538,0.005016722,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.014020556,0.645014187,0.586956522,0.645286092,-0.058329571,0.576923077,0.010033445,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 18})",0.001646378,0.614308877,0.565217391,0.61453879,-0.049321399,0.557692308,0.007525084
word,encourage,627,"{'wrong': 146.0, 'right': 189.0}",37,"{'right': 8.0, 'wrong': 9.666666666666666}",0.004118957,0.002224991,0.006213981,4.09E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 27})",0.033851973,0.651195784,0.581081081,0.651725546,-0.070644465,0.58974359,-0.008662509,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 8})",0.070138198,0.607721929,0.635135135,0.607514805,0.02762033,0.641025641,-0.005890506,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 31})",0.070138198,0.645014187,0.621621622,0.645190933,-0.023569312,0.641025641,-0.019404019,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 7})",0.082173369,0.614308877,0.581081081,0.614559935,-0.033478854,0.576923077,0.004158004
word,try,922,"{'wrong': 214.66666666666666, 'right': 278.0}",50,"{'right': 22.0, 'wrong': 9.333333333333334}",0.00413141,0.040855591,0.010273485,4.09E-03,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 28})",0.034809955,0.651195784,0.64893617,0.651217516,-0.002281346,0.636904762,0.012031408,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 26})",0.041247935,0.607721929,0.595744681,0.607837119,-0.012092438,0.595238095,0.000506586,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 27})",0.037946765,0.645014187,0.606382979,0.645385717,-0.039002738,0.619047619,-0.01266464,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 24})",0.048368315,0.614308877,0.574468085,0.61469204,-0.040223955,0.595238095,-0.02077001
word,trouble,674,"{'right': 203.0, 'wrong': 157.0}",38,"{'wrong': 9.0, 'right': 11.0}",0.00408179,0.0025,9.77E-05,4.08E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 14})",0.032840187,0.651195784,0.666666667,0.651082074,0.015584592,0.662790698,0.003875969,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.082913564,0.607721929,0.555555556,0.608105349,-0.052549794,0.546511628,0.009043928,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.072326176,0.645014187,0.638888889,0.645059208,-0.006170319,0.639534884,-0.000645995,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.072326176,0.614308877,0.638888889,0.614128216,0.024760673,0.61627907,0.022609819
word,memory,700,"{'right': 211.0, 'wrong': 163.0}",41,"{'wrong': 11.0, 'right': 8.0}",0.004117933,0.006232687,0.010278987,4.08E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.037336006,0.651195784,0.589285714,0.651549124,-0.062263409,0.580645161,0.008640553,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.070393411,0.607721929,0.607142857,0.607725234,-0.000582377,0.596774194,0.010368664,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 34})",0.06081466,0.645014187,0.625,0.645128414,-0.020128414,0.629032258,-0.004032258,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 5})",0.120835811,0.614308877,0.660714286,0.614044028,0.046670258,0.64516129,0.015552995
word,learning,967,"{'wrong': 225.33333333333334, 'right': 291.0}",59,"{'wrong': 14.333333333333334, 'right': 16.0}",0.004043613,0.00075474,0.000657817,4.04E-03,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 16})",0.0519841,0.651195784,0.6875,0.650839132,0.036660868,0.673076923,0.014423077,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 9})",0.103174117,0.607721929,0.5625,0.608166189,-0.045666189,0.567307692,-0.004807692,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 11})",0.085795255,0.645014187,0.572916667,0.645722472,-0.072805806,0.576923077,-0.00400641,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 9})",0.103174117,0.614308877,0.552083333,0.61492018,-0.062836847,0.557692308,-0.005608974
word,quite,522,"{'wrong': 121.66666666666667, 'right': 157.0}",26,"{'wrong': 6.666666666666667, 'right': 6.0}",0.004019196,0.000692521,0.004035205,4.00E-03,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 11})",0.000436886,0.651195784,0.634615385,0.651283619,-0.016668234,0.648148148,-0.013532764,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 6})",0.062591657,0.607721929,0.634615385,0.607579462,0.027035923,0.62962963,0.004985755,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 6})",0.062591657,0.645014187,0.634615385,0.645069275,-0.01045389,0.62962963,0.004985755,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.079073704,0.614308877,0.653846154,0.61409943,0.039746724,0.648148148,0.005698006
word,hope,369,"{'right': 111.0, 'wrong': 86.0}",17,"{'right': 7.0, 'wrong': 3.3333333333333335}",0.004026128,0.031477627,0.006914211,4.00E-03,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 17})",0.014651346,0.651195784,0.676470588,0.651108399,0.025362189,0.696428571,-0.019957983,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.101782789,0.607721929,0.676470588,0.607484238,0.06898635,0.732142857,-0.055672269,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.065912867,0.645014187,0.647058824,0.645007118,0.002051705,0.642857143,0.004201681,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.082345119,0.614308877,0.617647059,0.614297336,0.003349723,0.625,-0.007352941
word,again,429,"{'wrong': 100.0, 'right': 129.0}",26,"{'right': 10.0, 'wrong': 5.333333333333333}",0.004009268,0.0231569,0.004146717,3.99E-03,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 15})",0.002612691,0.651195784,0.666666667,0.651120163,0.015546504,0.615384615,0.051282051,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.074345034,0.607721929,0.666666667,0.607433809,0.059232858,0.679487179,-0.012820513,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.074345034,0.645014187,0.708333333,0.644704684,0.063628649,0.717948718,-0.009615385,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.045571873,0.614308877,0.708333333,0.613849287,0.094484046,0.705128205,0.003205128
word,simple,293,"{'right': 88.0, 'wrong': 68.33333333333333}",23,"{'wrong': 5.0, 'right': 8.0}",0.003956383,0.013313609,0.001423309,3.95E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.043993434,0.651195784,0.69047619,0.651027885,0.039448305,0.693548387,-0.003072197,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 21})",0.020098687,0.607721929,0.571428571,0.607877061,-0.036448489,0.564516129,0.006912442,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 21})",0.020098687,0.645014187,0.595238095,0.645226949,-0.049988854,0.596774194,-0.001536098,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 20})",0.014369933,0.614308877,0.595238095,0.614390393,-0.019152298,0.580645161,0.014592934
word,project,282,"{'right': 58.0, 'wrong': 74.66666666666667}",23,"{'right': 7.0, 'wrong': 5.333333333333333}",0.003945607,0.004565376,0.008524128,3.91E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.042412478,0.651195784,0.785714286,0.650620802,0.135093484,0.796296296,-0.010582011,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.042412478,0.607721929,0.69047619,0.607368207,0.083107984,0.740740741,-0.05026455,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.01427313,0.645014187,0.666666667,0.644921636,0.02174503,0.703703704,-0.037037037,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.021608647,0.614308877,0.642857143,0.614186851,0.028670292,0.703703704,-0.060846561
word,life,5584,"{'wrong': 1303.0, 'right': 1675.0}",310,"{'wrong': 70.33333333333333, 'right': 99.0}",0.003901005,0.007164889,0.000251613,3.90E-03,"defaultdict(<class 'int'>, {'right': 195, 'wrong': 212})",0.003483077,0.651195784,0.645748988,0.651482825,-0.005733837,0.628398792,0.017350196,"defaultdict(<class 'int'>, {'wrong': 294, 'right': 113})",0.042289759,0.607721929,0.5951417,0.608384894,-0.013243194,0.596676737,-0.001535037,"defaultdict(<class 'int'>, {'wrong': 293, 'right': 114})",0.041515768,0.645014187,0.623481781,0.646148923,-0.022667141,0.620845921,0.00263586,"defaultdict(<class 'int'>, {'wrong': 292, 'right': 115})",0.040750556,0.614308877,0.609311741,0.614572221,-0.00526048,0.605740181,0.00357156
word,every,1620,"{'wrong': 428.6666666666667, 'right': 334.0}",103,"{'wrong': 26.0, 'right': 25.0}",0.003851808,9.61E-05,0.001373233,3.85E-03,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 27})",0.017646832,0.651195784,0.623595506,0.651702786,-0.028107281,0.622222222,0.001373283,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 27})",0.017646832,0.607721929,0.584269663,0.608152735,-0.023883072,0.583333333,0.00093633,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 77})",0.017646832,0.645014187,0.629213483,0.645304438,-0.016090954,0.633333333,-0.00411985,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 77})",0.017646832,0.614308877,0.595505618,0.614654283,-0.019148665,0.6,-0.004494382
word,called,320,"{'right': 66.0, 'wrong': 84.66666666666667}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.003837419,0.000204082,0.002915181,3.83E-03,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.030656694,0.651195784,0.704545455,0.65095684,0.053588614,0.717391304,-0.01284585,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.019776342,0.607721929,0.590909091,0.607797231,-0.01688814,0.608695652,-0.017786561,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.019776342,0.645014187,0.704545455,0.644747557,0.059797898,0.717391304,-0.01284585,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.030656694,0.614308877,0.590909091,0.614413681,-0.02350459,0.608695652,-0.017786561
word,watch,834,"{'wrong': 220.66666666666666, 'right': 172.0}",40,"{'right': 11.0, 'wrong': 9.666666666666666}",0.003840211,0.001040583,0.004449962,3.82E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 15})",0.006653123,0.651195784,0.666666667,0.651101142,0.015565525,0.685714286,-0.019047619,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 11})",0.022328189,0.607721929,0.6,0.607769168,-0.007769168,0.6,0,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.028029034,0.645014187,0.683333333,0.644779772,0.038553562,0.685714286,-0.002380952,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 15})",0.006653123,0.614308877,0.65,0.614090538,0.035909462,0.642857143,0.007142857
word,teacher,2888,"{'wrong': 764.0, 'right': 596.0}",153,"{'wrong': 42.0, 'right': 27.0}",0.003814879,0.011814745,0.001134694,3.81E-03,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 124})",0.017221117,0.651195784,0.684210526,0.650281191,0.033929335,0.685810811,-0.001600284,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 119})",0.011646147,0.607721929,0.631578947,0.607061029,0.024517918,0.635135135,-0.003556188,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 122})",0.014840706,0.645014187,0.665413534,0.644449073,0.020964461,0.675675676,-0.010262142,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 46})",0.014840706,0.614308877,0.62406015,0.614038742,0.010021408,0.621621622,0.002438529
word,coming,224,"{'wrong': 52.333333333333336, 'right': 67.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.003776411,0.01,0.000763054,3.77E-03,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.054977463,0.651195784,0.625,0.651281009,-0.026281009,0.586956522,0.038043478,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.041261062,0.607721929,0.5625,0.607869052,-0.045369052,0.543478261,0.019021739,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.09121236,0.645014187,0.625,0.645079301,-0.020079301,0.652173913,-0.027173913,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.09121236,0.614308877,0.5625,0.61447743,-0.05197743,0.608695652,-0.046195652
word,restaurant,634,"{'wrong': 167.66666666666666, 'right': 131.0}",46,"{'wrong': 12.666666666666666, 'right': 8.0}",0.003767987,0.012747138,0.001369398,3.76E-03,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 12})",0.023401753,0.651195784,0.571428571,0.651880621,-0.08045205,0.563829787,0.007598784,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 16})",0.008337735,0.607721929,0.523809524,0.608442355,-0.084632831,0.521276596,0.002532928,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 19})",0.002265092,0.645014187,0.547619048,0.645850368,-0.09823132,0.553191489,-0.005572442,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 14})",0.01477239,0.614308877,0.571428571,0.614677024,-0.043248452,0.563829787,0.007598784
word,helped,572,"{'wrong': 133.66666666666666, 'right': 171.0}",39,"{'wrong': 9.333333333333334, 'right': 11.0}",0.003753908,0.001679656,0.000207941,3.75E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.036555686,0.651195784,0.720588235,0.650714286,0.06987395,0.756410256,-0.035822021,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.051252446,0.607721929,0.632352941,0.60755102,0.024801921,0.615384615,0.016968326,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.079892249,0.645014187,0.676470588,0.644795918,0.03167467,0.666666667,0.009803922,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.036555686,0.614308877,0.632352941,0.614183673,0.018169268,0.615384615,0.016968326
word,position,224,"{'right': 67.0, 'wrong': 52.333333333333336}",19,"{'wrong': 3.6666666666666665, 'right': 8.0}",0.003776411,0.034489796,0.008251521,3.75E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.043571379,0.651195784,0.65625,0.651179341,0.005070659,0.616666667,0.039583333,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 3})",0.136335224,0.607721929,0.59375,0.607767385,-0.014017385,0.683333333,-0.089583333,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 22})",0.026557216,0.645014187,0.59375,0.645180968,-0.051430968,0.583333333,0.010416667,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.095916489,0.614308877,0.65625,0.614172428,0.042077572,0.633333333,0.022916667
word,gas,261,"{'right': 78.0, 'wrong': 61.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.003739454,0.000865052,0.000507946,3.74E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.091088924,0.651195784,0.738095238,0.650824344,0.087270895,0.729166667,0.008928571,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.054879617,0.607721929,0.595238095,0.60777529,-0.012537195,0.604166667,-0.008928571,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.054879617,0.645014187,0.619047619,0.645125178,-0.026077559,0.625,-0.005952381,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.115129239,0.614308877,0.571428571,0.614492164,-0.043063592,0.583333333,-0.011904762
word,under,592,"{'right': 177.0, 'wrong': 138.33333333333334}",42,"{'wrong': 11.0, 'right': 9.0}",0.003759012,0.0025,0.006208704,3.74E-03,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 15})",0.02473564,0.651195784,0.666666667,0.651072523,0.015594144,0.658536585,0.008130081,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 7})",0.091648906,0.607721929,0.615384615,0.607660878,0.007723737,0.609756098,0.005628518,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 34})",0.059844134,0.645014187,0.641025641,0.645045965,-0.004020324,0.646341463,-0.005315822,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 6})",0.104765195,0.614308877,0.628205128,0.614198161,0.014006967,0.62195122,0.006253909
word,turn,425,"{'wrong': 99.33333333333333, 'right': 127.0}",27,"{'wrong': 5.666666666666667, 'right': 10.0}",0.003735568,0.019126301,0.003105359,3.72E-03,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 4})",0.129204111,0.651195784,0.685185185,0.651008763,0.034176422,0.725,-0.039814815,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 14})",0.022640091,0.607721929,0.574074074,0.607907072,-0.033832997,0.575,-0.000925926,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 12})",0.035211197,0.645014187,0.648148148,0.644996943,0.003151205,0.65,-0.001851852,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 13})",0.028529506,0.614308877,0.62962963,0.614224577,0.015405052,0.625,0.00462963
word,without,1136,"{'wrong': 265.6666666666667, 'right': 339.0}",69,"{'wrong': 15.666666666666666, 'right': 22.0}",0.003677145,0.007067899,0.000280414,3.68E-03,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 37})",0.000285211,0.651195784,0.641791045,0.651325252,-0.009534207,0.632183908,0.009607137,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 19})",0.06526045,0.607721929,0.604477612,0.607766591,-0.003288979,0.614942529,-0.010464917,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 12})",0.105411652,0.645014187,0.664179104,0.64475036,0.019428745,0.695402299,-0.031223194,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 70})",0.06526045,0.614308877,0.626865672,0.614136018,0.012729654,0.643678161,-0.016812489
word,if,2123,"{'wrong': 496.6666666666667, 'right': 633.0}",142,"{'wrong': 35.0, 'right': 37.0}",0.003641191,0.000192901,0.001085339,3.64E-03,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 95})",0.018978574,0.651195784,0.674107143,0.650663625,0.023443518,0.672268908,0.001838235,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 29})",0.074061132,0.607721929,0.575892857,0.608461219,-0.032568362,0.584033613,-0.008140756,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 33})",0.06244709,0.645014187,0.598214286,0.646101203,-0.047886917,0.605042017,-0.006827731,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 33})",0.06244709,0.614308877,0.602678571,0.614579013,-0.011900441,0.609243697,-0.006565126
word,often,1692,"{'wrong': 447.0, 'right': 351.0}",83,"{'right': 20.0, 'wrong': 21.0}",0.003618068,0.000148721,0.001156358,3.61E-03,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 65})",0.026033992,0.651195784,0.648648649,0.651234568,-0.002585919,0.653333333,-0.004684685,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 66})",0.029345864,0.607721929,0.614864865,0.607613169,0.007251696,0.62,-0.005135135,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 14})",0.045372349,0.645014187,0.601351351,0.645679012,-0.044327661,0.6,0.001351351,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 21})",0.020133844,0.614308877,0.594594595,0.614609053,-0.020014459,0.593333333,0.001261261
word,university,1060,"{'wrong': 280.0, 'right': 220.0}",64,"{'wrong': 16.0, 'right': 16.0}",0.0036,0,0.001807609,3.59E-03,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 12})",0.03781463,0.651195784,0.666666667,0.651043799,0.015622868,0.666666667,0,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 49})",0.023932963,0.607721929,0.625,0.60755219,0.01744781,0.625,0,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 49})",0.023932963,0.645014187,0.645833333,0.64500614,0.000827193,0.645833333,0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 50})",0.028109577,0.614308877,0.604166667,0.614408514,-0.010241847,0.604166667,0
word,part,1041,"{'wrong': 243.66666666666666, 'right': 310.0}",63,"{'right': 16.0, 'wrong': 15.666666666666666}",0.00358845,2.77E-05,0.001499922,3.58E-03,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.052209058,0.651195784,0.68852459,0.650728504,0.037796086,0.69047619,-0.0019516,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 12})",0.078010628,0.607721929,0.56557377,0.608249538,-0.042675768,0.563492063,0.002081707,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 9})",0.102882229,0.645014187,0.573770492,0.645906013,-0.072135521,0.571428571,0.00234192,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 12})",0.078010628,0.614308877,0.573770492,0.614816335,-0.041045843,0.571428571,0.00234192
word,giving,554,"{'right': 165.0, 'wrong': 129.66666666666666}",35,"{'wrong': 7.333333333333333, 'right': 13.0}",0.003594572,0.019416823,0.003285895,3.58E-03,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.052542188,0.651195784,0.7,0.650847112,0.049152888,0.70754717,-0.00754717,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 39})",0.045949627,0.607721929,0.685714286,0.607164727,0.078549558,0.70754717,-0.021832884,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 40})",0.052542188,0.645014187,0.671428571,0.644825475,0.026603097,0.698113208,-0.026684636,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 41})",0.059726967,0.614308877,0.685714286,0.613798734,0.071915551,0.716981132,-0.031266846
word,plane,395,"{'wrong': 104.33333333333333, 'right': 82.0}",25,"{'right': 7.0, 'wrong': 6.0}",0.003591418,0.00147929,0.004850388,3.57E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.075730816,0.651195784,0.631578947,0.651271617,-0.01969267,0.652173913,-0.020594966,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.004764796,0.607721929,0.684210526,0.607426246,0.07678428,0.695652174,-0.011441648,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.009007827,0.645014187,0.736842105,0.644659207,0.092182899,0.695652174,0.041189931,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.043241248,0.614308877,0.684210526,0.614038657,0.070171869,0.695652174,-0.011441648
word,development,699,"{'wrong': 163.66666666666666, 'right': 208.0}",44,"{'wrong': 10.333333333333334, 'right': 13.0}",0.003557079,0.003265306,3.16E-06,3.56E-03,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.065732468,0.651195784,0.666666667,0.65106296,0.015603707,0.66,0.006666667,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.065732468,0.607721929,0.595238095,0.607829109,-0.012591014,0.59,0.005238095,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 16})",0.032692079,0.645014187,0.642857143,0.645032706,-0.002175564,0.65,-0.007142857,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 15})",0.038173788,0.614308877,0.630952381,0.614165985,0.016786396,0.62,0.010952381
word,prevent,363,"{'wrong': 85.0, 'right': 108.0}",22,"{'wrong': 5.0, 'right': 7.0}",0.003550431,0.006944444,0.00028789,3.55E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.083931028,0.651195784,0.642857143,0.651231427,-0.008374284,0.660714286,-0.017857143,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.083931028,0.607721929,0.619047619,0.607673519,0.0113741,0.642857143,-0.023809524,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.031961252,0.645014187,0.619047619,0.645125178,-0.026077559,0.607142857,0.011904762,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.103064926,0.614308877,0.595238095,0.614390393,-0.019152298,0.625,-0.029761905
word,protect,741,"{'right': 220.0, 'wrong': 173.66666666666666}",48,"{'right': 12.0, 'wrong': 12.0}",0.003463138,0,0.001738608,3.46E-03,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 40})",0.08660529,0.651195784,0.659090909,0.651124744,0.007966165,0.659090909,0,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 12})",0.050494819,0.607721929,0.545454545,0.608282209,-0.062827663,0.545454545,0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 13})",0.043426702,0.645014187,0.568181818,0.645705521,-0.077523703,0.568181818,0,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.058270861,0.614308877,0.534090909,0.615030675,-0.080939766,0.534090909,0
word,along,456,"{'wrong': 120.33333333333333, 'right': 95.0}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",0.003460208,0.000182615,0.001032261,3.46E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.02512066,0.651195784,0.66,0.651150947,0.008849053,0.653846154,0.006153846,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 4})",0.050974005,0.607721929,0.6,0.607761255,-0.007761255,0.596153846,0.003846154,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.016257029,0.645014187,0.66,0.644937869,0.015062131,0.673076923,-0.013076923,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 15})",0.000166882,0.614308877,0.6,0.614381748,-0.014381748,0.615384615,-0.015384615
word,understand,758,"{'wrong': 177.66666666666666, 'right': 225.0}",46,"{'wrong': 10.0, 'right': 16.0}",0.003454481,0.013313609,0.001653481,3.45E-03,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 45})",0.027148082,0.651195784,0.65,0.651205558,-0.001205558,0.631578947,0.018421053,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 15})",0.060339274,0.607721929,0.5625,0.608091541,-0.045591541,0.570175439,-0.007675439,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 17})",0.049155926,0.645014187,0.625,0.645177769,-0.020177769,0.605263158,0.019736842,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 17})",0.049155926,0.614308877,0.6375,0.61411933,0.02338067,0.631578947,0.005921053
word,advice,644,"{'right': 191.0, 'wrong': 151.0}",28,"{'right': 8.0, 'wrong': 6.666666666666667}",0.003419856,0.002066116,8.58E-05,3.42E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.031111711,0.651195784,0.62962963,0.651314449,-0.021684819,0.612903226,0.016726404,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.132682494,0.607721929,0.648148148,0.607499491,0.040648658,0.661290323,-0.013142174,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.110651741,0.645014187,0.703703704,0.644691257,0.059012446,0.709677419,-0.005973716,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.062317866,0.614308877,0.666666667,0.614020787,0.05264588,0.661290323,0.005376344
word,power,617,"{'right': 183.0, 'wrong': 144.66666666666666}",33,"{'right': 12.0, 'wrong': 7.0}",0.003421595,0.017313019,0.002773729,3.41E-03,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.032829067,0.651195784,0.655172414,0.651172273,0.004000141,0.639534884,0.01563753,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.045131517,0.607721929,0.568965517,0.60795107,-0.038985553,0.627906977,-0.05894146,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.077926769,0.645014187,0.620689655,0.645158002,-0.024468347,0.674418605,-0.053728949,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.077926769,0.614308877,0.603448276,0.614373089,-0.010924813,0.651162791,-0.047714515
word,appearance,253,"{'right': 75.0, 'wrong': 59.333333333333336}",16,"{'wrong': 3.0, 'right': 7.0}",0.003400366,0.04,0.010805546,3.36E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.080345652,0.651195784,0.678571429,0.651117886,0.027453542,0.673076923,0.005494505,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.122678226,0.607721929,0.678571429,0.607520325,0.071051103,0.769230769,-0.090659341,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.122678226,0.645014187,0.678571429,0.644918699,0.033652729,0.75,-0.071428571,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.122678226,0.614308877,0.714285714,0.61402439,0.100261324,0.826923077,-0.112637363
word,let,682,"{'right': 202.0, 'wrong': 160.0}",48,"{'right': 12.0, 'wrong': 12.0}",0.003365282,0,0.001689287,3.36E-03,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 25})",0.003115776,0.651195784,0.630952381,0.651369583,-0.020417202,0.630952381,0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 34})",0.036786502,0.607721929,0.535714286,0.608340147,-0.072625861,0.535714286,0,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 33})",0.030995994,0.645014187,0.595238095,0.645441537,-0.050203442,0.595238095,0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.050234089,0.614308877,0.583333333,0.614574816,-0.031241483,0.583333333,0
word,asia,162,"{'wrong': 38.0, 'right': 48.0}",19,"{'right': 8.0, 'wrong': 3.6666666666666665}",0.003380206,0.034489796,0.00868374,3.35E-03,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 16})",0.002693198,0.651195784,0.676470588,0.651108399,0.025362189,0.666666667,0.009803922,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",0.013573976,0.607721929,0.617647059,0.607687614,0.009959444,0.616666667,0.000980392,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.053010957,0.645014187,0.705882353,0.644803742,0.061078611,0.683333333,0.02254902,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.019157935,0.614308877,0.647058824,0.614195648,0.032863176,0.6,0.047058824
word,resource,233,"{'wrong': 54.666666666666664, 'right': 69.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.003358374,0.00147929,0.004656745,3.34E-03,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.028676401,0.651195784,0.66,0.651150947,0.008849053,0.673076923,-0.013076923,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.038534263,0.607721929,0.6,0.607761255,-0.007761255,0.615384615,-0.015384615,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.038534263,0.645014187,0.62,0.645141577,-0.025141577,0.634615385,-0.014615385,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.038534263,0.614308877,0.58,0.614483602,-0.034483602,0.576923077,0.003076923
word,word,1260,"{'right': 373.0, 'wrong': 295.6666666666667}",69,"{'wrong': 17.333333333333332, 'right': 17.0}",0.003343906,2.36E-05,0.001971285,3.34E-03,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 48})",0.030481452,0.651195784,0.625,0.651474805,-0.026474805,0.632075472,-0.007075472,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 19})",0.042939133,0.607721929,0.586538462,0.607947562,-0.021409101,0.58490566,0.001632801,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 21})",0.034351865,0.645014187,0.596153846,0.645534617,-0.049380771,0.594339623,0.001814224,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 19})",0.042939133,0.614308877,0.625,0.614195002,0.010804998,0.622641509,0.002358491
word,social,784,"{'wrong': 184.0, 'right': 232.0}",34,"{'wrong': 8.0, 'right': 10.0}",0.003328402,0.00308642,2.31E-06,3.33E-03,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 20})",0.001040445,0.651195784,0.693548387,0.650928003,0.042620384,0.684210526,0.009337861,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 33})",0.072257455,0.607721929,0.64516129,0.607485213,0.037676077,0.631578947,0.013582343,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.061736051,0.645014187,0.677419355,0.6448093,0.032610054,0.671052632,0.006366723,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 33})",0.072257455,0.614308877,0.612903226,0.614317765,-0.001414539,0.605263158,0.007640068
word,clothes,770,"{'wrong': 203.0, 'right': 161.0}",38,"{'wrong': 9.666666666666666, 'right': 9.0}",0.003328402,0.000318878,0.000798192,3.33E-03,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 9})",0.025372883,0.651195784,0.6,0.651508972,-0.051508972,0.596774194,0.003225806,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 11})",0.013984004,0.607721929,0.566666667,0.607973083,-0.041306417,0.564516129,0.002150538,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 8})",0.0326875,0.645014187,0.583333333,0.645391517,-0.062058184,0.580645161,0.002688172,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.019176868,0.614308877,0.6,0.614396411,-0.014396411,0.612903226,-0.012903226
word,choice,396,"{'wrong': 93.0, 'right': 117.0}",22,"{'right': 6.0, 'wrong': 5.333333333333333}",0.003265306,0.000865052,0.000387461,3.26E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 15})",0.01242156,0.651195784,0.65,0.651200651,-0.001200651,0.630434783,0.019565217,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.028845273,0.607721929,0.625,0.607651608,0.017348392,0.630434783,-0.005434783,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.019700353,0.645014187,0.6,0.645197395,-0.045197395,0.586956522,0.013043478,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.053587075,0.614308877,0.675,0.614061864,0.060938136,0.673913043,0.001086957
word,homeless,196,"{'right': 41.0, 'wrong': 51.666666666666664}",24,"{'wrong': 5.0, 'right': 9.0}",0.003312458,0.020408163,0.020372379,3.25E-03,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 31})",0.002014752,0.651195784,0.625,0.651259651,-0.026259651,0.583333333,0.041666667,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 10})",0.034332912,0.607721929,0.5,0.607984559,-0.107984559,0.5,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 41})",0.041125212,0.645014187,0.541666667,0.645266152,-0.103599485,0.520833333,0.020833333,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 37})",0.018418215,0.614308877,0.583333333,0.614384397,-0.031051063,0.5625,0.020833333
word,ability,667,"{'wrong': 156.66666666666666, 'right': 197.0}",31,"{'right': 12.0, 'wrong': 6.333333333333333}",0.003251472,0.023884298,0.004988137,3.24E-03,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 41})",0.053274263,0.651195784,0.722222222,0.650804972,0.07141725,0.738636364,-0.016414141,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 13})",0.053274263,0.607721929,0.648148148,0.607499491,0.040648658,0.670454545,-0.022306397,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 18})",0.025551949,0.645014187,0.666666667,0.644895048,0.021771619,0.681818182,-0.015151515,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 10})",0.076642489,0.614308877,0.666666667,0.614020787,0.05264588,0.704545455,-0.037878788
word,worker,739,"{'right': 155.0, 'wrong': 194.66666666666666}",44,"{'wrong': 11.333333333333334, 'right': 10.0}",0.003217236,0.000976563,0.000326945,3.22E-03,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 12})",0.018389686,0.651195784,0.625,0.651388322,-0.026388322,0.618421053,0.006578947,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 9})",0.035958847,0.607721929,0.583333333,0.607901184,-0.024567851,0.578947368,0.004385965,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 6})",0.062357889,0.645014187,0.611111111,0.645263373,-0.034152262,0.605263158,0.005847953,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.029273256,0.614308877,0.583333333,0.614536546,-0.031203212,0.578947368,0.004385965
word,persuade,272,"{'wrong': 71.66666666666667, 'right': 57.0}",18,"{'right': 6.0, 'wrong': 4.0}",0.003248409,0.01,0.01239823,3.21E-03,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 19})",0.023169037,0.651195784,0.647058824,0.651210087,-0.004151264,0.645833333,0.00122549,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.003589007,0.607721929,0.676470588,0.607484238,0.06898635,0.6875,-0.011029412,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.000948421,0.645014187,0.705882353,0.644803742,0.061078611,0.708333333,-0.00245098,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.00804209,0.614308877,0.676470588,0.61409396,0.062376629,0.666666667,0.009803922
word,interesting,791,"{'wrong': 208.33333333333334, 'right': 166.0}",51,"{'wrong': 13.666666666666666, 'right': 10.0}",0.003197334,0.006000793,0.000222839,3.20E-03,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 22})",0.000968233,0.651195784,0.64,0.651310401,-0.011310401,0.62962963,0.01037037,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 36})",0.005036047,0.607721929,0.62,0.607596233,0.012403767,0.62962963,-0.00962963,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.034594141,0.645014187,0.63,0.645167895,-0.015167895,0.62037037,0.00962963,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.015966283,0.614308877,0.62,0.614250614,0.005749386,0.62962963,-0.00962963
word,invention,251,"{'wrong': 59.0, 'right': 74.0}",24,"{'wrong': 6.0, 'right': 6.0}",0.003179942,0,0.001595903,3.17E-03,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.065951775,0.651195784,0.65625,0.651179341,0.005070659,0.65625,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.065951775,0.607721929,0.6875,0.607462383,0.080037617,0.6875,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.065951775,0.645014187,0.6875,0.644875966,0.042624034,0.6875,0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.109723761,0.614308877,0.71875,0.613969093,0.104780907,0.71875,0
word,visit,805,"{'wrong': 212.0, 'right': 169.0}",41,"{'wrong': 9.333333333333334, 'right': 13.0}",0.003184395,0.006738695,0.009631258,3.15E-03,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 8})",0.05172158,0.651195784,0.615384615,0.651481103,-0.036096488,0.62,-0.004615385,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 41})",0.031056525,0.607721929,0.679487179,0.607150153,0.072337026,0.68,-0.000512821,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 7})",0.060421132,0.645014187,0.666666667,0.644841675,0.021824991,0.67,-0.003333333,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.031056525,0.614308877,0.666666667,0.613891726,0.05277494,0.66,0.006666667
word,easy,1090,"{'wrong': 287.0, 'right': 229.0}",68,"{'wrong': 19.0, 'right': 11.0}",0.003158614,0.017777778,0.003089156,3.15E-03,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 15})",0.035533878,0.651195784,0.674242424,0.65088332,0.023359105,0.668918919,0.005323505,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 20})",0.017997861,0.607721929,0.590909091,0.607949877,-0.017040786,0.594594595,-0.003685504,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 19})",0.020930114,0.645014187,0.636363636,0.645131471,-0.008767834,0.635135135,0.001228501,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 18})",0.024133162,0.614308877,0.628787879,0.614112572,0.014675307,0.628378378,0.0004095
word,helping,458,"{'right': 135.0, 'wrong': 107.66666666666667}",26,"{'wrong': 5.0, 'right': 11.0}",0.003171794,0.03515625,0.009183428,3.14E-03,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 15})",0.025394286,0.651195784,0.772727273,0.650651466,0.122075807,0.7125,0.060227273,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.079967412,0.607721929,0.613636364,0.60769544,0.005940924,0.6125,0.001136364,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 6})",0.104452475,0.645014187,0.636363636,0.645052932,-0.008689295,0.7,-0.063636364,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 16})",0.02045497,0.614308877,0.590909091,0.614413681,-0.02350459,0.6,-0.009090909
word,caused,448,"{'right': 132.0, 'wrong': 105.33333333333333}",33,"{'right': 7.0, 'wrong': 8.666666666666666}",0.003156167,0.002829335,0.005993073,3.14E-03,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 21})",0.012270185,0.651195784,0.586206897,0.65158002,-0.065373124,0.612903226,-0.026696329,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 11})",0.030079756,0.607721929,0.551724138,0.608053007,-0.056328869,0.548387097,0.003337041,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 12})",0.023174746,0.645014187,0.620689655,0.645158002,-0.024468347,0.612903226,0.007786429,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 12})",0.023174746,0.614308877,0.586206897,0.614475025,-0.028268129,0.580645161,0.005561735
word,herself,346,"{'wrong': 81.33333333333333, 'right': 102.0}",24,"{'wrong': 4.333333333333333, 'right': 11.0}",0.00317686,0.047258979,0.014103544,3.13E-03,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 7})",0.091555072,0.651195784,0.673913043,0.651089391,0.022823652,0.715909091,-0.041996047,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 14})",0.030956453,0.607721929,0.608695652,0.607717369,0.000978283,0.659090909,-0.050395257,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 15})",0.025404353,0.645014187,0.630434783,0.645082468,-0.014647685,0.659090909,-0.028656126,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.05171067,0.614308877,0.608695652,0.614335166,-0.005639514,0.659090909,-0.050395257
word,habit,686,"{'wrong': 161.33333333333334, 'right': 202.0}",45,"{'right': 12.0, 'wrong': 11.0}",0.003131891,0.00047259,0.000589323,3.13E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 18})",0.018004223,0.651195784,0.628205128,0.651378958,-0.02317383,0.639534884,-0.011329756,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 33})",0.026945038,0.607721929,0.641025641,0.607456588,0.033569053,0.639534884,0.001490757,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 35})",0.037991376,0.645014187,0.615384615,0.645250255,-0.02986564,0.604651163,0.010733453,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 34})",0.032190037,0.614308877,0.641025641,0.614096016,0.026929625,0.627906977,0.013118664
word,even,476,"{'wrong': 112.0, 'right': 140.0}",25,"{'wrong': 5.0, 'right': 10.0}",0.00308642,0.027777778,0.006510605,3.07E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 20})",0.001548797,0.651195784,0.645833333,0.651221996,-0.005388663,0.6,0.045833333,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 25})",0.016471566,0.607721929,0.5625,0.607942974,-0.045442974,0.542857143,0.019642857,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 23})",0.008550033,0.645014187,0.583333333,0.645315682,-0.061982349,0.557142857,0.026190476,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 15})",0.016471566,0.614308877,0.583333333,0.614460285,-0.031126952,0.557142857,0.026190476
word,help,5351,"{'wrong': 1259.3333333333333, 'right': 1573.0}",287,"{'wrong': 67.66666666666667, 'right': 84.0}",0.003066112,0.002899408,1.18E-06,3.07E-03,"defaultdict(<class 'int'>, {'right': 117, 'wrong': 219})",0.021823919,0.651195784,0.6484375,0.651346729,-0.002909229,0.642384106,0.006053394,"defaultdict(<class 'int'>, {'wrong': 264, 'right': 72})",0.063087693,0.607721929,0.603515625,0.607952116,-0.004436491,0.605960265,-0.00244464,"defaultdict(<class 'int'>, {'wrong': 254, 'right': 82})",0.05154235,0.645014187,0.63671875,0.645468149,-0.008749399,0.632450331,0.004268419,"defaultdict(<class 'int'>, {'wrong': 247, 'right': 89})",0.044353166,0.614308877,0.58984375,0.615647713,-0.025803963,0.582781457,0.007062293
word,choose,606,"{'wrong': 142.66666666666666, 'right': 178.0}",28,"{'right': 9.0, 'wrong': 6.333333333333333}",0.0030353,0.007561437,0.000518175,3.03E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 25})",0.027284245,0.651195784,0.576923077,0.651589242,-0.074666165,0.571428571,0.005494505,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.102820989,0.607721929,0.615384615,0.607681337,0.007703279,0.614285714,0.001098901,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.051746121,0.645014187,0.634615385,0.645069275,-0.01045389,0.628571429,0.006043956,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 3})",0.141186279,0.614308877,0.596153846,0.614405053,-0.018251207,0.6,-0.003846154
word,summer,507,"{'wrong': 133.33333333333334, 'right': 107.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.003001399,0.00147929,0.000134403,3.00E-03,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.030645617,0.651195784,0.586956522,0.65149664,-0.064540118,0.583333333,0.003623188,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.075492092,0.607721929,0.565217391,0.607920994,-0.042703602,0.5625,0.002717391,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.075492092,0.645014187,0.586956522,0.645286092,-0.058329571,0.583333333,0.003623188,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.075492092,0.614308877,0.586956522,0.614436978,-0.027480456,0.583333333,0.003623188
word,education,1446,"{'right': 424.0, 'wrong': 340.6666666666667}",73,"{'wrong': 17.333333333333332, 'right': 21.0}",0.002969157,0.002287335,2.24E-05,2.97E-03,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 25})",0.037105905,0.651195784,0.672131148,0.650933716,0.021197431,0.676056338,-0.00392519,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 61})",0.033811643,0.607721929,0.647540984,0.607223476,0.040317507,0.64084507,0.006695913,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 60})",0.030697672,0.645014187,0.639344262,0.645085163,-0.005740901,0.626760563,0.012583699,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 59})",0.027757817,0.614308877,0.606557377,0.61440591,-0.007848533,0.598591549,0.007965828
word,gave,563,"{'right': 119.0, 'wrong': 148.0}",34,"{'wrong': 7.666666666666667, 'right': 11.0}",0.002949263,0.007971939,0.01035807,2.92E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 34})",0.01885347,0.651195784,0.592592593,0.651518239,-0.058925647,0.581081081,0.011511512,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 7})",0.053108611,0.607721929,0.62962963,0.607601386,0.022028244,0.648648649,-0.019019019,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 14})",0.010703474,0.645014187,0.666666667,0.644895048,0.021771619,0.689189189,-0.022522523,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 6})",0.063184266,0.614308877,0.592592593,0.614428368,-0.021835775,0.621621622,-0.029029029
word,spring,304,"{'wrong': 71.66666666666667, 'right': 89.0}",18,"{'right': 8.0, 'wrong': 3.3333333333333335}",0.00290973,0.042387543,0.01244549,2.87E-03,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 2})",0.160658528,0.651195784,0.678571429,0.651117886,0.027453542,0.732142857,-0.053571429,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 10})",0.035002463,0.607721929,0.571428571,0.607825203,-0.036396632,0.553571429,0.017857143,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 4})",0.113443027,0.645014187,0.571428571,0.645223577,-0.073795006,0.607142857,-0.035714286,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 10})",0.035002463,0.614308877,0.607142857,0.614329268,-0.007186411,0.589285714,0.017857143
word,about,7153,"{'wrong': 1687.0, 'right': 2092.0}",360,"{'wrong': 87.66666666666667, 'right': 97.0}",0.002871417,0.000638611,0.000403429,2.87E-03,"defaultdict(<class 'int'>, {'wrong': 254, 'right': 138})",0.02064029,0.651195784,0.645901639,0.65154461,-0.005642971,0.639817629,0.00608401,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 296})",0.050676264,0.607721929,0.603278689,0.60801469,-0.004736001,0.598784195,0.004494494,"defaultdict(<class 'int'>, {'wrong': 285, 'right': 107})",0.041240843,0.645014187,0.62295082,0.64646792,-0.0235171,0.617021277,0.005929543,"defaultdict(<class 'int'>, {'wrong': 292, 'right': 100})",0.047101419,0.614308877,0.616393443,0.614171527,0.002221915,0.612462006,0.003931437
word,campus,118,"{'wrong': 31.0, 'right': 25.0}",16,"{'right': 6.0, 'wrong': 3.3333333333333335}",0.002869898,0.020408163,0.019579442,2.81E-03,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.003886169,0.651195784,0.576923077,0.651391993,-0.074468917,0.545454545,0.031468531,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.003886169,0.607721929,0.538461538,0.607904897,-0.069443359,0.522727273,0.015734266,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.015070353,0.645014187,0.615384615,0.645092461,-0.029707845,0.590909091,0.024475524,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 20})",0.035369209,0.614308877,0.538461538,0.614509246,-0.076047708,0.522727273,0.015734266
word,frightened,203,"{'wrong': 53.333333333333336, 'right': 43.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.002876522,0.027777778,0.024796616,2.81E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.093284165,0.651195784,0.7,0.651046961,0.048953039,0.76,-0.06,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.023892966,0.607721929,0.6,0.607745477,-0.007745477,0.56,0.04,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.050011036,0.645014187,0.633333333,0.645049807,-0.011716474,0.6,0.033333333,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.050011036,0.614308877,0.633333333,0.614250864,0.019082469,0.6,0.033333333
word,six,688,"{'wrong': 180.66666666666666, 'right': 146.0}",36,"{'wrong': 8.666666666666666, 'right': 10.0}",0.002815494,0.00127551,0.003946934,2.80E-03,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 2})",0.118764338,0.651195784,0.625,0.651388322,-0.026388322,0.634146341,-0.009146341,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.029541665,0.607721929,0.541666667,0.608207432,-0.066540765,0.536585366,0.005081301,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.045890491,0.645014187,0.625,0.64516129,-0.02016129,0.62195122,0.00304878,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.008963035,0.614308877,0.583333333,0.614536546,-0.031203212,0.573170732,0.010162602
word,close,425,"{'wrong': 100.33333333333333, 'right': 124.0}",30,"{'wrong': 7.0, 'right': 9.0}",0.002782445,0.00390625,4.82E-05,2.78E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.026743505,0.651195784,0.683333333,0.650999184,0.032334149,0.662162162,0.021171171,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.026743505,0.607721929,0.633333333,0.607565253,0.02576808,0.621621622,0.011711712,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.026743505,0.645014187,0.683333333,0.644779772,0.038553562,0.675675676,0.007657658,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.020616179,0.614308877,0.65,0.614090538,0.035909462,0.635135135,0.014864865
word,information,1077,"{'wrong': 254.33333333333334, 'right': 314.0}",66,"{'wrong': 15.666666666666666, 'right': 19.0}",0.00275548,0.002311391,9.85E-06,2.76E-03,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 16})",0.067074003,0.651195784,0.638888889,0.651331967,-0.012443078,0.646153846,-0.007264957,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 61})",0.056679677,0.607721929,0.601851852,0.607786885,-0.005935033,0.607692308,-0.005840456,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 22})",0.039223916,0.645014187,0.611111111,0.645389344,-0.034278233,0.592307692,0.018803419,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 62})",0.061724228,0.614308877,0.574074074,0.614754098,-0.040680024,0.569230769,0.004843305
word,our,2271,"{'wrong': 536.3333333333334, 'right': 662.0}",102,"{'wrong': 24.0, 'right': 30.0}",0.002749318,0.00308642,4.93E-06,2.75E-03,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 42})",0.021454671,0.651195784,0.615853659,0.651793075,-0.035939416,0.612244898,0.003608761,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 90})",0.046382321,0.607721929,0.634146341,0.60727535,0.026870991,0.642857143,-0.008710801,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 91})",0.049240015,0.645014187,0.664634146,0.644682605,0.019951541,0.668367347,-0.003733201,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 95})",0.061832993,0.614308877,0.634146341,0.613973619,0.020172722,0.632653061,0.00149328
word,red,630,"{'wrong': 165.33333333333334, 'right': 134.0}",30,"{'wrong': 7.666666666666667, 'right': 7.0}",0.002739322,0.000516529,0.000440964,2.74E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 21})",0.008286629,0.651195784,0.595238095,0.651434968,-0.056196873,0.613636364,-0.018398268,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.013367664,0.607721929,0.571428571,0.607877061,-0.036448489,0.568181818,0.003246753,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 5})",0.049878237,0.645014187,0.619047619,0.645125178,-0.026077559,0.613636364,0.005411255,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.037831627,0.614308877,0.642857143,0.614186851,0.028670292,0.636363636,0.006493506
word,accident,622,"{'wrong': 147.0, 'right': 181.0}",40,"{'wrong': 9.666666666666666, 'right': 11.0}",0.002686273,0.001040583,0.000192893,2.69E-03,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 10})",0.062496051,0.651195784,0.681818182,0.650989594,0.030828588,0.684210526,-0.002392344,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 9})",0.071762727,0.607721929,0.651515152,0.607427056,0.044088096,0.657894737,-0.006379585,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 9})",0.071762727,0.645014187,0.666666667,0.644868394,0.021798272,0.671052632,-0.004385965,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 10})",0.062496051,0.614308877,0.651515152,0.614058355,0.037456796,0.671052632,-0.01953748
word,drinking,409,"{'wrong': 96.66666666666667, 'right': 119.0}",22,"{'right': 6.0, 'wrong': 5.333333333333333}",0.002680903,0.000865052,0.000251793,2.68E-03,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.074671771,0.651195784,0.638888889,0.651240846,-0.012351957,0.642857143,-0.003968254,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.058646163,0.607721929,0.638888889,0.607607811,0.031281078,0.666666667,-0.027777778,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.058646163,0.645014187,0.583333333,0.645240033,-0.061906699,0.595238095,-0.011904762,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.058646163,0.614308877,0.583333333,0.614422295,-0.031088961,0.619047619,-0.035714286
word,ask,925,"{'wrong': 242.66666666666666, 'right': 197.0}",81,"{'wrong': 23.333333333333332, 'right': 11.0}",0.002697066,0.032260345,0.00864326,2.67E-03,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 17})",0.04240953,0.651195784,0.6875,0.650658165,0.036841835,0.676470588,0.011029412,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 71})",0.023093443,0.607721929,0.576388889,0.608185932,-0.031797043,0.594117647,-0.017728758,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 66})",0.012120192,0.645014187,0.611111111,0.645516248,-0.034405137,0.623529412,-0.012418301,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 68})",0.016021407,0.614308877,0.576388889,0.614870424,-0.038481535,0.594117647,-0.017728758
word,importance,886,"{'wrong': 232.33333333333334, 'right': 189.0}",44,"{'wrong': 11.333333333333334, 'right': 10.0}",0.002644433,0.000976563,0.000204911,2.64E-03,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 5})",0.075846006,0.651195784,0.6,0.651614221,-0.051614221,0.595238095,0.004761905,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 13})",0.014943482,0.607721929,0.6875,0.607069881,0.080430119,0.69047619,-0.00297619,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 13})",0.014943482,0.645014187,0.6625,0.644871271,0.017628729,0.654761905,0.007738095,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 11})",0.024596019,0.614308877,0.6375,0.61411933,0.02338067,0.630952381,0.006547619
word,playing,881,"{'wrong': 231.0, 'right': 188.0}",54,"{'wrong': 14.666666666666666, 'right': 10.0}",0.002632988,0.008948137,0.00095737,2.63E-03,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 18})",0.011027518,0.651195784,0.627906977,0.651400532,-0.023493555,0.635416667,-0.00750969,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 14})",0.025094505,0.607721929,0.627906977,0.607544469,0.020362507,0.625,0.002906977,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 13})",0.029724542,0.645014187,0.674418605,0.644755674,0.029662931,0.666666667,0.007751938,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 39})",0.006317463,0.614308877,0.639534884,0.614087099,0.025447785,0.666666667,-0.027131783
word,game,1536,"{'right': 328.0, 'wrong': 402.6666666666667}",78,"{'wrong': 19.666666666666668, 'right': 19.0}",0.002610688,7.43E-05,0.000905534,2.61E-03,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 20})",0.021233982,0.651195784,0.685483871,0.650759442,0.034724429,0.682539683,0.002944188,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 19})",0.024317753,0.607721929,0.588709677,0.607963875,-0.019254198,0.587301587,0.00140809,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 21})",0.01839823,0.645014187,0.612903226,0.645422824,-0.032519598,0.611111111,0.001792115,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 19})",0.024317753,0.614308877,0.629032258,0.614121511,0.014910747,0.626984127,0.002048131
word,grass,124,"{'wrong': 29.333333333333332, 'right': 36.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.002603082,0.0484,0.015515164,2.56E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",0.009062422,0.651195784,0.75,0.650954896,0.099045104,0.717391304,0.032608696,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 9})",0.002826993,0.607721929,0.541666667,0.607882974,-0.066216308,0.52173913,0.019927536,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.015660598,0.645014187,0.625,0.645062983,-0.020062983,0.565217391,0.059782609,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.034937357,0.614308877,0.583333333,0.614384397,-0.031051063,0.586956522,-0.003623188
word,program,721,"{'wrong': 170.66666666666666, 'right': 209.0}",56,"{'wrong': 11.666666666666666, 'right': 21.0}",0.002548521,0.020408163,0.004439779,2.54E-03,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 63})",0.036992623,0.651195784,0.666666667,0.651043799,0.015622868,0.671052632,-0.004385965,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 30})",0.022398641,0.607721929,0.59375,0.60785919,-0.01410919,0.592105263,0.001644737,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 62})",0.033729616,0.645014187,0.614583333,0.64531314,-0.030729806,0.611842105,0.002741228,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 28})",0.027731332,0.614308877,0.572916667,0.614715514,-0.041798847,0.559210526,0.01370614
word,form,421,"{'wrong': 99.66666666666667, 'right': 122.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.002537735,0.000204082,0.000654132,2.54E-03,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.024081462,0.651195784,0.65,0.651200651,-0.001200651,0.642857143,0.007142857,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.015547052,0.607721929,0.525,0.608058608,-0.083058608,0.547619048,-0.022619048,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.024081462,0.645014187,0.575,0.645299145,-0.070299145,0.595238095,-0.020238095,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.015547052,0.614308877,0.525,0.614672365,-0.089672365,0.547619048,-0.022619048
word,online,953,"{'right': 276.0, 'wrong': 225.66666666666666}",48,"{'wrong': 10.666666666666666, 'right': 16.0}",0.002516639,0.01,0.001270943,2.51E-03,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 18})",0.04538934,0.651195784,0.657142857,0.651153297,0.005989561,0.62745098,0.029691877,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 19})",0.040757447,0.607721929,0.642857143,0.607470912,0.03538623,0.607843137,0.035014006,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 22})",0.028636014,0.645014187,0.671428571,0.644825475,0.026603097,0.62745098,0.043977591,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 19})",0.040757447,0.614308877,0.642857143,0.614104919,0.028752223,0.598039216,0.044817927
word,talk,1051,"{'wrong': 275.3333333333333, 'right': 225.0}",52,"{'right': 17.0, 'wrong': 11.666666666666666}",0.00253007,0.008653326,0.010325381,2.50E-03,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.035290391,0.651195784,0.632653061,0.651381781,-0.01872872,0.621212121,0.01144094,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.0308289,0.607721929,0.602040816,0.607778915,-0.005738099,0.583333333,0.018707483,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.035290391,0.645014187,0.612244898,0.645342886,-0.033097988,0.590909091,0.021335807,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 46})",0.007125402,0.614308877,0.612244898,0.61432958,-0.002084682,0.606060606,0.006184292
word,hotel,695,"{'wrong': 182.0, 'right': 149.0}",49,"{'wrong': 12.0, 'right': 13.0}",0.002484917,0.0004,0.002443611,2.48E-03,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 7})",0.06265371,0.651195784,0.616666667,0.651407015,-0.034740348,0.629032258,-0.012365591,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 38})",0.017909488,0.607721929,0.616666667,0.60766721,0.008999456,0.612903226,0.003763441,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.022241269,0.645014187,0.666666667,0.644881729,0.021784937,0.677419355,-0.010752688,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.022241269,0.614308877,0.6,0.614396411,-0.014396411,0.596774194,0.003225806
word,rule,567,"{'wrong': 134.33333333333334, 'right': 164.0}",37,"{'wrong': 8.666666666666666, 'right': 11.0}",0.002472145,0.003519104,4.66E-05,2.47E-03,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 15})",0.023938886,0.651195784,0.661290323,0.65113196,0.010158363,0.653846154,0.007444169,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 15})",0.023938886,0.607721929,0.580645161,0.607893127,-0.027247965,0.58974359,-0.009098428,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 20})",0.005552015,0.645014187,0.596774194,0.645319192,-0.048544999,0.602564103,-0.005789909,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 17})",0.014936404,0.614308877,0.564516129,0.6146237,-0.050107571,0.576923077,-0.012406948
word,key,287,"{'wrong': 68.0, 'right': 83.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.002466997,0.01384083,0.002379167,2.46E-03,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 22})",0.050720222,0.651195784,0.6,0.651404151,-0.051404151,0.603448276,-0.003448276,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.121315013,0.607721929,0.575,0.607855108,-0.032855108,0.586206897,-0.011206897,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.148973327,0.645014187,0.675,0.644892145,0.030107855,0.689655172,-0.014655172,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.080065959,0.614308877,0.575,0.614468864,-0.039468864,0.586206897,-0.011206897
word,written,280,"{'wrong': 66.33333333333333, 'right': 81.0}",17,"{'right': 7.0, 'wrong': 3.3333333333333335}",0.002477427,0.031477627,0.008620335,2.46E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.118739507,0.651195784,0.5625,0.651484343,-0.088984343,0.574074074,-0.011574074,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.061167067,0.607721929,0.59375,0.607767385,-0.014017385,0.611111111,-0.017361111,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.036326529,0.645014187,0.53125,0.645384303,-0.114134303,0.537037037,-0.005787037,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.018838308,0.614308877,0.5625,0.61447743,-0.05197743,0.592592593,-0.030092593
word,remember,370,"{'wrong': 87.66666666666667, 'right': 107.0}",33,"{'wrong': 8.666666666666666, 'right': 7.0}",0.002465871,0.002829335,0.005298392,2.45E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 23})",0.021799589,0.651195784,0.678571429,0.651039543,0.027531885,0.683333333,-0.004761905,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 23})",0.021799589,0.607721929,0.571428571,0.607929066,-0.036500495,0.6,-0.028571429,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.045239029,0.645014187,0.625,0.645128414,-0.020128414,0.633333333,-0.008333333,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 10})",0.036295632,0.614308877,0.642857143,0.614145944,0.028711199,0.65,-0.007142857
word,speak,657,"{'right': 141.0, 'wrong': 172.0}",29,"{'wrong': 7.666666666666667, 'right': 6.0}",0.002452306,0.003718025,6.64E-05,2.45E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.038597119,0.651195784,0.678571429,0.651039543,0.027531885,0.666666667,0.011904762,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 11})",0.004762489,0.607721929,0.642857143,0.607521402,0.03533574,0.65,-0.007142857,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 4})",0.065544117,0.645014187,0.696428571,0.64472075,0.051707821,0.7,-0.003571429,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.038597119,0.614308877,0.589285714,0.614451692,-0.025165978,0.6,-0.010714286
word,blind,249,"{'wrong': 59.0, 'right': 72.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.002461978,0.022096421,0.005114306,2.45E-03,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 28})",0.067156907,0.651195784,0.647058824,0.651210087,-0.004151264,0.672413793,-0.02535497,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 18})",0.002045818,0.607721929,0.617647059,0.607687614,0.009959444,0.603448276,0.014198783,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 17})",0.000626889,0.645014187,0.617647059,0.645108806,-0.027461747,0.586206897,0.031440162,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 20})",0.00734771,0.614308877,0.617647059,0.614297336,0.003349723,0.603448276,0.014198783
word,becomes,166,"{'wrong': 39.333333333333336, 'right': 48.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.002461978,0.027777778,0.007207085,2.44E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 15})",0.011264097,0.651195784,0.615384615,0.651290388,-0.035905773,0.565217391,0.050167224,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.139402415,0.607721929,0.576923077,0.607803292,-0.030880215,0.630434783,-0.053511706,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.067156907,0.645014187,0.538461538,0.645295672,-0.106834133,0.565217391,-0.026755853,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.178322117,0.614308877,0.615384615,0.614306035,0.00107858,0.673913043,-0.058528428
word,feel,1391,"{'wrong': 329.6666666666667, 'right': 402.0}",76,"{'wrong': 18.0, 'right': 22.0}",0.002443377,0.0025,1.64E-07,2.44E-03,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 32})",0.017496619,0.651195784,0.626865672,0.651530717,-0.024665045,0.620253165,0.006612507,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 13})",0.093063026,0.607721929,0.574626866,0.608177522,-0.033550656,0.563291139,0.011335726,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 18})",0.065124332,0.645014187,0.597014925,0.645674954,-0.048660028,0.582278481,0.014736444,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 15})",0.080955796,0.614308877,0.604477612,0.614444216,-0.009966604,0.601265823,0.003211789
word,share,606,"{'wrong': 143.66666666666666, 'right': 175.0}",34,"{'wrong': 7.333333333333333, 'right': 12.0}",0.002417018,0.014565993,0.002636604,2.41E-03,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 16})",0.025401281,0.651195784,0.676470588,0.651020408,0.02545018,0.663265306,0.013205282,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.074410102,0.607721929,0.602941176,0.607755102,-0.004813926,0.602040816,0.00090036,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 5})",0.122095481,0.645014187,0.588235294,0.645408163,-0.057172869,0.581632653,0.006602641,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 6})",0.108173653,0.614308877,0.602941176,0.614387755,-0.011446579,0.62244898,-0.019507803
word,ugly,98,"{'wrong': 25.666666666666668, 'right': 21.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.0025,0.0484,0.038080697,2.41E-03,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 27})",0.052720059,0.651195784,0.55,0.6514013,-0.1014013,0.523809524,0.026190476,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.01545169,0.607721929,0.55,0.607839155,-0.057839155,0.523809524,0.026190476,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.040565461,0.645014187,0.55,0.645207149,-0.095207149,0.523809524,0.026190476,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.03050369,0.614308877,0.6,0.614337937,-0.014337937,0.547619048,0.052380952
word,together,662,"{'wrong': 157.0, 'right': 191.0}",35,"{'wrong': 8.666666666666666, 'right': 9.0}",0.002386379,8.90E-05,0.000779688,2.38E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 27})",0.04075102,0.651195784,0.629032258,0.651335917,-0.022303659,0.625,0.004032258,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.060068804,0.607721929,0.629032258,0.607587192,0.021445067,0.625,0.004032258,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 24})",0.019836069,0.645014187,0.64516129,0.645013257,0.000148033,0.640625,0.00453629,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.03280296,0.614308877,0.693548387,0.613807873,0.079740514,0.703125,-0.009576613
word,looking,363,"{'right': 78.0, 'wrong': 95.0}",20,"{'right': 7.0, 'wrong': 4.333333333333333}",0.002414047,0.01384083,0.014040473,2.38E-03,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 1})",0.134990567,0.651195784,0.7,0.650997151,0.049002849,0.74137931,-0.04137931,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.034320422,0.607721929,0.675,0.607448107,0.067551893,0.672413793,0.002586207,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 1})",0.134990567,0.645014187,0.625,0.645095645,-0.020095645,0.637931034,-0.012931034,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 25})",0.061293088,0.614308877,0.675,0.614061864,0.060938136,0.706896552,-0.031896552
word,economic,298,"{'right': 86.0, 'wrong': 70.66666666666667}",15,"{'right': 6.0, 'wrong': 3.0}",0.002394749,0.027777778,0.007289299,2.38E-03,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.018111019,0.651195784,0.75,0.650914634,0.099085366,0.729166667,0.020833333,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.086158824,0.607721929,0.571428571,0.607825203,-0.036396632,0.5625,0.008928571,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.109660323,0.645014187,0.571428571,0.645223577,-0.073795006,0.604166667,-0.032738095,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.066914703,0.614308877,0.571428571,0.614430894,-0.043002323,0.604166667,-0.032738095
word,why,1264,"{'wrong': 330.6666666666667, 'right': 272.0}",75,"{'right': 18.0, 'wrong': 19.0}",0.002369019,0.000182615,0.000620609,2.37E-03,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 28})",0.003556933,0.651195784,0.629032258,0.651477833,-0.022445574,0.626984127,0.002048131,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 11})",0.058251933,0.607721929,0.685483871,0.606732348,0.078751523,0.682539683,0.002944188,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 15})",0.037536368,0.645014187,0.661290323,0.644807061,0.016483262,0.658730159,0.002560164,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 13})",0.047073021,0.614308877,0.669354839,0.613608374,0.055746464,0.666666667,0.002688172
word,lack,423,"{'wrong': 100.33333333333333, 'right': 122.0}",25,"{'wrong': 5.0, 'right': 10.0}",0.002374188,0.027777778,0.007314764,2.36E-03,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 6})",0.093555725,0.651195784,0.645833333,0.651221996,-0.005388663,0.675,-0.029166667,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.080544026,0.607721929,0.5625,0.607942974,-0.045442974,0.5875,-0.025,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.058704015,0.645014187,0.5625,0.645417515,-0.082917515,0.575,-0.0125,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.080544026,0.614308877,0.541666667,0.614663951,-0.072997284,0.5625,-0.020833333
word,this,885,"{'wrong': 210.0, 'right': 255.0}",49,"{'right': 18.0, 'wrong': 10.333333333333334}",0.002341311,0.018304498,0.003914101,2.33E-03,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 62})",0.090982663,0.651195784,0.73255814,0.650480474,0.082077665,0.746268657,-0.013710517,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 21})",0.035392605,0.607721929,0.604651163,0.607748927,-0.003097764,0.597014925,0.007636237,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 20})",0.039471399,0.645014187,0.604651163,0.645369045,-0.040717882,0.604477612,0.000173551,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 25})",0.021621403,0.614308877,0.627906977,0.614189327,0.013717649,0.626865672,0.001041305
word,',3461,"{'wrong': 821.3333333333334, 'right': 997.0}",190,"{'wrong': 43.333333333333336, 'right': 60.0}",0.002333306,0.006503642,0.000531909,2.33E-03,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 106})",0.007539664,0.651195784,0.641447368,0.651505646,-0.010058278,0.634715026,0.006732343,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 190})",0.051903579,0.607721929,0.588815789,0.608322877,-0.019507088,0.590673575,-0.001857786,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 187})",0.047609195,0.645014187,0.595394737,0.646591384,-0.051196648,0.606217617,-0.01082288,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 204})",0.075490449,0.614308877,0.598684211,0.614805521,-0.01612131,0.603626943,-0.004942732
word,where,914,"{'wrong': 239.0, 'right': 197.0}",61,"{'right': 13.0, 'wrong': 16.0}",0.00231988,0.002675386,6.40E-06,2.32E-03,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 49})",0.026568952,0.651195784,0.721153846,0.650450635,0.070703211,0.727272727,-0.006118881,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 17})",0.01900451,0.607721929,0.644230769,0.60733306,0.036897709,0.636363636,0.007867133,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 17})",0.01900451,0.645014187,0.634615385,0.645124949,-0.010509564,0.627272727,0.007342657,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 15})",0.026568952,0.614308877,0.596153846,0.614502253,-0.018348407,0.590909091,0.005244755
word,",",8995,"{'wrong': 2135.3333333333335, 'right': 2589.0}",481,"{'wrong': 108.66666666666667, 'right': 155.0}",0.002305328,0.007719988,0.000809166,2.30E-03,"defaultdict(<class 'int'>, {'wrong': 515, 'right': 145})",0.058393241,0.651195784,0.652567976,0.651097111,0.001470865,0.659817352,-0.007249376,"defaultdict(<class 'int'>, {'wrong': 490, 'right': 170})",0.044610926,0.607721929,0.593655589,0.608733435,-0.015077846,0.585616438,0.008039151,"defaultdict(<class 'int'>, {'wrong': 476, 'right': 184})",0.037905313,0.645014187,0.626888218,0.646317619,-0.019429401,0.618721461,0.008166756,"defaultdict(<class 'int'>, {'wrong': 495, 'right': 165})",0.047174672,0.614308877,0.583081571,0.616554421,-0.03347285,0.571917808,0.011163763
word,develop,563,"{'wrong': 133.66666666666666, 'right': 162.0}",21,"{'wrong': 5.0, 'right': 6.0}",0.002295782,0.002066116,3.05E-06,2.30E-03,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.109208919,0.651195784,0.7,0.650997151,0.049002849,0.708333333,-0.008333333,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.066552714,0.607721929,0.6,0.607753358,-0.007753358,0.625,-0.025,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.066552714,0.645014187,0.625,0.645095645,-0.020095645,0.645833333,-0.020833333,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.085752698,0.614308877,0.575,0.614468864,-0.039468864,0.604166667,-0.029166667
word,sure,497,"{'wrong': 118.0, 'right': 143.0}",35,"{'wrong': 8.0, 'right': 11.0}",0.002293713,0.006232687,0.000490166,2.29E-03,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.076752192,0.651195784,0.64516129,0.651233938,-0.006072648,0.6375,0.00766129,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 31})",0.028904264,0.607721929,0.564516129,0.607995105,-0.043478976,0.5875,-0.022983871,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 34})",0.049076674,0.645014187,0.596774194,0.645319192,-0.048544999,0.625,-0.028225806,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 32})",0.034914015,0.614308877,0.564516129,0.6146237,-0.050107571,0.575,-0.010483871
word,sell,496,"{'right': 107.0, 'wrong': 129.66666666666666}",30,"{'wrong': 7.333333333333333, 'right': 8.0}",0.002293196,0.00047259,0.00242755,2.29E-03,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.043214356,0.651195784,0.666666667,0.651110658,0.015556008,0.683333333,-0.016666667,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 25})",0.024533299,0.607721929,0.592592593,0.607805176,-0.015212584,0.583333333,0.009259259,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.05545238,0.645014187,0.648148148,0.644996943,0.003151205,0.65,-0.001851852,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.043214356,0.614308877,0.648148148,0.614122682,0.034025466,0.65,-0.001851852
word,``,2237,"{'wrong': 531.3333333333334, 'right': 643.0}",143,"{'wrong': 34.0, 'right': 41.0}",0.002260499,0.002177778,3.89E-07,2.26E-03,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 38})",0.060246784,0.651195784,0.672222222,0.65080512,0.021417102,0.669811321,0.002410901,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 36})",0.064958809,0.607721929,0.6,0.6078654,-0.0078654,0.599056604,0.000943396,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 50})",0.036679423,0.645014187,0.622222222,0.645437655,-0.023215433,0.617924528,0.004297694,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 45})",0.045590319,0.614308877,0.583333333,0.614884393,-0.03155106,0.580188679,0.003144654
word,shoe,375,"{'right': 81.0, 'wrong': 98.0}",37,"{'wrong': 9.666666666666666, 'right': 8.0}",0.002254923,0.002224991,5.05E-08,2.25E-03,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 26})",0.007465573,0.651195784,0.763157895,0.65076297,0.112394924,0.785714286,-0.022556391,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 7})",0.044195211,0.607721929,0.578947368,0.607833164,-0.028885795,0.571428571,0.007518797,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 8})",0.035310355,0.645014187,0.631578947,0.645066124,-0.013487177,0.619047619,0.012531328,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 8})",0.035310355,0.614308877,0.552631579,0.614547304,-0.061915725,0.547619048,0.005012531
word,must,1176,"{'right': 254.0, 'wrong': 307.3333333333333}",82,"{'wrong': 19.666666666666668, 'right': 23.0}",0.002256814,0.001525879,0.003752011,2.25E-03,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 24})",0.020189489,0.651195784,0.602941176,0.651870119,-0.048928943,0.611842105,-0.008900929,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 67})",0.017822448,0.607721929,0.617647059,0.607583231,0.010063828,0.611842105,0.005804954,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 68})",0.020189489,0.645014187,0.617647059,0.64539663,-0.027749571,0.618421053,-0.000773994,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 71})",0.028388975,0.614308877,0.625,0.614159474,0.010840526,0.631578947,-0.006578947
word,change,1880,"{'right': 540.0, 'wrong': 446.6666666666667}",92,"{'right': 29.0, 'wrong': 21.0}",0.002237034,0.0064,0.000543646,2.24E-03,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 97})",0.067056193,0.651195784,0.648809524,0.651237113,-0.00242759,0.655963303,-0.007153779,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 88})",0.039553501,0.607721929,0.630952381,0.607319588,0.023632793,0.610091743,0.020860638,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 27})",0.056801048,0.645014187,0.648809524,0.644948454,0.00386107,0.642201835,0.006607689,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 90})",0.044859364,0.614308877,0.613095238,0.614329897,-0.001234659,0.596330275,0.016764963
word,themselves,954,"{'wrong': 226.66666666666666, 'right': 274.0}",50,"{'wrong': 12.0, 'right': 14.0}",0.002234482,0.00147929,3.91E-05,2.23E-03,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.032145586,0.651195784,0.642857143,0.651279427,-0.008422284,0.651785714,-0.008928571,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 6})",0.118919566,0.607721929,0.632653061,0.607471853,0.025181209,0.651785714,-0.019132653,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.054891784,0.645014187,0.683673469,0.644626407,0.039047062,0.705357143,-0.021683673,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 7})",0.107113547,0.614308877,0.683673469,0.613613101,0.070060368,0.705357143,-0.021683673
word,cause,999,"{'right': 287.0, 'wrong': 237.33333333333334}",59,"{'right': 12.0, 'wrong': 15.666666666666666}",0.002243133,0.004391058,0.006471825,2.23E-03,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 48})",0.051188655,0.651195784,0.649122807,0.651220012,-0.002097205,0.647540984,0.001581823,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 20})",0.027185382,0.607721929,0.605263158,0.607750666,-0.002487508,0.614754098,-0.00949094,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 24})",0.013984232,0.645014187,0.640350877,0.64506869,-0.004717813,0.655737705,-0.015386828,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 18})",0.035688057,0.614308877,0.622807018,0.614209555,0.008597462,0.631147541,-0.008340523
word,doing,763,"{'wrong': 181.33333333333334, 'right': 219.0}",44,"{'wrong': 10.0, 'right': 14.0}",0.00221315,0.006944444,0.000669999,2.21E-03,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 26})",0.00342884,0.651195784,0.585365854,0.651747394,-0.066381541,0.58490566,0.000460193,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 8})",0.094849402,0.607721929,0.597560976,0.607807071,-0.010246096,0.603773585,-0.006212609,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 9})",0.085031624,0.645014187,0.609756098,0.645309626,-0.035553528,0.622641509,-0.012885412,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 9})",0.085031624,0.614308877,0.609756098,0.614347026,-0.004590929,0.613207547,-0.00345145
word,secret,352,"{'right': 101.0, 'wrong': 83.66666666666667}",21,"{'wrong': 4.666666666666667, 'right': 7.0}",0.002202557,0.01,0.001439961,2.20E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.028871348,0.651195784,0.657894737,0.651169888,0.006724849,0.666666667,-0.00877193,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.120054805,0.607721929,0.5,0.608138352,-0.108138352,0.5,0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.120054805,0.645014187,0.526315789,0.645473042,-0.119157252,0.518518519,0.007797271,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.14760415,0.614308877,0.5,0.614750763,-0.114750763,0.5,0
word,sing,195,"{'wrong': 51.0, 'right': 42.0}",14,"{'wrong': 2.0, 'right': 8.0}",0.002341311,0.09,0.066720072,2.19E-03,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.029239823,0.651195784,0.590909091,0.65133049,-0.060421399,0.533333333,0.057575758,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 0.0001})",0.189917623,0.607721929,0.5,0.607962624,-0.107962624,0.5,0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 18})",0.003675804,0.645014187,0.681818182,0.644931952,0.03688623,0.616666667,0.065151515,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 28})",0.000269347,0.614308877,0.590909091,0.614361162,-0.023452071,0.533333333,0.057575758
word,taste,333,"{'wrong': 87.0, 'right': 72.0}",16,"{'wrong': 3.3333333333333335, 'right': 6.0}",0.002224991,0.020408163,0.018338568,2.18E-03,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.016198184,0.651195784,0.625,0.651281009,-0.026281009,0.6,0.025,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.016198184,0.607721929,0.65625,0.60756405,0.04868595,0.66,-0.00375,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.130044981,0.645014187,0.625,0.645079301,-0.020079301,0.66,-0.035,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.095930546,0.614308877,0.625,0.614274095,0.010725905,0.62,0.005
word,energy,652,"{'wrong': 155.0, 'right': 187.0}",47,"{'wrong': 10.0, 'right': 17.0}",0.002188708,0.016803841,0.003546698,2.18E-03,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 13})",0.076187028,0.651195784,0.657894737,0.651143791,0.006750946,0.690909091,-0.033014354,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 19})",0.043363232,0.607721929,0.618421053,0.607638889,0.010782164,0.627272727,-0.008851675,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 20})",0.03902911,0.645014187,0.671052632,0.644812092,0.02624054,0.663636364,0.007416268,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.058190024,0.614308877,0.671052632,0.613868464,0.057184168,0.690909091,-0.019856459
word,could,2876,"{'wrong': 684.0, 'right': 824.0}",165,"{'right': 46.0, 'wrong': 39.666666666666664}",0.002154733,0.00136641,4.50E-05,2.15E-03,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 135})",0.030361781,0.651195784,0.641129032,0.651455301,-0.010326269,0.637681159,0.003447873,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 149})",0.053151988,0.607721929,0.596774194,0.608004158,-0.011229964,0.605072464,-0.00829827,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 148})",0.051250997,0.645014187,0.620967742,0.645634096,-0.024666354,0.634057971,-0.013090229,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 142})",0.040768372,0.614308877,0.612903226,0.614345114,-0.001441889,0.619565217,-0.006661992
word,reason,527,"{'wrong': 125.33333333333333, 'right': 151.0}",35,"{'wrong': 9.333333333333334, 'right': 7.0}",0.002156813,0.005102041,0.006967253,2.14E-03,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 23})",0.0115926,0.651195784,0.657142857,0.651153297,0.005989561,0.671052632,-0.013909774,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 6})",0.086283638,0.607721929,0.585714286,0.607879159,-0.022164873,0.578947368,0.006766917,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 7})",0.073148291,0.645014187,0.6,0.645335783,-0.045335783,0.592105263,0.007894737,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 7})",0.073148291,0.614308877,0.571428571,0.614615228,-0.043186656,0.565789474,0.005639098
word,toy,346,"{'wrong': 90.33333333333333, 'right': 75.0}",21,"{'wrong': 5.0, 'right': 6.0}",0.002150267,0.002066116,0.004221911,2.14E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.012630738,0.651195784,0.678571429,0.651117886,0.027453542,0.694444444,-0.015873016,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.019125398,0.607721929,0.535714286,0.607926829,-0.072212544,0.527777778,0.007936508,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.037278296,0.645014187,0.607142857,0.645121951,-0.037979094,0.638888889,-0.031746032,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.027260947,0.614308877,0.535714286,0.61453252,-0.078818235,0.555555556,-0.01984127
word,device,213,"{'wrong': 50.666666666666664, 'right': 61.0}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.002140789,0.00390625,0.000133312,2.14E-03,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.046650639,0.651195784,0.692307692,0.651087177,0.041220515,0.71875,-0.026442308,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.033708239,0.607721929,0.692307692,0.607498476,0.084809216,0.6875,0.004807692,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.046650639,0.645014187,0.769230769,0.644686039,0.12454473,0.8125,-0.043269231,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.046650639,0.614308877,0.692307692,0.614102825,0.078204868,0.75,-0.057692308
word,skill,828,"{'wrong': 197.0, 'right': 237.0}",52,"{'wrong': 14.333333333333334, 'right': 9.0}",0.002123638,0.013061224,0.01297644,2.10E-03,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 39})",0.024471127,0.651195784,0.574468085,0.651933702,-0.077465617,0.603773585,-0.0293055,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 14})",0.049608595,0.607721929,0.617021277,0.607632494,0.009388782,0.622641509,-0.005620233,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 13})",0.056015901,0.645014187,0.606382979,0.645385717,-0.039002738,0.613207547,-0.006824568,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 15})",0.043702171,0.614308877,0.617021277,0.614282791,0.002738486,0.622641509,-0.005620233
word,foreign,590,"{'wrong': 154.0, 'right': 128.0}",27,"{'wrong': 5.333333333333333, 'right': 11.0}",0.002125145,0.030091628,0.02472091,2.07E-03,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.014671515,0.651195784,0.625,0.651323829,-0.026323829,0.642857143,-0.017857143,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 6})",0.064575955,0.607721929,0.520833333,0.60814664,-0.087313306,0.547619048,-0.026785714,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 7})",0.054258979,0.645014187,0.5625,0.645417515,-0.082917515,0.583333333,-0.020833333,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.014671515,0.614308877,0.520833333,0.614765784,-0.093932451,0.511904762,0.008928571
word,achievement,245,"{'right': 70.0, 'wrong': 58.333333333333336}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",0.002066116,0.014565993,0.002913655,2.06E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 1})",0.179553474,0.651195784,0.666666667,0.651148607,0.015518059,0.714285714,-0.047619048,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.072330337,0.607721929,0.633333333,0.60764383,0.025689503,0.642857143,-0.00952381,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.072330337,0.645014187,0.666666667,0.64494816,0.021718506,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.072330337,0.614308877,0.633333333,0.614250864,0.019082469,0.642857143,-0.00952381
word,store,561,"{'wrong': 146.33333333333334, 'right': 122.0}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",0.002055862,0.000182615,0.000508362,2.05E-03,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 18})",0.011500799,0.651195784,0.666666667,0.651120163,0.015546504,0.68,-0.013333333,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 8})",0.011500799,0.607721929,0.645833333,0.607535642,0.038297692,0.64,0.005833333,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 9})",0.006144512,0.645014187,0.708333333,0.644704684,0.063628649,0.7,0.008333333,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 8})",0.011500799,0.614308877,0.666666667,0.614052953,0.052613714,0.66,0.006666667
word,being,1868,"{'wrong': 445.0, 'right': 533.0}",96,"{'right': 26.0, 'wrong': 23.333333333333332}",0.00202408,0.00073046,0.00016218,2.02E-03,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 31})",0.033926802,0.651195784,0.66875,0.650906469,0.017843531,0.664772727,0.003977273,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 83})",0.055597547,0.607721929,0.6,0.607849197,-0.007849197,0.596590909,0.003409091,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 78})",0.039439554,0.645014187,0.63125,0.645241038,-0.013991038,0.625,0.00625,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 78})",0.039439554,0.614308877,0.59375,0.614647713,-0.020897713,0.602272727,-0.008522727
word,drive,482,"{'right': 105.0, 'wrong': 125.66666666666667}",32,"{'wrong': 8.666666666666666, 'right': 6.0}",0.002006833,0.008264463,0.001083498,2.00E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.021596548,0.651195784,0.666666667,0.651101142,0.015565525,0.681818182,-0.015151515,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 27})",0.028942832,0.607721929,0.55,0.608075041,-0.058075041,0.560606061,-0.010606061,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.060417726,0.645014187,0.616666667,0.645187602,-0.028520935,0.606060606,0.010606061,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 8})",0.028942832,0.614308877,0.55,0.614702284,-0.064702284,0.545454545,0.004545455
word,fruit,390,"{'wrong': 101.66666666666667, 'right': 85.0}",35,"{'wrong': 8.666666666666666, 'right': 9.0}",0.001992985,8.90E-05,0.001464685,1.99E-03,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.0641879,0.651195784,0.6,0.651508972,-0.051508972,0.59375,0.00625,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.013381068,0.607721929,0.7,0.607157423,0.092842577,0.71875,-0.01875,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.005630746,0.645014187,0.65,0.644983687,0.005016313,0.671875,-0.021875,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 22})",0.001272836,0.614308877,0.633333333,0.614192496,0.019140837,0.625,0.008333333
word,photo,358,"{'wrong': 85.33333333333333, 'right': 102.0}",29,"{'wrong': 7.0, 'right': 8.0}",0.001978825,0.001111111,6.25E-05,1.98E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 15})",0.006737932,0.651195784,0.736842105,0.6508647,0.085977405,0.704545455,0.032296651,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 27})",0.053805168,0.607721929,0.605263158,0.607731434,-0.002468276,0.636363636,-0.031100478,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 28})",0.065344776,0.645014187,0.605263158,0.645167854,-0.039904696,0.636363636,-0.031100478,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 28})",0.065344776,0.614308877,0.605263158,0.614343845,-0.009080687,0.590909091,0.014354067
word,not,8533,"{'wrong': 2034.0, 'right': 2431.0}",475,"{'wrong': 117.0, 'right': 124.0}",0.001976415,0.000210912,0.000449656,1.98E-03,"defaultdict(<class 'int'>, {'wrong': 351, 'right': 148})",0.031891328,0.651195784,0.65394402,0.650957939,0.002986082,0.654126214,-0.000182193,"defaultdict(<class 'int'>, {'wrong': 389, 'right': 110})",0.056922992,0.607721929,0.594147583,0.608896719,-0.014749136,0.595873786,-0.001726204,"defaultdict(<class 'int'>, {'wrong': 391, 'right': 108})",0.058508963,0.645014187,0.634860051,0.645892975,-0.011032924,0.633495146,0.001364905,"defaultdict(<class 'int'>, {'wrong': 378, 'right': 121})",0.048717112,0.614308877,0.599236641,0.615613301,-0.01637666,0.599514563,-0.000277922
word,school,5022,"{'wrong': 1308.6666666666667, 'right': 1096.0}",291,"{'right': 61.0, 'wrong': 76.66666666666667}",0.001955371,0.003237693,8.12E-05,1.96E-03,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 249})",0.041684251,0.651195784,0.666666667,0.650466893,0.016199774,0.657563025,0.009103641,"defaultdict(<class 'int'>, {'wrong': 227, 'right': 80})",0.020915495,0.607721929,0.599099099,0.608128183,-0.009029084,0.602941176,-0.003842077,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 234})",0.026559931,0.645014187,0.657657658,0.644418506,0.013239152,0.655462185,0.002195473,"defaultdict(<class 'int'>, {'wrong': 233, 'right': 74})",0.02570279,0.614308877,0.619369369,0.614070458,0.005298911,0.617647059,0.001722311
word,telephone,280,"{'wrong': 73.0, 'right': 61.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.002004901,0.0484,0.036673277,1.93E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.050008303,0.651195784,0.636363636,0.651228925,-0.014865289,0.761904762,-0.125541126,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.034995033,0.607721929,0.590909091,0.607759496,-0.016850405,0.547619048,0.043290043,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.050008303,0.645014187,0.545454545,0.645236644,-0.099782099,0.523809524,0.021645022,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.034995033,0.614308877,0.590909091,0.614361162,-0.023452071,0.547619048,0.043290043
word,dance,243,"{'wrong': 63.333333333333336, 'right': 53.0}",25,"{'wrong': 5.0, 'right': 10.0}",0.00197248,0.027777778,0.022799833,1.93E-03,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.024783471,0.651195784,0.642857143,0.651231427,-0.008374284,0.685714286,-0.042857143,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 6})",0.065161511,0.607721929,0.523809524,0.608080602,-0.084271079,0.528571429,-0.004761905,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.045741519,0.645014187,0.666666667,0.644921636,0.02174503,0.7,-0.033333333,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.045741519,0.614308877,0.571428571,0.614492164,-0.043063592,0.571428571,0
word,best,1436,"{'wrong': 374.0, 'right': 314.0}",69,"{'wrong': 18.0, 'right': 15.0}",0.001901366,0.002066116,1.72E-06,1.90E-03,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 61})",0.056282079,0.651195784,0.6484375,0.651232033,-0.002794533,0.649253731,-0.000816231,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 11})",0.056282079,0.607721929,0.5625,0.608316222,-0.045816222,0.559701493,0.002798507,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 16})",0.031053028,0.645014187,0.59375,0.645687885,-0.051937885,0.589552239,0.004197761,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 12})",0.050369767,0.614308877,0.609375,0.614373717,-0.004998717,0.604477612,0.004897388
word,before,2192,"{'right': 623.0, 'wrong': 523.0}",117,"{'wrong': 30.0, 'right': 27.0}",0.001903578,0.000692521,0.002448944,1.90E-03,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 33})",0.037856286,0.651195784,0.638392857,0.651493156,-0.013100299,0.639130435,-0.000737578,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 24})",0.065045797,0.607721929,0.602678571,0.607839071,-0.005160499,0.604347826,-0.001669255,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 33})",0.037856286,0.645014187,0.638392857,0.64516798,-0.006775123,0.643478261,-0.005085404,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 27})",0.054887565,0.614308877,0.625,0.614060556,0.010939444,0.626086957,-0.001086957
word,lead,503,"{'wrong': 120.0, 'right': 143.0}",33,"{'wrong': 6.666666666666667, 'right': 13.0}",0.001911984,0.025926458,0.007199864,1.90E-03,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.054378705,0.651195784,0.709677419,0.650826025,0.058851394,0.673469388,0.036208032,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 43})",0.07009349,0.607721929,0.564516129,0.607995105,-0.043478976,0.571428571,-0.006912442,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 45})",0.088950984,0.645014187,0.580645161,0.645421171,-0.064776009,0.612244898,-0.031599737,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 40})",0.047514597,0.614308877,0.548387097,0.614725678,-0.066338581,0.56122449,-0.012837393
word,pay,1439,"{'wrong': 343.3333333333333, 'right': 409.0}",86,"{'wrong': 22.666666666666668, 'right': 18.0}",0.001904624,0.003292126,0.005112111,1.89E-03,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 27})",0.031658585,0.651195784,0.6125,0.651833539,-0.039333539,0.611764706,0.000735294,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 20})",0.056914222,0.607721929,0.60625,0.607746189,-0.001496189,0.6,0.00625,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 19})",0.061339664,0.645014187,0.66875,0.644622991,0.024127009,0.658823529,0.009926471,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 19})",0.061339664,0.614308877,0.5875,0.614750721,-0.027250721,0.582352941,0.005147059
word,play,1846,"{'right': 404.0, 'wrong': 480.6666666666667}",108,"{'wrong': 28.0, 'right': 24.0}",0.00187756,0.00147929,1.19E-05,1.88E-03,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 89})",0.036330194,0.651195784,0.650537634,0.651208428,-0.000670794,0.654639175,-0.004101541,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 82})",0.019457639,0.607721929,0.591397849,0.60803553,-0.01663768,0.592783505,-0.001385656,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 27})",0.025894934,0.645014187,0.64516129,0.645011361,0.000149929,0.639175258,0.005986033,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 81})",0.017551368,0.614308877,0.580645161,0.614955588,-0.034310426,0.582474227,-0.001829066
word,men,1095,"{'wrong': 285.0, 'right': 240.0}",88,"{'wrong': 24.333333333333332, 'right': 15.0}",0.001836735,0.014076415,0.002951958,1.83E-03,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 19})",0.040320309,0.651195784,0.669642857,0.65098401,0.018658847,0.643939394,0.025703463,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 68})",0.012141668,0.607721929,0.589285714,0.607933579,-0.018647865,0.628787879,-0.039502165,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 70})",0.015842221,0.645014187,0.625,0.645243952,-0.020243952,0.659090909,-0.034090909,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 67})",0.010495729,0.614308877,0.607142857,0.614391144,-0.007248287,0.643939394,-0.036796537
word,result,533,"{'wrong': 127.33333333333333, 'right': 151.0}",34,"{'wrong': 8.0, 'right': 10.0}",0.001807523,0.00308642,8.59E-05,1.81E-03,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.026171112,0.651195784,0.661290323,0.65113196,0.010158363,0.684210526,-0.022920204,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 35})",0.091010134,0.607721929,0.629032258,0.607587192,0.021445067,0.618421053,0.010611205,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 31})",0.04762958,0.645014187,0.661290323,0.644911279,0.016379044,0.644736842,0.01655348,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 34})",0.078164458,0.614308877,0.612903226,0.614317765,-0.001414539,0.605263158,0.007640068
word,style,374,"{'wrong': 89.33333333333333, 'right': 106.0}",15,"{'right': 6.0, 'wrong': 3.0}",0.001820056,0.027777778,0.00806663,1.81E-03,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.010245309,0.651195784,0.7,0.651046961,0.048953039,0.68,0.02,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.025500412,0.607721929,0.5,0.608050417,-0.108050417,0.5,0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.016941923,0.645014187,0.566666667,0.6452531,-0.078586434,0.54,0.026666667,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.025500412,0.614308877,0.5,0.614657451,-0.114657451,0.5,0
word,difficulty,526,"{'wrong': 125.66666666666667, 'right': 149.0}",29,"{'right': 10.0, 'wrong': 6.333333333333333}",0.001804187,0.012598917,0.002495842,1.80E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.047617724,0.651195784,0.666666667,0.651110658,0.015556008,0.653846154,0.012820513,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 36})",0.105570533,0.607721929,0.648148148,0.607499491,0.040648658,0.679487179,-0.031339031,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 30})",0.039590592,0.645014187,0.648148148,0.644996943,0.003151205,0.653846154,-0.005698006,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 33})",0.066763484,0.614308877,0.592592593,0.614428368,-0.021835775,0.602564103,-0.00997151
word,field,351,"{'wrong': 91.33333333333333, 'right': 77.0}",16,"{'wrong': 3.3333333333333335, 'right': 6.0}",0.001812567,0.020408163,0.017473283,1.78E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.097830914,0.651195784,0.59375,0.651382676,-0.057632676,0.6,-0.00625,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.017031609,0.607721929,0.625,0.607665718,0.017334282,0.58,0.045,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.0099753,0.645014187,0.59375,0.645180968,-0.051430968,0.56,0.03375,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 15})",0.010232755,0.614308877,0.65625,0.614172428,0.042077572,0.64,0.01625
word,give,2346,"{'right': 664.0, 'wrong': 560.6666666666666}",147,"{'wrong': 35.333333333333336, 'right': 41.0}",0.001779857,0.001377739,1.29E-05,1.78E-03,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 69})",0.008040349,0.651195784,0.6640625,0.6508531,0.0132094,0.673611111,-0.009548611,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 53})",0.025567043,0.607721929,0.59375,0.608094049,-0.014344049,0.590277778,0.003472222,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 48})",0.033367698,0.645014187,0.6171875,0.645755306,-0.028567806,0.614583333,0.002604167,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 52})",0.02703088,0.614308877,0.5859375,0.615064503,-0.029127003,0.590277778,-0.004340278
word,travel,1103,"{'wrong': 287.0, 'right': 242.0}",42,"{'right': 16.0, 'wrong': 8.666666666666666}",0.001809063,0.022096421,0.018604386,1.78E-03,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 18})",0.019438097,0.651195784,0.75,0.650469579,0.099530421,0.75,0,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 18})",0.019438097,0.607721929,0.611111111,0.607697019,0.003414092,0.586206897,0.024904215,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 48})",0.016319541,0.645014187,0.625,0.64516129,-0.02016129,0.594827586,0.030172414,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 17})",0.022882928,0.614308877,0.652777778,0.614026133,0.038751645,0.629310345,0.023467433
word,body,926,"{'right': 262.0, 'wrong': 221.33333333333334}",36,"{'wrong': 8.333333333333334, 'right': 11.0}",0.001769798,0.004756243,0.000366274,1.77E-03,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 6})",0.096559031,0.651195784,0.596774194,0.651539874,-0.05476568,0.602564103,-0.005789909,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 26})",0.008889348,0.607721929,0.532258065,0.608199062,-0.075940997,0.525641026,0.006617039,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 16})",0.016152241,0.645014187,0.548387097,0.645625127,-0.097238031,0.538461538,0.009925558,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 25})",0.006094189,0.614308877,0.564516129,0.6146237,-0.050107571,0.551282051,0.013234078
word,week,678,"{'wrong': 176.33333333333334, 'right': 149.0}",30,"{'right': 7.0, 'wrong': 7.666666666666667}",0.001764689,0.000516529,0.000186671,1.76E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.030400626,0.651195784,0.62,0.651354655,-0.031354655,0.615384615,0.004615385,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.015104243,0.607721929,0.6,0.607761255,-0.007761255,0.596153846,0.003846154,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 23})",0.021957049,0.645014187,0.64,0.645039723,-0.005039723,0.653846154,-0.013846154,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.030400626,0.614308877,0.6,0.614381748,-0.014381748,0.596153846,0.003846154
word,plan,509,"{'wrong': 121.66666666666667, 'right': 144.0}",29,"{'wrong': 7.333333333333333, 'right': 7.0}",0.001766741,0.000135208,0.001441754,1.76E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.06448839,0.651195784,0.689655172,0.6509684,0.038686773,0.683333333,0.006321839,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 8})",0.03997358,0.607721929,0.689655172,0.607237513,0.08241766,0.683333333,0.006321839,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.05125921,0.645014187,0.637931034,0.645056065,-0.007125031,0.633333333,0.004597701,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.06448839,0.614308877,0.689655172,0.613863405,0.075791768,0.683333333,0.006321839
word,gain,311,"{'wrong': 74.33333333333333, 'right': 88.0}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.001771943,0.024414063,0.006800548,1.76E-03,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 25})",0.095649452,0.651195784,0.666666667,0.651139138,0.015527529,0.672413793,-0.005747126,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.117844159,0.607721929,0.638888889,0.607607811,0.031281078,0.655172414,-0.016283525,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 1})",0.180815198,0.645014187,0.611111111,0.645138324,-0.034027213,0.586206897,0.024904215,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.145200339,0.614308877,0.583333333,0.614422295,-0.031088961,0.568965517,0.014367816
word,space,877,"{'wrong': 209.66666666666666, 'right': 248.0}",42,"{'right': 10.0, 'wrong': 10.666666666666666}",0.001753859,0.000260146,0.001684536,1.75E-03,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 16})",0.014594413,0.651195784,0.606060606,0.651499694,-0.045439088,0.602941176,0.00311943,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 29})",0.02401765,0.607721929,0.575757576,0.607937156,-0.03217958,0.588235294,-0.012477718,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 29})",0.02401765,0.645014187,0.590909091,0.645378494,-0.054469403,0.602941176,-0.012032086,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 29})",0.02401765,0.614308877,0.560606061,0.614670475,-0.054064415,0.573529412,-0.012923351
word,u,3017,"{'wrong': 721.3333333333334, 'right': 853.0}",180,"{'wrong': 44.333333333333336, 'right': 47.0}",0.001748632,0.000213117,0.000371642,1.75E-03,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 146})",0.048937671,0.651195784,0.635135135,0.651565416,-0.016430281,0.631355932,0.003779203,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 44})",0.05273203,0.607721929,0.648648649,0.606780012,0.041868636,0.652542373,-0.003893724,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 144})",0.045327228,0.645014187,0.630630631,0.645345221,-0.01471459,0.631355932,-0.000725302,"defaultdict(<class 'int'>, {'wrong': 152, 'right': 40})",0.060908581,0.614308877,0.617117117,0.614244246,0.002872871,0.618644068,-0.001526951
word,developed,343,"{'wrong': 82.0, 'right': 97.0}",26,"{'right': 10.0, 'wrong': 5.333333333333333}",0.001755563,0.0231569,0.006333692,1.74E-03,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.032318388,0.651195784,0.604166667,0.651425662,-0.047258995,0.581081081,0.023085586,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 19})",0.00308319,0.607721929,0.5625,0.607942974,-0.045442974,0.554054054,0.008445946,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.032318388,0.645014187,0.604166667,0.645213849,-0.041047183,0.608108108,-0.003941441,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 14})",0.020512903,0.614308877,0.5625,0.614562118,-0.052062118,0.594594595,-0.032094595
word,how,6599,"{'wrong': 1715.6666666666667, 'right': 1452.0}",424,"{'wrong': 114.33333333333333, 'right': 81.0}",0.001732094,0.007280225,0.000971076,1.73E-03,"defaultdict(<class 'int'>, {'wrong': 401, 'right': 57})",0.070723531,0.651195784,0.678807947,0.649395509,0.029412438,0.666666667,0.01214128,"defaultdict(<class 'int'>, {'wrong': 345, 'right': 113})",0.024819194,0.607721929,0.612582781,0.607405009,0.005177773,0.610119048,0.002463734,"defaultdict(<class 'int'>, {'wrong': 340, 'right': 118})",0.022138165,0.645014187,0.665562914,0.643674439,0.021888475,0.665178571,0.000384342,"defaultdict(<class 'int'>, {'wrong': 341, 'right': 117})",0.022659562,0.614308877,0.620860927,0.613881693,0.006979235,0.616071429,0.004789499
word,flying,223,"{'wrong': 53.333333333333336, 'right': 63.0}",17,"{'wrong': 3.6666666666666665, 'right': 6.0}",0.001726176,0.014565993,0.00322025,1.72E-03,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.027605185,0.651195784,0.653846154,0.651188783,0.002657371,0.684210526,-0.030364372,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.076969161,0.607721929,0.576923077,0.607803292,-0.030880215,0.605263158,-0.028340081,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.061411209,0.645014187,0.653846154,0.644990856,0.008855298,0.684210526,-0.030364372,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.037036899,0.614308877,0.653846154,0.61420443,0.039641724,0.657894737,-0.004048583
word,an,6780,"{'right': 1915.0, 'wrong': 1621.6666666666667}",385,"{'wrong': 94.0, 'right': 103.0}",0.001719787,0.000521786,0.000174226,1.72E-03,"defaultdict(<class 'int'>, {'right': 104, 'wrong': 309})",0.044614544,0.651195784,0.651651652,0.651162791,0.000488861,0.653203343,-0.001551691,"defaultdict(<class 'int'>, {'wrong': 291, 'right': 122})",0.031472085,0.607721929,0.605105105,0.607911324,-0.002806219,0.605849582,-0.000744477,"defaultdict(<class 'int'>, {'wrong': 292, 'right': 121})",0.032130001,0.645014187,0.638138138,0.645511845,-0.007373707,0.639275766,-0.001137628,"defaultdict(<class 'int'>, {'wrong': 291, 'right': 122})",0.031472085,0.614308877,0.60960961,0.614648989,-0.00503938,0.610027855,-0.000418246
word,internet,1169,"{'wrong': 279.6666666666667, 'right': 330.0}",76,"{'wrong': 17.666666666666668, 'right': 23.0}",0.001703988,0.004299919,0.000298548,1.70E-03,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 76})",0.054324924,0.651195784,0.647727273,0.651226994,-0.003499721,0.651785714,-0.004058442,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 69})",0.031284976,0.607721929,0.625,0.607566462,0.017433538,0.633928571,-0.008928571,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 26})",0.040189483,0.645014187,0.647727273,0.644989775,0.002737498,0.651785714,-0.004058442,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 67})",0.026072226,0.614308877,0.602272727,0.614417178,-0.012144451,0.598214286,0.004058442
word,festival,464,"{'wrong': 111.0, 'right': 131.0}",32,"{'wrong': 7.0, 'right': 11.0}",0.001707534,0.012345679,0.002495444,1.70E-03,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 40})",0.046791687,0.651195784,0.595238095,0.651434968,-0.056196873,0.59375,0.001488095,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 43})",0.069226105,0.607721929,0.619047619,0.607673519,0.0113741,0.625,-0.005952381,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.046791687,0.645014187,0.619047619,0.645125178,-0.026077559,0.609375,0.009672619,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 41})",0.053608093,0.614308877,0.642857143,0.614186851,0.028670292,0.671875,-0.029017857
word,believe,496,"{'wrong': 118.66666666666667, 'right': 140.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.0017005,0.000625,0.000132409,1.70E-03,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.027533122,0.651195784,0.62,0.651354655,-0.031354655,0.625,-0.005,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.095293122,0.607721929,0.6,0.607761255,-0.007761255,0.607142857,-0.007142857,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.076852108,0.645014187,0.58,0.645345284,-0.065345284,0.589285714,-0.009285714,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.076852108,0.614308877,0.6,0.614381748,-0.014381748,0.607142857,-0.007142857
word,david,202,"{'right': 57.0, 'wrong': 48.333333333333336}",34,"{'wrong': 8.0, 'right': 10.0}",0.001692437,0.00308642,0.0001049,1.69E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 16})",0.020579338,0.651195784,0.625,0.651281009,-0.026281009,0.619047619,0.005952381,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 36})",0.050721494,0.607721929,0.53125,0.60797072,-0.07672072,0.547619048,-0.016369048,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 36})",0.050721494,0.645014187,0.6875,0.644875966,0.042624034,0.69047619,-0.00297619,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 34})",0.036709806,0.614308877,0.625,0.614274095,0.010725905,0.619047619,0.005952381
word,morning,494,"{'right': 109.0, 'wrong': 128.33333333333334}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",0.00165896,0.000104123,0.000467212,1.66E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 10})",0.014610745,0.651195784,0.64516129,0.651233938,-0.006072648,0.640625,0.00453629,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 14})",0.001147914,0.607721929,0.64516129,0.607485213,0.037676077,0.640625,0.00453629,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.020679632,0.645014187,0.693548387,0.644707322,0.048841065,0.703125,-0.009576613,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 18})",6.44E-05,0.614308877,0.612903226,0.614317765,-0.001414539,0.625,-0.012096774
word,husband,580,"{'wrong': 150.66666666666666, 'right': 128.0}",32,"{'wrong': 8.0, 'right': 8.0}",0.001654037,0,0.000828619,1.65E-03,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.055703866,0.651195784,0.711538462,0.650876121,0.060662341,0.711538462,0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.043210387,0.607721929,0.634615385,0.607579462,0.027035923,0.634615385,0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 2})",0.112198325,0.645014187,0.634615385,0.645069275,-0.01045389,0.634615385,0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.043210387,0.614308877,0.615384615,0.614303178,0.001081437,0.615384615,0
word,hungry,268,"{'wrong': 69.66666666666667, 'right': 59.0}",14,"{'wrong': 2.3333333333333335, 'right': 7.0}",0.001718167,0.0625,0.045219326,1.64E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.061547322,0.651195784,0.730769231,0.650985572,0.079783659,0.666666667,0.064102564,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",1.66E-05,0.607721929,0.538461538,0.607904897,-0.069443359,0.518518519,0.01994302,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.024031685,0.645014187,0.576923077,0.645194066,-0.068270989,0.537037037,0.03988604,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.046315881,0.614308877,0.538461538,0.614509246,-0.076047708,0.518518519,0.01994302
word,trip,515,"{'right': 145.0, 'wrong': 123.33333333333333}",26,"{'wrong': 5.333333333333333, 'right': 10.0}",0.001629953,0.0231569,0.006506698,1.62E-03,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 21})",0.001383424,0.651195784,0.608695652,0.651394828,-0.042699176,0.578947368,0.029748284,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.025687987,0.607721929,0.652173913,0.607513745,0.044660168,0.631578947,0.020594966,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 6})",0.090140197,0.645014187,0.673913043,0.644878843,0.0290342,0.671052632,0.002860412,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.046984484,0.614308877,0.739130435,0.613724292,0.125406142,0.776315789,-0.037185355
word,bear,330,"{'wrong': 85.66666666666667, 'right': 73.0}",19,"{'wrong': 4.333333333333333, 'right': 6.0}",0.001593284,0.006503642,0.007297456,1.58E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.029488803,0.651195784,0.75,0.650954896,0.099045104,0.735294118,0.014705882,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.01982618,0.607721929,0.541666667,0.607882974,-0.066216308,0.529411765,0.012254902,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 3})",0.076318359,0.645014187,0.708333333,0.644859813,0.06347352,0.794117647,-0.085784314,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 3})",0.076318359,0.614308877,0.583333333,0.614384397,-0.031051063,0.558823529,0.024509804
word,housework,235,"{'wrong': 61.0, 'right': 52.0}",27,"{'wrong': 6.333333333333333, 'right': 8.0}",0.001585872,0.003380206,0.00480766,1.58E-03,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 29})",0.049607012,0.651195784,0.8125,0.650671004,0.161828996,0.85,-0.0375,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 23})",0.007179735,0.607721929,0.59375,0.607767385,-0.014017385,0.6,-0.00625,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 24})",0.011264015,0.645014187,0.625,0.645079301,-0.020079301,0.65,-0.025,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 8})",0.030136077,0.614308877,0.5625,0.61447743,-0.05197743,0.55,0.0125
word,be,11402,"{'wrong': 2732.6666666666665, 'right': 3204.0}",677,"{'wrong': 161.0, 'right': 194.0}",0.001575836,0.002160286,2.32E-05,1.58E-03,"defaultdict(<class 'int'>, {'wrong': 621, 'right': 172})",0.056751562,0.651195784,0.650190114,0.651315789,-0.001125675,0.650485437,-0.000295323,"defaultdict(<class 'int'>, {'wrong': 605, 'right': 188})",0.04918231,0.607721929,0.628326996,0.605263158,0.023063838,0.626213592,0.002113404,"defaultdict(<class 'int'>, {'wrong': 614, 'right': 179})",0.053350037,0.645014187,0.651140684,0.644283122,0.006857563,0.65210356,-0.000962875,"defaultdict(<class 'int'>, {'wrong': 601, 'right': 192})",0.04740145,0.614308877,0.629277567,0.612522686,0.016754881,0.631877023,-0.002599456
word,able,459,"{'wrong': 110.0, 'right': 129.0}",29,"{'right': 10.0, 'wrong': 6.333333333333333}",0.001579979,0.012598917,0.002692622,1.58E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.046797501,0.651195784,0.625,0.651345291,-0.026345291,0.6,0.025,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.055746108,0.607721929,0.553571429,0.608030982,-0.054459554,0.55,0.003571429,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.046797501,0.645014187,0.625,0.645128414,-0.020128414,0.6,0.025,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.046797501,0.614308877,0.589285714,0.614451692,-0.025165978,0.575,0.014285714
word,smile,217,"{'right': 61.0, 'wrong': 52.0}",16,"{'wrong': 2.6666666666666665, 'right': 8.0}",0.001585872,0.0625,0.024386226,1.55E-03,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.02183769,0.651195784,0.766666667,0.650843667,0.115822999,0.8,-0.033333333,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.087074143,0.607721929,0.533333333,0.60794877,-0.074615437,0.516666667,0.016666667,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.071833181,0.645014187,0.633333333,0.645049807,-0.011716474,0.65,-0.016666667,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.087074143,0.614308877,0.566666667,0.614454157,-0.047787491,0.583333333,-0.016666667
word,present,741,"{'wrong': 177.66666666666666, 'right': 208.0}",49,"{'wrong': 12.0, 'right': 13.0}",0.001546522,0.0004,0.000187416,1.55E-03,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 19})",0.016619457,0.651195784,0.675,0.651001226,0.023998774,0.670454545,0.004545455,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.060389543,0.607721929,0.5875,0.607887209,-0.020387209,0.590909091,-0.003409091,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 10})",0.068509845,0.645014187,0.6,0.645382101,-0.045382101,0.613636364,-0.013636364,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.046195551,0.614308877,0.65,0.614017164,0.035982836,0.659090909,-0.009090909
word,team,519,"{'wrong': 134.66666666666666, 'right': 115.0}",38,"{'wrong': 8.666666666666666, 'right': 12.0}",0.001551245,0.006503642,0.007233584,1.54E-03,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.044994981,0.651195784,0.636363636,0.651295654,-0.014932018,0.639534884,-0.003171247,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 7})",0.062248852,0.607721929,0.575757576,0.607937156,-0.03217958,0.581395349,-0.005637773,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.031426911,0.645014187,0.636363636,0.645072434,-0.008708798,0.639534884,-0.003171247,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.025785212,0.614308877,0.560606061,0.614670475,-0.054064415,0.558139535,0.002466526
word,become,1457,"{'wrong': 378.0, 'right': 323.0}",76,"{'wrong': 20.0, 'right': 16.0}",0.001538967,0.00308642,0.000134482,1.54E-03,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.035120192,0.651195784,0.64084507,0.651346905,-0.010501835,0.633333333,0.007511737,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.035120192,0.607721929,0.64084507,0.60723833,0.03360674,0.633333333,0.007511737,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 19})",0.027786059,0.645014187,0.61971831,0.645383508,-0.025665198,0.613333333,0.006384977,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 23})",0.016137812,0.614308877,0.61971831,0.614229899,0.005488411,0.613333333,0.006384977
word,nice,360,"{'right': 101.0, 'wrong': 86.33333333333333}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",0.001532402,0.014565993,0.003416157,1.53E-03,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.02471983,0.651195784,0.735294118,0.650905023,0.084389094,0.72,0.015294118,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.063487178,0.607721929,0.647058824,0.607585926,0.039472897,0.68,-0.032941176,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.047977098,0.645014187,0.735294118,0.644702054,0.090592064,0.76,-0.024705882,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.047977098,0.614308877,0.676470588,0.61409396,0.062376629,0.74,-0.063529412
word,friendly,499,"{'wrong': 119.66666666666667, 'right': 140.0}",33,"{'wrong': 7.0, 'right': 12.0}",0.001532939,0.017313019,0.004406802,1.53E-03,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 7})",0.091602567,0.651195784,0.621212121,0.651397674,-0.030185553,0.581632653,0.039579468,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.070728703,0.607721929,0.575757576,0.607937156,-0.03217958,0.581632653,-0.005875077,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 7})",0.091602567,0.645014187,0.636363636,0.645072434,-0.008708798,0.642857143,-0.006493506,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.046276235,0.614308877,0.621212121,0.614262395,0.006949726,0.581632653,0.039579468
word,living,1145,"{'wrong': 274.6666666666667, 'right': 321.0}",60,"{'wrong': 15.333333333333334, 'right': 14.0}",0.001512587,0.000516529,0.001900169,1.51E-03,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 17})",0.03682335,0.651195784,0.633928571,0.651394014,-0.017465443,0.629310345,0.004618227,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 43})",0.027964252,0.607721929,0.651785714,0.607216072,0.044569642,0.663793103,-0.012007389,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 40})",0.017235129,0.645014187,0.669642857,0.644731447,0.02491141,0.681034483,-0.011391626,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 44})",0.032212009,0.614308877,0.723214286,0.613058631,0.110155655,0.732758621,-0.009544335
word,cooking,264,"{'wrong': 63.333333333333336, 'right': 74.0}",21,"{'right': 7.0, 'wrong': 4.666666666666667}",0.001508153,0.01,0.001908656,1.51E-03,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 28})",0.086680468,0.651195784,0.638888889,0.651240846,-0.012351957,0.653846154,-0.014957265,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.028822301,0.607721929,0.611111111,0.60770952,0.003401591,0.634615385,-0.023504274,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.047035849,0.645014187,0.666666667,0.644934906,0.02173176,0.692307692,-0.025641026,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.071472285,0.614308877,0.555555556,0.614524003,-0.058968448,0.557692308,-0.002136752
word,get,4753,"{'wrong': 1140.3333333333333, 'right': 1332.0}",264,"{'wrong': 60.0, 'right': 84.0}",0.001502516,0.006944444,0.001008679,1.50E-03,"defaultdict(<class 'int'>, {'wrong': 228, 'right': 109})",0.023835097,0.651195784,0.635983264,0.651970181,-0.015986917,0.629139073,0.006844191,"defaultdict(<class 'int'>, {'wrong': 248, 'right': 89})",0.03986877,0.607721929,0.589958159,0.608626198,-0.018668039,0.581125828,0.008832331,"defaultdict(<class 'int'>, {'wrong': 252, 'right': 85})",0.043689211,0.645014187,0.623430962,0.646112886,-0.022681924,0.61589404,0.007536923,"defaultdict(<class 'int'>, {'wrong': 247, 'right': 90})",0.038947781,0.614308877,0.612970711,0.614376997,-0.001406286,0.602649007,0.010321705
word,insect,157,"{'wrong': 37.666666666666664, 'right': 44.0}",19,"{'right': 8.0, 'wrong': 3.6666666666666665}",0.00150354,0.034489796,0.011421318,1.49E-03,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.071450602,0.651195784,0.681818182,0.651127361,0.03069082,0.6,0.081818182,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.086656813,0.607721929,0.545454545,0.60786106,-0.062406515,0.52,0.025454545,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 2})",0.151217601,0.645014187,0.5,0.645338208,-0.145338208,0.5,0,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.104439156,0.614308877,0.636363636,0.614259598,0.022104039,0.58,0.056363636
word,zoo,261,"{'wrong': 67.66666666666667, 'right': 58.0}",31,"{'wrong': 7.666666666666667, 'right': 8.0}",0.00147929,0.000113173,0.001206818,1.48E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.033377601,0.651195784,0.675,0.651098901,0.023901099,0.666666667,0.008333333,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.017535697,0.607721929,0.65,0.607549858,0.042450142,0.666666667,-0.016666667,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.017535697,0.645014187,0.675,0.644892145,0.030107855,0.666666667,0.008333333,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.043847493,0.614308877,0.65,0.614163614,0.035836386,0.642857143,0.007142857
word,off,841,"{'right': 187.0, 'wrong': 218.0}",49,"{'right': 15.0, 'wrong': 11.333333333333334}",0.001464716,0.00484698,0.005837465,1.46E-03,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 16})",0.020730105,0.651195784,0.638297872,0.651319828,-0.013021956,0.637931034,0.000366838,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 11})",0.045449754,0.607721929,0.595744681,0.607837119,-0.012092438,0.594827586,0.000917095,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 11})",0.045449754,0.645014187,0.585106383,0.645590342,-0.060483959,0.577586207,0.007520176,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 11})",0.045449754,0.614308877,0.606382979,0.614385103,-0.008002125,0.586206897,0.020176082
word,6,383,"{'wrong': 99.33333333333333, 'right': 85.0}",19,"{'wrong': 3.3333333333333335, 'right': 9.0}",0.001511564,0.052775749,0.037998713,1.46E-03,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.02633175,0.651195784,0.578947368,0.651475076,-0.072527708,0.540540541,0.038406828,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 4})",0.080927769,0.607721929,0.578947368,0.607833164,-0.028885795,0.621621622,-0.042674253,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.019800828,0.645014187,0.657894737,0.644964395,0.012930342,0.635135135,0.022759602,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 26})",0.014336736,0.614308877,0.526315789,0.614649034,-0.088333244,0.554054054,-0.027738265
word,grow,522,"{'wrong': 125.33333333333333, 'right': 146.0}",29,"{'wrong': 7.0, 'right': 8.0}",0.001450356,0.001111111,1.13E-05,1.45E-03,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.086381673,0.651195784,0.653846154,0.651181744,0.00266441,0.672413793,-0.018567639,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.037044451,0.607721929,0.634615385,0.607579462,0.027035923,0.620689655,0.013925729,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.071198431,0.645014187,0.673076923,0.644865526,0.028211397,0.672413793,0.00066313,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.058116887,0.614308877,0.653846154,0.61409943,0.039746724,0.637931034,0.015915119
word,better,2661,"{'wrong': 639.0, 'right': 744.0}",161,"{'wrong': 40.666666666666664, 'right': 39.0}",0.001441034,0.000109417,0.001173654,1.44E-03,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 46})",0.034244634,0.651195784,0.623287671,0.652046784,-0.028759112,0.621621622,0.00166605,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 40})",0.045750669,0.607721929,0.595890411,0.608082707,-0.012192296,0.594594595,0.001295816,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 45})",0.036020043,0.645014187,0.626712329,0.645572264,-0.018859935,0.628378378,-0.00166605,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 121})",0.04168238,0.614308877,0.640410959,0.613512949,0.02689801,0.64527027,-0.004859311
word,member,476,"{'wrong': 123.33333333333333, 'right': 106.0}",27,"{'wrong': 6.666666666666667, 'right': 7.0}",0.001428137,0.000148721,0.001250633,1.43E-03,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.005718063,0.651195784,0.681818182,0.651058632,0.03075955,0.695652174,-0.013833992,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 2})",0.106265738,0.607721929,0.568181818,0.607899023,-0.039717205,0.565217391,0.002964427,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.047409089,0.645014187,0.590909091,0.645256515,-0.054347424,0.586956522,0.003952569,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.081921668,0.614308877,0.613636364,0.614311889,-0.000675526,0.608695652,0.004940711
word,increase,501,"{'right': 140.0, 'wrong': 120.33333333333333}",25,"{'wrong': 5.666666666666667, 'right': 8.0}",0.001426731,0.007287329,0.00115049,1.43E-03,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 25})",0.046717363,0.651195784,0.608695652,0.651394828,-0.042699176,0.612903226,-0.004207574,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 28})",0.086257976,0.607721929,0.652173913,0.607513745,0.044660168,0.64516129,0.007012623,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 26})",0.058013684,0.645014187,0.652173913,0.644980656,0.007193257,0.64516129,0.007012623,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 27})",0.071085075,0.614308877,0.608695652,0.614335166,-0.005639514,0.580645161,0.028050491
word,question,552,"{'wrong': 143.0, 'right': 123.0}",47,"{'wrong': 11.666666666666666, 'right': 12.0}",0.001413308,4.96E-05,0.000997461,1.41E-03,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.026189026,0.651195784,0.6375,0.651307724,-0.013807724,0.642857143,-0.005357143,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.021178619,0.607721929,0.6125,0.607682877,0.004817123,0.607142857,0.005357143,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 16})",0.009698765,0.645014187,0.675,0.644769105,0.030230895,0.666666667,0.008333333,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.012972724,0.614308877,0.6375,0.61411933,0.02338067,0.630952381,0.006547619
word,earth,838,"{'wrong': 201.33333333333334, 'right': 234.0}",45,"{'wrong': 11.0, 'right': 12.0}",0.001407686,0.00047259,0.000124948,1.41E-03,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 16})",0.022865487,0.651195784,0.606060606,0.651499694,-0.045439088,0.594594595,0.011466011,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 37})",0.045790915,0.607721929,0.606060606,0.607733116,-0.00167251,0.608108108,-0.002047502,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 36})",0.039148651,0.645014187,0.606060606,0.645276474,-0.039215868,0.608108108,-0.002047502,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 37})",0.045790915,0.614308877,0.636363636,0.614160375,0.022203261,0.635135135,0.001228501
word,while,831,"{'wrong': 199.66666666666666, 'right': 232.0}",56,"{'wrong': 12.666666666666666, 'right': 18.0}",0.001402633,0.007561437,0.001245175,1.40E-03,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 47})",0.016718379,0.651195784,0.627659574,0.65142214,-0.023762566,0.611111111,0.016548463,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 55})",0.045199908,0.607721929,0.585106383,0.607939431,-0.022833048,0.587301587,-0.002195204,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 54})",0.040706612,0.645014187,0.595744681,0.645488029,-0.049743349,0.595238095,0.000506586,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 54})",0.040706612,0.614308877,0.617021277,0.614282791,0.002738486,0.619047619,-0.002026342
word,road,627,"{'wrong': 150.66666666666666, 'right': 175.0}",32,"{'wrong': 8.0, 'right': 8.0}",0.001395715,0,0.000698996,1.39E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.04402146,0.651195784,0.615384615,0.651385493,-0.036000878,0.615384615,0,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 27})",0.083570098,0.607721929,0.615384615,0.607681337,0.007703279,0.615384615,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.068337963,0.645014187,0.615384615,0.645171149,-0.029786534,0.615384615,0,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 27})",0.083570098,0.614308877,0.615384615,0.614303178,0.001081437,0.615384615,0
word,area,602,"{'wrong': 144.66666666666666, 'right': 168.0}",29,"{'right': 7.0, 'wrong': 7.333333333333333}",0.001392292,0.000135208,0.001198898,1.39E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 4})",0.096367427,0.651195784,0.636363636,0.651262215,-0.014898579,0.630434783,0.005928854,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.049793752,0.607721929,0.659090909,0.607491857,0.051599052,0.652173913,0.006916996,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 5})",0.078209254,0.645014187,0.659090909,0.64495114,0.014139769,0.652173913,0.006916996,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.029242565,0.614308877,0.704545455,0.613904723,0.090640731,0.717391304,-0.01284585
word,reader,1093,"{'wrong': 262.6666666666667, 'right': 305.0}",55,"{'wrong': 14.333333333333334, 'right': 12.0}",0.001390331,0.001962826,0.003332408,1.39E-03,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 16})",0.035904278,0.651195784,0.615384615,0.651481103,-0.036096488,0.607142857,0.008241758,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 8})",0.093659949,0.607721929,0.615384615,0.607660878,0.007723737,0.607142857,0.008241758,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 8})",0.093659949,0.645014187,0.602564103,0.6453524,-0.042788298,0.595238095,0.007326007,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 6})",0.11566724,0.614308877,0.576923077,0.614606742,-0.037683665,0.571428571,0.005494505
word,club,435,"{'wrong': 112.66666666666667, 'right': 97.0}",28,"{'wrong': 6.0, 'right': 10.0}",0.001395836,0.015625,0.013343871,1.38E-03,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 10})",0.028059993,0.651195784,0.595238095,0.651434968,-0.056196873,0.59375,0.001488095,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 9})",0.035043961,0.607721929,0.619047619,0.607673519,0.0113741,0.609375,0.009672619,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 11})",0.022017829,0.645014187,0.595238095,0.645226949,-0.049988854,0.59375,0.001488095,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 12})",0.016829981,0.614308877,0.619047619,0.614288622,0.004758997,0.59375,0.025297619
word,home,2473,"{'right': 552.0, 'wrong': 640.3333333333334}",134,"{'wrong': 33.666666666666664, 'right': 33.0}",0.001372126,2.50E-05,0.00051435,1.37E-03,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 30})",0.032685178,0.651195784,0.630252101,0.651713396,-0.021461295,0.629166667,0.001085434,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 30})",0.032685178,0.607721929,0.617647059,0.607476636,0.010170423,0.616666667,0.000980392,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 103})",0.028424606,0.645014187,0.668067227,0.644444444,0.023622782,0.670833333,-0.002766106,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 27})",0.039819605,0.614308877,0.634453782,0.613811007,0.020642774,0.633333333,0.001120448
word,played,305,"{'wrong': 79.0, 'right': 68.0}",30,"{'wrong': 6.0, 'right': 12.0}",0.00139988,0.027777778,0.02134128,1.37E-03,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 6})",0.073329521,0.651195784,0.76,0.650641679,0.109358321,0.802325581,-0.042325581,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.031915542,0.607721929,0.62,0.607659401,0.012340599,0.61627907,0.00372093,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 5})",0.085180087,0.645014187,0.7,0.644734162,0.055265838,0.697674419,0.002325581,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.045574201,0.614308877,0.6,0.614381748,-0.014381748,0.604651163,-0.004651163
word,kind,1815,"{'right': 506.0, 'wrong': 436.3333333333333}",106,"{'right': 31.0, 'wrong': 25.0}",0.00136641,0.002869898,0.000139033,1.37E-03,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 40})",0.025431614,0.651195784,0.644329897,0.651333471,-0.007003574,0.647826087,-0.00349619,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 34})",0.03825622,0.607721929,0.618556701,0.607504652,0.011052049,0.613043478,0.005513223,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 40})",0.025431614,0.645014187,0.634020619,0.64523465,-0.011214031,0.62173913,0.012281488,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 41})",0.023586873,0.614308877,0.62371134,0.614120323,0.009591018,0.613043478,0.010667862
word,three,1701,"{'wrong': 409.0, 'right': 474.0}",96,"{'wrong': 23.666666666666668, 'right': 25.0}",0.001354707,0.000187652,0.00026769,1.35E-03,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 41})",0.008084799,0.651195784,0.614942529,0.651846503,-0.036903974,0.615384615,-0.000442087,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 76})",0.047270823,0.607721929,0.626436782,0.607386012,0.01905077,0.620879121,0.005557661,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 62})",0.012432865,0.645014187,0.649425287,0.644935011,0.004490276,0.642857143,0.006568144,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 78})",0.054605349,0.614308877,0.603448276,0.614503817,-0.011055541,0.598901099,0.004547177
word,important,2022,"{'wrong': 486.3333333333333, 'right': 563.0}",103,"{'wrong': 23.333333333333332, 'right': 33.0}",0.001334524,0.007361437,0.001232628,1.33E-03,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 35})",0.039543631,0.651195784,0.67816092,0.65071178,0.027449139,0.683760684,-0.005599764,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 37})",0.035026157,0.607721929,0.597701149,0.607901795,-0.010200645,0.594017094,0.003684055,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 44})",0.021704998,0.645014187,0.66091954,0.644728698,0.016190842,0.653846154,0.007073386,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 42})",0.02513729,0.614308877,0.603448276,0.614503817,-0.011055541,0.606837607,-0.003389331
word,disease,805,"{'wrong': 208.33333333333334, 'right': 180.0}",48,"{'right': 13.0, 'wrong': 11.666666666666666}",0.001330841,0.00073046,0.002018154,1.33E-03,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.03157966,0.651195784,0.702380952,0.650756337,0.051624616,0.712765957,-0.010385005,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 41})",0.03157966,0.607721929,0.630952381,0.607522486,0.023429895,0.627659574,0.003292806,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 42})",0.03744225,0.645014187,0.642857143,0.645032706,-0.002175564,0.659574468,-0.016717325,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 42})",0.03744225,0.614308877,0.619047619,0.614268193,0.004779426,0.606382979,0.01266464
word,raising,130,"{'right': 29.0, 'wrong': 33.666666666666664}",12,"{'right': 6.0, 'wrong': 2.0}",0.001386374,0.0625,0.043985054,1.33E-03,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.008769921,0.651195784,0.7,0.651096669,0.048903331,0.659090909,0.040909091,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 2})",0.097664625,0.607721929,0.65,0.607636068,0.042363932,0.659090909,-0.009090909,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 1})",0.132968404,0.645014187,0.6,0.645105605,-0.045105605,0.636363636,-0.036363636,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 2})",0.097664625,0.614308877,0.65,0.614236393,0.035763607,0.659090909,-0.009090909
word,oil,313,"{'wrong': 81.0, 'right': 70.0}",31,"{'wrong': 7.666666666666667, 'right': 8.0}",0.001326696,0.000113173,0.00110857,1.33E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.017916754,0.651195784,0.676470588,0.651108399,0.025362189,0.694444444,-0.017973856,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.012073496,0.607721929,0.588235294,0.607789302,-0.019554008,0.583333333,0.004901961,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.012073496,0.645014187,0.617647059,0.645108806,-0.027461747,0.611111111,0.006535948,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 21})",0.007477497,0.614308877,0.617647059,0.614297336,0.003349723,0.611111111,0.006535948
word,language,1589,"{'wrong': 382.3333333333333, 'right': 442.0}",56,"{'wrong': 14.666666666666666, 'right': 12.0}",0.001309778,0.0025,0.003719759,1.30E-03,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 44})",0.042289402,0.651195784,0.680851064,0.650910579,0.029940485,0.68,0.000851064,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 8})",0.094569084,0.607721929,0.617021277,0.607632494,0.009388782,0.61,0.007021277,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 16})",0.036998637,0.645014187,0.64893617,0.644976468,0.003959702,0.64,0.00893617,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 11})",0.068398544,0.614308877,0.64893617,0.613975854,0.034960316,0.64,0.00893617
word,taking,802,"{'right': 223.0, 'wrong': 193.0}",32,"{'wrong': 7.666666666666667, 'right': 9.0}",0.001300157,0.0016,7.82E-06,1.30E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 26})",0.03502363,0.651195784,0.683333333,0.650999184,0.032334149,0.676470588,0.006862745,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.03502363,0.607721929,0.7,0.607157423,0.092842577,0.705882353,-0.005882353,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.043643787,0.645014187,0.716666667,0.644575856,0.07209081,0.735294118,-0.018627451,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.043643787,0.614308877,0.616666667,0.614294454,0.002372213,0.617647059,-0.000980392
word,support,694,"{'wrong': 167.0, 'right': 193.0}",31,"{'wrong': 8.333333333333334, 'right': 6.0}",0.001304012,0.006625203,0.006934246,1.30E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 8})",0.048721219,0.651195784,0.64516129,0.651233938,-0.006072648,0.632352941,0.012808349,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 27})",0.059990712,0.607721929,0.64516129,0.607485213,0.037676077,0.661764706,-0.016603416,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 27})",0.059990712,0.645014187,0.612903226,0.645217214,-0.032313988,0.632352941,-0.019449715,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 27})",0.059990712,0.614308877,0.612903226,0.614317765,-0.001414539,0.632352941,-0.019449715
word,possible,727,"{'right': 202.0, 'wrong': 175.0}",49,"{'wrong': 11.666666666666666, 'right': 14.0}",0.001282286,0.002066116,4.68E-05,1.28E-03,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 4})",0.141041869,0.651195784,0.611111111,0.651564737,-0.040453626,0.603773585,0.007337526,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 47})",0.073365519,0.607721929,0.555555556,0.608202086,-0.052646531,0.556603774,-0.001048218,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 8})",0.091663531,0.645014187,0.6,0.645428513,-0.045428513,0.594339623,0.005660377,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 8})",0.091663531,0.614308877,0.544444444,0.614951933,-0.070507488,0.537735849,0.006708595
word,everything,656,"{'wrong': 169.66666666666666, 'right': 147.0}",47,"{'right': 12.0, 'wrong': 11.666666666666666}",0.001280886,4.96E-05,0.000918319,1.28E-03,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.046054452,0.651195784,0.659090909,0.651124744,0.007966165,0.663043478,-0.003952569,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 38})",0.032321181,0.607721929,0.590909091,0.607873211,-0.01696412,0.586956522,0.003952569,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 37})",0.026598669,0.645014187,0.659090909,0.644887526,0.014203384,0.652173913,0.006916996,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 33})",0.00995108,0.614308877,0.625,0.614212679,0.010787321,0.619565217,0.005434783
word,provide,547,"{'right': 152.0, 'wrong': 131.66666666666666}",30,"{'wrong': 8.0, 'right': 6.0}",0.001284519,0.005102041,0.005771759,1.28E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.043580834,0.651195784,0.637931034,0.65127421,-0.013343176,0.629032258,0.008898776,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.043580834,0.607721929,0.534482759,0.608154944,-0.073672185,0.532258065,0.002224694,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 20})",0.013097574,0.645014187,0.586206897,0.645361876,-0.059154979,0.596774194,-0.010567297,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.054775774,0.614308877,0.568965517,0.614576962,-0.045611445,0.564516129,0.004449388
word,cinema,125,"{'wrong': 32.333333333333336, 'right': 28.0}",17,"{'wrong': 3.6666666666666665, 'right': 6.0}",0.001289643,0.014565993,0.012403619,1.27E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.055608735,0.651195784,0.653846154,0.651188783,0.002657371,0.638888889,0.014957265,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.040132819,0.607721929,0.576923077,0.607803292,-0.030880215,0.555555556,0.021367521,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 12})",0.000126992,0.645014187,0.653846154,0.644990856,0.008855298,0.611111111,0.042735043,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 11})",0.000292849,0.614308877,0.615384615,0.614306035,0.00107858,0.583333333,0.032051282
word,carbon,162,"{'wrong': 39.0, 'right': 45.0}",17,"{'wrong': 3.3333333333333335, 'right': 7.0}",0.00127551,0.031477627,0.010562353,1.26E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 14})",0.007723122,0.651195784,0.636363636,0.651228925,-0.014865289,0.636363636,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.038838866,0.607721929,0.590909091,0.607759496,-0.016850405,0.568181818,0.022727273,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.038838866,0.645014187,0.590909091,0.64513508,-0.054225989,0.568181818,0.022727273,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.030402153,0.614308877,0.636363636,0.614259598,0.022104039,0.590909091,0.045454545
word,smaller,209,"{'wrong': 50.333333333333336, 'right': 58.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.001252071,0.000865052,1.79E-05,1.25E-03,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.023898418,0.651195784,0.694444444,0.651037429,0.043407016,0.666666667,0.027777778,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.046844191,0.607721929,0.611111111,0.60770952,0.003401591,0.595238095,0.015873016,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.023898418,0.645014187,0.638888889,0.645036615,-0.006147726,0.619047619,0.01984127,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.062194371,0.614308877,0.666666667,0.614117168,0.052549498,0.69047619,-0.023809524
word,medical,459,"{'wrong': 118.66666666666667, 'right': 103.0}",31,"{'wrong': 8.0, 'right': 7.0}",0.001248799,0.001111111,2.02E-06,1.25E-03,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 21})",0.007610647,0.651195784,0.64,0.651252801,-0.011252801,0.653846154,-0.013846154,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.044755798,0.607721929,0.58,0.607863109,-0.027863109,0.576923077,0.003076923,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.044755798,0.645014187,0.58,0.645345284,-0.065345284,0.576923077,0.003076923,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.012242102,0.614308877,0.58,0.614483602,-0.034483602,0.596153846,-0.016153846
word,care,1211,"{'wrong': 291.6666666666667, 'right': 336.0}",63,"{'right': 17.0, 'wrong': 15.333333333333334}",0.001247219,0.000664258,4.57E-05,1.25E-03,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 48})",0.030305289,0.651195784,0.68852459,0.650728504,0.037796086,0.681818182,0.006706408,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 10})",0.087707998,0.607721929,0.598360656,0.607839113,-0.009478458,0.598484848,-0.000124193,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 51})",0.043429298,0.645014187,0.62295082,0.645290376,-0.022339556,0.621212121,0.001738698,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 14})",0.059723593,0.614308877,0.598360656,0.614508516,-0.016147861,0.598484848,-0.000124193
word,australia,343,"{'wrong': 88.66666666666667, 'right': 77.0}",33,"{'wrong': 8.666666666666666, 'right': 7.0}",0.001239833,0.002829335,0.000162927,1.24E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 4})",0.078712621,0.651195784,0.571428571,0.651536739,-0.080108168,0.565217391,0.00621118,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 7})",0.040327399,0.607721929,0.619047619,0.607673519,0.0113741,0.608695652,0.010351967,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 25})",0.017224056,0.645014187,0.595238095,0.645226949,-0.049988854,0.630434783,-0.035196687,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 8})",0.031262283,0.614308877,0.595238095,0.614390393,-0.019152298,0.586956522,0.008281573
word,money,4164,"{'wrong': 1076.3333333333333, 'right': 935.0}",251,"{'wrong': 64.33333333333333, 'right': 58.0}",0.001234415,0.000670062,4.29E-05,1.23E-03,"defaultdict(<class 'int'>, {'wrong': 211, 'right': 47})",0.046820361,0.651195784,0.595121951,0.65362656,-0.058504608,0.591981132,0.003140819,"defaultdict(<class 'int'>, {'wrong': 208, 'right': 50})",0.042524418,0.607721929,0.614634146,0.607422288,0.007211858,0.610849057,0.00378509,"defaultdict(<class 'int'>, {'wrong': 203, 'right': 55})",0.035977834,0.645014187,0.63902439,0.645273842,-0.006249452,0.634433962,0.004590428,"defaultdict(<class 'int'>, {'wrong': 204, 'right': 54})",0.037228793,0.614308877,0.612195122,0.614400508,-0.002205386,0.610849057,0.001346065
word,america,1287,"{'right': 289.0, 'wrong': 332.6666666666667}",74,"{'wrong': 19.333333333333332, 'right': 16.0}",0.00123346,0.002224991,7.31E-05,1.23E-03,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 8})",0.085754657,0.651195784,0.6640625,0.651026694,0.013035806,0.654411765,0.009650735,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 22})",0.017995015,0.607721929,0.5703125,0.608213552,-0.037901052,0.566176471,0.004136029,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 17})",0.034480117,0.645014187,0.6484375,0.644969199,0.003468301,0.639705882,0.008731618,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 22})",0.017995015,0.614308877,0.5859375,0.614681725,-0.028744225,0.580882353,0.005055147
word,weather,659,"{'wrong': 170.33333333333334, 'right': 148.0}",30,"{'wrong': 8.0, 'right': 6.0}",0.001230504,0.005102041,0.000668399,1.23E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.034242872,0.651195784,0.655172414,0.651172273,0.004000141,0.64516129,0.010011123,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.057527007,0.607721929,0.568965517,0.60795107,-0.038985553,0.564516129,0.004449388,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.044831741,0.645014187,0.620689655,0.645158002,-0.024468347,0.612903226,0.007786429,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 23})",0.018170472,0.614308877,0.603448276,0.614373089,-0.010924813,0.612903226,-0.00945495
word,salt,202,"{'wrong': 48.666666666666664, 'right': 56.0}",36,"{'wrong': 8.666666666666666, 'right': 10.0}",0.00122723,0.00127551,2.34E-07,1.23E-03,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.051300111,0.651195784,0.6,0.651351901,-0.051351901,0.583333333,0.016666667,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.036231707,0.607721929,0.6,0.607745477,-0.007745477,0.611111111,-0.011111111,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 33})",0.043347271,0.645014187,0.6,0.645151454,-0.045151454,0.611111111,-0.011111111,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 34})",0.051300111,0.614308877,0.566666667,0.614454157,-0.047787491,0.583333333,-0.016666667
word,improving,155,"{'wrong': 37.333333333333336, 'right': 43.0}",13,"{'right': 6.0, 'wrong': 2.3333333333333335}",0.001243952,0.0484,0.018397199,1.22E-03,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.013005775,0.651195784,0.666666667,0.651158066,0.015508601,0.695652174,-0.028985507,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.100560412,0.607721929,0.583333333,0.60778139,-0.024448056,0.543478261,0.039855072,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 2})",0.129794062,0.645014187,0.541666667,0.645266152,-0.103599485,0.52173913,0.019927536,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.100560412,0.614308877,0.625,0.614282812,0.010717188,0.565217391,0.059782609
word,use,2605,"{'wrong': 627.6666666666666, 'right': 722.0}",139,"{'wrong': 33.0, 'right': 40.0}",0.001221286,0.002298743,8.51E-05,1.22E-03,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 40})",0.048366719,0.651195784,0.656779661,0.65105897,0.005720691,0.671428571,-0.01464891,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 130})",0.048366719,0.607721929,0.61440678,0.60755814,0.00684864,0.610714286,0.003692494,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 127})",0.042356667,0.645014187,0.661016949,0.644622093,0.016394856,0.657142857,0.003874092,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 134})",0.057223558,0.614308877,0.644067797,0.613579734,0.030488062,0.642857143,0.001210654
word,can,10310,"{'wrong': 2484.6666666666665, 'right': 2856.0}",677,"{'right': 190.0, 'wrong': 162.33333333333334}",0.001208584,0.00154151,1.02E-05,1.21E-03,"defaultdict(<class 'int'>, {'wrong': 592, 'right': 188})",0.046303582,0.651195784,0.675166297,0.648784296,0.026382001,0.676356589,-0.001190292,"defaultdict(<class 'int'>, {'wrong': 606, 'right': 174})",0.052781896,0.607721929,0.601995565,0.608298015,-0.006302449,0.602713178,-0.000717613,"defaultdict(<class 'int'>, {'wrong': 583, 'right': 197})",0.042427694,0.645014187,0.644124169,0.645103725,-0.000979557,0.649224806,-0.005100638,"defaultdict(<class 'int'>, {'wrong': 582, 'right': 198})",0.042010387,0.614308877,0.606430155,0.615101495,-0.008671339,0.609496124,-0.003065969
word,driver,765,"{'wrong': 197.66666666666666, 'right': 172.0}",29,"{'right': 8.0, 'wrong': 7.0}",0.001205198,0.001111111,0.002317148,1.20E-03,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.027503374,0.651195784,0.625,0.651323829,-0.026323829,0.660714286,-0.035714286,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.036426967,0.607721929,0.645833333,0.607535642,0.038297692,0.678571429,-0.032738095,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.075000416,0.645014187,0.666666667,0.64490835,0.021758316,0.696428571,-0.029761905,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 2})",0.116431503,0.614308877,0.604166667,0.614358452,-0.010191785,0.642857143,-0.038690476
word,big,1361,"{'wrong': 351.6666666666667, 'right': 306.0}",79,"{'wrong': 22.0, 'right': 13.0}",0.001205388,0.016530612,0.004532421,1.20E-03,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 56})",0.005332239,0.651195784,0.654929577,0.651141271,0.003788307,0.675,-0.020070423,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 19})",0.03522162,0.607721929,0.647887324,0.607135513,0.040751811,0.63125,0.016637324,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 68})",0.031764274,0.645014187,0.690140845,0.644355336,0.045785509,0.6875,0.002640845,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 14})",0.05639176,0.614308877,0.661971831,0.613612996,0.048358835,0.64375,0.018221831
word,teenager,643,"{'wrong': 155.0, 'right': 178.0}",29,"{'wrong': 6.666666666666667, 'right': 9.0}",0.001192634,0.005545496,0.000807159,1.19E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 26})",0.024696095,0.651195784,0.772727273,0.650651466,0.122075807,0.740740741,0.031986532,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 24})",0.013995953,0.607721929,0.590909091,0.607797231,-0.01688814,0.592592593,-0.001683502,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 25})",0.018927877,0.645014187,0.659090909,0.64495114,0.014139769,0.685185185,-0.026094276,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 11})",0.031359792,0.614308877,0.659090909,0.614108306,0.044982603,0.685185185,-0.026094276
word,no,3845,"{'wrong': 993.3333333333334, 'right': 865.0}",204,"{'wrong': 54.666666666666664, 'right': 40.0}",0.001192262,0.006000793,0.000933748,1.19E-03,"defaultdict(<class 'int'>, {'wrong': 173, 'right': 46})",0.037148373,0.651195784,0.627659574,0.652128108,-0.024468533,0.630541872,-0.002882297,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 55})",0.025264137,0.607721929,0.590425532,0.60840708,-0.017981548,0.588669951,0.001755581,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 161})",0.021917076,0.645014187,0.638297872,0.645280236,-0.006982364,0.637931034,0.000366838,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 60})",0.01984195,0.614308877,0.595744681,0.615044248,-0.019299567,0.598522167,-0.002777487
word,much,3524,"{'wrong': 849.6666666666666, 'right': 975.0}",199,"{'wrong': 50.0, 'right': 49.0}",0.001179522,2.55E-05,0.000776839,1.18E-03,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 90})",0.003562077,0.651195784,0.657754011,0.650937434,0.006816577,0.656914894,0.000839117,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 41})",0.059759664,0.607721929,0.593582888,0.608278913,-0.014696025,0.593085106,0.000497781,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 52})",0.039926775,0.645014187,0.631016043,0.64556562,-0.014549578,0.630319149,0.000696894,"defaultdict(<class 'int'>, {'wrong': 155, 'right': 45})",0.05192831,0.614308877,0.601604278,0.614809353,-0.013205075,0.60106383,0.000540448
word,party,524,"{'wrong': 135.33333333333334, 'right': 118.0}",33,"{'wrong': 9.0, 'right': 6.0}",0.00117036,0.01,0.002205565,1.17E-03,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.033401431,0.651195784,0.607142857,0.651447208,-0.04430435,0.596774194,0.010368664,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.065960282,0.607721929,0.607142857,0.607725234,-0.000582377,0.596774194,0.010368664,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.033401431,0.645014187,0.607142857,0.64523033,-0.038087473,0.612903226,-0.005760369,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.019074698,0.614308877,0.589285714,0.614451692,-0.025165978,0.580645161,0.008640553
word,death,593,"{'wrong': 143.0, 'right': 164.0}",26,"{'wrong': 6.666666666666667, 'right': 6.0}",0.001169774,0.000692521,0.001832432,1.17E-03,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.068255967,0.651195784,0.64,0.651252801,-0.011252801,0.634615385,0.005384615,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.068255967,0.607721929,0.58,0.607863109,-0.027863109,0.576923077,0.003076923,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 8})",0.029462553,0.645014187,0.62,0.645141577,-0.025141577,0.615384615,0.004615385,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 7})",0.040120501,0.614308877,0.58,0.614483602,-0.034483602,0.576923077,0.003076923
word,into,1790,"{'right': 495.0, 'wrong': 431.6666666666667}",117,"{'right': 34.0, 'wrong': 27.666666666666668}",0.001167771,0.002636961,0.000148648,1.17E-03,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 33})",0.047982851,0.651195784,0.62745098,0.65169702,-0.024246039,0.632478632,-0.005027652,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 104})",0.040783217,0.607721929,0.612745098,0.607615894,0.005129204,0.606837607,0.005907491,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 102})",0.036388704,0.645014187,0.656862745,0.644764073,0.012098672,0.64957265,0.007290096,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 110})",0.055973392,0.614308877,0.62745098,0.614031457,0.013419523,0.623931624,0.003519356
word,fast,635,"{'wrong': 164.0, 'right': 143.0}",37,"{'wrong': 8.666666666666666, 'right': 11.0}",0.001169774,0.003519104,0.004382552,1.16E-03,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.021559497,0.651195784,0.661764706,0.651122449,0.010642257,0.678571429,-0.016806723,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 29})",0.006291992,0.607721929,0.676470588,0.607244898,0.06922569,0.654761905,0.021708683,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 34})",0.027081961,0.645014187,0.779411765,0.644081633,0.135330132,0.773809524,0.005602241,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 30})",0.009175189,0.614308877,0.632352941,0.614183673,0.018169268,0.619047619,0.013305322
word,dream,861,"{'right': 238.0, 'wrong': 207.66666666666666}",78,"{'right': 21.0, 'wrong': 19.0}",0.001158137,0.000625,4.09E-05,1.16E-03,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 22})",0.042117788,0.651195784,0.654545455,0.651158024,0.00338743,0.647540984,0.007004471,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 59})",0.023185733,0.607721929,0.545454545,0.608423857,-0.062969312,0.540983607,0.004470939,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 60})",0.025885742,0.645014187,0.6,0.645521623,-0.045521623,0.590163934,0.009836066,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 61})",0.028759047,0.614308877,0.590909091,0.614572658,-0.023663567,0.581967213,0.008941878
word,finding,391,"{'wrong': 94.33333333333333, 'right': 108.0}",21,"{'right': 7.0, 'wrong': 4.666666666666667}",0.001140592,0.01,0.002234777,1.14E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.025827537,0.651195784,0.595238095,0.651434968,-0.056196873,0.586206897,0.009031199,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 16})",0.003660503,0.607721929,0.642857143,0.607571748,0.035285394,0.637931034,0.004926108,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 21})",0.034983223,0.645014187,0.642857143,0.645023407,-0.002166264,0.672413793,-0.02955665,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.058793542,0.614308877,0.666666667,0.61408508,0.052581586,0.706896552,-0.040229885
word,busy,541,"{'right': 122.0, 'wrong': 139.66666666666666}",35,"{'wrong': 8.333333333333334, 'right': 10.0}",0.0011396,0.002066116,0.003141032,1.14E-03,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 27})",0.010472508,0.651195784,0.709677419,0.650826025,0.058851394,0.680555556,0.029121864,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 15})",0.004276915,0.607721929,0.629032258,0.607587192,0.021445067,0.611111111,0.017921147,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 13})",0.010472508,0.645014187,0.693548387,0.644707322,0.048841065,0.694444444,-0.000896057,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 14})",0.007010919,0.614308877,0.693548387,0.613807873,0.079740514,0.680555556,0.012992832
word,out,2945,"{'wrong': 710.6666666666666, 'right': 813.0}",196,"{'wrong': 47.666666666666664, 'right': 53.0}",0.001127702,0.000701724,2.52E-05,1.13E-03,"defaultdict(<class 'int'>, {'wrong': 170, 'right': 43})",0.060793833,0.651195784,0.641242938,0.651566113,-0.010323175,0.639896373,0.001346565,"defaultdict(<class 'int'>, {'wrong': 177, 'right': 36})",0.075641481,0.607721929,0.61299435,0.607525752,0.005468599,0.613989637,-0.000995287,"defaultdict(<class 'int'>, {'wrong': 169, 'right': 44})",0.05886147,0.645014187,0.638418079,0.645259617,-0.006841538,0.634715026,0.003703053,"defaultdict(<class 'int'>, {'wrong': 183, 'right': 30})",0.090477338,0.614308877,0.61299435,0.614357789,-0.001363438,0.619170984,-0.006176634
word,told,452,"{'wrong': 116.66666666666667, 'right': 102.0}",23,"{'right': 6.0, 'wrong': 5.666666666666667}",0.001124703,0.000204082,0.001144347,1.12E-03,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.016337894,0.651195784,0.666666667,0.651129656,0.015537011,0.659090909,0.007575758,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.037976655,0.607721929,0.642857143,0.607571748,0.035285394,0.659090909,-0.016233766,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.053524471,0.645014187,0.642857143,0.645023407,-0.002166264,0.659090909,-0.016233766,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.037976655,0.614308877,0.571428571,0.614492164,-0.043063592,0.590909091,-0.019480519
word,go,3159,"{'wrong': 815.3333333333334, 'right': 713.0}",201,"{'wrong': 52.666666666666664, 'right': 43.0}",0.001120826,0.002552538,0.000146287,1.12E-03,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 54})",0.02429133,0.651195784,0.650887574,0.651206716,-0.000319142,0.656424581,-0.005537007,"defaultdict(<class 'int'>, {'wrong': 165, 'right': 46})",0.03488621,0.607721929,0.624260355,0.607135362,0.017124993,0.617318436,0.006941919,"defaultdict(<class 'int'>, {'wrong': 168, 'right': 43})",0.0395115,0.645014187,0.656804734,0.644596013,0.012208721,0.653631285,0.003173449,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 53})",0.02548696,0.614308877,0.647928994,0.613116474,0.03481252,0.642458101,0.005470894
word,all,5547,"{'wrong': 1431.6666666666667, 'right': 1252.0}",339,"{'wrong': 87.33333333333333, 'right': 77.0}",0.001120516,0.000988484,2.08E-06,1.12E-03,"defaultdict(<class 'int'>, {'wrong': 301, 'right': 49})",0.065669715,0.651195784,0.670068027,0.65,0.020068027,0.663934426,0.006133601,"defaultdict(<class 'int'>, {'wrong': 278, 'right': 72})",0.038864725,0.607721929,0.607142857,0.607758621,-0.000615764,0.604918033,0.002224824,"defaultdict(<class 'int'>, {'wrong': 258, 'right': 92})",0.022605498,0.645014187,0.637755102,0.645474138,-0.007719036,0.637704918,5.02E-05,"defaultdict(<class 'int'>, {'wrong': 274, 'right': 76})",0.035158527,0.614308877,0.62244898,0.613793103,0.008655876,0.619672131,0.002776848
word,learned,337,"{'wrong': 81.33333333333333, 'right': 93.0}",27,"{'right': 8.0, 'wrong': 6.333333333333333}",0.001119625,0.003380206,0.000307129,1.12E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 12})",0.018569587,0.651195784,0.613636364,0.651364007,-0.037727643,0.625,-0.011363636,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 23})",0.018569587,0.607721929,0.568181818,0.607899023,-0.039717205,0.553571429,0.01461039,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 23})",0.018569587,0.645014187,0.659090909,0.64495114,0.014139769,0.642857143,0.016233766,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 24})",0.02481483,0.614308877,0.568181818,0.614515472,-0.046333654,0.553571429,0.01461039
word,stopped,253,"{'right': 57.0, 'wrong': 65.33333333333333}",19,"{'right': 9.0, 'wrong': 3.3333333333333335}",0.00116008,0.052775749,0.036703435,1.12E-03,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 28})",0.027435393,0.651195784,0.611111111,0.651342555,-0.040231444,0.569444444,0.041666667,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.035296867,0.607721929,0.555555556,0.607912937,-0.052357382,0.569444444,-0.013888889,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.020763162,0.645014187,0.666666667,0.644934906,0.02173176,0.652777778,0.013888889,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.044505325,0.614308877,0.555555556,0.614524003,-0.058968448,0.569444444,-0.013888889
word,house,1515,"{'right': 342.0, 'wrong': 391.0}",80,"{'wrong': 21.333333333333332, 'right': 16.0}",0.001117183,0.005102041,0.000730376,1.12E-03,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 65})",0.027329929,0.651195784,0.609589041,0.651820613,-0.042231572,0.620253165,-0.010664123,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 20})",0.030548093,0.607721929,0.630136986,0.607385312,0.022751675,0.620253165,0.009883822,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 71})",0.050376182,0.645014187,0.684931507,0.644414729,0.040516777,0.67721519,0.007716317,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 64})",0.024330616,0.614308877,0.650684932,0.6137626,0.036922331,0.64556962,0.005115311
word,eat,1479,"{'wrong': 381.6666666666667, 'right': 334.0}",102,"{'wrong': 23.666666666666668, 'right': 31.0}",0.001109042,0.00449881,0.00505192,1.10E-03,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 95})",0.0224732,0.651195784,0.666666667,0.650937564,0.015729102,0.677884615,-0.011217949,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 33})",0.024357237,0.607721929,0.617283951,0.607562333,0.009721618,0.634615385,-0.017331434,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 32})",0.026334014,0.645014187,0.62345679,0.645373995,-0.021917205,0.639423077,-0.015966287,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 92})",0.017351163,0.614308877,0.641975309,0.613847105,0.028128204,0.649038462,-0.007063153
word,doe,2098,"{'wrong': 506.6666666666667, 'right': 578.0}",139,"{'right': 32.0, 'wrong': 35.666666666666664}",0.001081266,0.000734063,0.001799713,1.08E-03,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 35})",0.044475555,0.651195784,0.672413793,0.650684932,0.021728862,0.670833333,0.00158046,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 31})",0.054583117,0.607721929,0.590517241,0.608136156,-0.017618915,0.5875,0.003017241,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 41})",0.031702118,0.645014187,0.61637931,0.645703611,-0.029324301,0.6125,0.00387931,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 33})",0.049357316,0.614308877,0.586206897,0.614985471,-0.028778575,0.5875,-0.001293103
word,success,900,"{'right': 248.0, 'wrong': 217.33333333333334}",50,"{'right': 19.0, 'wrong': 10.333333333333334}",0.001085787,0.021823347,0.006826704,1.08E-03,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.043824928,0.651195784,0.633333333,0.651360196,-0.018026863,0.654929577,-0.021596244,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.043824928,0.607721929,0.611111111,0.607690734,0.003420377,0.591549296,0.019561815,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.043824928,0.645014187,0.611111111,0.645326243,-0.034215131,0.605633803,0.005477308,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 20})",0.039622612,0.614308877,0.6,0.614440581,-0.014440581,0.598591549,0.001408451
word,used,1721,"{'wrong': 415.6666666666667, 'right': 474.0}",93,"{'wrong': 21.333333333333332, 'right': 29.0}",0.001074778,0.005800184,0.000952316,1.07E-03,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 86})",0.032609084,0.651195784,0.609756098,0.651896125,-0.042140028,0.605769231,0.003986867,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 23})",0.06487442,0.607721929,0.591463415,0.607996702,-0.016533288,0.600961538,-0.009498124,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 94})",0.054596392,0.645014187,0.615853659,0.645507007,-0.029653349,0.634615385,-0.018761726,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 25})",0.057884217,0.614308877,0.62804878,0.614076669,0.013972111,0.634615385,-0.006566604
word,that,5942,"{'wrong': 1435.3333333333333, 'right': 1636.0}",352,"{'wrong': 86.0, 'right': 94.0}",0.001067177,0.000493827,5.47E-05,1.07E-03,"defaultdict(<class 'int'>, {'wrong': 307, 'right': 74})",0.063723598,0.651195784,0.63878327,0.651894669,-0.013111399,0.644366197,-0.005582927,"defaultdict(<class 'int'>, {'right': 78, 'wrong': 303})",0.059311141,0.607721929,0.593155894,0.608542068,-0.015386175,0.589788732,0.003367161,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 281})",0.038696491,0.645014187,0.623574144,0.646221366,-0.022647221,0.617957746,0.005616398,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 305})",0.061489068,0.614308877,0.604562738,0.614857632,-0.010294895,0.602112676,0.002450062
word,island,425,"{'wrong': 102.66666666666667, 'right': 117.0}",44,"{'wrong': 11.0, 'right': 11.0}",0.001064403,0,0.000532864,1.06E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 18})",0.0076763,0.651195784,0.666666667,0.651091614,0.015575053,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.050550758,0.607721929,0.575757576,0.607937156,-0.03217958,0.575757576,0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.035597135,0.645014187,0.606060606,0.645276474,-0.039215868,0.606060606,0,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.042655604,0.614308877,0.575757576,0.614568455,-0.03881088,0.575757576,0
word,just,734,"{'wrong': 177.33333333333334, 'right': 202.0}",28,"{'right': 8.0, 'wrong': 6.666666666666667}",0.001057107,0.002066116,8.43E-05,1.06E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.033122689,0.651195784,0.696428571,0.650937627,0.045490944,0.671875,0.024553571,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.066617467,0.607721929,0.660714286,0.607419486,0.053294799,0.640625,0.020089286,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.066617467,0.645014187,0.660714286,0.644924582,0.015789704,0.65625,0.004464286,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.033122689,0.614308877,0.625,0.61424786,0.01075214,0.609375,0.015625
word,come,1054,"{'wrong': 254.66666666666666, 'right': 290.0}",53,"{'wrong': 13.666666666666666, 'right': 12.0}",0.001052077,0.001054141,0.002107699,1.05E-03,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 12})",0.053901444,0.651195784,0.676470588,0.650931804,0.025538784,0.679245283,-0.002774695,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 10})",0.069156787,0.607721929,0.568627451,0.608130248,-0.039502797,0.575471698,-0.006844247,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 15})",0.035547421,0.645014187,0.647058824,0.644992832,0.002065991,0.650943396,-0.003884573,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 8})",0.087441129,0.614308877,0.617647059,0.614274012,0.003373047,0.622641509,-0.004994451
word,few,733,"{'wrong': 189.0, 'right': 166.0}",45,"{'wrong': 11.666666666666666, 'right': 10.0}",0.001049395,0.00147929,1.85E-05,1.05E-03,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 10})",0.036835991,0.651195784,0.655555556,0.651155656,0.0043999,0.659574468,-0.004018913,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 13})",0.019686127,0.607721929,0.6,0.607793005,-0.007793005,0.595744681,0.004255319,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 13})",0.019686127,0.645014187,0.644444444,0.645019431,-0.000574987,0.638297872,0.006146572,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 14})",0.015340253,0.614308877,0.622222222,0.61423604,0.007986182,0.617021277,0.005200946
word,sun,407,"{'right': 112.0, 'wrong': 98.33333333333333}",26,"{'right': 10.0, 'wrong': 5.333333333333333}",0.001055478,0.0231569,0.00743628,1.05E-03,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.061207822,0.651195784,0.69047619,0.651027885,0.039448305,0.75,-0.05952381,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.052384027,0.607721929,0.619047619,0.607673519,0.0113741,0.647058824,-0.028011204,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.044465206,0.645014187,0.69047619,0.644819866,0.045656325,0.720588235,-0.030112045,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.044465206,0.614308877,0.619047619,0.614288622,0.004758997,0.617647059,0.00140056
word,age,880,"{'wrong': 212.66666666666666, 'right': 242.0}",53,"{'wrong': 13.0, 'right': 14.0}",0.001040583,0.000342936,9.46E-05,1.04E-03,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 7})",0.100644789,0.651195784,0.633333333,0.651360196,-0.018026863,0.62244898,0.010884354,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 11})",0.064119244,0.607721929,0.633333333,0.607486193,0.02584714,0.632653061,0.000680272,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 12})",0.056833605,0.645014187,0.688888889,0.64461035,0.044278539,0.683673469,0.00521542,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.050145141,0.614308877,0.644444444,0.614031499,0.030412945,0.642857143,0.001587302
word,danger,607,"{'right': 167.0, 'wrong': 146.66666666666666}",27,"{'wrong': 5.333333333333333, 'right': 11.0}",0.001050559,0.030091628,0.010431726,1.04E-03,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 2})",0.164306045,0.651195784,0.62962963,0.651314449,-0.021684819,0.622222222,0.007407407,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.061182114,0.607721929,0.611111111,0.607703281,0.00340783,0.622222222,-0.011111111,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 6})",0.094334967,0.645014187,0.666666667,0.644895048,0.021771619,0.677777778,-0.011111111,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 6})",0.094334967,0.614308877,0.685185185,0.613918891,0.071266294,0.711111111,-0.025925926
word,baby,815,"{'right': 224.0, 'wrong': 197.0}",43,"{'right': 11.0, 'wrong': 10.666666666666666}",0.001028261,5.92E-05,0.000297551,1.03E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 37})",0.044189581,0.651195784,0.74137931,0.650662589,0.090716721,0.758064516,-0.016685206,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 35})",0.031772726,0.607721929,0.603448276,0.607747197,-0.004298921,0.629032258,-0.025583982,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 33})",0.021724386,0.645014187,0.620689655,0.645158002,-0.024468347,0.64516129,-0.024471635,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.037663741,0.614308877,0.586206897,0.614475025,-0.028268129,0.580645161,0.005561735
word,german,194,"{'wrong': 50.0, 'right': 44.0}",30,"{'right': 7.0, 'wrong': 7.666666666666667}",0.00101856,0.000516529,4.23E-05,1.02E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 10})",0.011119838,0.651195784,0.6,0.651351901,-0.051351901,0.59375,0.00625,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 8})",0.024101146,0.607721929,0.633333333,0.60764383,0.025689503,0.625,0.008333333,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 22})",0.016898555,0.645014187,0.7,0.644846514,0.055153486,0.71875,-0.01875,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 21})",0.011119838,0.614308877,0.633333333,0.614250864,0.019082469,0.65625,-0.022916667
word,end,469,"{'right': 129.0, 'wrong': 113.33333333333333}",17,"{'right': 9.0, 'wrong': 2.6666666666666665}",0.001044881,0.073673469,0.03197702,1.01E-03,"defaultdict(<class 'int'>, {'right': 3, 'wrong': 34})",0.130208191,0.651195784,0.558823529,0.651515152,-0.092691622,0.567567568,-0.008744038,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 16})",0.005003823,0.607721929,0.647058824,0.607585926,0.039472897,0.594594595,0.052464229,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 16})",0.005003823,0.645014187,0.617647059,0.645108806,-0.027461747,0.581081081,0.036565978,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 15})",0.008107877,0.614308877,0.617647059,0.614297336,0.003349723,0.621621622,-0.003974563
word,train,687,"{'wrong': 177.0, 'right': 156.0}",45,"{'wrong': 11.333333333333334, 'right': 11.0}",0.000994237,5.57E-05,0.000290124,9.94E-04,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 9})",0.042891613,0.651195784,0.635135135,0.651317133,-0.016181998,0.631578947,0.003556188,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 17})",0.005032048,0.607721929,0.621621622,0.607616908,0.014004713,0.618421053,0.003200569,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 11})",0.029150519,0.645014187,0.608108108,0.645293037,-0.037184928,0.605263158,0.00284495,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 13})",0.018558906,0.614308877,0.621621622,0.614253625,0.007367997,0.618421053,0.003200569
word,studying,408,"{'right': 112.0, 'wrong': 98.66666666666667}",21,"{'wrong': 3.6666666666666665, 'right': 10.0}",0.001001442,0.053688281,0.021709289,9.80E-04,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 18})",0.000433912,0.651195784,0.65,0.651200651,-0.001200651,0.618421053,0.031578947,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 6})",0.086639076,0.607721929,0.625,0.607651608,0.017348392,0.671052632,-0.046052632,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 32})",0.053141818,0.645014187,0.6,0.645197395,-0.045197395,0.578947368,0.021052632,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.074085604,0.614308877,0.65,0.614163614,0.035836386,0.684210526,-0.034210526
word,save,831,"{'right': 228.0, 'wrong': 201.0}",49,"{'wrong': 9.666666666666666, 'right': 20.0}",0.000990268,0.030330766,0.010674299,9.80E-04,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 67})",0.073007124,0.651195784,0.663043478,0.651084288,0.01195919,0.720779221,-0.057735743,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 28})",0.01763372,0.607721929,0.554347826,0.608224223,-0.053876396,0.558441558,-0.004093732,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 23})",0.032108432,0.645014187,0.608695652,0.645355974,-0.036660322,0.616883117,-0.008187465,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 25})",0.025722277,0.614308877,0.586956522,0.614566285,-0.027609763,0.577922078,0.009034444
word,between,1488,"{'right': 408.0, 'wrong': 360.0}",77,"{'wrong': 19.0, 'right': 20.0}",0.000976563,0.000164366,0.000170163,9.76E-04,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 36})",0.00476805,0.651195784,0.746031746,0.649969206,0.096062541,0.75,-0.003968254,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 21})",0.041285346,0.607721929,0.603174603,0.607780743,-0.00460614,0.598484848,0.004689755,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 20})",0.045284185,0.645014187,0.626984127,0.645247382,-0.018263255,0.621212121,0.005772006,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 17})",0.058799394,0.614308877,0.603174603,0.614452884,-0.011278281,0.598484848,0.004689755
word,patient,726,"{'wrong': 187.0, 'right': 165.0}",53,"{'wrong': 13.333333333333334, 'right': 13.0}",0.000976563,4.01E-05,0.000310997,9.76E-04,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 10})",0.0468311,0.651195784,0.65,0.6512031,-0.0012031,0.64516129,0.00483871,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 17})",0.012492788,0.607721929,0.6,0.607769168,-0.007769168,0.596774194,0.003225806,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 13})",0.028772298,0.645014187,0.6,0.64528956,-0.04528956,0.596774194,0.003225806,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 14})",0.023950828,0.614308877,0.633333333,0.614192496,0.019140837,0.629032258,0.004301075
word,bed,419,"{'wrong': 108.0, 'right': 95.0}",13,"{'right': 7.0, 'wrong': 2.0}",0.001025261,0.077160494,0.052236365,9.73E-04,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 16})",0.003511997,0.651195784,0.583333333,0.651361235,-0.068027902,0.589285714,-0.005952381,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.110709006,0.607721929,0.5,0.607984559,-0.107984559,0.5,0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.067205312,0.645014187,0.625,0.645062983,-0.020062983,0.607142857,0.017857143,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.038866284,0.614308877,0.5,0.614587566,-0.114587566,0.5,0
word,would,2467,"{'wrong': 597.3333333333334, 'right': 675.0}",132,"{'wrong': 31.0, 'right': 39.0}",0.000931553,0.003265306,0.00035714,9.31E-04,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 122})",0.038685452,0.651195784,0.676136364,0.650742881,0.025393483,0.672897196,0.003239167,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 128})",0.05101379,0.607721929,0.602272727,0.607820883,-0.005548156,0.61682243,-0.014549703,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 121})",0.036838423,0.645014187,0.630681818,0.645274453,-0.014592635,0.635514019,-0.004832201,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 125})",0.044573577,0.614308877,0.607954545,0.614424267,-0.006469722,0.612149533,-0.004194987
word,human,1444,"{'wrong': 349.6666666666667, 'right': 395.0}",65,"{'right': 22.0, 'wrong': 14.333333333333334}",0.000926513,0.011131218,0.002873455,9.24E-04,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 23})",0.044657497,0.651195784,0.663461538,0.651065137,0.012396401,0.652777778,0.010683761,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 27})",0.031780404,0.607721929,0.596153846,0.607845145,-0.011691299,0.583333333,0.012820513,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 18})",0.065017023,0.645014187,0.605769231,0.6454322,-0.039662969,0.597222222,0.008547009,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 25})",0.03787854,0.614308877,0.538461538,0.615116755,-0.076655217,0.555555556,-0.017094017
word,reduce,417,"{'wrong': 101.0, 'right': 114.0}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",0.000914008,0.016360195,0.004901337,9.10E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.044212696,0.651195784,0.68,0.651049094,0.028950906,0.662162162,0.017837838,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.028262111,0.607721929,0.62,0.607659401,0.012340599,0.635135135,-0.015135135,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 21})",0.004796826,0.645014187,0.58,0.645345284,-0.065345284,0.594594595,-0.014594595,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.016320909,0.614308877,0.56,0.614585455,-0.054585455,0.567567568,-0.007567568
word,bank,355,"{'wrong': 91.33333333333333, 'right': 81.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.00089884,0.000865052,0.001764769,8.97E-04,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.077439817,0.651195784,0.676470588,0.651108399,0.025362189,0.675,0.001470588,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.019417308,0.607721929,0.676470588,0.607484238,0.06898635,0.7,-0.023529412,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.006246774,0.645014187,0.735294118,0.644702054,0.090592064,0.775,-0.039705882,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.002495701,0.614308877,0.676470588,0.61409396,0.062376629,0.7,-0.023529412
word,college,1284,"{'wrong': 330.3333333333333, 'right': 293.0}",86,"{'wrong': 22.333333333333332, 'right': 19.0}",0.000896794,0.001625911,5.41E-05,8.97E-04,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 16})",0.050106011,0.651195784,0.669354839,0.650964696,0.018390142,0.659090909,0.01026393,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 19})",0.038032149,0.607721929,0.588709677,0.607963875,-0.019254198,0.583333333,0.005376344,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 22})",0.02806813,0.645014187,0.629032258,0.64521757,-0.016185312,0.621212121,0.007820137,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 21})",0.031175975,0.614308877,0.580645161,0.614737274,-0.034092113,0.575757576,0.004887586
word,at,9247,"{'wrong': 2378.6666666666665, 'right': 2111.0}",523,"{'wrong': 134.0, 'right': 121.0}",0.000888588,0.00064975,9.36E-06,8.89E-04,"defaultdict(<class 'int'>, {'wrong': 474, 'right': 62})",0.079965258,0.651195784,0.661399549,0.650189267,0.011210281,0.658991228,0.00240832,"defaultdict(<class 'int'>, {'wrong': 402, 'right': 134})",0.02662102,0.607721929,0.609480813,0.60754843,0.001932382,0.608552632,0.000928181,"defaultdict(<class 'int'>, {'wrong': 399, 'right': 137})",0.025180136,0.645014187,0.624153499,0.647071922,-0.022918423,0.626096491,-0.001942992,"defaultdict(<class 'int'>, {'wrong': 415, 'right': 121})",0.03345293,0.614308877,0.609480813,0.614785126,-0.005304313,0.609649123,-0.00016831
tense,future,33407,"{'wrong': 8096.666666666667, 'right': 9117.0}",1976,"{'wrong': 479.3333333333333, 'right': 538.0}",0.00087837,0.000831374,3.24E-07,8.78E-04,"defaultdict(<class 'int'>, {'wrong': 1603, 'right': 605})",0.034447996,0.651195784,0.666510319,0.646975181,0.019535138,0.664003364,0.002506955,"defaultdict(<class 'int'>, {'wrong': 1711, 'right': 497})",0.050426262,0.607721929,0.60412758,0.608712513,-0.004584933,0.604289319,-0.000161739,"defaultdict(<class 'int'>, {'wrong': 1672, 'right': 536})",0.044204487,0.645014187,0.636022514,0.647492244,-0.01146973,0.63666947,-0.000646956,"defaultdict(<class 'int'>, {'wrong': 1675, 'right': 533})",0.044664118,0.614308877,0.610225141,0.615434333,-0.005209192,0.609756098,0.000469043
word,old,3072,"{'wrong': 790.0, 'right': 702.0}",133,"{'wrong': 32.666666666666664, 'right': 35.0}",0.000869696,0.000297265,0.001092502,8.69E-04,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 31})",0.037279157,0.651195784,0.68,0.650599917,0.029400083,0.682242991,-0.002242991,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 32})",0.035086813,0.607721929,0.62,0.607467935,0.012532065,0.621495327,-0.001495327,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 26})",0.049638683,0.645014187,0.695,0.643980141,0.051019859,0.686915888,0.008084112,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 112})",0.032980185,0.614308877,0.625,0.614087712,0.010912288,0.626168224,-0.001168224
word,someone,558,"{'wrong': 135.33333333333334, 'right': 152.0}",48,"{'wrong': 10.333333333333334, 'right': 17.0}",0.000841135,0.0148721,0.004427629,8.37E-04,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 18})",0.044952781,0.651195784,0.697368421,0.650837418,0.046531003,0.722222222,-0.024853801,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 14})",0.065753403,0.607721929,0.539473684,0.608251634,-0.06877795,0.527777778,0.011695906,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 60})",0.060030917,0.645014187,0.592105263,0.645424837,-0.053319573,0.583333333,0.00877193,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 60})",0.060030917,0.614308877,0.605263158,0.614379085,-0.009115927,0.611111111,-0.005847953
word,driving,520,"{'right': 119.0, 'wrong': 133.66666666666666}",36,"{'wrong': 7.666666666666667, 'right': 13.0}",0.000842378,0.016649324,0.01267286,8.32E-04,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.02235585,0.651195784,0.634615385,0.651283619,-0.016668234,0.646341463,-0.011726079,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 39})",0.014852238,0.607721929,0.596153846,0.607783211,-0.011629365,0.573170732,0.022983114,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 33})",0.001842725,0.645014187,0.673076923,0.644865526,0.028211397,0.62195122,0.051125704,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 35})",0.004725815,0.614308877,0.615384615,0.614303178,0.001081437,0.585365854,0.030018762
word,getting,731,"{'wrong': 177.33333333333334, 'right': 199.0}",46,"{'wrong': 12.333333333333334, 'right': 9.0}",0.000828665,0.006103516,0.005740083,8.24E-04,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 33})",0.018251614,0.651195784,0.625,0.65140989,-0.02640989,0.659090909,-0.034090909,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 11})",0.052054071,0.607721929,0.5875,0.607887209,-0.020387209,0.579545455,0.007954545,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 13})",0.038399813,0.645014187,0.65,0.644973437,0.005026563,0.636363636,0.013636364,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 31})",0.011204914,0.614308877,0.65,0.614017164,0.035982836,0.681818182,-0.031818182
word,green,746,"{'wrong': 181.0, 'right': 203.0}",26,"{'wrong': 5.666666666666667, 'right': 9.0}",0.000820584,0.012913223,0.003691243,8.18E-04,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 16})",0.003551725,0.651195784,0.695652174,0.650987579,0.044664595,0.651515152,0.044137022,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 15})",0.006301883,0.607721929,0.608695652,0.607717369,0.000978283,0.590909091,0.017786561,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 16})",0.003551725,0.645014187,0.586956522,0.645286092,-0.058329571,0.560606061,0.026350461,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 22})",0.009866259,0.614308877,0.608695652,0.614335166,-0.005639514,0.575757576,0.032938076
word,are,15309,"{'right': 3510.0, 'wrong': 3933.0}",822,"{'right': 184.0, 'wrong': 212.66666666666666}",0.000807467,0.001305699,2.99E-05,8.07E-04,"defaultdict(<class 'int'>, {'wrong': 725, 'right': 126})",0.063527397,0.651195784,0.655498282,0.650620404,0.004877877,0.64811784,0.007380442,"defaultdict(<class 'int'>, {'right': 219, 'wrong': 632})",0.025047474,0.607721929,0.600515464,0.608685662,-0.008170198,0.603927987,-0.003412523,"defaultdict(<class 'int'>, {'right': 204, 'wrong': 647})",0.02973182,0.645014187,0.640893471,0.645565257,-0.004671787,0.642389525,-0.001496055,"defaultdict(<class 'int'>, {'right': 223, 'wrong': 628})",0.023880382,0.614308877,0.615979381,0.614085478,0.001893904,0.620294599,-0.004315218
word,personal,471,"{'right': 128.0, 'wrong': 114.33333333333333}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.000795131,0.004565376,0.000782363,7.95E-04,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 12})",0.00658099,0.651195784,0.578947368,0.651475076,-0.072527708,0.58,-0.001052632,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.044249486,0.607721929,0.605263158,0.607731434,-0.002468276,0.6,0.005263158,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.044249486,0.645014187,0.605263158,0.645167854,-0.039904696,0.6,0.005263158,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.056951517,0.614308877,0.578947368,0.614445575,-0.035498206,0.58,-0.001052632
word,bad,1435,"{'wrong': 348.3333333333333, 'right': 390.0}",70,"{'wrong': 18.333333333333332, 'right': 15.0}",0.000796182,0.0025,0.003063514,7.94E-04,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 28})",0.011369251,0.651195784,0.647058824,0.651253596,-0.004194773,0.638888889,0.008169935,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 61})",0.070479824,0.607721929,0.610294118,0.607685984,0.002608133,0.611111111,-0.000816993,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 54})",0.035163014,0.645014187,0.676470588,0.644574599,0.031895989,0.673611111,0.002859477,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 17})",0.048307462,0.614308877,0.588235294,0.614673243,-0.026437949,0.583333333,0.004901961
word,clean,497,"{'wrong': 127.66666666666667, 'right': 114.0}",29,"{'wrong': 6.333333333333333, 'right': 10.0}",0.000799524,0.012598917,0.009977329,7.92E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.012579619,0.651195784,0.589285714,0.651549124,-0.062263409,0.575,0.014285714,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.044020098,0.607721929,0.571428571,0.607929066,-0.036500495,0.575,-0.003571429,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.017090683,0.645014187,0.714285714,0.644618834,0.06966688,0.725,-0.010714286,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.017090683,0.614308877,0.607142857,0.614349776,-0.007206919,0.6,0.007142857
word,lady,379,"{'wrong': 97.33333333333333, 'right': 87.0}",22,"{'wrong': 5.0, 'right': 7.0}",0.000785621,0.006944444,0.006232921,7.81E-04,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 18})",0.004397136,0.651195784,0.7,0.651046961,0.048953039,0.666666667,0.033333333,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.068618646,0.607721929,0.633333333,0.60764383,0.025689503,0.642857143,-0.00952381,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.029361327,0.645014187,0.666666667,0.64494816,0.021718506,0.642857143,0.023809524,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.068618646,0.614308877,0.6,0.614352511,-0.014352511,0.595238095,0.004761905
word,robot,409,"{'wrong': 99.33333333333333, 'right': 111.0}",34,"{'right': 8.0, 'wrong': 8.666666666666666}",0.000769161,0.0004,0.001139757,7.68E-04,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 10})",0.030705174,0.651195784,0.625,0.651281009,-0.026281009,0.617647059,0.007352941,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.038998666,0.607721929,0.5625,0.607869052,-0.045369052,0.558823529,0.003676471,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 8})",0.048576243,0.645014187,0.6875,0.644875966,0.042624034,0.676470588,0.011029412,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 10})",0.030705174,0.614308877,0.625,0.614274095,0.010725905,0.617647059,0.007352941
word,same,1632,"{'wrong': 419.0, 'right': 375.0}",88,"{'wrong': 22.666666666666668, 'right': 20.0}",0.000767723,0.000976563,6.30E-06,7.68E-04,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 15})",0.056175876,0.651195784,0.651898734,0.651184346,0.000714388,0.646341463,0.005557271,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 69})",0.029332831,0.607721929,0.594936709,0.607929969,-0.01299326,0.597560976,-0.002624267,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 30})",0.010629593,0.645014187,0.620253165,0.645417096,-0.025163931,0.62195122,-0.001698055,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 67})",0.023620498,0.614308877,0.582278481,0.614830072,-0.032551591,0.585365854,-0.003087373
word,black,752,"{'wrong': 182.66666666666666, 'right': 204.0}",30,"{'wrong': 8.0, 'right': 6.0}",0.000760999,0.005102041,0.004919539,7.57E-04,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 12})",0.0118011,0.651195784,0.62,0.651354655,-0.031354655,0.62962963,-0.00962963,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.041225388,0.607721929,0.68,0.60735384,0.07264616,0.666666667,0.013333333,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.023950517,0.645014187,0.66,0.644937869,0.015062131,0.666666667,-0.006666667,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.041225388,0.614308877,0.66,0.614076187,0.045923813,0.648148148,0.011851852
word,modern,548,"{'wrong': 140.66666666666666, 'right': 126.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.00075625,0.00147929,6.03E-05,7.56E-04,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 17})",0.003233795,0.651195784,0.653846154,0.651181744,0.00266441,0.666666667,-0.012820513,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.037653454,0.607721929,0.576923077,0.607885086,-0.030962009,0.574074074,0.002849003,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.037653454,0.645014187,0.596153846,0.645273024,-0.049119177,0.592592593,0.003561254,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.050544789,0.614308877,0.596153846,0.614405053,-0.018251207,0.592592593,0.003561254
word,on,12661,"{'wrong': 3076.3333333333335, 'right': 3432.0}",662,"{'wrong': 162.0, 'right': 176.0}",0.000746598,0.000428907,2.19E-05,7.47E-04,"defaultdict(<class 'int'>, {'wrong': 540, 'right': 166})",0.04613532,0.651195784,0.632596685,0.653495787,-0.020899102,0.629116118,0.003480567,"defaultdict(<class 'int'>, {'wrong': 530, 'right': 176})",0.041380656,0.607721929,0.610497238,0.607378729,0.003118508,0.613518198,-0.00302096,"defaultdict(<class 'int'>, {'wrong': 521, 'right': 185})",0.037379919,0.645014187,0.630755064,0.646777499,-0.016022435,0.631715771,-0.000960707,"defaultdict(<class 'int'>, {'right': 170, 'wrong': 536})",0.044193208,0.614308877,0.622467772,0.613299932,0.00916784,0.622183709,0.000284063
word,difference,594,"{'wrong': 144.33333333333334, 'right': 161.0}",23,"{'right': 7.0, 'wrong': 5.333333333333333}",0.000744885,0.004565376,0.000818633,7.44E-04,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.017026898,0.651195784,0.673913043,0.651089391,0.022823652,0.655172414,0.01874063,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 24})",0.071680862,0.607721929,0.586956522,0.607819181,-0.02086266,0.603448276,-0.016491754,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 22})",0.043986293,0.645014187,0.630434783,0.645082468,-0.014647685,0.637931034,-0.007496252,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 22})",0.043986293,0.614308877,0.608695652,0.614335166,-0.005639514,0.620689655,-0.011994003
word,special,1000,"{'wrong': 243.0, 'right': 271.0}",54,"{'right': 18.0, 'wrong': 12.0}",0.000741873,0.01,0.002693342,7.40E-04,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 25})",0.017474274,0.651195784,0.62962963,0.651434426,-0.021804797,0.636986301,-0.007356672,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 7})",0.116535751,0.607721929,0.564814815,0.608196721,-0.043381906,0.575342466,-0.010527651,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 14})",0.062906421,0.645014187,0.601851852,0.645491803,-0.043639951,0.630136986,-0.028285134,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 20})",0.033839768,0.614308877,0.574074074,0.614754098,-0.040680024,0.582191781,-0.008117707
word,wife,760,"{'right': 175.0, 'wrong': 195.0}",53,"{'wrong': 13.333333333333334, 'right': 13.0}",0.00073046,4.01E-05,0.000214456,7.30E-04,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 10})",0.048098949,0.651195784,0.662162162,0.651112926,0.011049236,0.657894737,0.004267425,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 11})",0.041337288,0.607721929,0.621621622,0.607616908,0.014004713,0.618421053,0.003200569,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 8})",0.063963987,0.645014187,0.635135135,0.64508883,-0.009953695,0.631578947,0.003556188,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 44})",0.048098949,0.614308877,0.648648649,0.614049418,0.034599231,0.657894737,-0.009246088
word,their,10956,"{'wrong': 2664.3333333333335, 'right': 2963.0}",651,"{'wrong': 163.66666666666666, 'right': 160.0}",0.00070422,3.21E-05,0.000518781,7.04E-04,"defaultdict(<class 'int'>, {'wrong': 476, 'right': 179})",0.03385785,0.651195784,0.647450111,0.651572608,-0.004122497,0.646153846,0.001296265,"defaultdict(<class 'int'>, {'wrong': 494, 'right': 161})",0.042296932,0.607721929,0.606430155,0.607851885,-0.00142173,0.605494505,0.00093565,"defaultdict(<class 'int'>, {'right': 178, 'wrong': 477})",0.03429636,0.645014187,0.644124169,0.645103725,-0.000979557,0.645054945,-0.000930777,"defaultdict(<class 'int'>, {'wrong': 492, 'right': 163})",0.041300453,0.614308877,0.601995565,0.615547624,-0.013552059,0.601098901,0.000896664
word,letter,590,"{'wrong': 151.33333333333334, 'right': 136.0}",42,"{'right': 15.0, 'wrong': 9.0}",0.000711936,0.015625,0.011663228,7.04E-04,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 12})",0.047317759,0.651195784,0.681818182,0.650989594,0.030828588,0.71,-0.028181818,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 16})",0.027337829,0.607721929,0.545454545,0.608141196,-0.06268665,0.53,0.015454545,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 18})",0.019792483,0.645014187,0.575757576,0.645480514,-0.069722938,0.59,-0.014242424,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 15})",0.031679503,0.614308877,0.575757576,0.614568455,-0.03881088,0.58,-0.004242424
word,month,646,"{'right': 149.0, 'wrong': 165.66666666666666}",46,"{'wrong': 11.333333333333334, 'right': 12.0}",0.000701352,0.000204082,0.0008314,7.01E-04,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 16})",0.01024703,0.651195784,0.666666667,0.651082074,0.015584592,0.657894737,0.00877193,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 41})",0.065262095,0.607721929,0.611111111,0.607697019,0.003414092,0.605263158,0.005847953,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 39})",0.047377453,0.645014187,0.638888889,0.645059208,-0.006170319,0.631578947,0.007309942,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 39})",0.047377453,0.614308877,0.625,0.614230298,0.010769702,0.618421053,0.006578947
word,need,2282,"{'wrong': 555.0, 'right': 617.0}",150,"{'wrong': 37.0, 'right': 39.0}",0.00069963,0.00017313,8.85E-05,7.00E-04,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 34})",0.052618389,0.651195784,0.682170543,0.650364204,0.031806339,0.6875,-0.005329457,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 30})",0.062937019,0.607721929,0.600775194,0.607908429,-0.007133235,0.602941176,-0.002165983,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 30})",0.062937019,0.645014187,0.631782946,0.645369407,-0.013586461,0.632352941,-0.000569995,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 34})",0.052618389,0.614308877,0.596899225,0.614776275,-0.01787705,0.602941176,-0.006041952
word,five,1114,"{'wrong': 285.6666666666667, 'right': 257.0}",56,"{'wrong': 15.0, 'right': 11.0}",0.000697635,0.00591716,0.001289993,6.97E-04,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 9})",0.063298081,0.651195784,0.611111111,0.651639344,-0.040528233,0.603448276,0.007662835,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 8})",0.071554878,0.607721929,0.592592593,0.607889344,-0.015296752,0.586206897,0.006385696,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 7})",0.080687765,0.645014187,0.601851852,0.645491803,-0.043639951,0.594827586,0.007024266,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 10})",0.055808873,0.614308877,0.564814815,0.614856557,-0.050041743,0.560344828,0.004469987
word,each,1429,"{'wrong': 347.6666666666667, 'right': 386.0}",88,"{'wrong': 23.333333333333332, 'right': 18.0}",0.000682489,0.004162331,0.004119618,6.80E-04,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 22})",0.046156682,0.651195784,0.673333333,0.650854085,0.022479248,0.660493827,0.012839506,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 70})",0.039127215,0.607721929,0.593333333,0.607944021,-0.014610688,0.598765432,-0.005432099,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 67})",0.029908074,0.645014187,0.66,0.644782877,0.015217123,0.672839506,-0.012839506,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 70})",0.039127215,0.614308877,0.606666667,0.614426837,-0.00776017,0.611111111,-0.004444444
word,woman,2489,"{'right': 575.0, 'wrong': 638.0}",169,"{'wrong': 42.333333333333336, 'right': 42.0}",0.000674372,3.91E-06,0.00028807,6.74E-04,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 34})",0.042935985,0.651195784,0.639175258,0.651436841,-0.012261583,0.637755102,0.001420156,"defaultdict(<class 'int'>, {'wrong': 131, 'right': 39})",0.033324624,0.607721929,0.597938144,0.607918131,-0.009979987,0.596938776,0.000999369,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 38})",0.035120023,0.645014187,0.618556701,0.645544759,-0.026988058,0.617346939,0.001209762,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 45})",0.023758974,0.614308877,0.603092784,0.614533802,-0.011441018,0.602040816,0.001051967
word,kid,1611,"{'wrong': 392.0, 'right': 435.0}",100,"{'wrong': 27.0, 'right': 19.0}",0.000675874,0.007561437,0.006417053,6.72E-04,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 22})",0.05751362,0.651195784,0.613207547,0.651608277,-0.03840073,0.598360656,0.014846891,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 25})",0.04701616,0.607721929,0.632075472,0.607457488,0.024617983,0.614754098,0.017321373,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 25})",0.04701616,0.645014187,0.632075472,0.645154681,-0.01307921,0.631147541,0.000927931,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 27})",0.040779516,0.614308877,0.613207547,0.614320836,-0.001113289,0.598360656,0.014846891
word,usually,766,"{'wrong': 196.33333333333334, 'right': 177.0}",58,"{'wrong': 16.0, 'right': 10.0}",0.00067044,0.013313609,0.004091981,6.68E-04,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 42})",0.008817584,0.651195784,0.65,0.651208026,-0.001208026,0.651785714,-0.001785714,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 20})",0.013756863,0.607721929,0.56,0.608210483,-0.048210483,0.553571429,0.006428571,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 16})",0.027520179,0.645014187,0.61,0.645372645,-0.035372645,0.598214286,0.011785714,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 43})",0.011137335,0.614308877,0.57,0.61476249,-0.04476249,0.571428571,-0.001428571
word,eating,767,"{'wrong': 186.66666666666666, 'right': 207.0}",57,"{'right': 12.0, 'wrong': 15.0}",0.00066696,0.00308642,0.003318058,6.65E-04,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 41})",0.022619041,0.651195784,0.66,0.651105651,0.008894349,0.669811321,-0.009811321,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.052380934,0.607721929,0.59,0.607903358,-0.017903358,0.58490566,0.00509434,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.052380934,0.645014187,0.6,0.64547502,-0.04547502,0.594339623,0.005660377,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 16})",0.035596292,0.614308877,0.58,0.614660115,-0.034660115,0.575471698,0.004528302
word,which,771,"{'wrong': 187.66666666666666, 'right': 208.0}",31,"{'right': 9.0, 'wrong': 7.333333333333333}",0.000660235,0.002603082,0.000322621,6.60E-04,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.02653298,0.651195784,0.653846154,0.651181744,0.00266441,0.65625,-0.002403846,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.069885214,0.607721929,0.576923077,0.607885086,-0.030962009,0.59375,-0.016826923,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.082329804,0.645014187,0.673076923,0.644865526,0.028211397,0.703125,-0.030048077,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.082329804,0.614308877,0.653846154,0.61409943,0.039746724,0.65625,-0.002403846
word,'s,16490,"{'right': 4448.0, 'wrong': 4014.0}",904,"{'wrong': 217.66666666666666, 'right': 251.0}",0.000657618,0.001264647,4.94E-05,6.58E-04,"defaultdict(<class 'int'>, {'wrong': 814, 'right': 209})",0.057156255,0.651195784,0.649460709,0.651458576,-0.001997868,0.65253078,-0.003070071,"defaultdict(<class 'int'>, {'wrong': 782, 'right': 241})",0.045481053,0.607721929,0.589368259,0.61050175,-0.021133491,0.590287278,-0.000919019,"defaultdict(<class 'int'>, {'wrong': 793, 'right': 230})",0.049292148,0.645014187,0.622496148,0.648424737,-0.02592859,0.622435021,6.11E-05,"defaultdict(<class 'int'>, {'wrong': 780, 'right': 243})",0.044809729,0.614308877,0.597842835,0.6168028,-0.018959965,0.596443228,0.001399607
word,of,39518,"{'wrong': 9622.666666666666, 'right': 10650.0}",2247,"{'wrong': 543.6666666666666, 'right': 616.0}",0.000642009,0.000972637,1.72E-05,6.42E-04,"defaultdict(<class 'int'>, {'wrong': 2069, 'right': 428})",0.071447515,0.651195784,0.646568313,0.653333333,-0.00676502,0.648500577,-0.001932264,"defaultdict(<class 'int'>, {'right': 559, 'wrong': 1938})",0.049548462,0.607721929,0.611930725,0.605777778,0.006152947,0.613321799,-0.001391074,"defaultdict(<class 'int'>, {'right': 600, 'wrong': 1897})",0.043787164,0.645014187,0.626683772,0.653481481,-0.02679771,0.626585928,9.78E-05,"defaultdict(<class 'int'>, {'wrong': 1929, 'right': 568})",0.048243238,0.614308877,0.611930725,0.615407407,-0.003476683,0.614186851,-0.002256126
word,boy,1689,"{'wrong': 432.6666666666667, 'right': 391.0}",101,"{'wrong': 25.333333333333332, 'right': 25.0}",0.000639756,1.10E-05,0.000241825,6.40E-04,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 30})",0.01735051,0.651195784,0.694915254,0.650666667,0.044248588,0.691666667,0.003248588,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 27})",0.023904693,0.607721929,0.627118644,0.607487179,0.019631465,0.625,0.002118644,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 25})",0.028985695,0.645014187,0.63559322,0.645128205,-0.009534985,0.633333333,0.002259887,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 26})",0.026370502,0.614308877,0.610169492,0.614358974,-0.004189483,0.608333333,0.001836158
word,lived,423,"{'right': 98.0, 'wrong': 108.33333333333333}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.000627021,0.004565376,0.004302104,6.24E-04,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.030079073,0.651195784,0.666666667,0.651129656,0.015537011,0.62962963,0.037037037,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.008780602,0.607721929,0.642857143,0.607571748,0.035285394,0.611111111,0.031746032,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.021325137,0.645014187,0.666666667,0.644921636,0.02174503,0.648148148,0.018518519,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.021325137,0.614308877,0.595238095,0.614390393,-0.019152298,0.574074074,0.021164021
word,produce,405,"{'wrong': 98.66666666666667, 'right': 109.0}",24,"{'right': 6.0, 'wrong': 6.0}",0.000618995,0,0.000309721,6.19E-04,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.011390769,0.651195784,0.590909091,0.651465798,-0.060556707,0.590909091,0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.040467183,0.607721929,0.568181818,0.607899023,-0.039717205,0.568181818,0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.028450898,0.645014187,0.590909091,0.645256515,-0.054347424,0.590909091,0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.040467183,0.614308877,0.568181818,0.614515472,-0.046333654,0.568181818,0
word,take,3141,"{'wrong': 804.3333333333334, 'right': 728.0}",174,"{'right': 54.0, 'wrong': 40.0}",0.000620386,0.005545496,0.004958198,6.17E-04,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 166})",0.02542586,0.651195784,0.628205128,0.651946421,-0.023741293,0.625641026,0.002564103,"defaultdict(<class 'int'>, {'wrong': 174, 'right': 50})",0.03549493,0.607721929,0.612179487,0.607576392,0.004603095,0.61025641,0.001923077,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 52})",0.032778121,0.645014187,0.637820513,0.645249058,-0.007428545,0.641025641,-0.003205128,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 172})",0.032778121,0.614308877,0.615384615,0.614273755,0.001110861,0.612820513,0.002564103
word,technology,922,"{'right': 248.0, 'wrong': 224.66666666666666}",54,"{'right': 15.0, 'wrong': 13.0}",0.000609233,0.00127551,6.11E-05,6.09E-04,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 12})",0.059945179,0.651195784,0.608695652,0.651595745,-0.042900093,0.603773585,0.004922067,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 49})",0.059945179,0.607721929,0.619565217,0.607610475,0.011954743,0.622641509,-0.003076292,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 8})",0.092447025,0.645014187,0.608695652,0.645355974,-0.036660322,0.613207547,-0.004511895,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 49})",0.059945179,0.614308877,0.597826087,0.614463993,-0.016637906,0.603773585,-0.005947498
word,worked,409,"{'wrong': 99.66666666666667, 'right': 110.0}",27,"{'wrong': 5.666666666666667, 'right': 10.0}",0.000607242,0.019126301,0.006651331,6.03E-04,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.058574704,0.651195784,0.62,0.651354655,-0.031354655,0.611111111,0.008888889,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 1})",0.183575788,0.607721929,0.64,0.607557547,0.032442453,0.680555556,-0.040555556,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 4})",0.112437692,0.645014187,0.66,0.644937869,0.015062131,0.694444444,-0.034444444,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 2})",0.154511896,0.614308877,0.66,0.614076187,0.045923813,0.708333333,-0.048333333
word,marriage,250,"{'wrong': 64.0, 'right': 58.0}",21,"{'wrong': 5.0, 'right': 6.0}",0.000604676,0.002066116,0.002456214,6.03E-04,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.059323761,0.651195784,0.617647059,0.651311775,-0.033664717,0.625,-0.007352941,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.002891117,0.607721929,0.705882353,0.60738255,0.098499803,0.7,0.005882353,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.059323761,0.645014187,0.617647059,0.645108806,-0.027461747,0.65,-0.032352941,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.012666712,0.614308877,0.617647059,0.614297336,0.003349723,0.625,-0.007352941
word,well,2101,"{'wrong': 512.0, 'right': 565.0}",136,"{'wrong': 28.333333333333332, 'right': 51.0}",0.000605425,0.020408163,0.007212846,6.01E-04,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 64})",0.023379582,0.651195784,0.63671875,0.651581357,-0.014862607,0.640306122,-0.003587372,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 54})",0.036240987,0.607721929,0.609375,0.607677903,0.001697097,0.625,-0.015625,"defaultdict(<class 'int'>, {'wrong': 153, 'right': 52})",0.039230858,0.645014187,0.6328125,0.645339159,-0.012526659,0.635204082,-0.002391582,"defaultdict(<class 'int'>, {'wrong': 154, 'right': 51})",0.040782165,0.614308877,0.59765625,0.614752393,-0.017096143,0.594387755,0.003268495
word,first,2362,"{'right': 635.0, 'wrong': 575.6666666666666}",133,"{'right': 41.0, 'wrong': 30.666666666666668}",0.000600466,0.005197404,0.001143456,6.00E-04,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 33})",0.059024817,0.651195784,0.671171171,0.650736056,0.020435115,0.669064748,0.002106423,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 110})",0.017970688,0.607721929,0.617117117,0.607505702,0.009611415,0.611510791,0.005606326,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 119})",0.030612899,0.645014187,0.608108108,0.64586357,-0.037755462,0.607913669,0.000194439,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 115})",0.024517142,0.614308877,0.630630631,0.613933237,0.016697394,0.622302158,0.008328472
word,longer,741,"{'wrong': 189.66666666666666, 'right': 172.0}",43,"{'wrong': 10.0, 'right': 13.0}",0.00059653,0.004253308,0.004029936,5.94E-04,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 15})",0.019851341,0.651195784,0.674418605,0.650991617,0.023426987,0.669811321,0.004607284,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 21})",0.003204439,0.607721929,0.569767442,0.608055612,-0.03828817,0.556603774,0.013163668,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 18})",0.009603617,0.645014187,0.558139535,0.64577796,-0.087638425,0.547169811,0.010969724,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 21})",0.003204439,0.614308877,0.639534884,0.614087099,0.025447785,0.650943396,-0.011408513
word,car,2200,"{'wrong': 563.0, 'right': 511.0}",124,"{'wrong': 32.666666666666664, 'right': 26.0}",0.000586055,0.003228306,0.000535305,5.86E-04,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 41})",0.013950563,0.651195784,0.629213483,0.651599587,-0.022386104,0.635416667,-0.006203184,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 97})",0.025426219,0.607721929,0.617977528,0.60753354,0.010443988,0.630208333,-0.012230805,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 39})",0.016829397,0.645014187,0.662921348,0.644685243,0.018236106,0.671875,-0.008953652,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 37})",0.020020126,0.614308877,0.646067416,0.61372549,0.032341926,0.65625,-0.010182584
word,glass,297,"{'wrong': 76.0, 'right': 69.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.00058264,0.000204082,0.000738442,5.82E-04,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.020574794,0.651195784,0.65,0.651198213,-0.001198213,0.636363636,0.013636364,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.043461662,0.607721929,0.55,0.607839155,-0.057839155,0.545454545,0.004545455,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.012738398,0.645014187,0.65,0.645004062,0.004995938,0.636363636,0.013636364,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.043461662,0.614308877,0.55,0.61443948,-0.06443948,0.545454545,0.004545455
word,after,2402,"{'wrong': 585.6666666666666, 'right': 645.0}",138,"{'wrong': 33.333333333333336, 'right': 38.0}",0.000581108,0.001069962,3.71E-05,5.81E-04,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 45})",0.027153921,0.651195784,0.610655738,0.652223608,-0.04156787,0.614814815,-0.004159077,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 29})",0.062260514,0.607721929,0.586065574,0.608270989,-0.022205415,0.581481481,0.004584092,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 33})",0.051675162,0.645014187,0.602459016,0.646093101,-0.043634084,0.6,0.002459016,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 27})",0.068099057,0.614308877,0.602459016,0.61460931,-0.012150294,0.592592593,0.009866424
word,society,566,"{'wrong': 138.0, 'right': 152.0}",31,"{'right': 6.0, 'wrong': 8.333333333333334}",0.00058264,0.006625203,0.005597543,5.79E-04,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 28})",0.068644432,0.651195784,0.673076923,0.65107987,0.021997053,0.672413793,0.00066313,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 9})",0.035733398,0.607721929,0.576923077,0.607885086,-0.030962009,0.568965517,0.00795756,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.035733398,0.645014187,0.692307692,0.644763651,0.047544041,0.689655172,0.00265252,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.020757911,0.614308877,0.615384615,0.614303178,0.001081437,0.620689655,-0.00530504
word,late,568,"{'wrong': 145.33333333333334, 'right': 132.0}",34,"{'wrong': 8.333333333333334, 'right': 9.0}",0.000577848,0.000369822,0.000936427,5.77E-04,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.027950872,0.651195784,0.696969697,0.650887574,0.046082123,0.685714286,0.011255411,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.027950872,0.607721929,0.606060606,0.607733116,-0.00167251,0.628571429,-0.022510823,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.036034045,0.645014187,0.636363636,0.645072434,-0.008708798,0.642857143,-0.006493506,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.056579902,0.614308877,0.621212121,0.614262395,0.006949726,0.628571429,-0.007359307
word,?,1315,"{'wrong': 320.6666666666667, 'right': 353.0}",95,"{'wrong': 22.666666666666668, 'right': 27.0}",0.000575905,0.001903067,0.00019349,5.76E-04,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 30})",0.037528086,0.651195784,0.627659574,0.65142214,-0.023762566,0.633928571,-0.006268997,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 84})",0.032484526,0.607721929,0.627659574,0.607530182,0.020129392,0.642857143,-0.015197568,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 83})",0.0301274,0.645014187,0.638297872,0.64507878,-0.006780908,0.660714286,-0.022416413,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 86})",0.037528086,0.614308877,0.627659574,0.614180479,0.013479096,0.642857143,-0.015197568
word,say,678,"{'wrong': 165.33333333333334, 'right': 182.0}",37,"{'wrong': 9.666666666666666, 'right': 8.0}",0.000575632,0.002224991,0.002535534,5.74E-04,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.046667509,0.651195784,0.566666667,0.651712887,-0.085046221,0.578125,-0.011458333,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 11})",0.03078003,0.607721929,0.6,0.607769168,-0.007769168,0.59375,0.00625,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 12})",0.024295874,0.645014187,0.583333333,0.645391517,-0.062058184,0.578125,0.005208333,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 9})",0.046667509,0.614308877,0.633333333,0.614192496,0.019140837,0.625,0.008333333
word,time,5649,"{'right': 1516.0, 'wrong': 1377.6666666666667}",301,"{'wrong': 71.66666666666667, 'right': 86.0}",0.000571343,0.002066116,0.00023338,5.71E-04,"defaultdict(<class 'int'>, {'wrong': 248, 'right': 100})",0.029342514,0.651195784,0.638132296,0.65191362,-0.013781324,0.631313131,0.006819164,"defaultdict(<class 'int'>, {'right': 84, 'wrong': 264})",0.043007914,0.607721929,0.618677043,0.607119949,0.011557094,0.617845118,0.000831925,"defaultdict(<class 'int'>, {'right': 102, 'wrong': 246})",0.027853508,0.645014187,0.628404669,0.645926876,-0.017522207,0.624579125,0.003825545,"defaultdict(<class 'int'>, {'right': 78, 'wrong': 270})",0.049010965,0.614308877,0.618677043,0.614068848,0.004608195,0.616161616,0.002515427
word,find,2434,"{'right': 653.0, 'wrong': 593.6666666666666}",135,"{'wrong': 34.0, 'right': 33.0}",0.000566287,5.57E-05,0.000488788,5.66E-04,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 42})",0.023987906,0.651195784,0.670731707,0.650696321,0.020035386,0.669354839,0.001376869,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 30})",0.050279449,0.607721929,0.597560976,0.607981709,-0.010420733,0.596774194,0.000786782,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 36})",0.035643838,0.645014187,0.613821138,0.645811682,-0.031990543,0.612903226,0.000917912,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 30})",0.050279449,0.614308877,0.597560976,0.614737061,-0.017176085,0.596774194,0.000786782
word,mountain,404,"{'right': 94.0, 'wrong': 103.33333333333333}",24,"{'wrong': 6.0, 'right': 6.0}",0.000559259,0,0.000279812,5.59E-04,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.07703651,0.651195784,0.657894737,0.651169888,0.006724849,0.657894737,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.028041812,0.607721929,0.578947368,0.607833164,-0.028885795,0.578947368,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.028041812,0.645014187,0.631578947,0.645066124,-0.013487177,0.631578947,0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.018159918,0.614308877,0.605263158,0.614343845,-0.009080687,0.605263158,0
word,war,541,"{'right': 145.0, 'wrong': 132.0}",24,"{'wrong': 5.666666666666667, 'right': 7.0}",0.000550639,0.002770083,0.000427864,5.50E-04,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.02967137,0.651195784,0.65,0.651200651,-0.001200651,0.645833333,0.004166667,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.10700652,0.607721929,0.675,0.607448107,0.067551893,0.666666667,0.008333333,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.02967137,0.645014187,0.675,0.644892145,0.030107855,0.666666667,0.008333333,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 2})",0.134003656,0.614308877,0.625,0.614265364,0.010734636,0.625,0
word,live,1701,"{'wrong': 435.0, 'right': 396.0}",86,"{'wrong': 21.0, 'right': 23.0}",0.000550639,0.000516529,0.001067276,5.50E-04,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 30})",0.012409383,0.651195784,0.703947368,0.650370523,0.053576846,0.707317073,-0.003369705,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 62})",0.010681679,0.607721929,0.625,0.607451626,0.017548374,0.615853659,0.009146341,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 59})",0.006326197,0.645014187,0.671052632,0.644606834,0.026445797,0.664634146,0.006418485,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 61})",0.009094195,0.614308877,0.618421053,0.614244545,0.004176508,0.609756098,0.008664955
word,watching,526,"{'wrong': 128.33333333333334, 'right': 141.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.000552948,0.022096421,0.008092929,5.48E-04,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.018588152,0.651195784,0.738095238,0.650824344,0.087270895,0.696969697,0.041125541,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.065991614,0.607721929,0.642857143,0.607571748,0.035285394,0.636363636,0.006493506,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.018588152,0.645014187,0.714285714,0.644718095,0.069567619,0.757575758,-0.043290043,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.097951169,0.614308877,0.619047619,0.614288622,0.004758997,0.651515152,-0.032467532
word,study,1833,"{'wrong': 447.3333333333333, 'right': 491.0}",92,"{'wrong': 24.666666666666668, 'right': 18.0}",0.000541409,0.006103516,0.005164812,5.39E-04,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 26})",0.036123186,0.651195784,0.644578313,0.651309008,-0.006730695,0.65,-0.005421687,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 23})",0.045908557,0.607721929,0.602409639,0.607812822,-0.005403184,0.594444444,0.007965194,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 22})",0.049515496,0.645014187,0.626506024,0.64533086,-0.018824836,0.616666667,0.009839357,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 74})",0.039219754,0.614308877,0.614457831,0.614306329,0.000151503,0.611111111,0.00334672
word,book,2853,"{'wrong': 729.3333333333334, 'right': 665.0}",147,"{'wrong': 37.0, 'right': 36.0}",0.000532205,4.69E-05,0.000131672,5.32E-04,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 108})",0.023039148,0.651195784,0.640186916,0.651439818,-0.011252902,0.643518519,-0.003331603,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 109})",0.02468254,0.607721929,0.626168224,0.607313031,0.018855193,0.62962963,-0.003461405,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 115})",0.036052998,0.645014187,0.691588785,0.643981769,0.047607016,0.694444444,-0.002855659,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 107})",0.021462736,0.614308877,0.64953271,0.613528071,0.036004639,0.652777778,-0.003245067
word,art,712,"{'right': 166.0, 'wrong': 182.0}",65,"{'wrong': 16.666666666666668, 'right': 15.0}",0.000528471,0.000692521,5.55E-06,5.28E-04,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 43})",0.007273621,0.651195784,0.635416667,0.651350798,-0.015934132,0.65,-0.014583333,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 16})",0.031310682,0.607721929,0.614583333,0.607654523,0.00692881,0.61,0.004583333,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 16})",0.031310682,0.645014187,0.59375,0.645517806,-0.051767806,0.59,0.00375,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 13})",0.045967725,0.614308877,0.583333333,0.614613181,-0.031279847,0.58,0.003333333
word,water,2167,"{'wrong': 529.0, 'right': 580.0}",134,"{'right': 27.0, 'wrong': 35.666666666666664}",0.00052871,0.004781575,0.0042603,5.26E-04,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 35})",0.041634608,0.651195784,0.65060241,0.651205937,-0.000603527,0.641304348,0.009298062,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 29})",0.056893362,0.607721929,0.602409639,0.607812822,-0.005403184,0.608695652,-0.006286014,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 101})",0.027489194,0.645014187,0.662650602,0.64471243,0.017938172,0.673913043,-0.011262441,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 40})",0.031168879,0.614308877,0.590361446,0.614718615,-0.024357169,0.60326087,-0.012899424
word,tv,1248,"{'wrong': 319.0, 'right': 291.0}",100,"{'wrong': 24.333333333333332, 'right': 27.0}",0.00052674,0.00067465,0.001197309,5.26E-04,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 29})",0.028204959,0.651195784,0.685483871,0.650759442,0.034724429,0.673913043,0.011570827,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 84})",0.021754323,0.607721929,0.580645161,0.608066502,-0.027421341,0.579710145,0.000935016,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 30})",0.025942043,0.645014187,0.64516129,0.645012315,0.000148975,0.644927536,0.000233754,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 29})",0.028204959,0.614308877,0.60483871,0.614429392,-0.009590683,0.594202899,0.010635811
word,killed,309,"{'right': 72.0, 'wrong': 79.0}",26,"{'wrong': 5.0, 'right': 11.0}",0.000537257,0.03515625,0.023005703,5.25E-04,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 37})",0.052209994,0.651195784,0.6,0.651456508,-0.051456508,0.568181818,0.031818182,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 21})",0.001597827,0.607721929,0.62,0.607659401,0.012340599,0.590909091,0.029090909,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 21})",5.17E-05,0.645014187,0.64,0.645039723,-0.005039723,0.602272727,0.037727273,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 22})",0.0005881,0.614308877,0.62,0.614279894,0.005720106,0.590909091,0.029090909
ner,EVENT,1020,"{'wrong': 249.0, 'right': 273.0}",50,"{'wrong': 10.333333333333334, 'right': 19.0}",0.000528471,0.021823347,0.008037588,5.24E-04,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 18})",0.058930151,0.651195784,0.614285714,0.651459482,-0.037173767,0.606557377,0.007728337,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 23})",0.039073254,0.607721929,0.6,0.607777097,-0.007777097,0.606557377,-0.006557377,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 22})",0.042620052,0.645014187,0.571428571,0.645539906,-0.074111335,0.56557377,0.005854801,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 62})",0.021579387,0.614308877,0.614285714,0.614309043,-2.33E-05,0.62295082,-0.008665105
word,fun,572,"{'right': 153.0, 'wrong': 139.66666666666666}",32,"{'wrong': 8.0, 'right': 8.0}",0.000518885,0,0.0002596,5.19E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.095326975,0.651195784,0.609375,0.651468788,-0.042093788,0.609375,0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.03988355,0.607721929,0.5625,0.608017136,-0.045517136,0.5625,0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.016412993,0.645014187,0.59375,0.645348837,-0.051598837,0.59375,0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.03988355,0.614308877,0.609375,0.614341085,-0.004966085,0.609375,0
word,state,692,"{'wrong': 169.0, 'right': 185.0}",50,"{'right': 12.0, 'wrong': 12.666666666666666}",0.000510709,0.000182615,0.000652248,5.10E-04,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 37})",0.032511949,0.651195784,0.594594595,0.651623443,-0.057028848,0.605263158,-0.010668563,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 12})",0.044686034,0.607721929,0.635135135,0.607514805,0.02762033,0.631578947,0.003556188,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 7})",0.088089703,0.645014187,0.662162162,0.644884623,0.017277539,0.657894737,0.004267425,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 10})",0.059515182,0.614308877,0.648648649,0.614049418,0.034599231,0.644736842,0.003911807
word,garden,407,"{'wrong': 104.0, 'right': 95.0}",24,"{'wrong': 5.333333333333333, 'right': 8.0}",0.000511351,0.01,0.007581917,5.07E-04,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 32})",0.051696699,0.651195784,0.789473684,0.650661241,0.138812443,0.839285714,-0.04981203,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 4})",0.09072738,0.607721929,0.684210526,0.607426246,0.07678428,0.696428571,-0.012218045,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 6})",0.062797497,0.645014187,0.710526316,0.644760936,0.06576538,0.696428571,0.014097744,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 5})",0.075672512,0.614308877,0.657894737,0.614140387,0.04375435,0.660714286,-0.002819549
word,four,1388,"{'right': 371.0, 'wrong': 339.0}",72,"{'right': 14.0, 'wrong': 19.333333333333332}",0.000507836,0.0064,0.005283587,5.05E-04,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 24})",0.023979326,0.651195784,0.652173913,0.651181912,0.000992001,0.64,0.012173913,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 16})",0.055810446,0.607721929,0.586956522,0.608016444,-0.021059922,0.586666667,0.000289855,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 14})",0.066697289,0.645014187,0.666666667,0.644707091,0.021959575,0.66,0.006666667,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 19})",0.041886617,0.614308877,0.630434783,0.614080164,0.016354618,0.633333333,-0.002898551
word,it,20055,"{'wrong': 4898.666666666667, 'right': 5359.0}",1088,"{'wrong': 263.0, 'right': 299.0}",0.000503486,0.001025823,4.61E-05,5.03E-04,"defaultdict(<class 'int'>, {'wrong': 934, 'right': 319})",0.038348321,0.651195784,0.649557522,0.651407645,-0.001850123,0.653125,-0.003567478,"defaultdict(<class 'int'>, {'right': 321, 'wrong': 932})",0.037854944,0.607721929,0.6,0.608720531,-0.008720531,0.6015625,-0.0015625,"defaultdict(<class 'int'>, {'right': 319, 'wrong': 934})",0.038348321,0.645014187,0.628318584,0.647173266,-0.018854682,0.62890625,-0.000587666,"defaultdict(<class 'int'>, {'right': 315, 'wrong': 938})",0.039347195,0.614308877,0.599115044,0.616273747,-0.017158703,0.60234375,-0.003228706
word,enjoy,1074,"{'right': 287.0, 'wrong': 262.3333333333333}",54,"{'wrong': 14.0, 'right': 12.0}",0.000504068,0.00147929,0.001856823,5.03E-04,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 19})",0.017208554,0.651195784,0.613207547,0.651608277,-0.03840073,0.618181818,-0.004974271,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.034370648,0.607721929,0.58490566,0.607969678,-0.023064018,0.581818182,0.003087479,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.045729762,0.645014187,0.603773585,0.645461995,-0.041688411,0.6,0.003773585,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 40})",0.029428292,0.614308877,0.632075472,0.61411596,0.017959512,0.636363636,-0.004288165
word,very,4153,"{'wrong': 1061.0, 'right': 970.0}",259,"{'wrong': 63.666666666666664, 'right': 68.0}",0.000501884,0.00027079,0.000755207,5.02E-04,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 194})",0.018877407,0.651195784,0.654867257,0.651019541,0.003847715,0.650627615,0.004239642,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 98})",0.007248233,0.607721929,0.584070796,0.608857264,-0.024786468,0.579497908,0.004572889,"defaultdict(<class 'int'>, {'wrong': 188, 'right': 85})",0.014546394,0.645014187,0.64159292,0.64517842,-0.003585499,0.640167364,0.001425556,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 84})",0.015224014,0.614308877,0.612831858,0.614379779,-0.001547921,0.606694561,0.006137298
word,popular,1340,"{'wrong': 342.3333333333333, 'right': 313.0}",80,"{'wrong': 20.666666666666668, 'right': 18.0}",0.000500885,0.001189061,7.35E-05,5.01E-04,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 16})",0.046616355,0.651195784,0.697368421,0.650473446,0.046894975,0.702531646,-0.005163225,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 64})",0.034392039,0.607721929,0.625,0.607451626,0.017548374,0.626582278,-0.001582278,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 63})",0.030842834,0.645014187,0.671052632,0.644606834,0.026445797,0.67721519,-0.006162558,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 63})",0.030842834,0.614308877,0.611842105,0.614347468,-0.002505363,0.613924051,-0.002081945
word,faster,277,"{'wrong': 67.66666666666667, 'right': 74.0}",24,"{'right': 10.0, 'wrong': 4.666666666666667}",0.000499654,0.033057851,0.013337528,4.93E-04,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.05983194,0.651195784,0.666666667,0.651120163,0.015546504,0.731707317,-0.06504065,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 28})",0.021803653,0.607721929,0.5625,0.607942974,-0.045442974,0.536585366,0.025914634,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.041732475,0.645014187,0.625,0.645112016,-0.020112016,0.646341463,-0.021341463,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 30})",0.034219176,0.614308877,0.583333333,0.614460285,-0.031126952,0.597560976,-0.014227642
word,sleep,1034,"{'wrong': 252.66666666666666, 'right': 276.0}",30,"{'wrong': 6.666666666666667, 'right': 10.0}",0.000487001,0.01,0.003085992,4.86E-04,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.048141454,0.651195784,0.586956522,0.65149664,-0.064540118,0.606060606,-0.019104084,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.080928797,0.607721929,0.586956522,0.607819181,-0.02086266,0.560606061,0.026350461,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.06858478,0.645014187,0.695652174,0.644777031,0.050875143,0.681818182,0.013833992,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.080928797,0.614308877,0.565217391,0.61453879,-0.049321399,0.545454545,0.019762846
word,history,1065,"{'wrong': 272.0, 'right': 249.0}",53,"{'wrong': 12.333333333333334, 'right': 16.0}",0.000487215,0.004186851,0.00377693,4.85E-04,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 51})",0.042945461,0.651195784,0.64,0.651310401,-0.011310401,0.616666667,0.023333333,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 14})",0.037665176,0.607721929,0.65,0.607289107,0.042710893,0.658333333,-0.008333333,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 51})",0.042945461,0.645014187,0.64,0.64506552,-0.00506552,0.658333333,-0.018333333,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 13})",0.042945461,0.614308877,0.65,0.613943489,0.036056511,0.666666667,-0.016666667
word,from,8123,"{'wrong': 1985.0, 'right': 2168.0}",490,"{'right': 146.0, 'wrong': 114.66666666666667}",0.000485421,0.003612287,0.000729768,4.85E-04,"defaultdict(<class 'int'>, {'wrong': 491, 'right': 98})",0.072646468,0.651195784,0.629840547,0.653281424,-0.023440877,0.634215501,-0.004374954,"defaultdict(<class 'int'>, {'right': 132, 'wrong': 457})",0.048452029,0.607721929,0.612756264,0.607230256,0.005526008,0.610586011,0.002170253,"defaultdict(<class 'int'>, {'right': 142, 'wrong': 447})",0.04256978,0.645014187,0.624145786,0.64705228,-0.022906494,0.624763705,-0.000617919,"defaultdict(<class 'int'>, {'right': 130, 'wrong': 459})",0.04968969,0.614308877,0.612756264,0.614460512,-0.001704247,0.611531191,0.001225073
word,were,4024,"{'wrong': 1027.6666666666667, 'right': 941.0}",288,"{'wrong': 74.0, 'right': 66.0}",0.000484507,0.000816327,2.16E-05,4.84E-04,"defaultdict(<class 'int'>, {'wrong': 252, 'right': 44})",0.065462368,0.651195784,0.639810427,0.651704425,-0.011893999,0.636986301,0.002824125,"defaultdict(<class 'int'>, {'wrong': 221, 'right': 75})",0.027521208,0.607721929,0.604265403,0.60787635,-0.003610947,0.605022831,-0.000757428,"defaultdict(<class 'int'>, {'wrong': 236, 'right': 60})",0.043112308,0.645014187,0.630331754,0.645670125,-0.015338371,0.627853881,0.002477872,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 71})",0.031247159,0.614308877,0.606635071,0.614651704,-0.008016633,0.602739726,0.003895345
word,answer,442,"{'wrong': 108.0, 'right': 118.0}",40,"{'wrong': 8.0, 'right': 16.0}",0.000489467,0.027777778,0.010877794,4.84E-04,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 50})",0.015024074,0.651195784,0.685185185,0.651008763,0.034176422,0.6875,-0.002314815,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 58})",0.040741295,0.607721929,0.555555556,0.608008967,-0.052453411,0.552083333,0.003472222,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 50})",0.015024074,0.645014187,0.62962963,0.645098838,-0.015469209,0.604166667,0.025462963,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 55})",0.029349999,0.614308877,0.611111111,0.614326472,-0.003215361,0.59375,0.017361111
word,system,712,"{'wrong': 174.0, 'right': 190.0}",43,"{'wrong': 10.666666666666666, 'right': 11.0}",0.000483033,5.92E-05,0.000102134,4.83E-04,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.034594323,0.651195784,0.628571429,0.65135742,-0.022785991,0.621621622,0.006949807,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 33})",0.034594323,0.607721929,0.571428571,0.607981221,-0.036552649,0.567567568,0.003861004,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 33})",0.034594323,0.645014187,0.542857143,0.645744029,-0.102886887,0.540540541,0.002316602,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 32})",0.028486023,0.614308877,0.557142857,0.614717289,-0.057574432,0.554054054,0.003088803
word,broken,201,"{'wrong': 51.333333333333336, 'right': 47.0}",19,"{'wrong': 4.333333333333333, 'right': 6.0}",0.000485493,0.006503642,0.005299163,4.83E-04,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.016770927,0.651195784,0.642857143,0.651219512,-0.008362369,0.684210526,-0.041353383,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.044069484,0.607721929,0.571428571,0.607825203,-0.036396632,0.552631579,0.018796992,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 4})",0.073150393,0.645014187,0.571428571,0.645223577,-0.073795006,0.552631579,0.018796992,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 5})",0.057234624,0.614308877,0.571428571,0.614430894,-0.043002323,0.605263158,-0.033834586
word,afraid,656,"{'wrong': 160.33333333333334, 'right': 175.0}",41,"{'wrong': 11.333333333333334, 'right': 7.0}",0.000478244,0.013966942,0.009933088,4.74E-04,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 4})",0.120742113,0.651195784,0.666666667,0.651072523,0.015594144,0.647727273,0.018939394,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 6})",0.09171845,0.607721929,0.653846154,0.607354443,0.046491711,0.636363636,0.017482517,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 11})",0.043175225,0.645014187,0.666666667,0.644841675,0.021824991,0.659090909,0.007575758,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 6})",0.09171845,0.614308877,0.653846154,0.613993871,0.039852283,0.636363636,0.017482517
word,during,825,"{'right': 220.0, 'wrong': 201.66666666666666}",44,"{'right': 14.0, 'wrong': 10.0}",0.00047259,0.006944444,0.001919382,4.72E-04,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.02606968,0.651195784,0.678571429,0.650960752,0.027610676,0.722222222,-0.043650794,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 39})",0.021961739,0.607721929,0.595238095,0.607829109,-0.012591014,0.574074074,0.021164021,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 39})",0.021961739,0.645014187,0.535714286,0.645952576,-0.11023829,0.527777778,0.007936508,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 37})",0.01491696,0.614308877,0.595238095,0.614472608,-0.019234513,0.574074074,0.021164021
word,too,3234,"{'wrong': 825.6666666666666, 'right': 757.0}",162,"{'wrong': 40.666666666666664, 'right': 40.0}",0.000470601,1.71E-05,0.000154307,4.71E-04,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 101})",0.004902395,0.651195784,0.660714286,0.650917814,0.009796472,0.663120567,-0.002406282,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 37})",0.035159792,0.607721929,0.621428571,0.607321652,0.014106919,0.620567376,0.000861196,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 38})",0.033296934,0.645014187,0.667857143,0.644347101,0.023510042,0.666666667,0.001190476,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 37})",0.035159792,0.614308877,0.642857143,0.613475177,0.029381966,0.641843972,0.001013171
word,new,4393,"{'right': 1171.0, 'wrong': 1074.0}",242,"{'wrong': 60.0, 'right': 62.0}",0.000466714,6.72E-05,9.00E-05,4.67E-04,"defaultdict(<class 'int'>, {'wrong': 190, 'right': 59})",0.043833642,0.651195784,0.663316583,0.650686378,0.012630205,0.664215686,-0.000899103,"defaultdict(<class 'int'>, {'wrong': 178, 'right': 71})",0.02937698,0.607721929,0.615577889,0.607391763,0.008186126,0.617647059,-0.002069169,"defaultdict(<class 'int'>, {'wrong': 187, 'right': 62})",0.039877673,0.645014187,0.633165829,0.645512144,-0.012346314,0.634803922,-0.001638092,"defaultdict(<class 'int'>, {'wrong': 186, 'right': 63})",0.038611814,0.614308877,0.603015075,0.614783527,-0.011768452,0.605392157,-0.002377081
word,came,514,"{'right': 137.0, 'wrong': 125.66666666666667}",32,"{'right': 9.0, 'wrong': 7.666666666666667}",0.00046542,0.0016,0.000170422,4.65E-04,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 23})",0.01311444,0.651195784,0.677419355,0.651029982,0.026389373,0.671428571,0.005990783,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.039550517,0.607721929,0.596774194,0.607791148,-0.011016955,0.585714286,0.011059908,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.048996936,0.645014187,0.64516129,0.645013257,0.000148033,0.657142857,-0.011981567,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.039550517,0.614308877,0.564516129,0.6146237,-0.050107571,0.557142857,0.007373272
word,past,484,"{'wrong': 118.33333333333333, 'right': 129.0}",29,"{'wrong': 7.0, 'right': 8.0}",0.000464978,0.001111111,6.95E-05,4.65E-04,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.05276841,0.651195784,0.64,0.651252801,-0.011252801,0.672413793,-0.032413793,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.065308884,0.607721929,0.66,0.607455694,0.052544306,0.637931034,0.022068966,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.05276841,0.645014187,0.68,0.644836015,0.035163985,0.655172414,0.024827586,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.05276841,0.614308877,0.68,0.613974333,0.066025667,0.655172414,0.024827586
word,story,1687,"{'right': 395.0, 'wrong': 430.6666666666667}",78,"{'right': 13.0, 'wrong': 21.666666666666668}",0.000466504,0.015625,0.005474206,4.64E-04,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 22})",0.027750958,0.651195784,0.623188406,0.651593011,-0.028404606,0.615384615,0.00780379,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 31})",0.007682891,0.607721929,0.608695652,0.607708119,0.000987533,0.602564103,0.00613155,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 23})",0.024793455,0.645014187,0.644927536,0.645015416,-8.79E-05,0.634615385,0.010312152,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 27})",0.014868985,0.614308877,0.615942029,0.614285714,0.001656315,0.608974359,0.00696767
word,serious,572,"{'wrong': 146.0, 'right': 134.0}",38,"{'wrong': 7.666666666666667, 'right': 15.0}",0.000459184,0.02616782,0.017224213,4.51E-04,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 11})",0.051728791,0.651195784,0.657894737,0.651143791,0.006750946,0.647540984,0.010353753,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 17})",0.021419978,0.607721929,0.644736842,0.607434641,0.037302202,0.639344262,0.00539258,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 17})",0.021419978,0.645014187,0.657894737,0.644914216,0.012980521,0.663934426,-0.006039689,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 14})",0.034456667,0.614308877,0.631578947,0.614174837,0.017404111,0.62295082,0.008628128
word,one,4970,"{'wrong': 1215.6666666666667, 'right': 1323.0}",289,"{'wrong': 70.0, 'right': 79.0}",0.000446887,0.000912121,4.12E-05,4.47E-04,"defaultdict(<class 'int'>, {'wrong': 248, 'right': 74})",0.04615414,0.651195784,0.63362069,0.652062952,-0.018442262,0.633333333,0.000287356,"defaultdict(<class 'int'>, {'wrong': 239, 'right': 83})",0.037023143,0.607721929,0.620689655,0.607082093,0.013607562,0.617647059,0.003042596,"defaultdict(<class 'int'>, {'wrong': 243, 'right': 79})",0.040922115,0.645014187,0.622844828,0.646108039,-0.023263212,0.619607843,0.003236984,"defaultdict(<class 'int'>, {'wrong': 242, 'right': 80})",0.039924106,0.614308877,0.609913793,0.614525734,-0.004611941,0.609803922,0.000109872
word,taken,422,"{'right': 99.0, 'wrong': 107.66666666666667}",31,"{'wrong': 8.0, 'right': 7.0}",0.000439646,0.001111111,7.67E-05,4.40E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.078044002,0.651195784,0.660714286,0.651141459,0.009572826,0.655172414,0.005541872,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.097190259,0.607721929,0.589285714,0.60782715,-0.018541436,0.586206897,0.003078818,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.049044978,0.645014187,0.625,0.645128414,-0.020128414,0.620689655,0.004310345,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.049044978,0.614308877,0.625,0.61424786,0.01075214,0.620689655,0.004310345
word,animal,2035,"{'wrong': 519.0, 'right': 478.0}",142,"{'wrong': 33.0, 'right': 43.0}",0.000422783,0.004328255,0.003740608,4.21E-04,"defaultdict(<class 'int'>, {'wrong': 152, 'right': 35})",0.049298234,0.651195784,0.685393258,0.650567595,0.034825663,0.671052632,0.014340627,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 47})",0.028404928,0.607721929,0.58988764,0.608049536,-0.018161895,0.592105263,-0.002217623,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 44})",0.032939765,0.645014187,0.640449438,0.645098039,-0.004648601,0.618421053,0.022028386,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 51})",0.022986859,0.614308877,0.584269663,0.614860681,-0.030591018,0.574561404,0.009708259
word,white,749,"{'wrong': 183.33333333333334, 'right': 199.0}",29,"{'wrong': 7.333333333333333, 'right': 7.0}",0.000419768,0.000135208,0.000515852,4.20E-04,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 10})",0.018013945,0.651195784,0.625,0.651323829,-0.026323829,0.62,0.005,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.044741435,0.607721929,0.583333333,0.607841141,-0.024507807,0.58,0.003333333,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 8})",0.034210164,0.645014187,0.625,0.645112016,-0.020112016,0.62,0.005,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.025361417,0.614308877,0.583333333,0.614460285,-0.031126952,0.58,0.003333333
word,son,966,"{'wrong': 246.33333333333334, 'right': 227.0}",30,"{'wrong': 7.0, 'right': 9.0}",0.00041708,0.00390625,0.003448165,4.16E-04,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.017609137,0.651195784,0.625,0.651323829,-0.026323829,0.612903226,0.012096774,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 28})",0.030674152,0.607721929,0.666666667,0.607433809,0.059232858,0.709677419,-0.043010753,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 30})",0.048560524,0.645014187,0.708333333,0.644704684,0.063628649,0.741935484,-0.033602151,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 30})",0.048560524,0.614308877,0.708333333,0.613849287,0.094484046,0.758064516,-0.049731183
word,le,1811,"{'right': 481.0, 'wrong': 443.3333333333333}",108,"{'wrong': 26.666666666666668, 'right': 28.0}",0.000415142,0.000148721,3.35E-05,4.15E-04,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 28})",0.039220753,0.651195784,0.648351648,0.651249226,-0.002897577,0.647368421,0.000983227,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 87})",0.048272507,0.607721929,0.620879121,0.607474706,0.013404415,0.626315789,-0.005436669,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 84})",0.039220753,0.645014187,0.642857143,0.645054718,-0.002197575,0.647368421,-0.004511278,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 87})",0.048272507,0.614308877,0.60989011,0.614391906,-0.004501796,0.615789474,-0.005899364
word,had,5016,"{'right': 1332.0, 'wrong': 1228.0}",258,"{'wrong': 63.0, 'right': 69.0}",0.000412598,0.000516529,2.92E-06,4.13E-04,"defaultdict(<class 'int'>, {'wrong': 203, 'right': 74})",0.03402583,0.651195784,0.638888889,0.651710304,-0.012821415,0.639534884,-0.000645995,"defaultdict(<class 'int'>, {'wrong': 212, 'right': 65})",0.044237208,0.607721929,0.580808081,0.608847128,-0.028039048,0.576744186,0.004063895,"defaultdict(<class 'int'>, {'wrong': 210, 'right': 67})",0.04181962,0.645014187,0.621212121,0.646009291,-0.024797169,0.618604651,0.00260747,"defaultdict(<class 'int'>, {'wrong': 216, 'right': 61})",0.049344463,0.614308877,0.583333333,0.615603885,-0.032270552,0.579069767,0.004263566
word,up,3309,"{'right': 778.0, 'wrong': 843.6666666666666}",150,"{'wrong': 35.333333333333336, 'right': 44.0}",0.000409927,0.002983546,0.002808605,4.09E-04,"defaultdict(<class 'int'>, {'wrong': 162, 'right': 15})",0.103796926,0.651195784,0.663265306,0.650825151,0.012440155,0.66091954,0.002345766,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 58})",0.012064023,0.607721929,0.619047619,0.607374138,0.011673481,0.623563218,-0.004515599,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 44})",0.02922744,0.645014187,0.649659864,0.644871527,0.004788337,0.66091954,-0.011259676,"defaultdict(<class 'int'>, {'wrong': 129, 'right': 48})",0.023421582,0.614308877,0.632653061,0.613745561,0.0189075,0.640804598,-0.008151536
word,will,6876,"{'wrong': 1753.0, 'right': 1617.0}",383,"{'wrong': 100.66666666666667, 'right': 81.0}",0.000407153,0.002929888,0.000579629,4.07E-04,"defaultdict(<class 'int'>, {'wrong': 323, 'right': 80})",0.045149028,0.651195784,0.671259843,0.650106838,0.021153005,0.667883212,0.003376631,"defaultdict(<class 'int'>, {'right': 91, 'wrong': 312})",0.035925348,0.607721929,0.637795276,0.606089744,0.031705532,0.640510949,-0.002715673,"defaultdict(<class 'int'>, {'wrong': 308, 'right': 95})",0.032907008,0.645014187,0.643700787,0.64508547,-0.001384683,0.647810219,-0.004109432,"defaultdict(<class 'int'>, {'wrong': 313, 'right': 90})",0.036706799,0.614308877,0.627952756,0.613568376,0.01438438,0.631386861,-0.003434105
word,short,550,"{'wrong': 134.66666666666666, 'right': 146.0}",41,"{'wrong': 11.0, 'right': 8.0}",0.000407637,0.006232687,0.004939387,4.06E-04,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 26})",0.006215676,0.651195784,0.661290323,0.65113196,0.010158363,0.691176471,-0.029886148,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.04676597,0.607721929,0.64516129,0.607485213,0.037676077,0.632352941,0.012808349,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.055282731,0.645014187,0.64516129,0.645013257,0.000148033,0.632352941,0.012808349,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.04676597,0.614308877,0.64516129,0.614113808,0.031047482,0.647058824,-0.001897533
word,run,608,"{'wrong': 155.0, 'right': 143.0}",51,"{'wrong': 13.333333333333334, 'right': 11.0}",0.000405387,0.002298743,0.000388577,4.05E-04,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 41})",0.031458254,0.651195784,0.641304348,0.651288871,-0.009984523,0.663265306,-0.021960958,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 13})",0.031458254,0.607721929,0.597826087,0.607815057,-0.00998897,0.602040816,-0.004214729,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 37})",0.01430088,0.645014187,0.695652174,0.644537643,0.051114531,0.714285714,-0.01863354,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 12})",0.037069327,0.614308877,0.630434783,0.614157119,0.016277663,0.62244898,0.007985803
word,illness,323,"{'wrong': 82.33333333333333, 'right': 76.0}",18,"{'right': 6.0, 'wrong': 4.0}",0.0004,0.01,0.007264441,3.97E-04,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.021413984,0.651195784,0.666666667,0.651148607,0.015518059,0.681818182,-0.015151515,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.060861034,0.607721929,0.566666667,0.607847123,-0.041180457,0.545454545,0.021212121,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.060861034,0.645014187,0.566666667,0.6452531,-0.078586434,0.545454545,0.021212121,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.021413984,0.614308877,0.533333333,0.614555804,-0.081222471,0.522727273,0.010606061
word,poor,1385,"{'wrong': 353.0, 'right': 326.0}",84,"{'right': 21.0, 'wrong': 21.0}",0.000395301,0,0.000197742,3.95E-04,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 57})",0.013174946,0.651195784,0.65942029,0.651079137,0.008341153,0.65942029,0,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 19})",0.035883101,0.607721929,0.565217391,0.608324769,-0.043107377,0.565217391,0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 68})",0.048232075,0.645014187,0.615942029,0.645426516,-0.029484487,0.615942029,0,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 18})",0.039729088,0.614308877,0.579710145,0.614799589,-0.035089444,0.579710145,0
word,for,17331,"{'right': 4595.0, 'wrong': 4245.333333333333}",1062,"{'wrong': 257.6666666666667, 'right': 289.0}",0.000391121,0.000821312,3.95E-05,3.91E-04,"defaultdict(<class 'int'>, {'wrong': 985, 'right': 186})",0.075523345,0.651195784,0.633529412,0.654872674,-0.021343262,0.632226981,0.001302431,"defaultdict(<class 'int'>, {'wrong': 893, 'right': 278})",0.043152966,0.607721929,0.602352941,0.608839373,-0.006486432,0.601713062,0.000639879,"defaultdict(<class 'int'>, {'wrong': 871, 'right': 300})",0.037137753,0.645014187,0.629411765,0.648261508,-0.018849744,0.629550321,-0.000138556,"defaultdict(<class 'int'>, {'wrong': 900, 'right': 271})",0.045190429,0.614308877,0.601176471,0.617042116,-0.015865645,0.600107066,0.001069404
word,found,1066,"{'wrong': 271.6666666666667, 'right': 251.0}",70,"{'wrong': 17.0, 'right': 19.0}",0.000390869,0.000771605,0.001130914,3.90E-04,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 63})",0.043818339,0.651195784,0.657894737,0.65111749,0.006777247,0.650793651,0.007101086,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 17})",0.039458628,0.607721929,0.552631579,0.608365799,-0.05573422,0.555555556,-0.002923977,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 17})",0.039458628,0.645014187,0.587719298,0.645683822,-0.057964524,0.595238095,-0.007518797,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 14})",0.053515354,0.614308877,0.561403509,0.614927209,-0.053523701,0.563492063,-0.002088555
ner,ORDINAL,2735,"{'right': 725.0, 'wrong': 670.0}",162,"{'wrong': 37.0, 'right': 51.0}",0.000388613,0.006327479,0.001808891,3.88E-04,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 54})",0.036831281,0.651195784,0.676229508,0.650561097,0.025668411,0.667701863,0.008527645,"defaultdict(<class 'int'>, {'wrong': 147, 'right': 63})",0.025189295,0.607721929,0.602459016,0.607855362,-0.005396345,0.596273292,0.006185724,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 52})",0.039793394,0.645014187,0.618852459,0.645677473,-0.026825014,0.611801242,0.007051217,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 59})",0.030036228,0.614308877,0.631147541,0.613881962,0.017265579,0.630434783,0.000712758
word,south,426,"{'wrong': 104.33333333333333, 'right': 113.0}",20,"{'right': 10.0, 'wrong': 3.3333333333333335}",0.00039755,0.0625,0.028914347,3.86E-04,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 17})",0.005578918,0.651195784,0.705882353,0.651006711,0.054875642,0.684210526,0.021671827,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.069812806,0.607721929,0.588235294,0.607789302,-0.019554008,0.618421053,-0.030185759,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 16})",0.008503687,0.645014187,0.735294118,0.644702054,0.090592064,0.631578947,0.10371517,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 27})",0.016334871,0.614308877,0.617647059,0.614297336,0.003349723,0.578947368,0.03869969
word,make,6784,"{'wrong': 1662.0, 'right': 1798.0}",379,"{'wrong': 90.33333333333333, 'right': 108.0}",0.000386247,0.001983617,0.000310936,3.86E-04,"defaultdict(<class 'int'>, {'wrong': 331, 'right': 104})",0.042557223,0.651195784,0.64652568,0.65153161,-0.00500593,0.653947368,-0.007421689,"defaultdict(<class 'int'>, {'wrong': 329, 'right': 106})",0.041045069,0.607721929,0.614803625,0.607212687,0.007590938,0.617105263,-0.002301638,"defaultdict(<class 'int'>, {'wrong': 332, 'right': 103})",0.043326627,0.645014187,0.634441088,0.645774495,-0.011333407,0.638157895,-0.003716807,"defaultdict(<class 'int'>, {'wrong': 327, 'right': 108})",0.039567872,0.614308877,0.607250755,0.614816424,-0.007565669,0.610526316,-0.003275561
word,amount,317,"{'wrong': 77.66666666666667, 'right': 84.0}",23,"{'right': 8.0, 'wrong': 5.0}",0.000383675,0.013313609,0.004681529,3.82E-04,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 0.0001})",0.226631593,0.651195784,0.578947368,0.651475076,-0.072527708,0.596153846,-0.017206478,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.114654934,0.607721929,0.526315789,0.608036623,-0.081720833,0.538461538,-0.012145749,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.114654934,0.645014187,0.552631579,0.645371312,-0.092739733,0.576923077,-0.024291498,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.114654934,0.614308877,0.526315789,0.614649034,-0.088333244,0.538461538,-0.012145749
word,hard,1759,"{'wrong': 431.0, 'right': 466.0}",103,"{'wrong': 25.333333333333332, 'right': 27.0}",0.00038062,0.00025356,6.44E-06,3.81E-04,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 43})",0.008360007,0.651195784,0.666666667,0.650879007,0.015787659,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 27})",0.040430188,0.607721929,0.606060606,0.607755946,-0.00169534,0.604761905,0.001298701,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 27})",0.040430188,0.645014187,0.631313131,0.645294726,-0.013981595,0.638095238,-0.006782107,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 24})",0.049847032,0.614308877,0.606060606,0.614477766,-0.00841716,0.604761905,0.001298701
word,got,1163,"{'wrong': 285.0, 'right': 308.0}",67,"{'wrong': 15.333333333333334, 'right': 21.0}",0.000376085,0.006081138,0.00173379,3.75E-04,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 52})",0.008701327,0.651195784,0.655737705,0.651138929,0.004598776,0.639240506,0.016497199,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 24})",0.029585675,0.607721929,0.62295082,0.607531295,0.015419525,0.626582278,-0.003631459,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 24})",0.029585675,0.645014187,0.647540984,0.644982557,0.002558427,0.639240506,0.008300477,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 26})",0.023723611,0.614308877,0.655737705,0.613790273,0.041947432,0.664556962,-0.008819257
word,computer,1492,"{'right': 352.0, 'wrong': 380.0}",82,"{'right': 16.0, 'wrong': 22.0}",0.000365792,0.006232687,0.001807826,3.65E-04,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 30})",0.010155428,0.651195784,0.640350877,0.651322534,-0.010971657,0.650793651,-0.010442774,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 65})",0.026101619,0.607721929,0.587719298,0.60795571,-0.020236412,0.595238095,-0.007518797,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 66})",0.029107244,0.645014187,0.649122807,0.644966168,0.004156639,0.650793651,-0.001670844,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 19})",0.039397016,0.614308877,0.631578947,0.614107033,0.017471914,0.619047619,0.012531328
word,sister,530,"{'wrong': 135.0, 'right': 125.0}",26,"{'wrong': 5.333333333333333, 'right': 10.0}",0.000369822,0.0231569,0.015035095,3.64E-04,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 23})",0.000877221,0.651195784,0.636363636,0.651262215,-0.014898579,0.594594595,0.041769042,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 4})",0.09535346,0.607721929,0.659090909,0.607491857,0.051599052,0.648648649,0.01044226,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.046677114,0.645014187,0.840909091,0.644136808,0.196772283,0.878378378,-0.037469287,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.046677114,0.614308877,0.636363636,0.614210098,0.022153539,0.675675676,-0.039312039
word,win,377,"{'right': 89.0, 'wrong': 96.0}",32,"{'wrong': 8.0, 'right': 8.0}",0.000357925,0,0.000179038,3.58E-04,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.014930098,0.651195784,0.603448276,0.651478084,-0.048029808,0.603448276,0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.038518101,0.607721929,0.655172414,0.607441386,0.047731027,0.655172414,0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.038518101,0.645014187,0.620689655,0.645158002,-0.024468347,0.620689655,0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.049671231,0.614308877,0.637931034,0.614169215,0.023761819,0.637931034,0
word,second,484,"{'wrong': 118.66666666666667, 'right': 128.0}",39,"{'wrong': 9.333333333333334, 'right': 11.0}",0.000357925,0.001679656,0.000244322,3.58E-04,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 14})",0.023980286,0.651195784,0.71875,0.650754794,0.067995206,0.694444444,0.024305556,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.049957746,0.607721929,0.625,0.607609139,0.017390861,0.625,0,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.049957746,0.645014187,0.609375,0.645246838,-0.035871838,0.611111111,-0.001736111,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 11})",0.042331298,0.614308877,0.625,0.614239086,0.010760914,0.625,0
word,mark,329,"{'wrong': 80.66666666666667, 'right': 87.0}",35,"{'wrong': 7.666666666666667, 'right': 12.0}",0.000356707,0.012137317,0.004243256,3.55E-04,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 35})",0.02183031,0.651195784,0.592592593,0.651518239,-0.058925647,0.564102564,0.028490028,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 39})",0.043607666,0.607721929,0.592592593,0.607805176,-0.015212584,0.576923077,0.015669516,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.026444596,0.645014187,0.666666667,0.644895048,0.021771619,0.653846154,0.012820513,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 43})",0.076183522,0.614308877,0.611111111,0.614326472,-0.003215361,0.602564103,0.008547009
word,room,771,"{'wrong': 196.33333333333334, 'right': 182.0}",42,"{'wrong': 12.0, 'right': 6.0}",0.000358827,0.027777778,0.011349701,3.55E-04,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 14})",0.019059599,0.651195784,0.635135135,0.651317133,-0.016181998,0.61627907,0.018856065,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 5})",0.091187786,0.607721929,0.594594595,0.607821115,-0.01322652,0.581395349,0.013199246,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 5})",0.091187786,0.645014187,0.608108108,0.645293037,-0.037184928,0.593023256,0.015084852,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 5})",0.091187786,0.614308877,0.621621622,0.614253625,0.007367997,0.604651163,0.016970459
word,you,7020,"{'wrong': 1721.3333333333333, 'right': 1856.0}",425,"{'right': 121.0, 'wrong': 101.33333333333333}",0.000354276,0.001956106,0.000324048,3.54E-04,"defaultdict(<class 'int'>, {'wrong': 383, 'right': 139})",0.033893494,0.651195784,0.65990991,0.650785229,0.009124681,0.655430712,0.004479198,"defaultdict(<class 'int'>, {'wrong': 409, 'right': 113})",0.050268022,0.607721929,0.596846847,0.608234295,-0.011387449,0.610486891,-0.013640045,"defaultdict(<class 'int'>, {'wrong': 398, 'right': 124})",0.04283094,0.645014187,0.623873874,0.646010187,-0.022136313,0.627340824,-0.00346695,"defaultdict(<class 'int'>, {'wrong': 405, 'right': 117})",0.047471706,0.614308877,0.61036036,0.614494907,-0.004134546,0.621722846,-0.011362486
word,easier,348,"{'wrong': 85.33333333333333, 'right': 92.0}",23,"{'right': 8.0, 'wrong': 5.0}",0.000353327,0.013313609,0.004758217,3.52E-04,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",0.00787586,0.651195784,0.630434783,0.651293016,-0.020858233,0.606060606,0.024374177,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 26})",0.051897658,0.607721929,0.586956522,0.607819181,-0.02086266,0.590909091,-0.003952569,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.095986151,0.645014187,0.630434783,0.645082468,-0.014647685,0.621212121,0.009222661,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.095986151,0.614308877,0.608695652,0.614335166,-0.005639514,0.621212121,-0.012516469
word,world,2900,"{'wrong': 738.3333333333334, 'right': 685.0}",185,"{'wrong': 43.666666666666664, 'right': 54.0}",0.000351014,0.002798518,0.002571099,3.50E-04,"defaultdict(<class 'int'>, {'wrong': 174, 'right': 45})",0.043071664,0.651195784,0.666666667,0.650690666,0.015976001,0.673796791,-0.007130125,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 170})",0.036957586,0.607721929,0.625,0.607157807,0.017842193,0.622994652,0.002005348,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 167})",0.032765747,0.645014187,0.634615385,0.645353704,-0.01073832,0.631016043,0.003599342,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 170})",0.036957586,0.614308877,0.599358974,0.614796986,-0.015438012,0.593582888,0.005776087
word,spend,837,"{'wrong': 213.0, 'right': 198.0}",42,"{'wrong': 10.666666666666666, 'right': 10.0}",0.000332996,0.000260146,2.25E-06,3.33E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 15})",0.009125254,0.651195784,0.6375,0.651307724,-0.013807724,0.634146341,0.003353659,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 7})",0.060194784,0.607721929,0.6125,0.607682877,0.004817123,0.609756098,0.002743902,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 10})",0.034348696,0.645014187,0.6125,0.645279935,-0.032779935,0.609756098,0.002743902,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 9})",0.041877726,0.614308877,0.625,0.614221496,0.010778504,0.62195122,0.00304878
word,30,351,"{'wrong': 89.33333333333333, 'right': 83.0}",15,"{'right': 7.0, 'wrong': 2.6666666666666665}",0.00033765,0.050237812,0.031088905,3.27E-04,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.091874271,0.651195784,0.633333333,0.651250254,-0.017916921,0.689655172,-0.056321839,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.009682512,0.607721929,0.633333333,0.60764383,0.025689503,0.568965517,0.064367816,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 13})",0.000558927,0.645014187,0.6,0.645151454,-0.045151454,0.586206897,0.013793103,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.022708447,0.614308877,0.633333333,0.614250864,0.019082469,0.637931034,-0.004597701
word,tell,2176,"{'wrong': 553.6666666666666, 'right': 515.0}",123,"{'right': 30.0, 'wrong': 31.0}",0.000327287,6.72E-05,4.90E-05,3.27E-04,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 95})",0.033992475,0.651195784,0.661458333,0.650992146,0.010466188,0.664948454,-0.00349012,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 89})",0.021291985,0.607721929,0.614583333,0.607585779,0.006997554,0.618556701,-0.003973368,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 95})",0.033992475,0.645014187,0.630208333,0.645307979,-0.015099645,0.634020619,-0.003812285,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 93})",0.029353613,0.614308877,0.614583333,0.614303431,0.000279902,0.618556701,-0.003973368
word,course,493,"{'wrong': 121.0, 'right': 130.0}",24,"{'wrong': 6.0, 'right': 6.0}",0.000321423,0,0.000160772,3.21E-04,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.03855179,0.651195784,0.630434783,0.651293016,-0.020858233,0.630434783,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.053076171,0.607721929,0.586956522,0.607819181,-0.02086266,0.586956522,0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.03855179,0.645014187,0.586956522,0.645286092,-0.058329571,0.586956522,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.053076171,0.614308877,0.565217391,0.61453879,-0.049321399,0.565217391,0
word,test,732,"{'wrong': 179.66666666666666, 'right': 193.0}",57,"{'wrong': 12.666666666666666, 'right': 19.0}",0.000320019,0.01,0.00342274,3.19E-04,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 55})",0.02005073,0.651195784,0.619047619,0.651471791,-0.032424172,0.620967742,-0.001920123,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 22})",0.032146378,0.607721929,0.571428571,0.608033524,-0.036604953,0.548387097,0.023041475,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 21})",0.035712171,0.645014187,0.630952381,0.645134914,-0.014182533,0.637096774,-0.006144393,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 23})",0.028806408,0.614308877,0.595238095,0.614472608,-0.019234513,0.588709677,0.006528418
word,long,1590,"{'wrong': 390.3333333333333, 'right': 419.0}",86,"{'wrong': 19.666666666666668, 'right': 27.0}",0.000313646,0.006173469,0.001870594,3.13E-04,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 29})",0.033675101,0.651195784,0.662650602,0.650999794,0.011650809,0.650943396,0.011707206,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 22})",0.05555949,0.607721929,0.596385542,0.607915894,-0.011530351,0.589622642,0.006762901,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 26})",0.042185925,0.645014187,0.63253012,0.645227788,-0.012697668,0.636792453,-0.004262332,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 32})",0.026311809,0.614308877,0.614457831,0.614306329,0.000151503,0.603773585,0.010684246
word,exercise,816,"{'wrong': 200.33333333333334, 'right': 215.0}",44,"{'wrong': 11.666666666666666, 'right': 9.0}",0.000311752,0.004162331,0.003387461,3.11E-04,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 13})",0.030712759,0.651195784,0.625,0.65140989,-0.02640989,0.61627907,0.00872093,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 10})",0.051296777,0.607721929,0.625,0.607580711,0.017419289,0.61627907,0.00872093,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 10})",0.051296777,0.645014187,0.6125,0.645279935,-0.032779935,0.604651163,0.007848837,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 11})",0.043676359,0.614308877,0.6375,0.61411933,0.02338067,0.627906977,0.009593023
word,park,827,"{'right': 196.0, 'wrong': 210.33333333333334}",46,"{'wrong': 12.666666666666666, 'right': 8.0}",0.000311078,0.012747138,0.004624085,3.10E-04,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.018793161,0.651195784,0.697368421,0.650837418,0.046531003,0.709302326,-0.011933905,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 12})",0.033681357,0.607721929,0.605263158,0.607741013,-0.002477855,0.593023256,0.012239902,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 14})",0.023184441,0.645014187,0.618421053,0.645220588,-0.026799536,0.61627907,0.002141983,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 13})",0.028132944,0.614308877,0.605263158,0.614379085,-0.009115927,0.593023256,0.012239902
ner,TIME,4125,"{'wrong': 1049.0, 'right': 978.0}",225,"{'wrong': 58.333333333333336, 'right': 50.0}",0.000306725,0.00147929,0.000220115,3.07E-04,"defaultdict(<class 'int'>, {'wrong': 184, 'right': 50})",0.04059093,0.651195784,0.64137931,0.651493005,-0.010113694,0.646103896,-0.004724586,"defaultdict(<class 'int'>, {'wrong': 165, 'right': 69})",0.018658586,0.607721929,0.610344828,0.607642514,0.002702313,0.61038961,-4.48E-05,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 59})",0.028907317,0.645014187,0.631034483,0.645437461,-0.014402978,0.62987013,0.001164353,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 168})",0.021456996,0.614308877,0.624137931,0.614011276,0.010126655,0.62987013,-0.005732199
word,land,391,"{'wrong': 96.0, 'right': 103.0}",23,"{'right': 9.0, 'wrong': 4.666666666666667}",0.000309336,0.025133849,0.010291176,3.06E-04,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 31})",0.085189213,0.651195784,0.725,0.650895401,0.074104599,0.727272727,-0.002272727,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.038459186,0.607721929,0.525,0.608058608,-0.083058608,0.545454545,-0.020454545,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 30})",0.070891637,0.645014187,0.625,0.645095645,-0.020095645,0.621212121,0.003787879,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.047787853,0.614308877,0.55,0.614570615,-0.064570615,0.560606061,-0.010606061
typo,typo,35676,"{'right': 9390.0, 'wrong': 8762.0}",1897,"{'wrong': 466.6666666666667, 'right': 497.0}",0.000299234,0.0002477,1.22E-06,2.99E-04,"defaultdict(<class 'int'>, {'wrong': 1562, 'right': 452})",0.046911096,0.651195784,0.642439432,0.654000535,-0.011561103,0.642237983,0.000201449,"defaultdict(<class 'int'>, {'wrong': 1539, 'right': 475})",0.042963654,0.607721929,0.591896408,0.612791009,-0.020894601,0.593774626,-0.001878218,"defaultdict(<class 'int'>, {'right': 481, 'wrong': 1533})",0.041971023,0.645014187,0.621971596,0.652394969,-0.030423374,0.624113475,-0.00214188,"defaultdict(<class 'int'>, {'right': 496, 'wrong': 1518})",0.039554543,0.614308877,0.600250627,0.618811881,-0.018561255,0.600078802,0.000171824
word,girl,1508,"{'right': 358.0, 'wrong': 383.3333333333333}",83,"{'wrong': 21.333333333333332, 'right': 19.0}",0.000291943,0.000836691,7.02E-05,2.92E-04,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 23})",0.025023475,0.651195784,0.72,0.6504914,0.0695086,0.716981132,0.003018868,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 16})",0.050804835,0.607721929,0.59,0.607903358,-0.017903358,0.58490566,0.00509434,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 16})",0.050804835,0.645014187,0.64,0.64506552,-0.00506552,0.632075472,0.007924528,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 17})",0.046367966,0.614308877,0.57,0.61476249,-0.04476249,0.566037736,0.003962264
word,back,1118,"{'wrong': 274.6666666666667, 'right': 294.0}",52,"{'wrong': 14.0, 'right': 10.0}",0.00028896,0.006944444,0.005064223,2.88E-04,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.023747549,0.651195784,0.612244898,0.651586489,-0.039341591,0.613207547,-0.000962649,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 12})",0.05052113,0.607721929,0.663265306,0.60716479,0.056100516,0.660377358,0.002887948,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.038299153,0.645014187,0.663265306,0.644831116,0.01843419,0.660377358,0.002887948,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.038299153,0.614308877,0.642857143,0.614022518,0.028834625,0.641509434,0.001347709
word,free,1095,"{'wrong': 278.3333333333333, 'right': 260.0}",46,"{'right': 7.0, 'wrong': 13.0}",0.000289948,0.0225,0.009125527,2.87E-04,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.04145345,0.651195784,0.61627907,0.65150276,-0.03522369,0.612244898,0.004034172,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 37})",0.020125774,0.607721929,0.581395349,0.607953384,-0.026558035,0.591836735,-0.010441386,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.029607828,0.645014187,0.61627907,0.645266817,-0.028987747,0.602040816,0.014238253,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.048398089,0.614308877,0.61627907,0.614291556,0.001987514,0.602040816,0.014238253
word,becoming,293,"{'right': 77.0, 'wrong': 72.0}",22,"{'wrong': 4.666666666666667, 'right': 8.0}",0.000281519,0.017313019,0.006754469,2.80E-04,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.038239392,0.651195784,0.555555556,0.651545972,-0.095990417,0.553571429,0.001984127,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 12})",0.017322406,0.607721929,0.666666667,0.607506103,0.059160564,0.678571429,-0.011904762,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 19})",0.000993081,0.645014187,0.694444444,0.644833198,0.049611247,0.678571429,0.015873016,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 21})",0.00504212,0.614308877,0.638888889,0.614218877,0.024670012,0.642857143,-0.003968254
word,service,746,"{'wrong': 183.33333333333334, 'right': 196.0}",37,"{'right': 9.0, 'wrong': 9.333333333333334}",0.000278755,8.26E-05,0.000332537,2.79E-04,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 15})",0.007515257,0.651195784,0.632352941,0.651326531,-0.018973589,0.628571429,0.003781513,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 6})",0.074849231,0.607721929,0.573529412,0.607959184,-0.034429772,0.571428571,0.00210084,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 7})",0.062572772,0.645014187,0.588235294,0.645408163,-0.057172869,0.585714286,0.002521008,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 7})",0.062572772,0.614308877,0.632352941,0.614183673,0.018169268,0.628571429,0.003781513
word,lost,816,"{'right': 194.0, 'wrong': 207.33333333333334}",51,"{'wrong': 13.333333333333334, 'right': 11.0}",0.000275935,0.002298743,0.000493044,2.76E-04,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 13})",0.032333183,0.651195784,0.673913043,0.650981997,0.022931047,0.663265306,0.010647737,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 14})",0.027218614,0.607721929,0.641304348,0.607405892,0.033898456,0.642857143,-0.001552795,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 14})",0.027218614,0.645014187,0.630434783,0.645151391,-0.014716609,0.632653061,-0.002218279,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 12})",0.03801535,0.614308877,0.619565217,0.614259411,0.005305807,0.62244898,-0.002883762
word,light,731,"{'right': 192.0, 'wrong': 179.66666666666666}",43,"{'wrong': 11.333333333333334, 'right': 9.0}",0.000275292,0.003292126,0.002742788,2.75E-04,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 35})",0.041671347,0.651195784,0.602941176,0.651530612,-0.048589436,0.608108108,-0.005166932,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 6})",0.089584982,0.607721929,0.588235294,0.607857143,-0.019621849,0.581081081,0.007154213,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 9})",0.057698198,0.645014187,0.602941176,0.645306122,-0.042364946,0.594594595,0.008346582,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 7})",0.077710212,0.614308877,0.617647059,0.614285714,0.003361345,0.608108108,0.009538951
word,alone,467,"{'wrong': 118.66666666666667, 'right': 111.0}",31,"{'right': 12.0, 'wrong': 6.333333333333333}",0.000278585,0.023884298,0.015026293,2.74E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 21})",0.001510617,0.651195784,0.709677419,0.650826025,0.058851394,0.683673469,0.02600395,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 18})",0.006894313,0.607721929,0.596774194,0.607791148,-0.011016955,0.571428571,0.025345622,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.02564653,0.645014187,0.612903226,0.645217214,-0.032313988,0.612244898,0.000658328,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 21})",0.001510617,0.614308877,0.64516129,0.614113808,0.031047482,0.642857143,0.002304147
word,ball,244,"{'right': 58.0, 'wrong': 62.0}",32,"{'right': 12.0, 'wrong': 6.666666666666667}",0.000277778,0.020408163,0.012989854,2.74E-04,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 7})",0.080907136,0.651195784,0.636363636,0.651262215,-0.014898579,0.652777778,-0.016414141,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 34})",0.003230967,0.607721929,0.613636364,0.60769544,0.005940924,0.597222222,0.016414141,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 21})",0.006767439,0.645014187,0.636363636,0.645052932,-0.008689295,0.638888889,-0.002525253,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.030920491,0.614308877,0.636363636,0.614210098,0.022153539,0.638888889,-0.002525253
word,left,613,"{'right': 161.0, 'wrong': 150.66666666666666}",35,"{'wrong': 9.333333333333334, 'right': 7.0}",0.000274815,0.005102041,0.00388933,2.74E-04,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 11})",0.027080789,0.651195784,0.65,0.6512031,-0.0012031,0.651515152,-0.001515152,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 8})",0.051809199,0.607721929,0.616666667,0.60766721,0.008999456,0.606060606,0.010606061,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 28})",0.03422309,0.645014187,0.633333333,0.645085644,-0.011752311,0.651515152,-0.018181818,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 9})",0.042425467,0.614308877,0.583333333,0.614498369,-0.031165035,0.575757576,0.007575758
word,send,408,"{'wrong': 103.66666666666667, 'right': 97.0}",18,"{'right': 7.0, 'wrong': 3.6666666666666665}",0.000275935,0.024414063,0.015322382,2.72E-04,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.117531391,0.651195784,0.617647059,0.651311775,-0.033664717,0.678571429,-0.06092437,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.01573503,0.607721929,0.588235294,0.607789302,-0.019554008,0.553571429,0.034663866,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.023081531,0.645014187,0.676470588,0.64490543,0.031565158,0.678571429,-0.00210084,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.01573503,0.614308877,0.705882353,0.613992272,0.091890081,0.696428571,0.009453782
word,we,3558,"{'wrong': 874.6666666666666, 'right': 934.0}",216,"{'right': 60.0, 'wrong': 52.0}",0.000269042,0.00127551,0.000186992,2.69E-04,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 69})",0.028759388,0.651195784,0.67578125,0.65054099,0.02524026,0.671232877,0.004548373,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 182})",0.036875054,0.607721929,0.609375,0.607677903,0.001697097,0.606164384,0.003210616,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 182})",0.036875054,0.645014187,0.65625,0.64471494,0.01153506,0.654109589,0.002140411,"defaultdict(<class 'int'>, {'wrong': 195, 'right': 49})",0.05554206,0.614308877,0.625,0.614024136,0.010975864,0.640410959,-0.015410959
word,father,2219,"{'wrong': 563.6666666666666, 'right': 528.0}",158,"{'wrong': 39.666666666666664, 'right': 39.0}",0.000266861,1.80E-05,7.32E-05,2.67E-04,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 32})",0.045277052,0.651195784,0.658163265,0.651054591,0.007108675,0.656565657,0.001597609,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 40})",0.029341229,0.607721929,0.663265306,0.606596361,0.056668945,0.661616162,0.001649145,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 35})",0.038771563,0.645014187,0.719387755,0.643507031,0.075880724,0.717171717,0.002216038,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 42})",0.026018924,0.614308877,0.658163265,0.613420182,0.044743083,0.656565657,0.001597609
word,climate,339,"{'wrong': 83.33333333333333, 'right': 89.0}",21,"{'right': 9.0, 'wrong': 4.0}",0.000270307,0.036982249,0.016273988,2.66E-04,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.047442662,0.651195784,0.65625,0.651179341,0.005070659,0.625,0.03125,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.065332095,0.607721929,0.71875,0.607360716,0.111389284,0.71875,0,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.065332095,0.645014187,0.71875,0.644774298,0.073975702,0.71875,0,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 7})",0.07592921,0.614308877,0.6875,0.61407076,0.07342924,0.703125,-0.015625
ner,GPE,15202,"{'right': 3618.0, 'wrong': 3861.3333333333335}",914,"{'wrong': 228.33333333333334, 'right': 229.0}",0.000264617,5.31E-07,0.000144472,2.65E-04,"defaultdict(<class 'int'>, {'wrong': 721, 'right': 195})",0.041208562,0.651195784,0.637080868,0.652812288,-0.01573142,0.637524558,-0.00044369,"defaultdict(<class 'int'>, {'wrong': 670, 'right': 246})",0.024926759,0.607721929,0.603550296,0.608199684,-0.004649388,0.603143418,0.000406877,"defaultdict(<class 'int'>, {'wrong': 690, 'right': 226})",0.0307044,0.645014187,0.643984221,0.645132144,-0.001147923,0.643418468,0.000565753,"defaultdict(<class 'int'>, {'wrong': 683, 'right': 233})",0.028598187,0.614308877,0.600591716,0.615879828,-0.015288112,0.600196464,0.000395252
word,cost,648,"{'wrong': 159.33333333333334, 'right': 170.0}",39,"{'wrong': 10.333333333333334, 'right': 8.0}",0.000262256,0.004049587,0.003197098,2.61E-04,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 34})",0.059719241,0.651195784,0.662162162,0.651112926,0.011049236,0.6625,-0.000337838,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 8})",0.059719241,0.607721929,0.635135135,0.607514805,0.02762033,0.625,0.010135135,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 5})",0.096240339,0.645014187,0.648648649,0.644986727,0.003661922,0.6375,0.011148649,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 7})",0.070387871,0.614308877,0.621621622,0.614253625,0.007367997,0.6125,0.009121622
word,daughter,769,"{'wrong': 195.33333333333334, 'right': 183.0}",21,"{'wrong': 4.0, 'right': 9.0}",0.000265676,0.036982249,0.022648015,2.60E-04,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.061132456,0.651195784,0.694444444,0.651037429,0.043407016,0.765625,-0.071180556,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 4})",0.089775336,0.607721929,0.583333333,0.607811229,-0.024477895,0.546875,0.036458333,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.061132456,0.645014187,0.638888889,0.645036615,-0.006147726,0.578125,0.060763889,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.024497402,0.614308877,0.611111111,0.614320586,-0.003209475,0.5625,0.048611111
word,know,2513,"{'wrong': 618.0, 'right': 659.0}",172,"{'wrong': 45.0, 'right': 37.0}",0.000257707,0.002379536,0.002105445,2.57E-04,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 125})",0.023085004,0.651195784,0.675675676,0.65043878,0.025236896,0.682692308,-0.007016632,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 38})",0.05142306,0.607721929,0.574324324,0.608754701,-0.034430377,0.570512821,0.003811504,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 134})",0.036340139,0.645014187,0.631756757,0.645424154,-0.013667397,0.631410256,0.0003465,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 36})",0.055757277,0.614308877,0.60472973,0.614605098,-0.009875368,0.599358974,0.005370755
word,plant,858,"{'wrong': 211.0, 'right': 225.0}",50,"{'right': 16.0, 'wrong': 11.333333333333334}",0.000257764,0.007287329,0.002429008,2.57E-04,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 12})",0.062177958,0.651195784,0.702702703,0.650806616,0.051896086,0.74,-0.037297297,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 11})",0.069124977,0.607721929,0.594594595,0.607821115,-0.01322652,0.59,0.004594595,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.044328883,0.645014187,0.621621622,0.645190933,-0.023569312,0.6,0.021621622,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 12})",0.062177958,0.614308877,0.675675676,0.613845211,0.061830464,0.69,-0.014324324
word,star,546,"{'right': 143.0, 'wrong': 134.33333333333334}",39,"{'wrong': 9.666666666666666, 'right': 10.0}",0.000244141,7.18E-05,2.56E-05,2.44E-04,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.026062394,0.651195784,0.741935484,0.650622068,0.091313416,0.742424242,-0.000488759,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 5})",0.094225824,0.607721929,0.596774194,0.607791148,-0.011016955,0.590909091,0.005865103,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 5})",0.094225824,0.645014187,0.564516129,0.645523149,-0.08100702,0.560606061,0.003910068,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.06826951,0.614308877,0.548387097,0.614725678,-0.066338581,0.545454545,0.002932551
word,your,4125,"{'right': 1080.0, 'wrong': 1015.0}",261,"{'wrong': 63.0, 'right': 72.0}",0.000240657,0.001111111,0.000159168,2.41E-04,"defaultdict(<class 'int'>, {'right': 65, 'wrong': 235})",0.04918063,0.651195784,0.636094675,0.651731375,-0.0156367,0.638743455,-0.002648781,"defaultdict(<class 'int'>, {'wrong': 222, 'right': 78})",0.034872632,0.607721929,0.582840237,0.608604407,-0.02576417,0.583769634,-0.000929397,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 221})",0.033899155,0.645014187,0.612426036,0.64616999,-0.033743954,0.612565445,-0.00013941,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 75})",0.037897019,0.614308877,0.588757396,0.61521511,-0.026457714,0.581151832,0.007605564
word,easily,767,"{'right': 183.0, 'wrong': 194.66666666666666}",46,"{'wrong': 10.0, 'right': 16.0}",0.00023857,0.013313609,0.008670739,2.37E-04,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 21})",0.01360996,0.651195784,0.681818182,0.650920245,0.030897936,0.682539683,-0.000721501,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 20})",0.016452587,0.607721929,0.579545455,0.60797546,-0.028430006,0.555555556,0.023989899,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.035623923,0.645014187,0.647727273,0.644989775,0.002737498,0.642857143,0.00487013,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 20})",0.016452587,0.614308877,0.613636364,0.614314928,-0.000678565,0.587301587,0.026334776
word,his,12545,"{'wrong': 3087.6666666666665, 'right': 3282.0}",767,"{'wrong': 191.33333333333334, 'right': 193.0}",0.000232703,4.70E-06,8.57E-05,2.33E-04,"defaultdict(<class 'int'>, {'wrong': 571, 'right': 201})",0.034698944,0.651195784,0.660907127,0.650190114,0.010717013,0.661670236,-0.000763108,"defaultdict(<class 'int'>, {'wrong': 590, 'right': 182})",0.042412339,0.607721929,0.613390929,0.607134869,0.00625606,0.613490364,-9.94E-05,"defaultdict(<class 'int'>, {'wrong': 586, 'right': 186})",0.040705999,0.645014187,0.640388769,0.645493178,-0.005104409,0.640256959,0.00013181,"defaultdict(<class 'int'>, {'wrong': 590, 'right': 182})",0.042412339,0.614308877,0.620950324,0.613621114,0.00732921,0.620985011,-3.47E-05
word,limit,176,"{'right': 42.0, 'wrong': 44.666666666666664}",14,"{'right': 7.0, 'wrong': 2.3333333333333335}",0.000236686,0.0625,0.037862333,2.28E-04,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.054354285,0.651195784,0.607142857,0.651321138,-0.044178281,0.625,-0.017857143,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.090745395,0.607721929,0.678571429,0.607520325,0.071051103,0.714285714,-0.035714286,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.070662536,0.645014187,0.678571429,0.644918699,0.033652729,0.660714286,0.017857143,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.040979058,0.614308877,0.678571429,0.614126016,0.064445412,0.732142857,-0.053571429
word,local,670,"{'right': 160.0, 'wrong': 170.0}",39,"{'wrong': 11.0, 'right': 6.0}",0.000229568,0.021626298,0.008964609,2.28E-04,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.018990021,0.651195784,0.608108108,0.65152134,-0.043413231,0.630952381,-0.022844273,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.036793945,0.607721929,0.648648649,0.607412702,0.041235947,0.642857143,0.005791506,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.02414732,0.645014187,0.689189189,0.644680417,0.044508773,0.678571429,0.010617761,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.044438137,0.614308877,0.675675676,0.613845211,0.061830464,0.654761905,0.020913771
word,music,1683,"{'right': 440.0, 'wrong': 414.3333333333333}",100,"{'wrong': 24.333333333333332, 'right': 27.0}",0.000225644,0.00067465,6.01E-05,2.26E-04,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 23})",0.054019929,0.651195784,0.625,0.651540041,-0.026540041,0.618055556,0.006944444,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 85})",0.038453863,0.607721929,0.5859375,0.608008214,-0.022070714,0.590277778,-0.004340278,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 31})",0.030685014,0.645014187,0.6015625,0.645585216,-0.044022716,0.590277778,0.011284722,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 29})",0.035742955,0.614308877,0.609375,0.614373717,-0.004998717,0.597222222,0.012152778
word,been,1703,"{'wrong': 432.0, 'right': 407.0}",98,"{'wrong': 24.333333333333332, 'right': 25.0}",0.000221971,4.57E-05,0.000234513,2.22E-04,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 11})",0.089838501,0.651195784,0.605882353,0.651990101,-0.046107748,0.609195402,-0.003313049,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 76})",0.030812912,0.607721929,0.605882353,0.607754176,-0.001871823,0.603448276,0.002434077,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 78})",0.036719214,0.645014187,0.611764706,0.64559703,-0.033832324,0.609195402,0.002569304,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 81})",0.046891076,0.614308877,0.611764706,0.614353475,-0.002588769,0.609195402,0.002569304
ner,ORG,12843,"{'wrong': 3257.3333333333335, 'right': 3071.0}",735,"{'wrong': 189.0, 'right': 168.0}",0.000216742,0.000865052,0.000108107,2.17E-04,"defaultdict(<class 'int'>, {'wrong': 573, 'right': 183})",0.032420741,0.651195784,0.642424242,0.652173913,-0.009749671,0.639534884,0.002889359,"defaultdict(<class 'int'>, {'right': 173, 'wrong': 583})",0.036416206,0.607721929,0.623232323,0.605992341,0.017239983,0.622093023,0.0011393,"defaultdict(<class 'int'>, {'wrong': 562, 'right': 194})",0.028357753,0.645014187,0.648484848,0.644627168,0.00385768,0.646317829,0.002167019,"defaultdict(<class 'int'>, {'wrong': 581, 'right': 175})",0.035593272,0.614308877,0.62020202,0.613651723,0.006550297,0.620155039,4.70E-05
word,fish,769,"{'wrong': 195.0, 'right': 184.0}",32,"{'right': 10.0, 'wrong': 7.333333333333333}",0.000210594,0.00591716,0.004202504,2.10E-04,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 6})",0.069233674,0.651195784,0.666666667,0.651101142,0.015565525,0.666666667,0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 27})",0.010734999,0.607721929,0.566666667,0.607973083,-0.041306417,0.551282051,0.015384615,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.048092039,0.645014187,0.65,0.644983687,0.005016313,0.666666667,-0.016666667,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 28})",0.014842753,0.614308877,0.583333333,0.614498369,-0.031165035,0.58974359,-0.006410256
word,lot,2158,"{'wrong': 531.6666666666666, 'right': 563.0}",141,"{'right': 33.0, 'wrong': 36.0}",0.000204828,0.00047259,0.000650012,2.05E-04,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 47})",0.01824022,0.651195784,0.680147059,0.650375156,0.029771903,0.679856115,0.000290944,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 35})",0.039759071,0.607721929,0.606617647,0.607753231,-0.001135583,0.604316547,0.0023011,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 35})",0.039759071,0.645014187,0.628676471,0.645477282,-0.016800812,0.625899281,0.00277719,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 34})",0.042024592,0.614308877,0.602941176,0.614631096,-0.01168992,0.600719424,0.002221752
word,many,3496,"{'wrong': 886.3333333333334, 'right': 837.0}",228,"{'right': 43.0, 'wrong': 61.666666666666664}",0.000204872,0.007951641,0.002835035,2.04E-04,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 191})",0.037192196,0.651195784,0.633663366,0.65194421,-0.018280843,0.635746606,-0.00208324,"defaultdict(<class 'int'>, {'wrong': 197, 'right': 50})",0.045445972,0.607721929,0.591584158,0.60841082,-0.016826662,0.585972851,0.005611308,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 58})",0.03467822,0.645014187,0.611386139,0.646449704,-0.035063566,0.610859729,0.00052641,"defaultdict(<class 'int'>, {'wrong': 184, 'right': 63})",0.02887211,0.614308877,0.601485149,0.614856298,-0.013371149,0.597285068,0.004200081
word,having,710,"{'wrong': 180.0, 'right': 170.0}",44,"{'wrong': 9.666666666666666, 'right': 15.0}",0.000204082,0.011687363,0.007576481,2.03E-04,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 21})",0.010342143,0.651195784,0.658536585,0.651134273,0.007402312,0.637931034,0.020605551,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 40})",0.010342143,0.607721929,0.585365854,0.607909258,-0.022543404,0.586206897,-0.000841043,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 18})",0.019236613,0.645014187,0.585365854,0.645514,-0.060148146,0.594827586,-0.009461733,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 43})",0.019236613,0.614308877,0.634146341,0.614142653,0.020003689,0.637931034,-0.003784693
word,should,5324,"{'right': 1275.0, 'wrong': 1349.6666666666667}",300,"{'wrong': 76.66666666666667, 'right': 70.0}",0.000202323,0.000516529,3.62E-05,2.02E-04,"defaultdict(<class 'int'>, {'right': 72, 'wrong': 235})",0.03478947,0.651195784,0.687817259,0.649672789,0.03814447,0.68872549,-0.000908231,"defaultdict(<class 'int'>, {'wrong': 241, 'right': 66})",0.041067573,0.607721929,0.591370558,0.608401942,-0.017031384,0.588235294,0.003135264,"defaultdict(<class 'int'>, {'wrong': 240, 'right': 67})",0.039973547,0.645014187,0.611675127,0.646400676,-0.034725549,0.607843137,0.00383199,"defaultdict(<class 'int'>, {'wrong': 236, 'right': 71})",0.035789111,0.614308877,0.604060914,0.614735064,-0.010674151,0.602941176,0.001119737
word,5,556,"{'wrong': 137.0, 'right': 145.0}",32,"{'right': 8.0, 'wrong': 8.0}",0.000201197,0,0.000100622,2.01E-04,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.112251378,0.651195784,0.703703704,0.650906868,0.052796836,0.703703704,0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.014903498,0.607721929,0.592592593,0.607805176,-0.015212584,0.592592593,0,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.02863783,0.645014187,0.685185185,0.644793153,0.040392033,0.685185185,0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.014903498,0.614308877,0.574074074,0.614530263,-0.040456189,0.574074074,0
word,than,5621,"{'right': 1347.0, 'wrong': 1424.6666666666667}",301,"{'right': 61.0, 'wrong': 80.0}",0.000196303,0.00453951,0.001434114,1.96E-04,"defaultdict(<class 'int'>, {'wrong': 275, 'right': 45})",0.072295742,0.651195784,0.651639344,0.651172708,0.000466636,0.648288973,0.003350371,"defaultdict(<class 'int'>, {'wrong': 247, 'right': 73})",0.036828463,0.607721929,0.600409836,0.608102345,-0.007692509,0.600760456,-0.00035062,"defaultdict(<class 'int'>, {'wrong': 257, 'right': 63})",0.047583738,0.645014187,0.629098361,0.645842217,-0.016743857,0.625475285,0.003623075,"defaultdict(<class 'int'>, {'wrong': 247, 'right': 73})",0.036828463,0.614308877,0.614754098,0.614285714,0.000468384,0.614068441,0.000685657
word,learn,2168,"{'right': 565.0, 'wrong': 534.3333333333334}",123,"{'wrong': 32.333333333333336, 'right': 26.0}",0.000194542,0.002946939,0.002333531,1.94E-04,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 28})",0.04917477,0.651195784,0.643518519,0.651367592,-0.007849074,0.643478261,4.03E-05,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 98})",0.038674926,0.607721929,0.634259259,0.607128056,0.027131203,0.639130435,-0.004871176,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 98})",0.038674926,0.645014187,0.648148148,0.644944053,0.003204095,0.652173913,-0.004025765,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 30})",0.043717919,0.614308877,0.634259259,0.613862412,0.020396847,0.634782609,-0.000523349
word,others,2660,"{'wrong': 655.6666666666666, 'right': 693.0}",147,"{'wrong': 37.666666666666664, 'right': 34.0}",0.000191569,0.000654408,0.000777365,1.91E-04,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 45})",0.024374049,0.651195784,0.621323529,0.652042518,-0.030718988,0.621428571,-0.000105042,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 31})",0.052958113,0.607721929,0.606617647,0.607753231,-0.001135583,0.603571429,0.003046218,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 37})",0.038999637,0.645014187,0.613970588,0.645894123,-0.031923534,0.614285714,-0.000315126,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 37})",0.038999637,0.614308877,0.602941176,0.614631096,-0.01168992,0.6,0.002941176
word,pain,357,"{'wrong': 88.0, 'right': 93.0}",17,"{'wrong': 3.6666666666666665, 'right': 6.0}",0.000190776,0.014565993,0.005828801,1.90E-04,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.122452515,0.651195784,0.705882353,0.651006711,0.054875642,0.78,-0.074117647,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.028877781,0.607721929,0.617647059,0.607687614,0.009959444,0.64,-0.022352941,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.072744206,0.645014187,0.617647059,0.645108806,-0.027461747,0.66,-0.042352941,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.040606411,0.614308877,0.588235294,0.614399024,-0.02616373,0.6,-0.011764706
word,english,2385,"{'wrong': 588.0, 'right': 621.0}",124,"{'right': 33.0, 'wrong': 30.333333333333332}",0.000186258,0.000443213,2.75E-05,1.86E-04,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 31})",0.043435974,0.651195784,0.623655914,0.65172485,-0.028068936,0.62745098,-0.003795066,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 29})",0.04870336,0.607721929,0.61827957,0.607519108,0.010760462,0.617647059,0.000632511,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 31})",0.043435974,0.645014187,0.639784946,0.645114646,-0.005329699,0.642156863,-0.002371917,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 24})",0.063770637,0.614308877,0.580645161,0.614955588,-0.034310426,0.583333333,-0.002688172
word,far,507,"{'wrong': 125.0, 'right': 132.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.000185468,0.00147929,0.001357628,1.85E-04,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.03738727,0.651195784,0.72,0.650845386,0.069154614,0.711538462,0.008461538,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.019121205,0.607721929,0.62,0.607659401,0.012340599,0.634615385,-0.014615385,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 18})",0.012506106,0.645014187,0.74,0.644530454,0.095469546,0.75,-0.01,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.03738727,0.614308877,0.56,0.614585455,-0.054585455,0.576923077,-0.016923077
word,working,1067,"{'wrong': 270.3333333333333, 'right': 256.0}",62,"{'wrong': 15.0, 'right': 17.0}",0.000185401,0.000976563,0.00100714,1.85E-04,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 12})",0.056877071,0.651195784,0.591666667,0.651928601,-0.060261934,0.604477612,-0.012810945,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 11})",0.063295777,0.607721929,0.666666667,0.606996307,0.05967036,0.671641791,-0.004975124,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.045480628,0.645014187,0.641666667,0.645055396,-0.003388729,0.649253731,-0.007587065,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 12})",0.056877071,0.614308877,0.625,0.614177267,0.010822733,0.626865672,-0.001865672
word,going,907,"{'wrong': 223.66666666666666, 'right': 236.0}",29,"{'wrong': 7.333333333333333, 'right': 7.0}",0.000179976,0.000135208,0.00031362,1.80E-04,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.032415286,0.651195784,0.620689655,0.651376147,-0.030686492,0.633333333,-0.012643678,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.042697229,0.607721929,0.620689655,0.60764526,0.013044395,0.616666667,0.004022989,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 8})",0.032415286,0.645014187,0.672413793,0.644852192,0.027561601,0.666666667,0.005747126,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 8})",0.032415286,0.614308877,0.689655172,0.613863405,0.075791768,0.683333333,0.006321839
word,chinese,1912,"{'wrong': 484.3333333333333, 'right': 459.0}",125,"{'wrong': 34.333333333333336, 'right': 22.0}",0.000180299,0.011983124,0.004690342,1.79E-04,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 23})",0.060084892,0.651195784,0.646067416,0.65128999,-0.005222574,0.62745098,0.018616435,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 35})",0.029474084,0.607721929,0.662921348,0.606707946,0.056213402,0.661764706,0.001156642,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 32})",0.035808161,0.645014187,0.674157303,0.644478844,0.029678459,0.676470588,-0.002313285,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 24})",0.056938684,0.614308877,0.657303371,0.613519092,0.043784279,0.637254902,0.020048469
ner,LANGUAGE,1953,"{'wrong': 481.6666666666667, 'right': 508.0}",86,"{'right': 20.0, 'wrong': 22.0}",0.000177,0.000566893,0.000688946,1.77E-04,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 17})",0.05763258,0.651195784,0.651515152,0.651191454,0.000323697,0.647058824,0.004456328,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 16})",0.062457591,0.607721929,0.613636364,0.607641742,0.005994622,0.610294118,0.003342246,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 16})",0.062457591,0.645014187,0.628787879,0.645234182,-0.016446304,0.625,0.003787879,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 13})",0.078773446,0.614308877,0.590909091,0.61462613,-0.023717039,0.588235294,0.002673797
word,now,941,"{'wrong': 238.33333333333334, 'right': 226.0}",51,"{'wrong': 12.333333333333334, 'right': 14.0}",0.000176377,0.001001442,0.001009865,1.76E-04,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.035766644,0.651195784,0.619565217,0.651493453,-0.031928236,0.617647059,0.001918159,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.017666893,0.607721929,0.619565217,0.607610475,0.011954743,0.62745098,-0.007885763,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 19})",0.011255265,0.645014187,0.652173913,0.644946809,0.007227105,0.656862745,-0.004688832,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.017666893,0.614308877,0.619565217,0.614259411,0.005305807,0.62745098,-0.007885763
word,day,3422,"{'wrong': 866.6666666666666, 'right': 822.0}",195,"{'right': 48.0, 'wrong': 49.0}",0.000174912,2.66E-05,3.26E-05,1.75E-04,"defaultdict(<class 'int'>, {'wrong': 153, 'right': 43})",0.039868521,0.651195784,0.635416667,0.651670146,-0.016253479,0.634482759,0.000933908,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 48})",0.031973646,0.607721929,0.614583333,0.607515658,0.007067676,0.613793103,0.00079023,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 148})",0.031973646,0.645014187,0.642361111,0.645093946,-0.002732835,0.644827586,-0.002466475,"defaultdict(<class 'int'>, {'wrong': 145, 'right': 51})",0.027752883,0.614308877,0.607638889,0.614509395,-0.006870506,0.606896552,0.000742337
word,because,9436,"{'wrong': 2389.6666666666665, 'right': 2267.0}",488,"{'wrong': 122.66666666666667, 'right': 120.0}",0.000173477,3.02E-05,2.95E-05,1.73E-04,"defaultdict(<class 'int'>, {'wrong': 376, 'right': 115})",0.035157843,0.651195784,0.674418605,0.650356993,0.024061612,0.671428571,0.002990033,"defaultdict(<class 'int'>, {'wrong': 381, 'right': 110})",0.038361381,0.607721929,0.598837209,0.608042839,-0.00920563,0.597142857,0.001694352,"defaultdict(<class 'int'>, {'wrong': 376, 'right': 115})",0.035157843,0.645014187,0.63372093,0.645422092,-0.011701161,0.631428571,0.002292359,"defaultdict(<class 'int'>, {'right': 119, 'wrong': 372})",0.032722617,0.614308877,0.595930233,0.614972701,-0.019042468,0.597142857,-0.001212625
word,walk,491,"{'wrong': 124.33333333333333, 'right': 118.0}",40,"{'wrong': 10.0, 'right': 10.0}",0.000170757,0,8.54E-05,1.71E-04,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 33})",0.056594811,0.651195784,0.644736842,0.651245915,-0.006509073,0.644736842,0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.046703901,0.607721929,0.671052632,0.607230392,0.063822239,0.671052632,0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.046703901,0.645014187,0.697368421,0.644607843,0.052760578,0.697368421,0,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.024047993,0.614308877,0.671052632,0.613868464,0.057184168,0.671052632,0
word,4,516,"{'wrong': 130.66666666666666, 'right': 124.0}",19,"{'wrong': 4.0, 'right': 7.0}",0.000171322,0.018595041,0.011386365,1.69E-04,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.11911587,0.651195784,0.638888889,0.651240846,-0.012351957,0.625,0.013888889,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.094025167,0.607721929,0.555555556,0.607912937,-0.052357382,0.535714286,0.01984127,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.11911587,0.645014187,0.666666667,0.644934906,0.02173176,0.642857143,0.023809524,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 1})",0.152384856,0.614308877,0.555555556,0.614524003,-0.058968448,0.535714286,0.01984127
word,tiger,208,"{'wrong': 52.666666666666664, 'right': 50.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.000168663,0.000865052,0.000899341,1.69E-04,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.008284579,0.651195784,0.692307692,0.651087177,0.041220515,0.6875,0.004807692,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.008284579,0.607721929,0.576923077,0.607803292,-0.030880215,0.5625,0.014423077,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.014568199,0.645014187,0.538461538,0.645295672,-0.106834133,0.53125,0.007211538,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.014568199,0.614308877,0.576923077,0.614407641,-0.037484564,0.5625,0.014423077
word,full,574,"{'wrong': 145.33333333333334, 'right': 138.0}",28,"{'wrong': 7.0, 'right': 7.0}",0.000167474,0,8.38E-05,1.67E-04,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.021563384,0.651195784,0.703703704,0.650906868,0.052796836,0.703703704,0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.030594698,0.607721929,0.592592593,0.607805176,-0.015212584,0.592592593,0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.04166579,0.645014187,0.648148148,0.644996943,0.003151205,0.648148148,0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.04166579,0.614308877,0.592592593,0.614428368,-0.021835775,0.592592593,0
word,tree,1019,"{'wrong': 258.0, 'right': 245.0}",70,"{'wrong': 16.0, 'right': 22.0}",0.00016699,0.006232687,0.004244625,1.66E-04,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 27})",0.021224,0.651195784,0.67,0.651003276,0.018996724,0.661538462,0.008461538,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 20})",0.042192415,0.607721929,0.58,0.608005733,-0.028005733,0.576923077,0.003076923,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 20})",0.042192415,0.645014187,0.62,0.64527027,-0.02527027,0.607692308,0.012307692,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 23})",0.032111629,0.614308877,0.58,0.614660115,-0.034660115,0.576923077,0.003076923
word,picture,689,"{'wrong': 170.0, 'right': 179.0}",52,"{'wrong': 12.0, 'right': 16.0}",0.000166255,0.005102041,0.00172644,1.66E-04,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 42})",0.012936749,0.651195784,0.653846154,0.651174668,0.002671486,0.63,0.023846154,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.033749273,0.607721929,0.615384615,0.607660878,0.007723737,0.61,0.005384615,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 21})",0.018642588,0.645014187,0.602564103,0.6453524,-0.042788298,0.6,0.002564103,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.033749273,0.614308877,0.564102564,0.614708887,-0.050606323,0.56,0.004102564
word,football,449,"{'wrong': 113.66666666666667, 'right': 108.0}",44,"{'wrong': 10.666666666666666, 'right': 12.0}",0.000163378,0.000865052,0.000890666,1.63E-04,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 19})",0.007607556,0.651195784,0.612903226,0.651437895,-0.038534669,0.611111111,0.001792115,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 8})",0.066198184,0.607721929,0.612903226,0.60768917,0.005214056,0.597222222,0.015681004,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 34})",0.010272982,0.645014187,0.693548387,0.644707322,0.048841065,0.694444444,-0.000896057,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 40})",0.036324706,0.614308877,0.580645161,0.614521721,-0.03387656,0.583333333,-0.002688172
word,hour,1351,"{'wrong': 342.0, 'right': 325.0}",57,"{'wrong': 13.0, 'right': 18.0}",0.0001624,0.006503642,0.004387472,1.62E-04,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 65})",0.065264396,0.651195784,0.646341463,0.65123646,-0.004894997,0.681818182,-0.035476718,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 56})",0.024672641,0.607721929,0.585365854,0.607909258,-0.022543404,0.572727273,0.012638581,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 18})",0.035407026,0.645014187,0.573170732,0.645616186,-0.072445455,0.563636364,0.009534368,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 20})",0.027987623,0.614308877,0.585365854,0.6145514,-0.029185546,0.572727273,0.012638581
word,science,986,"{'wrong': 243.33333333333334, 'right': 256.0}",47,"{'right': 16.0, 'wrong': 10.333333333333334}",0.000160873,0.01157667,0.004577601,1.60E-04,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 51})",0.04878929,0.651195784,0.666666667,0.65106296,0.015603707,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 19})",0.025495373,0.607721929,0.619047619,0.607624693,0.011422926,0.616666667,0.002380952,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 19})",0.025495373,0.645014187,0.654761905,0.644930499,0.009831406,0.641666667,0.013095238,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 20})",0.021893294,0.614308877,0.630952381,0.614165985,0.016786396,0.616666667,0.014285714
word,work,4431,"{'wrong': 1093.6666666666667, 'right': 1150.0}",256,"{'wrong': 62.333333333333336, 'right': 69.0}",0.000157599,0.00064418,8.24E-05,1.58E-04,"defaultdict(<class 'int'>, {'wrong': 179, 'right': 97})",0.013285321,0.651195784,0.66367713,0.650604967,0.013072163,0.664609053,-0.000931923,"defaultdict(<class 'int'>, {'right': 70, 'wrong': 206})",0.035999545,0.607721929,0.616591928,0.607302059,0.009289869,0.613168724,0.003423204,"defaultdict(<class 'int'>, {'wrong': 200, 'right': 76})",0.029809886,0.645014187,0.6367713,0.645404373,-0.008633072,0.631687243,0.005084058,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 200})",0.029809886,0.614308877,0.614349776,0.614306941,4.28E-05,0.611111111,0.003238665
ner,QUANTITY,914,"{'wrong': 231.33333333333334, 'right': 220.0}",38,"{'right': 7.0, 'wrong': 10.333333333333334}",0.000157638,0.009245562,0.003540521,1.57E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 14})",0.012326786,0.651195784,0.64516129,0.651233938,-0.006072648,0.642857143,0.002304147,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 8})",0.050471217,0.607721929,0.596774194,0.607791148,-0.011016955,0.585714286,0.011059908,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 9})",0.041774708,0.645014187,0.612903226,0.645217214,-0.032313988,0.6,0.012903226,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 11})",0.027460985,0.614308877,0.64516129,0.614113808,0.031047482,0.642857143,0.002304147
word,parent,3559,"{'right': 857.0, 'wrong': 900.6666666666666}",179,"{'wrong': 45.666666666666664, 'right': 42.0}",0.0001543,0.000437335,3.61E-05,1.54E-04,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 140})",0.035121532,0.651195784,0.660714286,0.650917814,0.009796472,0.666666667,-0.005952381,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 136})",0.028841393,0.607721929,0.632142857,0.607008761,0.025134096,0.635416667,-0.00327381,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 141})",0.036815426,0.645014187,0.657142857,0.644659992,0.012482865,0.666666667,-0.00952381,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 142})",0.038561298,0.614308877,0.625,0.613996662,0.011003338,0.628472222,-0.003472222
word,owner,490,"{'wrong': 124.0, 'right': 118.0}",31,"{'wrong': 8.0, 'right': 7.0}",0.000153678,0.001111111,0.000219647,1.54E-04,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 21})",0.010692464,0.651195784,0.64,0.651252801,-0.011252801,0.653846154,-0.013846154,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.065193861,0.607721929,0.56,0.607964962,-0.047964962,0.557692308,0.002307692,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 25})",0.040310408,0.645014187,0.6,0.64524343,-0.04524343,0.615384615,-0.015384615,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.051689452,0.614308877,0.58,0.614483602,-0.034483602,0.596153846,-0.016153846
word,show,2620,"{'right': 631.0, 'wrong': 663.0}",146,"{'wrong': 37.0, 'right': 35.0}",0.000152887,0.000192901,1.16E-06,1.53E-04,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 113})",0.034676035,0.651195784,0.654471545,0.651112035,0.00335951,0.656,-0.001528455,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 42})",0.022123698,0.607721929,0.638211382,0.606942424,0.031268959,0.636,0.002211382,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 51})",0.010568249,0.645014187,0.601626016,0.646123467,-0.044497451,0.6,0.001626016,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 41})",0.023711373,0.614308877,0.609756098,0.614425275,-0.004669178,0.608,0.001756098
word,china,1955,"{'right': 507.0, 'wrong': 482.6666666666667}",147,"{'wrong': 36.0, 'right': 39.0}",0.000151135,0.0004,2.97E-05,1.51E-04,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 132})",0.062854858,0.651195784,0.642857143,0.651377097,-0.008519954,0.647321429,-0.004464286,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 119})",0.033789739,0.607721929,0.619047619,0.607475668,0.011571951,0.620535714,-0.001488095,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 117})",0.030305706,0.645014187,0.680952381,0.64423276,0.036719621,0.678571429,0.002380952,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 45})",0.028649381,0.614308877,0.604761905,0.614516463,-0.009754558,0.598214286,0.006547619
word,have,9953,"{'wrong': 2457.3333333333335, 'right': 2581.0}",598,"{'wrong': 152.0, 'right': 142.0}",0.000150616,0.000289231,0.000428712,1.51E-04,"defaultdict(<class 'int'>, {'wrong': 457, 'right': 151})",0.037534141,0.651195784,0.646875,0.651661428,-0.004786428,0.646938776,-6.38E-05,"defaultdict(<class 'int'>, {'wrong': 471, 'right': 137})",0.045106201,0.607721929,0.59375,0.609227661,-0.015477661,0.594897959,-0.001147959,"defaultdict(<class 'int'>, {'wrong': 444, 'right': 164})",0.031273965,0.645014187,0.634375,0.646160754,-0.011785754,0.636734694,-0.002359694,"defaultdict(<class 'int'>, {'wrong': 469, 'right': 139})",0.043968614,0.614308877,0.603125,0.615514145,-0.012389145,0.604081633,-0.000956633
ner,LOC,2926,"{'wrong': 740.3333333333334, 'right': 705.0}",161,"{'wrong': 38.666666666666664, 'right': 45.0}",0.000149408,0.001432517,0.001254945,1.49E-04,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 49})",0.025284417,0.651195784,0.650406504,0.651215963,-0.000809459,0.657342657,-0.006936153,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 42})",0.036075202,0.607721929,0.597560976,0.607981709,-0.010420733,0.594405594,0.003155381,"defaultdict(<class 'int'>, {'wrong': 131, 'right': 50})",0.023930365,0.645014187,0.62601626,0.645499896,-0.019483636,0.615384615,0.010631645,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 40})",0.039613269,0.614308877,0.601626016,0.614633132,-0.013007116,0.611888112,-0.010262096
word,good,5668,"{'wrong': 1399.6666666666667, 'right': 1469.0}",322,"{'wrong': 83.66666666666667, 'right': 71.0}",0.000146037,0.001676761,0.001408078,1.46E-04,"defaultdict(<class 'int'>, {'wrong': 233, 'right': 102})",0.022493993,0.651195784,0.65647482,0.650880584,0.005594236,0.656357388,0.000117432,"defaultdict(<class 'int'>, {'wrong': 247, 'right': 88})",0.033212575,0.607721929,0.620503597,0.606958763,0.013544834,0.620274914,0.000228683,"defaultdict(<class 'int'>, {'wrong': 246, 'right': 89})",0.032363035,0.645014187,0.638489209,0.64540378,-0.006914571,0.637457045,0.001032164,"defaultdict(<class 'int'>, {'wrong': 244, 'right': 91})",0.030704198,0.614308877,0.604316547,0.614905498,-0.010588952,0.603092784,0.001223763
word,type,355,"{'right': 92.0, 'wrong': 87.66666666666667}",21,"{'right': 6.0, 'wrong': 5.0}",0.000145428,0.002066116,0.000559575,1.45E-04,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.040118855,0.651195784,0.6,0.651404151,-0.051404151,0.604166667,-0.004166667,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.019115228,0.607721929,0.6,0.607753358,-0.007753358,0.583333333,0.016666667,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.028464159,0.645014187,0.575,0.645299145,-0.070299145,0.5625,0.0125,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.040118855,0.614308877,0.6,0.614367114,-0.014367114,0.583333333,0.016666667
word,her,8955,"{'wrong': 2211.6666666666665, 'right': 2320.0}",469,"{'right': 124.0, 'wrong': 115.0}",0.000142872,0.000354511,2.37E-05,1.43E-04,"defaultdict(<class 'int'>, {'wrong': 364, 'right': 143})",0.027906554,0.651195784,0.653992395,0.651038322,0.002954074,0.653429603,0.000562793,"defaultdict(<class 'int'>, {'wrong': 398, 'right': 109})",0.048711962,0.607721929,0.595057034,0.608435025,-0.01337799,0.597472924,-0.00241589,"defaultdict(<class 'int'>, {'wrong': 401, 'right': 106})",0.050919132,0.645014187,0.619771863,0.646435453,-0.02666359,0.619133574,0.000638289,"defaultdict(<class 'int'>, {'right': 119, 'wrong': 388})",0.041820354,0.614308877,0.604562738,0.614857632,-0.010294895,0.606498195,-0.001935457
word,successful,672,"{'wrong': 166.0, 'right': 174.0}",32,"{'wrong': 7.666666666666667, 'right': 9.0}",0.000138408,0.0016,0.000399741,1.38E-04,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 30})",0.068798102,0.651195784,0.693548387,0.650928003,0.042620384,0.685714286,0.007834101,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 14})",0.007644769,0.607721929,0.596774194,0.607791148,-0.011016955,0.6,-0.003225806,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 15})",0.004552153,0.645014187,0.64516129,0.645013257,0.000148033,0.642857143,0.002304147,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.028978254,0.614308877,0.596774194,0.614419743,-0.017645549,0.6,-0.003225806
word,interest,758,"{'wrong': 191.66666666666666, 'right': 183.0}",47,"{'wrong': 11.333333333333334, 'right': 13.0}",0.000133769,0.001172828,0.001050297,1.34E-04,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 9})",0.057906762,0.651195784,0.595744681,0.651729077,-0.055984396,0.605769231,-0.01002455,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.0366468,0.607721929,0.617021277,0.607632494,0.009388782,0.615384615,0.001636661,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.043004407,0.645014187,0.617021277,0.645283405,-0.028262128,0.615384615,0.001636661,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.030930301,0.614308877,0.595744681,0.614487416,-0.018742735,0.596153846,-0.000409165
word,paper,599,"{'wrong': 148.0, 'right': 155.0}",36,"{'wrong': 8.666666666666666, 'right': 10.0}",0.000133429,0.00127551,0.000292611,1.33E-04,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 22})",0.001159738,0.651195784,0.678571429,0.651039543,0.027531885,0.666666667,0.011904762,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 34})",0.066827265,0.607721929,0.589285714,0.60782715,-0.018541436,0.575757576,0.013528139,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 31})",0.038731861,0.645014187,0.660714286,0.644924582,0.015789704,0.636363636,0.024350649,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 30})",0.031496348,0.614308877,0.678571429,0.613942112,0.064629317,0.666666667,0.011904762
word,a,54390,"{'wrong': 13439.0, 'right': 14073.0}",3092,"{'wrong': 755.6666666666666, 'right': 825.0}",0.000132762,0.000480998,5.42E-05,1.33E-04,"defaultdict(<class 'int'>, {'wrong': 2583, 'right': 764})",0.043872823,0.651195784,0.65767848,0.646970204,0.010708275,0.658044613,-0.000366133,"defaultdict(<class 'int'>, {'right': 826, 'wrong': 2521})",0.037818729,0.607721929,0.598870056,0.613491798,-0.014621741,0.599667774,-0.000797718,"defaultdict(<class 'int'>, {'right': 872, 'wrong': 2475})",0.033690673,0.645014187,0.628659476,0.65567459,-0.027015114,0.630517323,-0.001857847,"defaultdict(<class 'int'>, {'right': 843, 'wrong': 2504})",0.036258227,0.614308877,0.604776579,0.620522263,-0.015745684,0.607261509,-0.00248493
word,british,638,"{'right': 165.0, 'wrong': 157.66666666666666}",28,"{'right': 7.0, 'wrong': 7.0}",0.000129132,0,6.46E-05,1.29E-04,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.04879175,0.651195784,0.642857143,0.651231427,-0.008374284,0.642857143,0,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 23})",0.063220938,0.607721929,0.666666667,0.607469978,0.059196689,0.666666667,0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.026835576,0.645014187,0.642857143,0.645023407,-0.002166264,0.642857143,0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 18})",0.012154094,0.614308877,0.595238095,0.614390393,-0.019152298,0.595238095,0
sentiment,positive,68000,"{'wrong': 16805.333333333332, 'right': 17584.0}",3968,"{'wrong': 990.0, 'right': 998.0}",0.000128173,4.05E-06,4.33E-05,1.28E-04,"defaultdict(<class 'int'>, {'right': 1112, 'wrong': 2880})",0.028668161,0.651195784,0.658683882,0.644097908,0.014585974,0.657971014,0.000712867,"defaultdict(<class 'int'>, {'wrong': 2997, 'right': 995})",0.037004015,0.607721929,0.608079967,0.60738255,0.000697416,0.608488613,-0.000408646,"defaultdict(<class 'int'>, {'wrong': 2994, 'right': 998})",0.036773651,0.645014187,0.638067472,0.651598895,-0.013531423,0.638509317,-0.000441845,"defaultdict(<class 'int'>, {'wrong': 3005, 'right': 987})",0.037622776,0.614308877,0.614952103,0.613699171,0.001252932,0.61552795,-0.000575847
word,box,263,"{'wrong': 65.0, 'right': 68.0}",24,"{'right': 7.0, 'wrong': 5.666666666666667}",0.000127198,0.002770083,0.000858808,1.27E-04,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.042088681,0.651195784,0.676470588,0.651108399,0.025362189,0.675,0.001470588,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.042088681,0.607721929,0.647058824,0.607585926,0.039472897,0.625,0.022058824,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 11})",0.010654584,0.645014187,0.647058824,0.645007118,0.002051705,0.65,-0.002941176,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.023353445,0.614308877,0.647058824,0.614195648,0.032863176,0.625,0.022058824
word,law,418,"{'wrong': 105.66666666666667, 'right': 101.0}",42,"{'wrong': 12.0, 'right': 6.0}",0.000127471,0.027777778,0.012524991,1.26E-04,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 12})",0.030997742,0.651195784,0.640625,0.65126479,-0.01063979,0.618421053,0.022203947,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.037224975,0.607721929,0.5625,0.608017136,-0.045517136,0.552631579,0.009868421,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 9})",0.052035528,0.645014187,0.609375,0.645246838,-0.035871838,0.592105263,0.017269737,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 13})",0.025463083,0.614308877,0.5625,0.614647083,-0.052147083,0.552631579,0.009868421
word,them,4178,"{'wrong': 1032.6666666666667, 'right': 1080.0}",268,"{'right': 71.0, 'wrong': 65.66666666666667}",0.000125491,0.000380726,3.46E-05,1.25E-04,"defaultdict(<class 'int'>, {'wrong': 203, 'right': 83})",0.025679102,0.651195784,0.648044693,0.651314406,-0.003269713,0.64921466,-0.001169967,"defaultdict(<class 'int'>, {'wrong': 222, 'right': 64})",0.045334783,0.607721929,0.589385475,0.608412198,-0.019026723,0.591623037,-0.002237562,"defaultdict(<class 'int'>, {'wrong': 214, 'right': 72})",0.036209804,0.645014187,0.648044693,0.644900105,0.003144588,0.654450262,-0.006405569,"defaultdict(<class 'int'>, {'wrong': 222, 'right': 64})",0.045334783,0.614308877,0.594972067,0.615036803,-0.020064736,0.596858639,-0.001886572
word,order,546,"{'wrong': 138.0, 'right': 132.0}",38,"{'right': 8.0, 'wrong': 10.0}",0.000123457,0.00308642,0.000992398,1.23E-04,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.057233777,0.651195784,0.629032258,0.651335917,-0.022303659,0.621212121,0.007820137,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.031041647,0.607721929,0.629032258,0.607587192,0.021445067,0.621212121,0.007820137,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.047288196,0.645014187,0.629032258,0.645115236,-0.016082978,0.621212121,0.007820137,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.024473495,0.614308877,0.564516129,0.6146237,-0.050107571,0.560606061,0.003910068
word,city,1800,"{'wrong': 445.0, 'right': 465.0}",97,"{'wrong': 25.333333333333332, 'right': 21.0}",0.000120758,0.00218674,0.001670696,1.21E-04,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 73})",0.027104328,0.651195784,0.626582278,0.651596292,-0.025014014,0.636904762,-0.010322483,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 71})",0.022390888,0.607721929,0.582278481,0.608135942,-0.025857461,0.583333333,-0.001054852,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 31})",0.022390888,0.645014187,0.639240506,0.645108136,-0.00586763,0.642857143,-0.003616637,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 26})",0.035206519,0.614308877,0.588607595,0.614727085,-0.026119491,0.583333333,0.005274262
word,gift,583,"{'wrong': 147.33333333333334, 'right': 141.0}",27,"{'wrong': 6.0, 'right': 9.0}",0.000120619,0.01,0.006221093,1.20E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.039550201,0.651195784,0.575,0.651505902,-0.076505902,0.574074074,0.000925926,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 25})",0.017693962,0.607721929,0.575,0.607855108,-0.032855108,0.555555556,0.019444444,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 29})",0.049422108,0.645014187,0.625,0.645095645,-0.020095645,0.592592593,0.032407407,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.031073135,0.614308877,0.65,0.614163614,0.035836386,0.648148148,0.001851852
word,look,1368,"{'wrong': 345.6666666666667, 'right': 331.0}",75,"{'wrong': 18.333333333333332, 'right': 20.0}",0.00011745,0.00047259,0.000530773,1.17E-04,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 19})",0.035659132,0.651195784,0.705882353,0.650431566,0.055450787,0.705479452,0.000402901,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 60})",0.028562342,0.607721929,0.595588235,0.607891492,-0.012303257,0.609589041,-0.014000806,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 60})",0.028562342,0.645014187,0.617647059,0.64539663,-0.027749571,0.630136986,-0.012489927,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 61})",0.031987669,0.614308877,0.617647059,0.614262228,0.003384831,0.630136986,-0.012489927
word,those,1104,"{'wrong': 273.0, 'right': 285.0}",67,"{'wrong': 17.0, 'right': 16.0}",0.00011562,0.000229568,0.000335558,1.16E-04,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 47})",0.021245317,0.651195784,0.744444444,0.650337492,0.094106952,0.75,-0.005555556,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 54})",0.051761174,0.607721929,0.566666667,0.608099816,-0.041433149,0.576086957,-0.00942029,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 52})",0.041289953,0.645014187,0.622222222,0.645223972,-0.02300175,0.630434783,-0.00821256,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 53})",0.046327462,0.614308877,0.588888889,0.614542851,-0.025653962,0.597826087,-0.008937198
word,early,728,"{'wrong': 180.0, 'right': 188.0}",34,"{'right': 16.0, 'wrong': 6.0}",0.000118147,0.051652893,0.025085272,1.15E-04,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 16})",0.036653567,0.651195784,0.606060606,0.651499694,-0.045439088,0.610169492,-0.004108885,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 20})",0.020467264,0.607721929,0.606060606,0.607733116,-0.00167251,0.627118644,-0.021058038,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 26})",0.00552093,0.645014187,0.681818182,0.644766374,0.037051808,0.661016949,0.020801233,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 29})",0.001670317,0.614308877,0.636363636,0.614160375,0.022203261,0.627118644,0.009244992
word,making,1244,"{'wrong': 307.6666666666667, 'right': 321.0}",72,"{'wrong': 19.333333333333332, 'right': 14.0}",0.000112454,0.0064,0.004130246,1.12E-04,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 20})",0.034659658,0.651195784,0.611111111,0.651789387,-0.040678276,0.608974359,0.002136752,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 13})",0.06838457,0.607721929,0.597222222,0.607877417,-0.010655194,0.596153846,0.001068376,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 19})",0.038572714,0.645014187,0.611111111,0.645516248,-0.034405137,0.608974359,0.002136752,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 22})",0.027593369,0.614308877,0.618055556,0.614253394,0.003802162,0.615384615,0.00267094
overlap,overlap,297170,"{'wrong': 73500.33333333333, 'right': 76669.0}",16716,"{'wrong': 4138.333333333333, 'right': 4301.0}",0.000111309,9.29E-05,4.17E-07,1.11E-04,"defaultdict(<class 'int'>, {'right': 4411, 'wrong': 13259})",0.03668117,0.651195784,0.650010677,0.673306773,-0.023296096,0.649726665,0.000284012,"defaultdict(<class 'int'>, {'right': 4428, 'wrong': 13242})",0.036387798,0.607721929,0.608050395,0.601593625,0.00645677,0.607106702,0.000943693,"defaultdict(<class 'int'>, {'right': 4579, 'wrong': 13091})",0.033846384,0.645014187,0.645312834,0.639442231,0.005870603,0.643956266,0.001356567,"defaultdict(<class 'int'>, {'wrong': 13237, 'right': 4433})",0.036301794,0.614308877,0.614136237,0.61752988,-0.003393643,0.614193157,-5.69E-05
word,common,479,"{'wrong': 121.0, 'right': 116.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.000111271,0.00147929,0.000390558,1.11E-04,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 24})",0.072416159,0.651195784,0.807692308,0.650366748,0.15732556,0.814814815,-0.007122507,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.042343475,0.607721929,0.596153846,0.607783211,-0.011629365,0.592592593,0.003561254,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.022057487,0.645014187,0.615384615,0.645171149,-0.029786534,0.62962963,-0.014245014,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.042343475,0.614308877,0.596153846,0.614405053,-0.018251207,0.592592593,0.003561254
word,against,729,"{'wrong': 180.33333333333334, 'right': 188.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.000108311,0.001890359,0.001454121,1.08E-04,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 12})",0.012691626,0.651195784,0.655172414,0.651172273,0.004000141,0.64516129,0.010011123,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 12})",0.012691626,0.607721929,0.586206897,0.607849134,-0.021642237,0.580645161,0.005561735,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 11})",0.018078676,0.645014187,0.620689655,0.645158002,-0.024468347,0.612903226,0.007786429,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 12})",0.012691626,0.614308877,0.568965517,0.614576962,-0.045611445,0.564516129,0.004449388
word,do,6684,"{'wrong': 1688.0, 'right': 1620.0}",455,"{'wrong': 118.33333333333333, 'right': 100.0}",0.00010564,0.001762718,0.000504117,1.06E-04,"defaultdict(<class 'int'>, {'wrong': 379, 'right': 95})",0.047381123,0.651195784,0.664456233,0.650098749,0.014357484,0.659090909,0.005365324,"defaultdict(<class 'int'>, {'wrong': 358, 'right': 116})",0.032760533,0.607721929,0.604774536,0.607965767,-0.003191231,0.607323232,-0.002548697,"defaultdict(<class 'int'>, {'wrong': 360, 'right': 114})",0.034004653,0.645014187,0.649867374,0.644612684,0.00525469,0.651515152,-0.001647778,"defaultdict(<class 'int'>, {'wrong': 355, 'right': 119})",0.030948584,0.614308877,0.611405836,0.614549045,-0.00314321,0.613636364,-0.002230528
word,several,322,"{'wrong': 79.66666666666667, 'right': 83.0}",22,"{'right': 7.0, 'wrong': 5.0}",0.000104979,0.006944444,0.002696994,1.05E-04,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.103788967,0.651195784,0.675,0.651098901,0.023901099,0.653846154,0.021153846,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.082849371,0.607721929,0.725,0.607244607,0.117755393,0.711538462,0.013461538,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.02080912,0.645014187,0.7,0.644790395,0.055209605,0.673076923,0.026923077,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.065598506,0.614308877,0.75,0.613756614,0.136243386,0.730769231,0.019230769
ner,MONEY,1922,"{'wrong': 485.3333333333333, 'right': 466.0}",96,"{'wrong': 24.0, 'right': 24.0}",0.00010325,0,5.16E-05,1.03E-04,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 26})",0.025715114,0.651195784,0.684210526,0.650939542,0.033270984,0.684210526,0,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 22})",0.037527495,0.607721929,0.605263158,0.607741013,-0.002477855,0.605263158,0,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 21})",0.040933599,0.645014187,0.618421053,0.645220588,-0.026799536,0.618421053,0,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 21})",0.040933599,0.614308877,0.671052632,0.613868464,0.057184168,0.671052632,0
ner,DATE,15337,"{'wrong': 3872.6666666666665, 'right': 3719.0}",792,"{'wrong': 199.33333333333334, 'right': 194.0}",0.00010243,4.60E-05,5.58E-06,1.02E-04,"defaultdict(<class 'int'>, {'wrong': 618, 'right': 180})",0.038694669,0.651195784,0.645418327,0.651850181,-0.006431854,0.645669291,-0.000250965,"defaultdict(<class 'int'>, {'wrong': 611, 'right': 187})",0.035918746,0.607721929,0.619521912,0.606385379,0.013136533,0.619094488,0.000427424,"defaultdict(<class 'int'>, {'wrong': 613, 'right': 185})",0.036698255,0.645014187,0.646414343,0.644855596,0.001558747,0.645669291,0.000745051,"defaultdict(<class 'int'>, {'right': 192, 'wrong': 606})",0.034016558,0.614308877,0.614541833,0.614282491,0.000259342,0.616141732,-0.0015999
word,last,757,"{'wrong': 187.33333333333334, 'right': 195.0}",46,"{'wrong': 11.0, 'right': 13.0}",0.000100524,0.001736111,0.000501987,1.00E-04,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 9})",0.0681789,0.651195784,0.657894737,0.651143791,0.006750946,0.659090909,-0.001196172,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 18})",0.016098244,0.607721929,0.657894737,0.607332516,0.050562221,0.647727273,0.010167464,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 19})",0.012811976,0.645014187,0.697368421,0.644607843,0.052760578,0.681818182,0.015550239,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 23})",0.003555276,0.614308877,0.697368421,0.613664216,0.083704205,0.681818182,0.015550239
word,see,1549,"{'right': 399.0, 'wrong': 383.3333333333333}",102,"{'wrong': 25.0, 'right': 27.0}",0.000100256,0.000369822,4.25E-05,1.00E-04,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 34})",0.020419455,0.651195784,0.668674699,0.650896722,0.017777976,0.672222222,-0.003547523,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 25})",0.043065048,0.607721929,0.614457831,0.607606679,0.006851152,0.616666667,-0.002208835,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 31})",0.026857887,0.645014187,0.668674699,0.644609359,0.02406534,0.677777778,-0.009103079,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 28})",0.034368514,0.614308877,0.614457831,0.614306329,0.000151503,0.616666667,-0.002208835
word,him,3630,"{'wrong': 916.3333333333334, 'right': 881.0}",224,"{'right': 61.0, 'wrong': 54.333333333333336}",9.66E-05,0.00083531,0.00075051,9.65E-05,"defaultdict(<class 'int'>, {'wrong': 201, 'right': 47})",0.051694275,0.651195784,0.634868421,0.651714764,-0.016846343,0.634730539,0.000137882,"defaultdict(<class 'int'>, {'wrong': 194, 'right': 54})",0.041366867,0.607721929,0.631578947,0.606963614,0.024615334,0.637724551,-0.006145604,"defaultdict(<class 'int'>, {'wrong': 202, 'right': 46})",0.053302875,0.645014187,0.644736842,0.645023003,-0.000286161,0.646706587,-0.001969745,"defaultdict(<class 'int'>, {'wrong': 199, 'right': 49})",0.04858072,0.614308877,0.618421053,0.614178168,0.004242885,0.616766467,0.001654586
word,;,579,"{'wrong': 143.33333333333334, 'right': 149.0}",35,"{'wrong': 8.666666666666666, 'right': 9.0}",9.39E-05,8.90E-05,3.33E-08,9.39E-05,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 10})",0.034424164,0.651195784,0.590909091,0.65133049,-0.060421399,0.625,-0.034090909,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.034424164,0.607721929,0.5,0.607962624,-0.107962624,0.5,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.042496621,0.645014187,0.772727273,0.644728824,0.127998449,0.75,0.022727273,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.034424164,0.614308877,0.590909091,0.614361162,-0.023452071,0.583333333,0.007575758
word,night,832,"{'wrong': 210.0, 'right': 202.0}",67,"{'wrong': 18.333333333333332, 'right': 12.0}",9.43E-05,0.010898442,0.004549205,9.38E-05,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 15})",0.04670859,0.651195784,0.629310345,0.651456112,-0.022145767,0.638461538,-0.009151194,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 24})",0.014341288,0.607721929,0.612068966,0.607670221,0.004398744,0.615384615,-0.00331565,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 24})",0.014341288,0.645014187,0.655172414,0.644893355,0.010279059,0.669230769,-0.014058355,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 19})",0.029506701,0.614308877,0.612068966,0.614335521,-0.002266555,0.615384615,-0.00331565
word,writing,851,"{'wrong': 210.66666666666666, 'right': 219.0}",37,"{'wrong': 10.333333333333334, 'right': 6.0}",9.40E-05,0.017596835,0.01032515,9.31E-05,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 12})",0.026456164,0.651195784,0.632352941,0.651326531,-0.018973589,0.641025641,-0.0086727,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 14})",0.016039787,0.607721929,0.602941176,0.607755102,-0.004813926,0.58974359,0.013197587,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 13})",0.020877408,0.645014187,0.588235294,0.645408163,-0.057172869,0.576923077,0.011312217,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 16})",0.008412714,0.614308877,0.588235294,0.614489796,-0.026254502,0.576923077,0.011312217
word,my,976,"{'wrong': 246.33333333333334, 'right': 237.0}",38,"{'wrong': 8.333333333333334, 'right': 13.0}",9.32E-05,0.011962891,0.007173105,9.26E-05,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 41})",0.020579148,0.651195784,0.652173913,0.651191203,0.00098271,0.681818182,-0.029644269,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 19})",0.013771441,0.607721929,0.565217391,0.607920994,-0.042703602,0.575757576,-0.010540184,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 20})",0.010927676,0.645014187,0.673913043,0.644878843,0.0290342,0.666666667,0.007246377,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 19})",0.013771441,0.614308877,0.630434783,0.614233354,0.016201429,0.651515152,-0.021080369
word,set,723,"{'right': 186.0, 'wrong': 179.0}",56,"{'wrong': 14.0, 'right': 14.0}",9.19E-05,0,4.60E-05,9.19E-05,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.062613041,0.651195784,0.637254902,0.651341388,-0.014086487,0.637254902,0,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.026431573,0.607721929,0.637254902,0.607413475,0.029841427,0.637254902,0,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.02217801,0.645014187,0.617647059,0.64530002,-0.027652962,0.617647059,0,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.042006989,0.614308877,0.637254902,0.61406922,0.023185682,0.637254902,0
word,person,1555,"{'wrong': 385.0, 'right': 400.0}",96,"{'wrong': 20.666666666666668, 'right': 34.0}",9.13E-05,0.0148721,0.006442538,9.07E-05,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 36})",0.033093484,0.651195784,0.660493827,0.651040593,0.009453234,0.652542373,0.007951454,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 97})",0.023661456,0.607721929,0.574074074,0.608283536,-0.034209462,0.580508475,-0.006434401,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 99})",0.027208348,0.645014187,0.586419753,0.64599217,-0.059572417,0.588983051,-0.002563298,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 104})",0.037417263,0.614308877,0.580246914,0.614877395,-0.034630482,0.605932203,-0.02568529
word,desert,175,"{'wrong': 43.333333333333336, 'right': 45.0}",22,"{'right': 7.0, 'wrong': 5.0}",8.90E-05,0.006944444,0.002756884,8.88E-05,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 10})",0.026396411,0.651195784,0.6,0.651299756,-0.051299756,0.566666667,0.033333333,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 28})",0.053632038,0.607721929,0.6,0.607737612,-0.007737612,0.566666667,0.033333333,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 8})",0.043165973,0.645014187,0.65,0.645004062,0.004995938,0.633333333,0.016666667,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 25})",0.026396411,0.614308877,0.6,0.614337937,-0.014337937,0.566666667,0.033333333
word,sea,770,"{'wrong': 190.66666666666666, 'right': 198.0}",43,"{'right': 7.0, 'wrong': 12.0}",8.90E-05,0.017313019,0.010129242,8.81E-05,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 8})",0.067968595,0.651195784,0.585714286,0.651663605,-0.065949319,0.575,0.010714286,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 15})",0.020180789,0.607721929,0.542857143,0.608185344,-0.065328201,0.55,-0.007142857,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 19})",0.006525708,0.645014187,0.657142857,0.644927536,0.012215321,0.675,-0.017857143,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 15})",0.020180789,0.614308877,0.614285714,0.614309043,-2.33E-05,0.6125,0.001785714
word,american,2303,"{'right': 592.0, 'wrong': 570.3333333333334}",92,"{'wrong': 25.0, 'right': 17.0}",8.69E-05,0.009070295,0.005517342,8.64E-05,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 21})",0.049757364,0.651195784,0.594594595,0.652057613,-0.057463019,0.585365854,0.009228741,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 16})",0.071108244,0.607721929,0.641891892,0.607201646,0.034690246,0.634146341,0.00774555,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 23})",0.04264968,0.645014187,0.641891892,0.645061728,-0.003169837,0.634146341,0.00774555,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 25})",0.036243228,0.614308877,0.608108108,0.614403292,-0.006295184,0.603658537,0.004449572
word,ice,358,"{'right': 92.0, 'wrong': 88.66666666666667}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",8.51E-05,0.000625,0.000124575,8.51E-05,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.020603556,0.651195784,0.710526316,0.650966429,0.059559886,0.7,0.010526316,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 24})",0.065242521,0.607721929,0.605263158,0.607731434,-0.002468276,0.6,0.005263158,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.082453727,0.645014187,0.605263158,0.645167854,-0.039904696,0.625,-0.019736842,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.065242521,0.614308877,0.578947368,0.614445575,-0.035498206,0.6,-0.021052632
ner,NORP,8090,"{'wrong': 2040.6666666666667, 'right': 1968.0}",416,"{'wrong': 109.66666666666667, 'right': 87.0}",8.22E-05,0.003320885,0.001184948,8.21E-05,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 339})",0.038263244,0.651195784,0.621428571,0.652986678,-0.031558107,0.623762376,-0.002333805,"defaultdict(<class 'int'>, {'wrong': 343, 'right': 96})",0.041265237,0.607721929,0.621428571,0.606897293,0.014531279,0.612211221,0.00921735,"defaultdict(<class 'int'>, {'wrong': 337, 'right': 102})",0.036817334,0.645014187,0.630357143,0.645896003,-0.015538861,0.630363036,-5.89E-06,"defaultdict(<class 'int'>, {'wrong': 339, 'right': 100})",0.038263244,0.614308877,0.610714286,0.61452514,-0.003810854,0.603960396,0.00675389
word,mother,2495,"{'wrong': 629.3333333333334, 'right': 607.0}",139,"{'wrong': 36.0, 'right': 31.0}",8.16E-05,0.001392292,0.000400832,8.15E-05,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 42})",0.021023049,0.651195784,0.654205607,0.651129066,0.003076542,0.65625,-0.002044393,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 43})",0.019508894,0.607721929,0.58411215,0.608245287,-0.024133137,0.584821429,-0.000709279,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 40})",0.024251194,0.645014187,0.626168224,0.645431945,-0.019263721,0.625,0.001168224,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 45})",0.016673271,0.614308877,0.607476636,0.614460327,-0.006983692,0.602678571,0.004798064
word,other,3406,"{'right': 829.0, 'wrong': 859.0}",197,"{'wrong': 50.0, 'right': 47.0}",7.90E-05,0.000239133,2.16E-05,7.90E-05,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 167})",0.062364981,0.651195784,0.675977654,0.650262881,0.025714772,0.678571429,-0.002593775,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 49})",0.033031232,0.607721929,0.622905028,0.607150368,0.01575466,0.620879121,0.002025907,"defaultdict(<class 'int'>, {'wrong': 154, 'right': 46})",0.037605135,0.645014187,0.664804469,0.64426919,0.020535279,0.662087912,0.002716557,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 44})",0.040870257,0.614308877,0.611731844,0.614405889,-0.002674045,0.60989011,0.001841734
word,student,5546,"{'wrong': 1398.6666666666667, 'right': 1350.0}",333,"{'wrong': 83.66666666666667, 'right': 82.0}",7.84E-05,2.53E-05,7.31E-06,7.84E-05,"defaultdict(<class 'int'>, {'wrong': 262, 'right': 73})",0.041584695,0.651195784,0.6875,0.649662019,0.037837981,0.685643564,0.001856436,"defaultdict(<class 'int'>, {'wrong': 252, 'right': 83})",0.032238262,0.607721929,0.605,0.607836924,-0.002836924,0.603960396,0.001039604,"defaultdict(<class 'int'>, {'right': 80, 'wrong': 255})",0.034882855,0.645014187,0.635,0.645437262,-0.010437262,0.636138614,-0.001138614,"defaultdict(<class 'int'>, {'wrong': 253, 'right': 82})",0.033105208,0.614308877,0.6025,0.614807774,-0.012307774,0.601485149,0.001014851
word,started,345,"{'wrong': 87.0, 'right': 84.0}",17,"{'wrong': 3.3333333333333335, 'right': 7.0}",7.69E-05,0.031477627,0.017961676,7.56E-05,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.04285002,0.651195784,0.617647059,0.651311775,-0.033664717,0.678571429,-0.06092437,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 2})",0.119047534,0.607721929,0.588235294,0.607789302,-0.019554008,0.589285714,-0.00105042,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.009232112,0.645014187,0.588235294,0.645210494,-0.0569752,0.589285714,-0.00105042,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 2})",0.119047534,0.614308877,0.617647059,0.614297336,0.003349723,0.625,-0.007352941
word,read,1173,"{'wrong': 290.6666666666667, 'right': 301.0}",62,"{'wrong': 17.666666666666668, 'right': 9.0}",7.63E-05,0.02640625,0.015098926,7.51E-05,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 20})",0.027253575,0.651195784,0.581395349,0.651809446,-0.070414097,0.567307692,0.014087657,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 21})",0.023796713,0.607721929,0.651162791,0.607340012,0.043822778,0.682692308,-0.031529517,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 19})",0.030993293,0.645014187,0.709302326,0.644448988,0.064853338,0.730769231,-0.021466905,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 23})",0.017681925,0.614308877,0.593023256,0.614496013,-0.021472757,0.634615385,-0.041592129
word,with,12948,"{'wrong': 3209.0, 'right': 3321.0}",771,"{'wrong': 195.0, 'right': 186.0}",7.35E-05,0.0001395,0.000207828,7.35E-05,"defaultdict(<class 'int'>, {'wrong': 712, 'right': 68})",0.114573677,0.651195784,0.645736434,0.652016787,-0.006280353,0.643730887,0.002005547,"defaultdict(<class 'int'>, {'wrong': 628, 'right': 152})",0.055401918,0.607721929,0.598449612,0.609116344,-0.010666732,0.597859327,0.000590285,"defaultdict(<class 'int'>, {'wrong': 610, 'right': 170})",0.046622358,0.645014187,0.621705426,0.648519468,-0.026814042,0.620030581,0.001674845,"defaultdict(<class 'int'>, {'wrong': 598, 'right': 182})",0.041325331,0.614308877,0.60620155,0.615528095,-0.009326545,0.606269113,-6.76E-05
word,two,2672,"{'wrong': 673.6666666666666, 'right': 651.0}",139,"{'wrong': 34.333333333333336, 'right': 36.0}",7.32E-05,0.000140383,0.000208177,7.32E-05,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 21})",0.071632334,0.651195784,0.630081301,0.651735606,-0.021654305,0.637795276,-0.007713975,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 36})",0.031670966,0.607721929,0.617886179,0.607462066,0.010424113,0.614173228,0.003712951,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 37})",0.029731664,0.645014187,0.650406504,0.644876325,0.005530179,0.645669291,0.004737213,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 39})",0.026075548,0.614308877,0.601626016,0.614633132,-0.013007116,0.598425197,0.003200819
word,n't,11714,"{'wrong': 2953.3333333333335, 'right': 2854.0}",699,"{'wrong': 179.33333333333334, 'right': 161.0}",7.31E-05,0.000725461,0.000169171,7.31E-05,"defaultdict(<class 'int'>, {'wrong': 591, 'right': 127})",0.057273035,0.651195784,0.65513834,0.650745257,0.004393082,0.65047619,0.004662149,"defaultdict(<class 'int'>, {'wrong': 551, 'right': 167})",0.036876803,0.607721929,0.603754941,0.608175248,-0.004420308,0.601904762,0.001850179,"defaultdict(<class 'int'>, {'wrong': 524, 'right': 194})",0.026237973,0.645014187,0.644268775,0.645099368,-0.000830593,0.640952381,0.003316394,"defaultdict(<class 'int'>, {'wrong': 541, 'right': 177})",0.032672942,0.614308877,0.614624506,0.614272809,0.000351697,0.613333333,0.001291173
word,hand,827,"{'wrong': 205.0, 'right': 212.0}",45,"{'wrong': 11.333333333333334, 'right': 11.0}",7.04E-05,5.57E-05,0.000125711,7.04E-05,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 8})",0.064275809,0.651195784,0.675675676,0.651010823,0.024664853,0.671052632,0.004623044,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.046767876,0.607721929,0.581081081,0.607923218,-0.026842137,0.578947368,0.002133713,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 13})",0.026941972,0.645014187,0.594594595,0.64539514,-0.050800545,0.592105263,0.002489331,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 11})",0.039386591,0.614308877,0.581081081,0.614559935,-0.033478854,0.578947368,0.002133713
word,quickly,570,"{'wrong': 143.66666666666666, 'right': 139.0}",32,"{'right': 7.0, 'wrong': 8.333333333333334}",6.81E-05,0.001890359,0.000622144,6.81E-05,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 10})",0.020637126,0.651195784,0.609375,0.651468788,-0.042093788,0.602941176,0.006433824,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 10})",0.020637126,0.607721929,0.625,0.607609139,0.017390861,0.617647059,0.007352941,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 28})",0.057544657,0.645014187,0.671875,0.644838841,0.027036159,0.676470588,-0.004595588,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.014731001,0.614308877,0.65625,0.614035088,0.042214912,0.676470588,-0.020220588
word,avoid,496,"{'wrong': 125.0, 'right': 121.0}",28,"{'wrong': 7.0, 'right': 7.0}",6.61E-05,0,3.31E-05,6.61E-05,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.015137478,0.651195784,0.557692308,0.651691117,-0.093998809,0.557692308,0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.073300518,0.607721929,0.615384615,0.607681337,0.007703279,0.615384615,0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 2})",0.119337419,0.645014187,0.634615385,0.645069275,-0.01045389,0.634615385,0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.093688107,0.614308877,0.615384615,0.614303178,0.001081437,0.615384615,0
word,dioxide,82,"{'wrong': 20.666666666666668, 'right': 20.0}",12,"{'wrong': 2.0, 'right': 6.0}",6.72E-05,0.0625,0.035947031,6.48E-05,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 11})",0.021686552,0.651195784,0.714285714,0.65110615,0.063179564,0.815789474,-0.101503759,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 32})",0.065883054,0.607721929,0.571428571,0.607773493,-0.036344922,0.526315789,0.045112782,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 32})",0.065883054,0.645014187,0.571428571,0.645118734,-0.073690162,0.526315789,0.045112782,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 32})",0.065883054,0.614308877,0.571428571,0.614369799,-0.042941228,0.526315789,0.045112782
word,place,1812,"{'wrong': 449.3333333333333, 'right': 464.0}",112,"{'wrong': 27.333333333333332, 'right': 30.0}",6.45E-05,0.000540833,0.000116043,6.45E-05,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 27})",0.044627788,0.651195784,0.666666667,0.650879007,0.015787659,0.662037037,0.00462963,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 34})",0.027270087,0.607721929,0.590909091,0.608066184,-0.017157093,0.592592593,-0.001683502,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 40})",0.016263402,0.645014187,0.636363636,0.645191313,-0.008827677,0.643518519,-0.007154882,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 34})",0.027270087,0.614308877,0.570707071,0.615201655,-0.044494584,0.569444444,0.001262626
word,daily,422,"{'right': 103.0, 'wrong': 106.33333333333333}",28,"{'right': 9.0, 'wrong': 6.333333333333333}",6.34E-05,0.007561437,0.004540078,6.31E-05,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 26})",0.020001664,0.651195784,0.653846154,0.651181744,0.00266441,0.642857143,0.010989011,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.020001664,0.607721929,0.653846154,0.607477588,0.046368566,0.657142857,-0.003296703,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.052408936,0.645014187,0.75,0.644458028,0.105541972,0.771428571,-0.021428571,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.063976837,0.614308877,0.634615385,0.614201304,0.020414081,0.628571429,0.006043956
word,so,1720,"{'wrong': 433.3333333333333, 'right': 420.0}",105,"{'wrong': 27.666666666666668, 'right': 22.0}",6.10E-05,0.003254358,0.00121764,6.10E-05,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 25})",0.039436573,0.651195784,0.64516129,0.651311712,-0.006150422,0.641414141,0.003747149,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 25})",0.039436573,0.607721929,0.596774194,0.607932245,-0.011158052,0.595959596,0.000814598,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 28})",0.031216024,0.645014187,0.623655914,0.645424499,-0.021768585,0.621212121,0.002443793,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 29})",0.02873919,0.614308877,0.612903226,0.614335881,-0.001432655,0.611111111,0.001792115
word,holiday,594,"{'wrong': 147.33333333333334, 'right': 152.0}",41,"{'wrong': 11.0, 'right': 8.0}",6.08E-05,0.006232687,0.00378615,6.05E-05,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 29})",0.01432676,0.651195784,0.611111111,0.651416344,-0.040305233,0.616666667,-0.005555556,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.029375642,0.607721929,0.62962963,0.607601386,0.022028244,0.633333333,-0.003703704,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 29})",0.01432676,0.645014187,0.666666667,0.644895048,0.021771619,0.7,-0.033333333,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.023670348,0.614308877,0.648148148,0.614122682,0.034025466,0.65,-0.001851852
word,put,1024,"{'wrong': 254.0, 'right': 262.0}",62,"{'right': 20.0, 'wrong': 14.0}",6.01E-05,0.007785467,0.003272608,5.99E-05,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 16})",0.054072777,0.651195784,0.660714286,0.651086511,0.009627775,0.662162162,-0.001447876,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 16})",0.054072777,0.607721929,0.598214286,0.607831078,-0.009616793,0.594594595,0.003619691,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 25})",0.020677199,0.645014187,0.678571429,0.644628946,0.033942482,0.662162162,0.016409266,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 11})",0.083053339,0.614308877,0.607142857,0.614391144,-0.007248287,0.614864865,-0.007722008
word,made,2029,"{'wrong': 503.3333333333333, 'right': 519.0}",127,"{'wrong': 32.0, 'right': 31.0}",5.87E-05,6.30E-05,0.000121665,5.87E-05,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 23})",0.061468423,0.651195784,0.617647059,0.652024922,-0.034377863,0.616666667,0.000980392,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 26})",0.05185473,0.607721929,0.605042017,0.607788162,-0.002746145,0.604166667,0.00087535,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 32})",0.035806545,0.645014187,0.634453782,0.645275182,-0.0108214,0.633333333,0.001120448,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 28})",0.046065056,0.614308877,0.600840336,0.614641745,-0.013801408,0.6,0.000840336
word,seven,430,"{'wrong': 106.66666666666667, 'right': 110.0}",16,"{'right': 6.0, 'wrong': 3.3333333333333335}",5.92E-05,0.020408163,0.009378713,5.86E-05,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 15})",0.005860505,0.651195784,0.59375,0.651382676,-0.057632676,0.58,0.01375,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.092166633,0.607721929,0.59375,0.607767385,-0.014017385,0.6,-0.00625,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.070519681,0.645014187,0.59375,0.645180968,-0.051430968,0.64,-0.04625,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.156560406,0.614308877,0.625,0.614274095,0.010725905,0.64,-0.015
word,britain,391,"{'wrong': 97.0, 'right': 100.0}",33,"{'right': 14.0, 'wrong': 6.333333333333333}",5.80E-05,0.035541521,0.017133042,5.70E-05,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 15})",0.039504747,0.651195784,0.630434783,0.651293016,-0.020858233,0.619565217,0.010869565,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 43})",0.018782976,0.607721929,0.565217391,0.607920994,-0.042703602,0.565217391,0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 43})",0.018782976,0.645014187,0.543478261,0.645489717,-0.102011456,0.554347826,-0.010869565,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 48})",0.039504747,0.614308877,0.586956522,0.614436978,-0.027480456,0.597826087,-0.010869565
word,activity,880,"{'right': 225.0, 'wrong': 218.33333333333334}",40,"{'wrong': 9.666666666666666, 'right': 11.0}",5.65E-05,0.001040583,0.000306532,5.65E-05,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 14})",0.020097787,0.651195784,0.635135135,0.651317133,-0.016181998,0.619047619,0.016087516,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.053024576,0.607721929,0.567567568,0.608025322,-0.040457754,0.55952381,0.008043758,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.062255887,0.645014187,0.621621622,0.645190933,-0.023569312,0.619047619,0.002574003,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 14})",0.020097787,0.614308877,0.540540541,0.614866245,-0.074325704,0.535714286,0.004826255
word,want,2865,"{'wrong': 711.0, 'right': 732.0}",168,"{'wrong': 40.666666666666664, 'right': 46.0}",5.29E-05,0.000946746,0.00027638,5.29E-05,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 57})",0.020697697,0.651195784,0.660583942,0.650927663,0.009656278,0.655629139,0.004954803,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 41})",0.044938134,0.607721929,0.616788321,0.607462998,0.009325323,0.609271523,0.007516798,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 41})",0.044938134,0.645014187,0.631386861,0.645403377,-0.014016516,0.639072848,-0.007685986,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 139})",0.036114425,0.614308877,0.602189781,0.614654993,-0.012465212,0.59602649,0.006163291
word,did,4295,"{'right': 1097.0, 'wrong': 1066.0}",256,"{'wrong': 62.333333333333336, 'right': 69.0}",5.14E-05,0.00064418,0.000166073,5.13E-05,"defaultdict(<class 'int'>, {'wrong': 221, 'right': 61})",0.046789733,0.651195784,0.638020833,0.651729228,-0.013708395,0.626794258,0.011226575,"defaultdict(<class 'int'>, {'right': 74, 'wrong': 208})",0.032055567,0.607721929,0.627604167,0.606916913,0.020687254,0.619617225,0.007986942,"defaultdict(<class 'int'>, {'right': 83, 'wrong': 199})",0.023800784,0.645014187,0.638020833,0.645297343,-0.00727651,0.629186603,0.00883423,"defaultdict(<class 'int'>, {'right': 83, 'wrong': 199})",0.023800784,0.614308877,0.638020833,0.613348798,0.024672035,0.633971292,0.004049541
word,became,609,"{'wrong': 153.33333333333334, 'right': 149.0}",39,"{'wrong': 10.666666666666666, 'right': 7.0}",5.14E-05,0.010768957,0.004732459,5.11E-05,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 8})",0.053921457,0.651195784,0.662162162,0.651112926,0.011049236,0.658536585,0.003625577,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 11})",0.030378206,0.607721929,0.648648649,0.607412702,0.041235947,0.658536585,-0.009887937,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 10})",0.037256822,0.645014187,0.621621622,0.645190933,-0.023569312,0.634146341,-0.01252472,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 12})",0.024344187,0.614308877,0.621621622,0.614253625,0.007367997,0.634146341,-0.01252472
word,around,1112,"{'wrong': 276.0, 'right': 284.0}",64,"{'right': 16.0, 'wrong': 16.0}",5.10E-05,0,2.55E-05,5.10E-05,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 18})",0.027000657,0.651195784,0.694915254,0.650666667,0.044248588,0.694915254,0,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 15})",0.040581341,0.607721929,0.644067797,0.607282051,0.036785745,0.644067797,0,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 13})",0.051692278,0.645014187,0.661016949,0.644820513,0.016196436,0.661016949,0,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 15})",0.040581341,0.614308877,0.661016949,0.61374359,0.047273359,0.661016949,0
word,young,2138,"{'right': 546.0, 'wrong': 530.6666666666666}",122,"{'wrong': 29.333333333333332, 'right': 34.0}",5.07E-05,0.001357341,0.000442601,5.07E-05,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 101})",0.027681773,0.651195784,0.613402062,0.65195369,-0.038551628,0.62037037,-0.006968309,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 22})",0.071704411,0.607721929,0.577319588,0.608331611,-0.031012023,0.583333333,-0.006013746,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 33})",0.040138256,0.645014187,0.613402062,0.645648129,-0.032246067,0.62037037,-0.006968309,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 30})",0.047508931,0.614308877,0.567010309,0.615257391,-0.048247082,0.569444444,-0.002434135
word,took,658,"{'wrong': 163.33333333333334, 'right': 168.0}",43,"{'wrong': 11.0, 'right': 10.0}",4.96E-05,0.000566893,0.000476126,4.96E-05,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 29})",0.014200515,0.651195784,0.653846154,0.651174668,0.002671486,0.6625,-0.008653846,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.023508803,0.607721929,0.551282051,0.608171604,-0.056889552,0.5625,-0.011217949,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.029196208,0.645014187,0.602564103,0.6453524,-0.042788298,0.6,0.002564103,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.023508803,0.614308877,0.538461538,0.614913177,-0.076451638,0.5375,0.000961538
word,happy,1508,"{'right': 385.0, 'wrong': 374.3333333333333}",75,"{'wrong': 17.333333333333332, 'right': 23.0}",4.93E-05,0.004934772,0.002012039,4.92E-05,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 24})",0.033260255,0.651195784,0.623287671,0.651614894,-0.028327223,0.631868132,-0.008580461,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 26})",0.027402389,0.607721929,0.643835616,0.607179593,0.036656024,0.637362637,0.006472979,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 20})",0.047201247,0.645014187,0.664383562,0.644723308,0.019660254,0.686813187,-0.022429625,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 68})",0.030245104,0.614308877,0.630136986,0.614071179,0.016065808,0.615384615,0.014752371
word,ca,1379,"{'wrong': 342.3333333333333, 'right': 352.0}",79,"{'wrong': 19.0, 'right': 22.0}",4.85E-05,0.001338489,0.000439697,4.84E-05,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 55})",0.00627322,0.651195784,0.666666667,0.650976362,0.015690305,0.649350649,0.017316017,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 22})",0.03816106,0.607721929,0.586956522,0.608016444,-0.021059922,0.584415584,0.002540937,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 32})",0.012362301,0.645014187,0.65942029,0.644809866,0.014610423,0.655844156,0.003576134,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 20})",0.045492975,0.614308877,0.630434783,0.614080164,0.016354618,0.623376623,0.007058159
word,is,22829,"{'wrong': 5746.0, 'right': 5591.0}",1345,"{'wrong': 344.0, 'right': 313.0}",4.67E-05,0.000556586,0.00014052,4.67E-05,"defaultdict(<class 'int'>, {'right': 288, 'wrong': 1088})",0.045164392,0.651195784,0.658381503,0.649668223,0.00871328,0.656808036,0.001573467,"defaultdict(<class 'int'>, {'wrong': 997, 'right': 379})",0.025307646,0.607721929,0.597687861,0.609855001,-0.01216714,0.59765625,3.16E-05,"defaultdict(<class 'int'>, {'right': 377, 'wrong': 999})",0.025669556,0.645014187,0.631791908,0.647825018,-0.016033111,0.633370536,-0.001578628,"defaultdict(<class 'int'>, {'wrong': 1013, 'right': 363})",0.028289983,0.614308877,0.600578035,0.61722782,-0.016649785,0.602120536,-0.001542501
word,wa,15331,"{'wrong': 3858.3333333333335, 'right': 3756.0}",819,"{'wrong': 208.0, 'right': 195.0}",4.52E-05,0.000260146,4.43E-05,4.52E-05,"defaultdict(<class 'int'>, {'wrong': 718, 'right': 114})",0.076873118,0.651195784,0.659844055,0.650192264,0.00965179,0.655893536,0.003950518,"defaultdict(<class 'int'>, {'wrong': 619, 'right': 213})",0.030432359,0.607721929,0.59454191,0.609251301,-0.01470939,0.598859316,-0.004317405,"defaultdict(<class 'int'>, {'right': 215, 'wrong': 617})",0.029770414,0.645014187,0.622807018,0.647591043,-0.024784025,0.626425856,-0.003618838,"defaultdict(<class 'int'>, {'wrong': 625, 'right': 207})",0.032472563,0.614308877,0.605263158,0.615358516,-0.010095358,0.608365019,-0.003101861
word,film,800,"{'right': 196.0, 'wrong': 201.33333333333334}",56,"{'wrong': 15.333333333333334, 'right': 10.0}",4.50E-05,0.011080332,0.004926394,4.48E-05,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 44})",0.021800222,0.651195784,0.651162791,0.651196074,-3.33E-05,0.673469388,-0.022306597,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 8})",0.081225991,0.607721929,0.639534884,0.607442241,0.032092643,0.62244898,0.017085904,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 12})",0.051084675,0.645014187,0.662790698,0.644857902,0.017932795,0.653061224,0.009729473,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 10})",0.064812211,0.614308877,0.627906977,0.614189327,0.013717649,0.612244898,0.015662079
word,vegetable,404,"{'wrong': 101.66666666666667, 'right': 99.0}",43,"{'wrong': 11.0, 'right': 10.0}",4.41E-05,0.000566893,0.000147463,4.41E-05,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 7})",0.065862539,0.651195784,0.644736842,0.651245915,-0.006509073,0.641025641,0.003711201,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.039089321,0.607721929,0.671052632,0.607230392,0.063822239,0.666666667,0.004385965,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.026027668,0.645014187,0.671052632,0.644812092,0.02624054,0.679487179,-0.008434548,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 14})",0.016006316,0.614308877,0.644736842,0.614072712,0.03066413,0.641025641,0.003711201
word,ground,249,"{'wrong': 62.666666666666664, 'right': 61.0}",15,"{'wrong': 2.6666666666666665, 'right': 7.0}",4.54E-05,0.050237812,0.028296694,4.41E-05,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.006615161,0.651195784,0.571428571,0.651422764,-0.079994193,0.557692308,0.013736264,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.076382249,0.607721929,0.607142857,0.607723577,-0.00058072,0.653846154,-0.046703297,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.059795325,0.645014187,0.678571429,0.644918699,0.033652729,0.730769231,-0.052197802,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.076382249,0.614308877,0.607142857,0.614329268,-0.007186411,0.653846154,-0.046703297
negation,negation,21663,"{'wrong': 5379.666666666667, 'right': 5524.0}",1263,"{'wrong': 321.6666666666667, 'right': 298.0}",4.38E-05,0.000364668,0.000330715,4.38E-05,"defaultdict(<class 'int'>, {'right': 301, 'wrong': 986})",0.040598217,0.651195784,0.653370787,0.650717112,0.002653675,0.653172867,0.00019792,"defaultdict(<class 'int'>, {'wrong': 982, 'right': 305})",0.039587997,0.607721929,0.601123596,0.609174085,-0.00805049,0.601750547,-0.000626952,"defaultdict(<class 'int'>, {'wrong': 964, 'right': 323})",0.03524148,0.645014187,0.633707865,0.647502473,-0.013794608,0.632932166,0.000775699,"defaultdict(<class 'int'>, {'right': 320, 'wrong': 967})",0.035943704,0.614308877,0.61011236,0.615232443,-0.005120084,0.609956236,0.000156123
word,dog,1511,"{'right': 385.0, 'wrong': 375.3333333333333}",132,"{'wrong': 35.0, 'right': 27.0}",4.04E-05,0.004162331,0.002522164,4.03E-05,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 103})",0.03132995,0.651195784,0.649253731,0.651222519,-0.001968788,0.666666667,-0.017412935,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 33})",0.039926693,0.607721929,0.597014925,0.607869324,-0.010854399,0.586666667,0.010348259,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 34})",0.037653485,0.645014187,0.649253731,0.644955825,0.004297906,0.633333333,0.015920398,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 36})",0.033357508,0.614308877,0.604477612,0.614444216,-0.009966604,0.593333333,0.011144279
word,when,4092,"{'right': 1004.0, 'wrong': 1029.3333333333333}",231,"{'wrong': 58.666666666666664, 'right': 55.0}",3.88E-05,0.000260146,4.90E-05,3.88E-05,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 184})",0.042632303,0.651195784,0.664804469,0.650683491,0.014120978,0.672131148,-0.007326678,"defaultdict(<class 'int'>, {'wrong': 178, 'right': 57})",0.03443279,0.607721929,0.592178771,0.608307045,-0.016128274,0.590163934,0.002014837,"defaultdict(<class 'int'>, {'wrong': 184, 'right': 51})",0.042632303,0.645014187,0.62849162,0.645636172,-0.017144552,0.62568306,0.00280856,"defaultdict(<class 'int'>, {'wrong': 183, 'right': 52})",0.041185744,0.614308877,0.603351955,0.614721346,-0.011369391,0.601092896,0.002259059
word,colour,161,"{'wrong': 40.0, 'right': 41.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",3.81E-05,0.000625,0.000177414,3.81E-05,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.022275637,0.651195784,0.7,0.651046961,0.048953039,0.705882353,-0.005882353,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 18})",0.005697612,0.607721929,0.566666667,0.607847123,-0.041180457,0.558823529,0.007843137,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 11})",0.009925988,0.645014187,0.833333333,0.644439927,0.188893407,0.823529412,0.009803922,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 20})",0.015419608,0.614308877,0.666666667,0.614149217,0.052517449,0.647058824,0.019607843
word,$,1389,"{'wrong': 349.3333333333333, 'right': 341.0}",61,"{'right': 16.0, 'wrong': 15.0}",3.64E-05,0.000260146,0.000245684,3.64E-05,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 16})",0.037773526,0.651195784,0.722222222,0.65093572,0.071286502,0.725,-0.002777778,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 53})",0.037773526,0.607721929,0.611111111,0.60770952,0.003401591,0.6,0.011111111,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 53})",0.037773526,0.645014187,0.638888889,0.645036615,-0.006147726,0.625,0.013888889,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 53})",0.037773526,0.614308877,0.638888889,0.614218877,0.024670012,0.625,0.013888889
word,shopping,668,"{'wrong': 168.0, 'right': 164.0}",27,"{'wrong': 7.0, 'right': 6.0}",3.63E-05,0.00147929,0.00052723,3.63E-05,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.057385354,0.651195784,0.62,0.651354655,-0.031354655,0.615384615,0.004615385,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 15})",0.000441588,0.607721929,0.64,0.607557547,0.032442453,0.653846154,-0.013846154,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.023006651,0.645014187,0.64,0.645039723,-0.005039723,0.634615385,0.005384615,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",0.000441588,0.614308877,0.62,0.614279894,0.005720106,0.615384615,0.004615385
word,2,501,"{'right': 123.0, 'wrong': 126.0}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",3.63E-05,0.004565376,0.002720668,3.62E-05,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.122322286,0.651195784,0.647058824,0.651210087,-0.004151264,0.652173913,-0.00511509,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.025382339,0.607721929,0.617647059,0.607687614,0.009959444,0.630434783,-0.012787724,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.034838474,0.645014187,0.647058824,0.645007118,0.002051705,0.652173913,-0.00511509,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.025382339,0.614308877,0.588235294,0.614399024,-0.02616373,0.608695652,-0.020460358
word,customer,558,"{'wrong': 138.66666666666666, 'right': 142.0}",50,"{'right': 16.0, 'wrong': 11.333333333333334}",3.53E-05,0.007287329,0.003184386,3.52E-05,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 14})",0.047942769,0.651195784,0.720588235,0.650714286,0.06987395,0.755555556,-0.03496732,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 18})",0.028934049,0.607721929,0.617647059,0.607653061,0.009993998,0.611111111,0.006535948,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 13})",0.05371737,0.645014187,0.661764706,0.644897959,0.016866747,0.655555556,0.00620915,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 15})",0.042606044,0.614308877,0.617647059,0.614285714,0.003361345,0.611111111,0.006535948
word,center,401,"{'wrong': 99.66666666666667, 'right': 102.0}",26,"{'wrong': 6.666666666666667, 'right': 6.0}",3.35E-05,0.000692521,0.00051554,3.35E-05,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 15})",0.001887211,0.651195784,0.625,0.651302401,-0.026302401,0.642857143,-0.017857143,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.044293813,0.607721929,0.65,0.607549858,0.042450142,0.666666667,-0.016666667,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 4})",0.075727806,0.645014187,0.575,0.645299145,-0.070299145,0.571428571,0.003571429,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.044293813,0.614308877,0.625,0.614265364,0.010734636,0.642857143,-0.017857143
word,leg,232,"{'wrong': 57.666666666666664, 'right': 59.0}",22,"{'right': 8.0, 'wrong': 4.666666666666667}",3.27E-05,0.017313019,0.0080967,3.24E-05,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.002335964,0.651195784,0.7,0.650997151,0.049002849,0.7,0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 16})",1.63E-05,0.607721929,0.525,0.608058608,-0.083058608,0.516666667,0.008333333,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.002335964,0.645014187,0.675,0.644892145,0.030107855,0.666666667,0.008333333,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 16})",1.63E-05,0.614308877,0.55,0.614570615,-0.064570615,0.533333333,0.016666667
word,call,883,"{'wrong': 222.0, 'right': 217.0}",46,"{'wrong': 10.666666666666666, 'right': 14.0}",3.24E-05,0.004565376,0.00269646,3.23E-05,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 9})",0.074196052,0.651195784,0.675675676,0.651010823,0.024664853,0.652173913,0.023501763,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 46})",0.02697836,0.607721929,0.608108108,0.607719012,0.000389096,0.608695652,-0.000587544,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 19})",0.019527387,0.645014187,0.689189189,0.644680417,0.044508773,0.684782609,0.00440658,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 44})",0.019527387,0.614308877,0.608108108,0.614355728,-0.00624762,0.619565217,-0.011457109
ner,PERSON,18733,"{'wrong': 4709.666666666667, 'right': 4604.0}",1115,"{'wrong': 277.6666666666667, 'right': 282.0}",3.22E-05,1.50E-05,4.55E-05,3.22E-05,"defaultdict(<class 'int'>, {'right': 317, 'wrong': 819})",0.02467566,0.651195784,0.63099631,0.653688525,-0.022692215,0.632007233,-0.001010923,"defaultdict(<class 'int'>, {'wrong': 848, 'right': 288})",0.031384558,0.607721929,0.598708487,0.608834244,-0.010125757,0.599457505,-0.000749017,"defaultdict(<class 'int'>, {'wrong': 842, 'right': 294})",0.029915599,0.645014187,0.627306273,0.647199454,-0.01989318,0.627486438,-0.000180165,"defaultdict(<class 'int'>, {'wrong': 843, 'right': 293})",0.030157415,0.614308877,0.605166052,0.615437158,-0.010271107,0.604882459,0.000283592
word,country,2181,"{'right': 537.0, 'wrong': 548.0}",118,"{'wrong': 28.333333333333332, 'right': 33.0}",2.57E-05,0.001447306,0.00093065,2.57E-05,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 38})",0.023209474,0.651195784,0.640625,0.651405539,-0.010780539,0.644144144,-0.003519144,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 25})",0.053811988,0.607721929,0.598958333,0.607895825,-0.008937491,0.603603604,-0.00464527,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 22})",0.063483275,0.645014187,0.645833333,0.644997933,0.0008354,0.662162162,-0.016328829,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 105})",0.045244927,0.614308877,0.583333333,0.614923522,-0.031590189,0.59009009,-0.006756757
word,teaching,524,"{'wrong': 130.33333333333334, 'right': 133.0}",41,"{'wrong': 10.333333333333334, 'right': 10.0}",2.56E-05,6.72E-05,8.79E-05,2.56E-05,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 28})",0.01522688,0.651195784,0.666666667,0.651091614,0.015575053,0.676470588,-0.009803922,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 9})",0.046892813,0.607721929,0.651515152,0.607427056,0.044088096,0.647058824,0.004456328,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 11})",0.03167613,0.645014187,0.636363636,0.645072434,-0.008708798,0.632352941,0.004010695,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 7})",0.066426011,0.614308877,0.651515152,0.614058355,0.037456796,0.647058824,0.004456328
word,business,962,"{'wrong': 241.66666666666666, 'right': 237.0}",67,"{'wrong': 17.0, 'right': 16.0}",2.38E-05,0.000229568,5.28E-05,2.38E-05,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 14})",0.046983283,0.651195784,0.637931034,0.651353568,-0.013422534,0.63559322,0.002337814,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 12})",0.058659416,0.607721929,0.629310345,0.607465135,0.021845209,0.627118644,0.002191701,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 15})",0.041799533,0.645014187,0.646551724,0.644995898,0.001555826,0.644067797,0.002483928,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 16})",0.037009796,0.614308877,0.655172414,0.613822806,0.041349608,0.652542373,0.002630041
word,once,828,"{'wrong': 206.0, 'right': 210.0}",53,"{'wrong': 12.333333333333334, 'right': 16.0}",2.31E-05,0.004186851,0.001803713,2.31E-05,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 16})",0.035060819,0.651195784,0.647727273,0.651226994,-0.003499721,0.657407407,-0.009680135,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 15})",0.039932903,0.607721929,0.579545455,0.60797546,-0.028430006,0.574074074,0.00547138,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 14})",0.045223681,0.645014187,0.568181818,0.645705521,-0.077523703,0.564814815,0.003367003,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 12})",0.057193893,0.614308877,0.579545455,0.614621677,-0.035076222,0.574074074,0.00547138
word,miss,276,"{'wrong': 68.66666666666667, 'right': 70.0}",16,"{'wrong': 3.3333333333333335, 'right': 6.0}",2.31E-05,0.020408163,0.009776001,2.29E-05,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",0.006223009,0.651195784,0.681818182,0.651127361,0.03069082,0.725,-0.043181818,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 21})",0.010177199,0.607721929,0.5,0.607962624,-0.107962624,0.5,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 14})",0.003265429,0.645014187,0.636363636,0.645033516,-0.00866988,0.675,-0.038636364,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.010177199,0.614308877,0.590909091,0.614361162,-0.023452071,0.625,-0.034090909
word,tom,426,"{'wrong': 107.0, 'right': 105.0}",50,"{'wrong': 12.666666666666666, 'right': 12.0}",2.22E-05,0.000182615,3.87E-05,2.22E-05,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 14})",0.02601253,0.651195784,0.761904762,0.650722573,0.111182189,0.75,0.011904762,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 11})",0.043527681,0.607721929,0.619047619,0.607673519,0.0113741,0.613636364,0.005411255,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 14})",0.02601253,0.645014187,0.666666667,0.644921636,0.02174503,0.659090909,0.007575758,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 11})",0.043527681,0.614308877,0.714285714,0.613881539,0.100404176,0.704545455,0.00974026
word,dollar,355,"{'wrong': 88.33333333333333, 'right': 90.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",2.18E-05,0.01384083,0.00649344,2.17E-05,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 23})",0.013470203,0.651195784,0.653846154,0.651188783,0.002657371,0.636363636,0.017482517,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 30})",0.078065005,0.607721929,0.538461538,0.607904897,-0.069443359,0.545454545,-0.006993007,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.078065005,0.645014187,0.538461538,0.645295672,-0.106834133,0.545454545,-0.006993007,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 6})",0.064110224,0.614308877,0.615384615,0.614306035,0.00107858,0.636363636,-0.020979021
word,ha,5539,"{'wrong': 1378.3333333333333, 'right': 1404.0}",313,"{'wrong': 78.66666666666667, 'right': 77.0}",2.13E-05,2.87E-05,4.97E-05,2.13E-05,"defaultdict(<class 'int'>, {'wrong': 267, 'right': 48})",0.073148109,0.651195784,0.664,0.650512383,0.013487617,0.66468254,-0.00068254,"defaultdict(<class 'int'>, {'right': 91, 'wrong': 224})",0.024542937,0.607721929,0.594,0.608454313,-0.014454313,0.597222222,-0.003222222,"defaultdict(<class 'int'>, {'right': 98, 'wrong': 217})",0.019525135,0.645014187,0.628,0.645922289,-0.017922289,0.630952381,-0.002952381,"defaultdict(<class 'int'>, {'right': 91, 'wrong': 224})",0.024542937,0.614308877,0.61,0.614538856,-0.004538856,0.611111111,-0.001111111
word,cancer,446,"{'right': 110.0, 'wrong': 112.0}",25,"{'wrong': 6.0, 'right': 7.0}",2.03E-05,0.00147929,0.000924392,2.03E-05,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 21})",0.011870865,0.651195784,0.65625,0.651179341,0.005070659,0.65,0.00625,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.054181848,0.607721929,0.625,0.607665718,0.017334282,0.625,0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.032681028,0.645014187,0.6875,0.644875966,0.042624034,0.7,-0.0125,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.042530781,0.614308877,0.5625,0.61447743,-0.05197743,0.575,-0.0125
ner,WORK_OF_ART,892,"{'right': 226.0, 'wrong': 222.0}",45,"{'wrong': 10.333333333333334, 'right': 14.0}",1.99E-05,0.005676487,0.002530149,1.99E-05,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 21})",0.008529778,0.651195784,0.671052632,0.651041667,0.020010965,0.652173913,0.018878719,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.040566654,0.607721929,0.565789474,0.608047386,-0.042257912,0.554347826,0.011441648,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 12})",0.046714165,0.645014187,0.578947368,0.645526961,-0.066579592,0.576086957,0.002860412,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.0608733,0.614308877,0.552631579,0.614787582,-0.062156003,0.554347826,-0.001716247
word,author,1804,"{'right': 457.0, 'wrong': 449.0}",95,"{'wrong': 24.333333333333332, 'right': 22.0}",1.95E-05,0.000634025,0.000438181,1.95E-05,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 71})",0.027845902,0.651195784,0.673913043,0.650981997,0.022931047,0.693877551,-0.019964508,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 27})",0.027845902,0.607721929,0.608695652,0.607712766,0.000982886,0.602040816,0.006654836,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 24})",0.03650329,0.645014187,0.586956522,0.645560556,-0.058604035,0.581632653,0.005323869,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 25})",0.033456089,0.614308877,0.608695652,0.614361702,-0.00566605,0.602040816,0.006654836
word,high,1495,"{'wrong': 375.3333333333333, 'right': 369.0}",96,"{'wrong': 23.666666666666668, 'right': 25.0}",1.81E-05,0.000187652,0.000161178,1.81E-05,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 27})",0.0272681,0.651195784,0.61627907,0.651815182,-0.035536112,0.616666667,-0.000387597,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 21})",0.045673084,0.607721929,0.593023256,0.607982673,-0.014959417,0.6,-0.006976744,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 21})",0.045673084,0.645014187,0.627906977,0.645317657,-0.01741068,0.633333333,-0.005426357,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 18})",0.057362203,0.614308877,0.593023256,0.614686469,-0.021663213,0.6,-0.006976744
word,-,312,"{'wrong': 77.66666666666667, 'right': 79.0}",18,"{'wrong': 4.0, 'right': 6.0}",1.81E-05,0.01,0.004641391,1.80E-05,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 17})",0.009135367,0.651195784,0.681818182,0.651127361,0.03069082,0.647058824,0.034759358,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 18})",0.01508729,0.607721929,0.590909091,0.607759496,-0.016850405,0.558823529,0.032085561,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 17})",0.009135367,0.645014187,0.636363636,0.645033516,-0.00866988,0.588235294,0.048128342,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 6})",0.043850351,0.614308877,0.636363636,0.614259598,0.022104039,0.617647059,0.018716578
word,group,707,"{'wrong': 176.0, 'right': 179.0}",50,"{'wrong': 12.333333333333334, 'right': 13.0}",1.79E-05,0.00017313,3.99E-05,1.79E-05,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 9})",0.063215154,0.651195784,0.634146341,0.651338647,-0.017192306,0.627906977,0.006239365,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 9})",0.063215154,0.607721929,0.658536585,0.607296137,0.051240448,0.651162791,0.007373795,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.047640091,0.645014187,0.658536585,0.644900879,0.013635707,0.651162791,0.007373795,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 9})",0.063215154,0.614308877,0.597560976,0.614449213,-0.016888238,0.593023256,0.00453772
word,meal,498,"{'wrong': 125.0, 'right': 123.0}",29,"{'wrong': 6.333333333333333, 'right': 10.0}",1.63E-05,0.012598917,0.006856722,1.61E-05,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 16})",0.01248725,0.651195784,0.652173913,0.651191203,0.00098271,0.671428571,-0.019254658,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 30})",0.00923081,0.607721929,0.543478261,0.608022806,-0.064544545,0.557142857,-0.013664596,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.031281847,0.645014187,0.608695652,0.64518428,-0.036488628,0.6,0.008695652,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 13})",0.025643786,0.614308877,0.652173913,0.614131541,0.038042372,0.642857143,0.00931677
word,exam,417,"{'wrong': 104.66666666666667, 'right': 103.0}",31,"{'right': 12.0, 'wrong': 6.333333333333333}",1.61E-05,0.023884298,0.012922815,1.59E-05,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.021498284,0.651195784,0.615384615,0.651385493,-0.036000878,0.625,-0.009615385,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 22})",0.002100099,0.607721929,0.615384615,0.607681337,0.007703279,0.590909091,0.024475524,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 23})",0.001016009,0.645014187,0.653846154,0.6449674,0.008878754,0.613636364,0.04020979,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 15})",0.021498284,0.614308877,0.634615385,0.614201304,0.020414081,0.613636364,0.020979021
word,food,3663,"{'right': 905.0, 'wrong': 919.3333333333334}",234,"{'wrong': 57.333333333333336, 'right': 62.0}",1.54E-05,0.000382323,0.000275782,1.54E-05,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 193})",0.037630111,0.651195784,0.656069364,0.651018694,0.005050671,0.659459459,-0.003390095,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 70})",0.025373291,0.607721929,0.615606936,0.607435413,0.008171524,0.608108108,0.007498828,"defaultdict(<class 'int'>, {'wrong': 190, 'right': 62})",0.03398816,0.645014187,0.661849711,0.644402436,0.017447275,0.654054054,0.007795657,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 186})",0.029488555,0.614308877,0.632947977,0.61363159,0.019316387,0.62972973,0.003218247
word,movie,684,"{'wrong': 171.66666666666666, 'right': 169.0}",32,"{'wrong': 7.0, 'right': 11.0}",1.53E-05,0.012345679,0.006707994,1.52E-05,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.046661356,0.651195784,0.634615385,0.651283619,-0.016668234,0.631578947,0.003036437,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 34})",0.009704962,0.607721929,0.596153846,0.607783211,-0.011629365,0.565789474,0.030364372,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.04012196,0.645014187,0.615384615,0.645171149,-0.029786534,0.605263158,0.010121457,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.04012196,0.614308877,0.596153846,0.614405053,-0.018251207,0.605263158,-0.009109312
word,england,522,"{'right': 132.0, 'wrong': 130.0}",34,"{'wrong': 8.666666666666666, 'right': 8.0}",1.46E-05,0.0004,0.000283721,1.46E-05,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 13})",0.00794325,0.651195784,0.625,0.651345291,-0.026345291,0.637931034,-0.012931034,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 17})",0.000163877,0.607721929,0.607142857,0.607725234,-0.000582377,0.603448276,0.003694581,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 11})",0.018708893,0.645014187,0.696428571,0.64472075,0.051707821,0.689655172,0.006773399,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 13})",0.008930179,0.614308877,0.625,0.61424786,0.01075214,0.620689655,0.004310345
word,mistake,617,"{'wrong': 153.66666666666666, 'right': 156.0}",35,"{'wrong': 7.333333333333333, 'right': 13.0}",1.42E-05,0.019416823,0.009414777,1.41E-05,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 12})",0.04511897,0.651195784,0.666666667,0.651110658,0.015556008,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 15})",0.028421955,0.607721929,0.555555556,0.608008967,-0.052453411,0.555555556,0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 20})",0.010030086,0.645014187,0.592592593,0.645302629,-0.052710036,0.611111111,-0.018518519,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 14})",0.033453293,0.614308877,0.592592593,0.614428368,-0.021835775,0.588888889,0.003703704
word,i,987,"{'right': 244.0, 'wrong': 247.66666666666666}",80,"{'wrong': 20.666666666666668, 'right': 18.0}",1.39E-05,0.001189061,0.000473669,1.39E-05,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 24})",0.022689492,0.651195784,0.607142857,0.651573998,-0.044431141,0.6,0.007142857,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 15})",0.057229913,0.607721929,0.583333333,0.607931316,-0.024597983,0.577777778,0.005555556,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 18})",0.043401779,0.645014187,0.666666667,0.644828291,0.021838376,0.655555556,0.011111111,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 15})",0.057229913,0.614308877,0.607142857,0.614370401,-0.007227544,0.6,0.007142857
word,by,9234,"{'wrong': 2300.0, 'right': 2334.0}",538,"{'right': 145.0, 'wrong': 131.0}",1.35E-05,0.000643247,0.000235527,1.35E-05,"defaultdict(<class 'int'>, {'wrong': 530, 'right': 66})",0.096256574,0.651195784,0.65,0.651298415,-0.001298415,0.651408451,-0.001408451,"defaultdict(<class 'int'>, {'wrong': 455, 'right': 141})",0.038909757,0.607721929,0.624358974,0.606294014,0.01806496,0.626760563,-0.002401589,"defaultdict(<class 'int'>, {'wrong': 465, 'right': 131})",0.044522489,0.645014187,0.635897436,0.645796655,-0.009899219,0.639671362,-0.003773926,"defaultdict(<class 'int'>, {'wrong': 457, 'right': 139})",0.039992924,0.614308877,0.630769231,0.612896127,0.017873104,0.631455399,-0.000686168
word,down,1088,"{'right': 275.0, 'wrong': 271.0}",62,"{'wrong': 17.0, 'right': 11.0}",1.34E-05,0.011479592,0.006218882,1.33E-05,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 26})",0.007474553,0.651195784,0.6,0.651772904,-0.051772904,0.598360656,0.001639344,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 13})",0.055312349,0.607721929,0.572727273,0.608116417,-0.035389145,0.56557377,0.007153502,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 8})",0.091958314,0.645014187,0.590909091,0.645624103,-0.054715012,0.581967213,0.008941878,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 12})",0.061519972,0.614308877,0.6,0.614470178,-0.014470178,0.590163934,0.009836066
word,move,550,"{'wrong': 138.0, 'right': 136.0}",31,"{'wrong': 7.666666666666667, 'right': 8.0}",1.33E-05,0.000113173,0.000102081,1.33E-05,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 24})",0.032896123,0.651195784,0.689655172,0.6509684,0.038686773,0.683333333,0.006321839,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.024583085,0.607721929,0.637931034,0.607543323,0.030387711,0.65,-0.012068966,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.032896123,0.645014187,0.672413793,0.644852192,0.027561601,0.683333333,-0.01091954,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.032896123,0.614308877,0.603448276,0.614373089,-0.010924813,0.616666667,-0.013218391
word,enough,1551,"{'wrong': 386.3333333333333, 'right': 392.0}",92,"{'wrong': 24.666666666666668, 'right': 18.0}",1.33E-05,0.006103516,0.003365289,1.32E-05,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 31})",0.018913696,0.651195784,0.636904762,0.651443299,-0.014538537,0.637362637,-0.000457875,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 22})",0.043672663,0.607721929,0.589285714,0.608041237,-0.018755523,0.582417582,0.006868132,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 18})",0.059199183,0.645014187,0.68452381,0.644329897,0.040193913,0.675824176,0.008699634,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 21})",0.047251956,0.614308877,0.642857143,0.613814433,0.02904271,0.631868132,0.010989011
word,necessary,473,"{'wrong': 118.66666666666667, 'right': 117.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",1.25E-05,0.000625,0.000407397,1.25E-05,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.01811867,0.651195784,0.66,0.651150947,0.008849053,0.660714286,-0.000714286,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.077582907,0.607721929,0.58,0.607863109,-0.027863109,0.589285714,-0.009285714,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.047011638,0.645014187,0.6,0.64524343,-0.04524343,0.607142857,-0.007142857,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.077582907,0.614308877,0.58,0.614483602,-0.034483602,0.589285714,-0.009285714
word,relationship,570,"{'wrong': 142.0, 'right': 144.0}",43,"{'wrong': 10.666666666666666, 'right': 11.0}",1.22E-05,5.92E-05,8.80E-06,1.22E-05,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 29})",0.011210464,0.651195784,0.742424242,0.650581514,0.091842728,0.728571429,0.013852814,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.051759587,0.607721929,0.606060606,0.607733116,-0.00167251,0.6,0.006060606,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.029978149,0.645014187,0.606060606,0.645276474,-0.039215868,0.6,0.006060606,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.043631183,0.614308877,0.575757576,0.614568455,-0.03881088,0.571428571,0.004329004
word,child,6827,"{'wrong': 1712.6666666666667, 'right': 1689.0}",365,"{'wrong': 90.66666666666667, 'right': 93.0}",1.21E-05,4.03E-05,4.83E-05,1.21E-05,"defaultdict(<class 'int'>, {'wrong': 280, 'right': 92})",0.033725065,0.651195784,0.672248804,0.65026455,0.021984254,0.672093023,0.000155781,"defaultdict(<class 'int'>, {'wrong': 278, 'right': 94})",0.032164919,0.607721929,0.602870813,0.607936508,-0.005065695,0.6,0.002870813,"defaultdict(<class 'int'>, {'wrong': 279, 'right': 93})",0.032939218,0.645014187,0.660287081,0.644338624,0.015948457,0.658139535,0.002147546,"defaultdict(<class 'int'>, {'wrong': 275, 'right': 97})",0.029910072,0.614308877,0.605263158,0.614708995,-0.009445837,0.604651163,0.000611995
word,in,38802,"{'wrong': 9667.666666666666, 'right': 9799.0}",2199,"{'right': 585.0, 'wrong': 538.0}",1.14E-05,0.000437901,0.000154149,1.14E-05,"defaultdict(<class 'int'>, {'wrong': 1949, 'right': 421})",0.060912012,0.651195784,0.643939394,0.654221712,-0.010282318,0.642948309,0.000991085,"defaultdict(<class 'int'>, {'wrong': 1787, 'right': 583})",0.035894374,0.607721929,0.608815427,0.607265939,0.001549488,0.609125718,-0.000310291,"defaultdict(<class 'int'>, {'wrong': 1765, 'right': 605})",0.033142062,0.645014187,0.637052342,0.648334291,-0.011281949,0.636247607,0.000804735,"defaultdict(<class 'int'>, {'wrong': 1770, 'right': 600})",0.033755538,0.614308877,0.608815427,0.616599655,-0.007784228,0.609125718,-0.000310291
word,third,198,"{'wrong': 49.666666666666664, 'right': 49.0}",18,"{'right': 7.0, 'wrong': 3.6666666666666665}",1.14E-05,0.024414063,0.013108418,1.13E-05,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.018148419,0.651195784,0.647058824,0.651210087,-0.004151264,0.678571429,-0.031512605,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.123532841,0.607721929,0.617647059,0.607687614,0.009959444,0.660714286,-0.043067227,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.123532841,0.645014187,0.676470588,0.64490543,0.031565158,0.714285714,-0.037815126,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.098034627,0.614308877,0.588235294,0.614399024,-0.02616373,0.642857143,-0.054621849
word,paid,408,"{'wrong': 102.33333333333333, 'right': 101.0}",33,"{'wrong': 8.0, 'right': 9.0}",1.07E-05,0.000865052,0.000534794,1.07E-05,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 21})",0.002078424,0.651195784,0.589285714,0.651549124,-0.062263409,0.578125,0.011160714,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 4})",0.095062824,0.607721929,0.625,0.607623318,0.017376682,0.625,0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.0791827,0.645014187,0.642857143,0.645026498,-0.002169355,0.640625,0.002232143,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 2})",0.136839674,0.614308877,0.625,0.61424786,0.01075214,0.640625,-0.015625
word,class,1123,"{'right': 278.0, 'wrong': 281.6666666666667}",64,"{'wrong': 16.0, 'right': 16.0}",1.07E-05,0,5.37E-06,1.07E-05,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 17})",0.028644051,0.651195784,0.635416667,0.651350798,-0.015934132,0.635416667,0,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 12})",0.054574863,0.607721929,0.625,0.60755219,0.01744781,0.625,0,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 13})",0.048485007,0.645014187,0.677083333,0.64469914,0.032384193,0.677083333,0,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 14})",0.042881573,0.614308877,0.59375,0.614510847,-0.020760847,0.59375,0
word,hair,307,"{'right': 76.0, 'wrong': 77.0}",34,"{'wrong': 9.0, 'right': 7.0}",1.07E-05,0.00390625,0.001762891,1.07E-05,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 22})",0.005904406,0.651195784,0.642857143,0.651231427,-0.008374284,0.673913043,-0.031055901,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.041700747,0.607721929,0.571428571,0.607877061,-0.036448489,0.565217391,0.00621118,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 24})",0.013817986,0.645014187,0.642857143,0.645023407,-0.002166264,0.673913043,-0.031055901,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.063532048,0.614308877,0.571428571,0.614492164,-0.043063592,0.565217391,0.00621118
word,stay,929,"{'wrong': 233.0, 'right': 230.0}",61,"{'wrong': 14.666666666666666, 'right': 17.0}",1.05E-05,0.001357341,0.000804402,1.05E-05,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.034062341,0.651195784,0.675,0.650902749,0.024097251,0.661764706,0.013235294,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 19})",0.026130674,0.607721929,0.633333333,0.607406648,0.025926686,0.625,0.008333333,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.048580622,0.645014187,0.675,0.644645055,0.030354945,0.676470588,-0.001470588,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.034062341,0.614308877,0.65,0.613869512,0.036130488,0.639705882,0.010294118
word,more,9888,"{'wrong': 2464.3333333333335, 'right': 2495.0}",553,"{'wrong': 139.66666666666666, 'right': 134.0}",9.56E-06,0.000107189,9.04E-05,9.56E-06,"defaultdict(<class 'int'>, {'wrong': 498, 'right': 61})",0.097047405,0.651195784,0.645927602,0.651714159,-0.005786557,0.643973214,0.001954388,"defaultdict(<class 'int'>, {'wrong': 438, 'right': 121})",0.04553042,0.607721929,0.590497738,0.609416741,-0.018919003,0.589285714,0.001212023,"defaultdict(<class 'int'>, {'wrong': 432, 'right': 127})",0.041825032,0.645014187,0.621040724,0.647373108,-0.026332384,0.619419643,0.001621081,"defaultdict(<class 'int'>, {'wrong': 432, 'right': 127})",0.041825032,0.614308877,0.591628959,0.616540516,-0.024911557,0.590401786,0.001227174
word,to,66453,"{'wrong': 16563.333333333332, 'right': 16763.0}",3716,"{'wrong': 909.0, 'right': 989.0}",8.97E-06,0.000444148,0.000163532,8.97E-06,"defaultdict(<class 'int'>, {'wrong': 3288, 'right': 765})",0.056087324,0.651195784,0.651777137,0.650771388,0.001005749,0.654323725,-0.002546588,"defaultdict(<class 'int'>, {'wrong': 3115, 'right': 938})",0.040390616,0.607721929,0.605907781,0.609046283,-0.003138502,0.605321508,0.000586273,"defaultdict(<class 'int'>, {'wrong': 3117, 'right': 936})",0.040552695,0.645014187,0.631604227,0.654803647,-0.02319942,0.632150776,-0.000546549,"defaultdict(<class 'int'>, {'wrong': 3106, 'right': 947})",0.039666475,0.614308877,0.606628242,0.619915849,-0.013287606,0.604656319,0.001971923
word,sign,339,"{'wrong': 85.0, 'right': 84.0}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",8.75E-06,0.016360195,0.008725736,8.68E-06,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.06571248,0.651195784,0.638888889,0.651240846,-0.012351957,0.660714286,-0.021825397,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.015498216,0.607721929,0.694444444,0.607404394,0.087040051,0.642857143,0.051587302,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.010905949,0.645014187,0.666666667,0.644934906,0.02173176,0.607142857,0.05952381,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.043850471,0.614308877,0.638888889,0.614218877,0.024670012,0.589285714,0.049603175
word,follow,341,"{'right': 86.0, 'wrong': 85.0}",25,"{'right': 9.0, 'wrong': 5.333333333333333}",8.55E-06,0.016360195,0.00796907,8.48E-06,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 5})",0.08543557,0.651195784,0.636363636,0.651262215,-0.014898579,0.651515152,-0.015151515,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 10})",0.032701604,0.607721929,0.613636364,0.60769544,0.005940924,0.606060606,0.007575758,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 12})",0.019919392,0.645014187,0.659090909,0.64495114,0.014139769,0.636363636,0.022727273,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 6})",0.071802509,0.614308877,0.590909091,0.614413681,-0.02350459,0.590909091,0
word,difficult,944,"{'wrong': 236.66666666666666, 'right': 234.0}",56,"{'wrong': 13.0, 'right': 17.0}",8.03E-06,0.004444444,0.00242697,8.01E-06,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 20})",0.021740886,0.651195784,0.679245283,0.650891211,0.028354072,0.653846154,0.025399129,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 53})",0.042378425,0.607721929,0.603773585,0.607764802,-0.003991217,0.592307692,0.011465893,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 55})",0.053236159,0.645014187,0.622641509,0.645257119,-0.02261561,0.607692308,0.014949202,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 57})",0.065941893,0.614308877,0.613207547,0.614320836,-0.001113289,0.6,0.013207547
word,the,95750,"{'wrong': 23869.666666666668, 'right': 24141.0}",5461,"{'wrong': 1357.6666666666667, 'right': 1388.0}",7.98E-06,3.05E-05,3.64E-06,7.98E-06,"defaultdict(<class 'int'>, {'wrong': 4503, 'right': 1088})",0.053668883,0.651195784,0.646233666,0.656732419,-0.010498752,0.646263612,-2.99E-05,"defaultdict(<class 'int'>, {'right': 1346, 'wrong': 4245})",0.037365171,0.607721929,0.606840892,0.608704974,-0.001864083,0.607773188,-0.000932297,"defaultdict(<class 'int'>, {'right': 1393, 'wrong': 4198})",0.034800363,0.645014187,0.636625673,0.654373928,-0.017748255,0.636875704,-0.000250032,"defaultdict(<class 'int'>, {'wrong': 4229, 'right': 1362})",0.036479044,0.614308877,0.612413528,0.616423671,-0.004010143,0.613405933,-0.000992405
word,competition,355,"{'right': 88.0, 'wrong': 89.0}",33,"{'wrong': 8.0, 'right': 9.0}",7.98E-06,0.000865052,0.000520058,7.98E-06,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.035106511,0.651195784,0.678571429,0.651039543,0.027531885,0.677419355,0.001152074,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.043889138,0.607721929,0.607142857,0.607725234,-0.000582377,0.596774194,0.010368664,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.021031071,0.645014187,0.571428571,0.645434162,-0.074005591,0.564516129,0.006912442,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.054035479,0.614308877,0.625,0.61424786,0.01075214,0.629032258,-0.004032258
word,away,1440,"{'right': 357.0, 'wrong': 361.0}",99,"{'wrong': 23.666666666666668, 'right': 28.0}",7.76E-06,0.001758585,0.001001856,7.75E-06,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 39})",0.011420087,0.651195784,0.672043011,0.65079529,0.021247721,0.674528302,-0.002485291,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 28})",0.033114238,0.607721929,0.580645161,0.608242099,-0.027596937,0.58490566,-0.004260499,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 26})",0.038570566,0.645014187,0.629032258,0.645321215,-0.016288957,0.636792453,-0.007760195,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 30})",0.028168144,0.614308877,0.612903226,0.614335881,-0.001432655,0.608490566,0.00441266
word,job,2202,"{'wrong': 552.0, 'right': 546.0}",114,"{'wrong': 28.333333333333332, 'right': 29.0}",7.47E-06,3.38E-05,3.65E-05,7.46E-06,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 35})",0.02064246,0.651195784,0.644329897,0.651333471,-0.007003574,0.65,-0.005670103,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 36})",0.018817419,0.607721929,0.567010309,0.60853835,-0.041528041,0.565,0.002010309,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 31})",0.028950775,0.645014187,0.597938144,0.645958239,-0.048020094,0.595,0.002938144,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 35})",0.02064246,0.614308877,0.603092784,0.614533802,-0.011441018,0.6,0.003092784
word,horse,379,"{'wrong': 95.0, 'right': 94.0}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",7.00E-06,0.00390625,0.002131134,6.98E-06,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 17})",0.011768719,0.651195784,0.653846154,0.651188783,0.002657371,0.617647059,0.036199095,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 17})",0.011768719,0.607721929,0.538461538,0.607904897,-0.069443359,0.558823529,-0.020361991,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 5})",0.052845491,0.645014187,0.576923077,0.645194066,-0.068270989,0.617647059,-0.040723982,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 7})",0.027840333,0.614308877,0.538461538,0.614509246,-0.076047708,0.588235294,-0.049773756
word,wanted,2552,"{'wrong': 636.3333333333334, 'right': 643.0}",156,"{'wrong': 38.333333333333336, 'right': 41.0}",6.79E-06,0.000282466,0.000100878,6.79E-06,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 34})",0.04870698,0.651195784,0.672566372,0.650694877,0.021871495,0.665289256,0.007277115,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 124})",0.03632972,0.607721929,0.597345133,0.607965152,-0.01062002,0.599173554,-0.001828421,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 124})",0.03632972,0.645014187,0.628318584,0.645405518,-0.017086933,0.632231405,-0.003912821,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 123})",0.034490729,0.614308877,0.601769912,0.61460278,-0.012832868,0.603305785,-0.001535874
word,meet,645,"{'wrong': 161.66666666666666, 'right': 160.0}",40,"{'wrong': 10.333333333333334, 'right': 9.0}",6.71E-06,0.001189061,0.000509339,6.71E-06,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 12})",0.023739905,0.651195784,0.743589744,0.650459653,0.093130091,0.743902439,-0.000312695,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 9})",0.044634725,0.607721929,0.602564103,0.607763023,-0.005198921,0.597560976,0.005003127,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 10})",0.03674449,0.645014187,0.576923077,0.645556691,-0.068633614,0.573170732,0.003752345,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 10})",0.03674449,0.614308877,0.576923077,0.614606742,-0.037683665,0.573170732,0.003752345
word,they,15293,"{'wrong': 3832.6666666666665, 'right': 3795.0}",881,"{'right': 232.0, 'wrong': 216.33333333333334}",6.10E-06,0.000305275,0.000198884,6.10E-06,"defaultdict(<class 'int'>, {'wrong': 730, 'right': 238})",0.034411555,0.651195784,0.655913978,0.650811048,0.005102931,0.6525,0.003413978,"defaultdict(<class 'int'>, {'right': 242, 'wrong': 726})",0.033194284,0.607721929,0.594086022,0.608833845,-0.014747823,0.5925,0.001586022,"defaultdict(<class 'int'>, {'right': 233, 'wrong': 735})",0.03597225,0.645014187,0.64516129,0.645002192,0.000159098,0.64625,-0.00108871,"defaultdict(<class 'int'>, {'right': 232, 'wrong': 736})",0.03628968,0.614308877,0.60483871,0.615081105,-0.010242395,0.6075,-0.00266129
word,family,2974,"{'wrong': 741.6666666666666, 'right': 749.0}",176,"{'wrong': 44.0, 'right': 44.0}",6.05E-06,0,3.03E-06,6.05E-06,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 43})",0.03616395,0.651195784,0.649659864,0.65124295,-0.001583086,0.649659864,0,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 42})",0.037927687,0.607721929,0.629251701,0.60706079,0.022190911,0.629251701,0,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 52})",0.022537215,0.645014187,0.642857143,0.645080426,-0.002223283,0.642857143,0,"defaultdict(<class 'int'>, {'wrong': 131, 'right': 45})",0.032794057,0.614308877,0.649659864,0.613223313,0.036436551,0.649659864,0
word,blue,419,"{'wrong': 105.0, 'right': 104.0}",27,"{'wrong': 6.0, 'right': 9.0}",5.72E-06,0.01,0.00530226,5.69E-06,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.03321371,0.651195784,0.65,0.651200651,-0.001200651,0.660714286,-0.010714286,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.03321371,0.607721929,0.6,0.607753358,-0.007753358,0.571428571,0.028571429,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 7})",0.052082143,0.645014187,0.6,0.645197395,-0.045197395,0.625,-0.025,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 21})",0.003303721,0.614308877,0.7,0.613960114,0.086039886,0.678571429,0.021428571
word,year,3509,"{'wrong': 879.3333333333334, 'right': 871.0}",188,"{'wrong': 45.666666666666664, 'right': 51.0}",5.67E-06,0.000760999,0.000449355,5.66E-06,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 36})",0.062057719,0.651195784,0.658450704,0.650980801,0.007469903,0.65408805,0.004362654,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 151})",0.024108701,0.607721929,0.63028169,0.607053422,0.023228268,0.632075472,-0.001793782,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 54})",0.031518516,0.645014187,0.644366197,0.645033389,-0.000667192,0.647798742,-0.003432545,"defaultdict(<class 'int'>, {'wrong': 153, 'right': 58})",0.026446446,0.614308877,0.637323944,0.613626878,0.023697066,0.63836478,-0.001040836
word,leave,576,"{'right': 143.0, 'wrong': 144.33333333333334}",42,"{'wrong': 11.666666666666666, 'right': 7.0}",5.38E-06,0.015625,0.007670098,5.34E-06,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 10})",0.045252599,0.651195784,0.723684211,0.65063317,0.073051041,0.697674419,0.026009792,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 10})",0.045252599,0.607721929,0.605263158,0.607741013,-0.002477855,0.593023256,0.012239902,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.031704345,0.645014187,0.631578947,0.645118464,-0.013539517,0.61627907,0.015299878,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 35})",0.031704345,0.614308877,0.644736842,0.614072712,0.03066413,0.662790698,-0.018053856
word,there,4335,"{'wrong': 1081.3333333333333, 'right': 1091.0}",253,"{'wrong': 62.0, 'right': 67.0}",4.95E-06,0.000375578,0.000147221,4.95E-06,"defaultdict(<class 'int'>, {'right': 115, 'wrong': 158})",0.00330188,0.651195784,0.633971292,0.651957672,-0.01798638,0.628378378,0.005592913,"defaultdict(<class 'int'>, {'wrong': 215, 'right': 58})",0.04670836,0.607721929,0.614832536,0.607407407,0.007425128,0.617117117,-0.002284581,"defaultdict(<class 'int'>, {'wrong': 218, 'right': 55})",0.050799234,0.645014187,0.648325359,0.644867725,0.003457634,0.653153153,-0.004827794,"defaultdict(<class 'int'>, {'wrong': 217, 'right': 56})",0.049409303,0.614308877,0.626794258,0.613756614,0.013037645,0.630630631,-0.003836372
word,name,902,"{'wrong': 226.0, 'right': 224.0}",48,"{'right': 13.0, 'wrong': 11.666666666666666}",4.94E-06,0.00073046,0.000428084,4.94E-06,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 39})",0.022600877,0.651195784,0.644736842,0.651245915,-0.006509073,0.627906977,0.016829865,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 14})",0.031948112,0.607721929,0.605263158,0.607741013,-0.002477855,0.604651163,0.000611995,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 15})",0.027032082,0.645014187,0.644736842,0.64501634,-0.000279498,0.639534884,0.005201958,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 14})",0.031948112,0.614308877,0.618421053,0.614276961,0.004144092,0.61627907,0.002141983
word,everyone,616,"{'wrong': 154.33333333333334, 'right': 153.0}",36,"{'wrong': 9.333333333333334, 'right': 8.0}",4.71E-06,0.00147929,0.000659802,4.70E-06,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 8})",0.046099559,0.651195784,0.657142857,0.651153297,0.005989561,0.648648649,0.008494208,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 21})",0.001277612,0.607721929,0.614285714,0.607675036,0.006610679,0.635135135,-0.020849421,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 11})",0.022945014,0.645014187,0.585714286,0.645437844,-0.059723559,0.581081081,0.004633205,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 24})",0.008552159,0.614308877,0.557142857,0.614717289,-0.057574432,0.581081081,-0.023938224
word,strong,767,"{'wrong': 191.33333333333334, 'right': 193.0}",45,"{'wrong': 10.333333333333334, 'right': 14.0}",4.70E-06,0.005676487,0.002695896,4.69E-06,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.039929236,0.651195784,0.678571429,0.650960752,0.027610676,0.669811321,0.008760108,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 8})",0.077121924,0.607721929,0.619047619,0.607624693,0.011422926,0.632075472,-0.013027853,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.039929236,0.645014187,0.630952381,0.645134914,-0.014182533,0.622641509,0.008310872,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.060101424,0.614308877,0.630952381,0.614165985,0.016786396,0.613207547,0.017744834
word,done,495,"{'wrong': 124.0, 'right': 123.0}",24,"{'wrong': 5.666666666666667, 'right': 7.0}",4.10E-06,0.002770083,0.001498223,4.09E-06,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 12})",0.002713221,0.651195784,0.583333333,0.651527495,-0.068194162,0.571428571,0.011904762,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.02386194,0.607721929,0.583333333,0.607841141,-0.024507807,0.625,-0.041666667,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.02386194,0.645014187,0.625,0.645112016,-0.020112016,0.660714286,-0.035714286,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.02386194,0.614308877,0.583333333,0.614460285,-0.031126952,0.625,-0.041666667
word,running,326,"{'wrong': 81.33333333333333, 'right': 82.0}",18,"{'right': 8.0, 'wrong': 3.3333333333333335}",4.16E-06,0.042387543,0.021904475,4.07E-06,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.070302912,0.651195784,0.633333333,0.651250254,-0.017916921,0.666666667,-0.033333333,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.086933995,0.607721929,0.666666667,0.607542183,0.059124483,0.62962963,0.037037037,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.056290862,0.645014187,0.7,0.644846514,0.055153486,0.722222222,-0.022222222,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 20})",0.008217491,0.614308877,0.666666667,0.614149217,0.052517449,0.62962963,0.037037037
word,advertising,165,"{'wrong': 41.333333333333336, 'right': 41.0}",21,"{'right': 8.0, 'wrong': 4.333333333333333}",4.10E-06,0.022096421,0.011649902,4.05E-06,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 29})",0.015427254,0.651195784,0.611111111,0.651269036,-0.040157924,0.5625,0.048611111,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 34})",0.046585365,0.607721929,0.555555556,0.607817259,-0.052261703,0.53125,0.024305556,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 9})",0.046585365,0.645014187,0.555555556,0.645177665,-0.089622109,0.53125,0.024305556,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 30})",0.020092256,0.614308877,0.611111111,0.614314721,-0.00320361,0.5625,0.048611111
word,product,704,"{'right': 175.0, 'wrong': 176.33333333333334}",46,"{'wrong': 12.0, 'right': 10.0}",3.60E-06,0.002066116,0.000951043,3.60E-06,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 13})",0.027596123,0.651195784,0.55,0.652022885,-0.102022885,0.55952381,-0.00952381,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 35})",0.027596123,0.607721929,0.6125,0.607682877,0.004817123,0.630952381,-0.018452381,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 34})",0.022494327,0.645014187,0.65,0.644973437,0.005026563,0.654761905,-0.004761905,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.033339101,0.614308877,0.6375,0.61411933,0.02338067,0.642857143,-0.005357143
word,over,1293,"{'wrong': 322.6666666666667, 'right': 325.0}",81,"{'right': 26.0, 'wrong': 18.333333333333332}",3.24E-06,0.007476398,0.00361671,3.23E-06,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 16})",0.072120642,0.651195784,0.620253165,0.651699279,-0.031446115,0.631067961,-0.010814797,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 17})",0.067505357,0.607721929,0.594936709,0.607929969,-0.01299326,0.601941748,-0.007005039,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 27})",0.032211171,0.645014187,0.632911392,0.645211123,-0.01229973,0.63592233,-0.003010938,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 21})",0.051230849,0.614308877,0.620253165,0.614212152,0.006041012,0.616504854,0.00374831
word,thief,187,"{'wrong': 46.666666666666664, 'right': 47.0}",30,"{'wrong': 6.0, 'right': 12.0}",3.17E-06,0.027777778,0.014064777,3.12E-06,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 15})",0.024028875,0.651195784,0.583333333,0.651527495,-0.068194162,0.578947368,0.004385965,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.054250859,0.607721929,0.541666667,0.608044807,-0.06637814,0.526315789,0.015350877,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.040270486,0.645014187,0.625,0.645112016,-0.020112016,0.592105263,0.032894737,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.046907221,0.614308877,0.604166667,0.614358452,-0.010191785,0.578947368,0.025219298
word,people,15076,"{'wrong': 3762.3333333333335, 'right': 3789.0}",872,"{'right': 209.0, 'wrong': 221.0}",3.12E-06,0.0001947,0.00012357,3.12E-06,"defaultdict(<class 'int'>, {'right': 183, 'wrong': 701})",0.048564801,0.651195784,0.653780069,0.650850184,0.002929885,0.654882155,-0.001102086,"defaultdict(<class 'int'>, {'right': 215, 'wrong': 669})",0.036319264,0.607721929,0.596219931,0.60926011,-0.013040179,0.597643098,-0.001423166,"defaultdict(<class 'int'>, {'right': 219, 'wrong': 665})",0.034947798,0.645014187,0.62628866,0.647518382,-0.021229723,0.627104377,-0.000815717,"defaultdict(<class 'int'>, {'right': 218, 'wrong': 666})",0.035287538,0.614308877,0.608247423,0.615119485,-0.006872063,0.607744108,0.000503315
word,he,17831,"{'wrong': 4450.333333333333, 'right': 4480.0}",1032,"{'wrong': 252.66666666666666, 'right': 274.0}",2.76E-06,0.000410191,0.000172927,2.76E-06,"defaultdict(<class 'int'>, {'wrong': 857, 'right': 288})",0.033797583,0.651195784,0.652882206,0.651047409,0.001834796,0.656750572,-0.003868367,"defaultdict(<class 'int'>, {'wrong': 849, 'right': 296})",0.031787322,0.607721929,0.607769424,0.607717751,5.17E-05,0.609839817,-0.002070393,"defaultdict(<class 'int'>, {'wrong': 854, 'right': 291})",0.03303475,0.645014187,0.639097744,0.64553473,-0.006436986,0.640732265,-0.001634521,"defaultdict(<class 'int'>, {'right': 286, 'wrong': 859})",0.034312199,0.614308877,0.604010025,0.615214994,-0.011204969,0.604118993,-0.000108968
word,stop,1033,"{'wrong': 258.6666666666667, 'right': 257.0}",66,"{'wrong': 17.666666666666668, 'right': 13.0}",2.61E-06,0.005789225,0.002792467,2.60E-06,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 21})",0.02161789,0.651195784,0.709677419,0.65045156,0.059225859,0.701492537,0.008184882,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 19})",0.028508843,0.607721929,0.60483871,0.607758621,-0.002919911,0.597014925,0.007823784,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 20})",0.024922423,0.645014187,0.629032258,0.64521757,-0.016185312,0.619402985,0.009629273,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 20})",0.024922423,0.614308877,0.612903226,0.614326765,-0.001423539,0.611940299,0.000962927
word,rid,213,"{'wrong': 53.333333333333336, 'right': 53.0}",16,"{'right': 6.0, 'wrong': 3.3333333333333335}",2.46E-06,0.020408163,0.010682893,2.43E-06,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.016566175,0.651195784,0.633333333,0.651250254,-0.017916921,0.604166667,0.029166667,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.088438546,0.607721929,0.633333333,0.60764383,0.025689503,0.604166667,0.029166667,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.050187803,0.645014187,0.633333333,0.645049807,-0.011716474,0.604166667,0.029166667,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.025348445,0.614308877,0.633333333,0.614250864,0.019082469,0.583333333,0.05
word,training,454,"{'wrong': 113.66666666666667, 'right': 113.0}",25,"{'wrong': 5.666666666666667, 'right': 8.0}",2.16E-06,0.007287329,0.003801967,2.15E-06,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.014116236,0.651195784,0.68,0.651049094,0.028950906,0.681818182,-0.001818182,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.057509605,0.607721929,0.62,0.607659401,0.012340599,0.621212121,-0.001212121,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 23})",0.020050153,0.645014187,0.64,0.645039723,-0.005039723,0.636363636,0.003636364,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.020050153,0.614308877,0.6,0.614381748,-0.014381748,0.606060606,-0.006060606
word,beijing,466,"{'wrong': 116.33333333333333, 'right': 117.0}",31,"{'right': 10.0, 'wrong': 7.0}",2.04E-06,0.007785467,0.003803221,2.03E-06,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 33})",0.034187904,0.651195784,0.58,0.651558362,-0.071558362,0.596774194,-0.016774194,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.041328903,0.607721929,0.62,0.607659401,0.012340599,0.596774194,0.023225806,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 6})",0.080309464,0.645014187,0.64,0.645039723,-0.005039723,0.612903226,0.027096774,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.049384805,0.614308877,0.58,0.614483602,-0.034483602,0.564516129,0.015483871
word,higher,466,"{'wrong': 116.33333333333333, 'right': 117.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",2.04E-06,0.01384083,0.006867146,2.03E-06,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.048506016,0.651195784,0.684210526,0.651068159,0.033142368,0.660714286,0.023496241,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.062554104,0.607721929,0.657894737,0.607527976,0.050366761,0.660714286,-0.002819549,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.079461386,0.645014187,0.631578947,0.645066124,-0.013487177,0.642857143,-0.011278195,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.062554104,0.614308877,0.631578947,0.614242116,0.017336831,0.642857143,-0.011278195
word,number,976,"{'wrong': 243.66666666666666, 'right': 245.0}",47,"{'right': 10.0, 'wrong': 12.333333333333334}",1.86E-06,0.002728893,0.001441072,1.86E-06,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 13})",0.031296886,0.651195784,0.621621622,0.651419236,-0.029797615,0.625,-0.003378378,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 14})",0.026003846,0.607721929,0.621621622,0.607616908,0.014004713,0.625,-0.003378378,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 14})",0.026003846,0.645014187,0.662162162,0.644884623,0.017277539,0.6625,-0.000337838,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 17})",0.01342175,0.614308877,0.608108108,0.614355728,-0.00624762,0.6125,-0.004391892
word,writer,2353,"{'right': 586.0, 'wrong': 589.0}",135,"{'right': 38.0, 'wrong': 32.333333333333336}",1.63E-06,0.00162283,0.000865224,1.63E-06,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 44})",0.026667219,0.651195784,0.651315789,0.651193907,0.000121883,0.636363636,0.014952153,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 122})",0.037280555,0.607721929,0.592105263,0.607966241,-0.015860978,0.579545455,0.012559809,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 121})",0.035356603,0.645014187,0.651315789,0.644915603,0.006400186,0.647727273,0.003588517,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 117})",0.028286069,0.614308877,0.618421053,0.614244545,0.004176508,0.619318182,-0.000897129
word,weight,558,"{'right': 139.0, 'wrong': 139.66666666666666}",27,"{'wrong': 6.666666666666667, 'right': 7.0}",1.43E-06,0.000148721,8.97E-05,1.43E-06,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.058978816,0.651195784,0.738095238,0.650824344,0.087270895,0.727272727,0.010822511,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.075863551,0.607721929,0.595238095,0.60777529,-0.012537195,0.613636364,-0.018398268,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.045042156,0.645014187,0.69047619,0.644819866,0.045656325,0.704545455,-0.014069264,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.09654055,0.614308877,0.595238095,0.614390393,-0.019152298,0.613636364,-0.018398268
tense,present,195077,"{'wrong': 48713.666666666664, 'right': 48936.0}",11162,"{'wrong': 2787.6666666666665, 'right': 2799.0}",1.30E-06,1.03E-06,7.70E-09,1.30E-06,"defaultdict(<class 'int'>, {'wrong': 8378, 'right': 2847})",0.033052619,0.651195784,0.65034965,0.653129161,-0.002779511,0.650202781,0.000146869,"defaultdict(<class 'int'>, {'right': 2786, 'wrong': 8439})",0.034648436,0.607721929,0.608974359,0.604860186,0.004114173,0.608922364,5.20E-05,"defaultdict(<class 'int'>, {'wrong': 8438, 'right': 2787})",0.034621894,0.645014187,0.639131702,0.658455393,-0.019323691,0.639484357,-0.000352655,"defaultdict(<class 'int'>, {'right': 2781, 'wrong': 8444})",0.034781338,0.614308877,0.612762238,0.617842876,-0.005080638,0.612543453,0.000218785
word,little,1499,"{'wrong': 374.3333333333333, 'right': 376.0}",80,"{'right': 20.0, 'wrong': 20.0}",1.23E-06,0,6.17E-07,1.23E-06,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 54})",0.016088422,0.651195784,0.716216216,0.650205761,0.066010455,0.716216216,0,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.046360449,0.607721929,0.628378378,0.607407407,0.020970971,0.628378378,0,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 18})",0.0420016,0.645014187,0.641891892,0.645061728,-0.003169837,0.641891892,0,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 20})",0.034106317,0.614308877,0.628378378,0.61409465,0.014283728,0.628378378,0
word,meat,381,"{'wrong': 95.33333333333333, 'right': 95.0}",23,"{'right': 8.0, 'wrong': 5.0}",7.67E-07,0.013313609,0.006864582,7.62E-07,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",0.005606903,0.651195784,0.75,0.650753257,0.099246743,0.6875,0.0625,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 16})",0.00010193,0.607721929,0.613636364,0.60769544,0.005940924,0.609375,0.004261364,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.08799582,0.645014187,0.704545455,0.644747557,0.059797898,0.75,-0.045454545,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 21})",0.009386371,0.614308877,0.613636364,0.614311889,-0.000675526,0.609375,0.004261364
word,smoking,385,"{'wrong': 96.33333333333333, 'right': 96.0}",33,"{'right': 9.0, 'wrong': 8.0}",7.51E-07,0.000865052,0.000458832,7.51E-07,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.044457262,0.651195784,0.763157895,0.65076297,0.112394924,0.739130435,0.02402746,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.03561747,0.607721929,0.605263158,0.607731434,-0.002468276,0.630434783,-0.025171625,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.044457262,0.645014187,0.631578947,0.645066124,-0.013487177,0.673913043,-0.042334096,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.027982495,0.614308877,0.657894737,0.614140387,0.04375435,0.673913043,-0.016018307
word,math,431,"{'wrong': 107.66666666666667, 'right': 108.0}",35,"{'wrong': 8.0, 'right': 11.0}",5.97E-07,0.006232687,0.003078417,5.95E-07,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 15})",0.014492894,0.651195784,0.7,0.65094724,0.04905276,0.7,0,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.050911302,0.607721929,0.62,0.607659401,0.012340599,0.642857143,-0.022857143,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 6})",0.081717927,0.645014187,0.66,0.644937869,0.015062131,0.657142857,0.002857143,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.042848852,0.614308877,0.6,0.614381748,-0.014381748,0.585714286,0.014285714
word,traffic,501,"{'wrong': 125.33333333333333, 'right': 125.0}",23,"{'right': 7.0, 'wrong': 5.333333333333333}",4.43E-07,0.004565376,0.00234022,4.42E-07,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.02020995,0.651195784,0.710526316,0.650966429,0.059559886,0.673913043,0.036613272,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 23})",0.02020995,0.607721929,0.631578947,0.607629705,0.023949242,0.652173913,-0.020594966,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 24})",0.027389982,0.645014187,0.657894737,0.644964395,0.012930342,0.673913043,-0.016018307,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 24})",0.027389982,0.614308877,0.605263158,0.614343845,-0.009080687,0.586956522,0.018306636
word,man,2781,"{'right': 694.0, 'wrong': 695.6666666666666}",149,"{'right': 44.0, 'wrong': 35.0}",3.60E-07,0.003244672,0.001662887,3.59E-07,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 61})",0.016211509,0.651195784,0.586538462,0.652587992,-0.06604953,0.581395349,0.005143113,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 143})",0.035643896,0.607721929,0.572115385,0.608488613,-0.036373228,0.57751938,-0.005403995,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 40})",0.046162992,0.645014187,0.644230769,0.645031056,-0.000800287,0.651162791,-0.006932021,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 147})",0.042457218,0.614308877,0.600961538,0.614596273,-0.013634735,0.600775194,0.000186345
word,small,1126,"{'right': 282.0, 'wrong': 281.3333333333333}",59,"{'right': 10.0, 'wrong': 16.333333333333332}",3.50E-07,0.014460824,0.007427298,3.48E-07,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 14})",0.046342947,0.651195784,0.666666667,0.651014968,0.015651698,0.65625,0.010416667,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 18})",0.027680811,0.607721929,0.570175439,0.608160755,-0.037985316,0.578125,-0.007949561,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 17})",0.031787583,0.645014187,0.631578947,0.645171212,-0.013592264,0.640625,-0.009046053,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 15})",0.041093967,0.614308877,0.587719298,0.614619643,-0.026900345,0.578125,0.009594298
tense,past,79679,"{'wrong': 19911.0, 'right': 19946.0}",4629,"{'wrong': 1140.6666666666667, 'right': 1207.0}",1.93E-07,0.000199586,9.37E-05,1.93E-07,"defaultdict(<class 'int'>, {'wrong': 3740, 'right': 1221})",0.035088622,0.651195784,0.646133333,0.65429879,-0.008165457,0.647647648,-0.001514314,"defaultdict(<class 'int'>, {'right': 1210, 'wrong': 3751})",0.035759197,0.607721929,0.6064,0.6085322,-0.0021322,0.605355355,0.001044645,"defaultdict(<class 'int'>, {'wrong': 3745, 'right': 1216})",0.035392434,0.645014187,0.6312,0.65348153,-0.02228153,0.632132132,-0.000932132,"defaultdict(<class 'int'>, {'right': 1203, 'wrong': 3758})",0.036190124,0.614308877,0.610933333,0.616377901,-0.005444568,0.61036036,0.000572973
ner,FAC,871,"{'wrong': 217.66666666666666, 'right': 218.0}",29,"{'wrong': 7.333333333333333, 'right': 7.0}",1.46E-07,0.000135208,7.21E-05,1.46E-07,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.050790311,0.651195784,0.711538462,0.650876121,0.060662341,0.703703704,0.007834758,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 12})",0.005097846,0.607721929,0.596153846,0.607783211,-0.011629365,0.592592593,0.003561254,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 12})",0.005097846,0.645014187,0.596153846,0.645273024,-0.049119177,0.592592593,0.003561254,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 11})",0.009130679,0.614308877,0.576923077,0.614506927,-0.037583851,0.574074074,0.002849003
word,.,137760,"{'wrong': 34428.666666666664, 'right': 34474.0}",7627,"{'wrong': 1910.3333333333333, 'right': 1896.0}",1.08E-07,3.55E-06,2.45E-06,1.08E-07,"defaultdict(<class 'int'>, {'wrong': 5865, 'right': 1777})",0.039296613,0.651195784,0.649210904,0.652655645,-0.003444742,0.648385565,0.000825339,"defaultdict(<class 'int'>, {'wrong': 5727, 'right': 1915})",0.03373316,0.607721929,0.605212817,0.609567358,-0.004354542,0.605650522,-0.000437705,"defaultdict(<class 'int'>, {'wrong': 5725, 'right': 1917})",0.033656453,0.645014187,0.634146341,0.653007387,-0.018861045,0.633903134,0.000243208,"defaultdict(<class 'int'>, {'wrong': 5711, 'right': 1931})",0.033122562,0.614308877,0.611190818,0.616602181,-0.005411363,0.611348528,-0.00015771
ner,CARDINAL,16728,"{'wrong': 4183.0, 'right': 4179.0}",891,"{'wrong': 222.33333333333334, 'right': 224.0}",5.72E-08,3.49E-06,2.22E-06,5.72E-08,"defaultdict(<class 'int'>, {'right': 226, 'wrong': 672})",0.033272753,0.651195784,0.631346578,0.65320241,-0.021855832,0.632675439,-0.00132886,"defaultdict(<class 'int'>, {'right': 227, 'wrong': 671})",0.032949712,0.607721929,0.60816777,0.607676858,0.000490913,0.60745614,0.00071163,"defaultdict(<class 'int'>, {'right': 221, 'wrong': 677})",0.0349177,0.645014187,0.636865342,0.645837983,-0.00897264,0.635964912,0.00090043,"defaultdict(<class 'int'>, {'right': 228, 'wrong': 670})",0.032628631,0.614308877,0.602649007,0.615487614,-0.012838608,0.601973684,0.000675322
word,she,8976,"{'wrong': 2244.3333333333335, 'right': 2243.0}",399,"{'wrong': 99.33333333333333, 'right': 101.0}",2.21E-08,1.73E-05,9.28E-06,2.21E-08,"defaultdict(<class 'int'>, {'wrong': 314, 'right': 92})",0.041110042,0.651195784,0.666666667,0.650680628,0.015986038,0.668711656,-0.00204499,"defaultdict(<class 'int'>, {'wrong': 312, 'right': 94})",0.039490456,0.607721929,0.575471698,0.608795812,-0.033324113,0.573619632,0.001852066,"defaultdict(<class 'int'>, {'wrong': 307, 'right': 99})",0.035623442,0.645014187,0.594339623,0.646701571,-0.052361948,0.59202454,0.002315083,"defaultdict(<class 'int'>, {'wrong': 314, 'right': 92})",0.041110042,0.614308877,0.588050314,0.615183246,-0.027132932,0.588957055,-0.000906741
word,who,3337,"{'wrong': 834.3333333333334, 'right': 834.0}",210,"{'wrong': 52.0, 'right': 54.0}",9.98E-09,8.90E-05,4.55E-05,9.98E-09,"defaultdict(<class 'int'>, {'wrong': 167, 'right': 52})",0.037614034,0.651195784,0.632142857,0.65175219,-0.019609333,0.631034483,0.001108374,"defaultdict(<class 'int'>, {'wrong': 168, 'right': 51})",0.039067428,0.607721929,0.596428571,0.608051731,-0.01162316,0.596551724,-0.000123153,"defaultdict(<class 'int'>, {'wrong': 174, 'right': 45})",0.048569571,0.645014187,0.614285714,0.645911556,-0.031625842,0.613793103,0.000492611,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 44})",0.050291519,0.614308877,0.592857143,0.614935336,-0.022078193,0.589655172,0.00320197
sentiment,negative,42899,"{'right': 10726.0, 'wrong': 10724.333333333334}",2364,"{'wrong': 602.3333333333334, 'right': 557.0}",1.51E-09,0.00038226,0.000191976,1.51E-09,"defaultdict(<class 'int'>, {'right': 613, 'wrong': 1797})",0.032566467,0.651195784,0.65848353,0.647669173,0.010814357,0.659818731,-0.001335201,"defaultdict(<class 'int'>, {'wrong': 1854, 'right': 556})",0.039809401,0.607721929,0.604723431,0.609172932,-0.004449502,0.605740181,-0.001016751,"defaultdict(<class 'int'>, {'wrong': 1845, 'right': 565})",0.038603639,0.645014187,0.637663145,0.648571429,-0.010908284,0.638066465,-0.00040332,"defaultdict(<class 'int'>, {'wrong': 1850, 'right': 560})",0.039270537,0.614308877,0.613424487,0.614736842,-0.001312355,0.61510574,-0.001681253
word,born,444,"{'wrong': 111.0, 'right': 111.0}",31,"{'right': 7.0, 'wrong': 8.0}",0,0.001111111,0.000556277,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.033822076,0.651195784,0.666666667,0.651110658,0.015556008,0.660714286,0.005952381,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.01257062,0.607721929,0.648148148,0.607499491,0.040648658,0.642857143,0.005291005,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.01257062,0.645014187,0.685185185,0.644793153,0.040392033,0.678571429,0.006613757,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.018347805,0.614308877,0.611111111,0.614326472,-0.003215361,0.607142857,0.003968254
word,phone,1300,"{'right': 325.0, 'wrong': 325.0}",40,"{'wrong': 9.333333333333334, 'right': 12.0}",0,0.00390625,0.001962088,0.00E+00,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 30})",0.00505939,0.651195784,0.685185185,0.651008763,0.034176422,0.642857143,0.042328042,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 36})",0.025697838,0.607721929,0.666666667,0.607397595,0.059269071,0.671428571,-0.004761905,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 37})",0.030962078,0.645014187,0.685185185,0.644793153,0.040392033,0.7,-0.014814815,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 36})",0.025697838,0.614308877,0.685185185,0.613918891,0.071266294,0.685714286,-0.000529101
word,price,612,"{'right': 153.0, 'wrong': 153.0}",40,"{'wrong': 9.0, 'right': 13.0}",0,0.008264463,0.004172668,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.033822076,0.651195784,0.671052632,0.651041667,0.020010965,0.67,0.001052632,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 35})",0.01553101,0.607721929,0.565789474,0.608047386,-0.042257912,0.55,0.015789474,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 39})",0.033822076,0.645014187,0.644736842,0.64501634,-0.000279498,0.63,0.014736842,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 39})",0.033822076,0.614308877,0.605263158,0.614379085,-0.009115927,0.59,0.015263158
word,waste,420,"{'wrong': 105.0, 'right': 105.0}",32,"{'wrong': 8.0, 'right': 8.0}",0,0,0,0.00E+00,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 19})",0.004440308,0.651195784,0.620689655,0.651376147,-0.030686492,0.620689655,0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.05562918,0.607721929,0.551724138,0.608053007,-0.056328869,0.551724138,0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.018347805,0.645014187,0.620689655,0.645158002,-0.024468347,0.620689655,0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.018347805,0.614308877,0.568965517,0.614576962,-0.045611445,0.568965517,0


==> RECLOR/return_RECLOR.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,over,328,"{'wrong': 92.33333333333333, 'right': 51.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.020789616,0.001890359,0.00526675,2.07E-02,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 26})",0.008766961,0.662,0.678571429,0.661016949,0.017554479,0.7,-0.021428571,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 10})",0.002171479,0.617,0.589285714,0.618644068,-0.029358354,0.583333333,0.005952381,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 19})",0.003805652,0.727,0.714285714,0.727754237,-0.013468523,0.733333333,-0.019047619,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 19})",0.003805652,0.771,0.732142857,0.773305085,-0.041162228,0.75,-0.017857143
word,result,306,"{'right': 114.0, 'wrong': 64.0}",44,"{'wrong': 9.333333333333334, 'right': 16.0}",0.019726045,0.017313019,4.25E-05,1.97E-02,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 37})",0.022264142,0.662,0.631578947,0.664502165,-0.032923217,0.610169492,0.021409456,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 20})",0.05660147,0.617,0.592105263,0.619047619,-0.026942356,0.601694915,-0.009589652,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 30})",0.005383696,0.727,0.710526316,0.728354978,-0.017828663,0.652542373,0.057983943,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 41})",0.037248237,0.771,0.736842105,0.773809524,-0.036967419,0.720338983,0.016503122
word,explanation,109,"{'wrong': 23.0, 'right': 40.0}",12,"{'wrong': 2.0, 'right': 6.0}",0.018203578,0.0625,0.007807973,1.81E-02,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.096799278,0.662,0.6,0.663265306,-0.063265306,0.590909091,0.009090909,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.077200883,0.617,0.6,0.617346939,-0.017346939,0.659090909,-0.059090909,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.060489015,0.727,0.7,0.72755102,-0.02755102,0.590909091,0.109090909,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 2})",0.181353845,0.771,0.7,0.77244898,-0.07244898,0.75,-0.05
word,proportion,105,"{'wrong': 22.333333333333332, 'right': 38.0}",19,"{'wrong': 3.6666666666666665, 'right': 8.0}",0.016856934,0.034489796,0.001735388,1.68E-02,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.054664959,0.662,0.607142857,0.663580247,-0.05643739,0.58,0.027142857,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.044689712,0.617,0.571428571,0.618312757,-0.046884186,0.54,0.031428571,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.044689712,0.727,0.75,0.726337449,0.023662551,0.8,-0.05,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.044689712,0.771,0.75,0.771604938,-0.021604938,0.72,0.03
word,produce,191,"{'wrong': 41.333333333333336, 'right': 67.0}",22,"{'wrong': 4.333333333333333, 'right': 9.0}",0.014033136,0.030625,0.001750322,1.40E-02,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.109831472,0.662,0.705882353,0.660455487,0.045426866,0.703125,0.002757353,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 29})",0.054519945,0.617,0.588235294,0.618012422,-0.029777128,0.578125,0.010110294,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.084411817,0.727,0.588235294,0.731884058,-0.143648764,0.609375,-0.021139706,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.096480836,0.771,0.735294118,0.772256729,-0.036962611,0.78125,-0.045955882
word,generally,233,"{'right': 40.0, 'wrong': 64.33333333333333}",27,"{'wrong': 6.666666666666667, 'right': 7.0}",0.013598689,0.000148721,0.008411931,1.35E-02,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 1})",0.103473513,0.662,0.652173913,0.662473795,-0.010299882,0.666666667,-0.014492754,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.005370818,0.617,0.586956522,0.618448637,-0.031492116,0.583333333,0.003623188,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.026416546,0.727,0.739130435,0.726415094,0.01271534,0.729166667,0.009963768,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 2})",0.074616688,0.771,0.782608696,0.770440252,0.012168444,0.791666667,-0.009057971
word,original,52,"{'right': 18.0, 'wrong': 11.333333333333334}",15,"{'right': 6.0, 'wrong': 3.0}",0.012913223,0.027777778,0.001527047,1.29E-02,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 22})",0.053761153,0.662,0.6,0.663265306,-0.063265306,0.558823529,0.041176471,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 25})",0.095230829,0.617,0.7,0.615306122,0.084693878,0.705882353,-0.005882353,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 11})",0.03390803,0.727,0.85,0.724489796,0.125510204,0.823529412,0.026470588,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 8})",0.065835926,0.771,0.8,0.770408163,0.029591837,0.705882353,0.094117647
word,though,127,"{'right': 23.0, 'wrong': 34.666666666666664}",19,"{'right': 6.0, 'wrong': 4.333333333333333}",0.01023255,0.006503642,0.016625297,1.01E-02,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.014622951,0.662,0.566666667,0.664948454,-0.098281787,0.547619048,0.019047619,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.007904599,0.617,0.633333333,0.616494845,0.016838488,0.642857143,-0.00952381,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.007904599,0.727,0.7,0.727835052,-0.027835052,0.642857143,0.057142857,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 19})",0.014622951,0.771,0.666666667,0.774226804,-0.107560137,0.619047619,0.047619048
word,possibility,282,"{'wrong': 62.666666666666664, 'right': 94.0}",19,"{'wrong': 4.333333333333333, 'right': 6.0}",0.01,0.006503642,0.000193638,1.00E-02,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 11})",0.000821267,0.662,0.666666667,0.66185567,0.004810997,0.619047619,0.047619048,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.133449866,0.617,0.666666667,0.615463918,0.051202749,0.642857143,0.023809524,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.086304622,0.727,0.766666667,0.725773196,0.040893471,0.80952381,-0.042857143,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.068246203,0.771,0.866666667,0.768041237,0.09862543,0.880952381,-0.014285714
word,reason,186,"{'right': 62.0, 'wrong': 41.333333333333336}",35,"{'wrong': 8.333333333333334, 'right': 10.0}",0.01,0.002066116,0.001520594,9.98E-03,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.054723985,0.662,0.703703704,0.65961945,0.044084253,0.6875,0.016203704,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 16})",0.020135514,0.617,0.611111111,0.617336152,-0.006225041,0.59375,0.017361111,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 15})",0.025547195,0.727,0.685185185,0.729386892,-0.044201707,0.6875,-0.002314815,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 14})",0.031667506,0.771,0.814814815,0.768498943,0.046315872,0.796875,0.017939815
word,cause,367,"{'wrong': 82.0, 'right': 121.0}",38,"{'right': 13.0, 'wrong': 8.333333333333334}",0.009227353,0.011962891,9.26E-05,9.23E-03,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 13})",0.066515532,0.662,0.596774194,0.666311301,-0.069537107,0.607142857,-0.010368664,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 35})",0.030208575,0.617,0.564516129,0.620469083,-0.055952954,0.547619048,0.016897081,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 23})",0.014550498,0.727,0.709677419,0.728144989,-0.01846757,0.69047619,0.019201229,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 19})",0.030208575,0.771,0.790322581,0.769722814,0.020599766,0.785714286,0.004608295
word,least,297,"{'right': 96.0, 'wrong': 67.0}",36,"{'wrong': 9.0, 'right': 9.0}",0.007913358,0,0.003993729,7.88E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 24})",0.033249711,0.662,0.637931034,0.663481953,-0.025550919,0.637931034,0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 11})",0.041205933,0.617,0.655172414,0.614649682,0.040522732,0.655172414,0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 12})",0.033249711,0.727,0.706896552,0.728237792,-0.02134124,0.706896552,0,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 7})",0.084583001,0.771,0.74137931,0.772823779,-0.031444469,0.74137931,0
word,before,319,"{'right': 103.0, 'wrong': 72.0}",41,"{'right': 13.0, 'wrong': 9.333333333333334}",0.007844898,0.006738695,2.16E-05,7.84E-03,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 29})",0.007930964,0.662,0.621621622,0.665226782,-0.04360516,0.604166667,0.017454955,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 12})",0.071599063,0.617,0.675675676,0.612311015,0.063364661,0.697916667,-0.022240991,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 37})",0.038336117,0.727,0.743243243,0.725701944,0.017541299,0.71875,0.024493243,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 33})",0.020081761,0.771,0.797297297,0.768898488,0.028398809,0.78125,0.016047297
word,increasing,85,"{'wrong': 19.333333333333332, 'right': 27.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.006844884,0.0484,0.010422578,6.77E-03,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.031666463,0.662,0.75,0.659836066,0.090163934,0.717391304,0.032608696,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.121725392,0.617,0.583333333,0.617827869,-0.034494536,0.630434783,-0.047101449,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 16})",0.031666463,0.727,0.833333333,0.724385246,0.108948087,0.826086957,0.007246377,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.031666463,0.771,0.833333333,0.769467213,0.06386612,0.869565217,-0.036231884
word,could,323,"{'right': 100.0, 'wrong': 74.33333333333333}",35,"{'wrong': 9.666666666666666, 'right': 6.0}",0.005418987,0.013693979,0.018318152,5.32E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 8})",0.073616053,0.662,0.65625,0.662393162,-0.006143162,0.638888889,0.017361111,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 5})",0.115392735,0.617,0.609375,0.617521368,-0.008146368,0.597222222,0.012152778,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 10})",0.052861747,0.727,0.71875,0.727564103,-0.008814103,0.708333333,0.010416667,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 25})",0.023325524,0.771,0.734375,0.773504274,-0.039129274,0.75,-0.015625
word,specie,346,"{'wrong': 92.33333333333333, 'right': 69.0}",48,"{'wrong': 12.0, 'right': 12.0}",0.005229322,0,0.002630762,5.22E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.01777159,0.662,0.692307692,0.660337553,0.03197014,0.692307692,0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.01777159,0.617,0.596153846,0.61814346,-0.021989614,0.596153846,0,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 9})",0.034546529,0.727,0.769230769,0.724683544,0.044547225,0.769230769,0,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 8})",0.041846288,0.771,0.75,0.772151899,-0.022151899,0.75,0
word,lack,107,"{'wrong': 24.666666666666668, 'right': 33.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.005220689,0.0484,0.011999929,5.16E-03,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.02909203,0.662,0.615384615,0.663244353,-0.047859738,0.583333333,0.032051282,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.092052744,0.617,0.692307692,0.614989733,0.077317959,0.770833333,-0.078525641,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.092052744,0.727,0.846153846,0.723819302,0.122334544,0.895833333,-0.049679487,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 13})",0.006509263,0.771,0.807692308,0.770020534,0.037671774,0.791666667,0.016025641
word,certain,327,"{'wrong': 75.66666666666667, 'right': 100.0}",37,"{'wrong': 8.666666666666666, 'right': 11.0}",0.004796942,0.003519104,5.02E-05,4.80E-03,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 28})",0.018499958,0.662,0.625,0.664194915,-0.039194915,0.614285714,0.010714286,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.074322902,0.617,0.553571429,0.620762712,-0.067191283,0.542857143,0.010714286,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.040714197,0.727,0.625,0.733050847,-0.108050847,0.614285714,0.010714286,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 32})",0.040714197,0.771,0.785714286,0.770127119,0.015587167,0.757142857,0.028571429
word,may,227,"{'wrong': 52.666666666666664, 'right': 69.0}",30,"{'right': 10.0, 'wrong': 6.666666666666667}",0.004505536,0.01,0.000556082,4.50E-03,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.073525199,0.662,0.703703704,0.65961945,0.044084253,0.689189189,0.014514515,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 18})",0.00687674,0.617,0.574074074,0.619450317,-0.045376243,0.567567568,0.006506507,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 13})",0.029972212,0.727,0.740740741,0.726215645,0.014525096,0.77027027,-0.02952953,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.044493546,0.771,0.851851852,0.766384778,0.085467074,0.878378378,-0.026526527
word,being,336,"{'wrong': 78.0, 'right': 102.0}",28,"{'wrong': 6.666666666666667, 'right': 8.0}",0.004444444,0.002066116,0.000227859,4.44E-03,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 19})",0.012932208,0.662,0.652173913,0.662473795,-0.010299882,0.653846154,-0.001672241,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.042356618,0.617,0.608695652,0.617400419,-0.008704767,0.596153846,0.012541806,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.095437336,0.727,0.652173913,0.730607966,-0.078434053,0.653846154,-0.001672241,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 20})",0.018547324,0.771,0.695652174,0.774633124,-0.07898095,0.673076923,0.022575251
word,an,1602,"{'wrong': 372.0, 'right': 486.0}",173,"{'wrong': 43.333333333333336, 'right': 43.0}",0.004413419,3.73E-06,0.002348456,4.40E-03,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 77})",0.007696593,0.662,0.661538462,0.662162162,-0.000623701,0.660305344,0.001233118,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 138})",0.070177985,0.617,0.638461538,0.609459459,0.029002079,0.641221374,-0.002759836,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 60})",0.024964723,0.727,0.726923077,0.727027027,-0.00010395,0.72519084,0.001732237,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 54})",0.033700831,0.771,0.769230769,0.771621622,-0.002390852,0.767175573,0.002055197
word,area,274,"{'wrong': 72.66666666666667, 'right': 56.0}",34,"{'wrong': 9.333333333333334, 'right': 6.0}",0.004194743,0.011814745,0.000995174,4.19E-03,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 27})",0.011553347,0.662,0.615384615,0.664556962,-0.049172347,0.65,-0.034615385,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 9})",0.022298942,0.617,0.634615385,0.616033755,0.018581629,0.633333333,0.001282051,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 9})",0.022298942,0.727,0.653846154,0.731012658,-0.077166504,0.666666667,-0.012820513,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 25})",0.004571038,0.771,0.75,0.772151899,-0.022151899,0.783333333,-0.033333333
word,even,351,"{'right': 72.0, 'wrong': 93.0}",46,"{'wrong': 12.0, 'right': 10.0}",0.004049587,0.002066116,0.00016729,4.05E-03,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 34})",0.011361815,0.662,0.638888889,0.663793103,-0.024904215,0.657894737,-0.019005848,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 14})",0.011361815,0.617,0.611111111,0.617456897,-0.006345785,0.605263158,0.005847953,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 35})",0.015089862,0.727,0.75,0.725215517,0.024784483,0.763157895,-0.013157895,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 8})",0.044349022,0.771,0.777777778,0.770474138,0.00730364,0.763157895,0.014619883
word,this,466,"{'right': 140.0, 'wrong': 108.66666666666667}",52,"{'wrong': 13.0, 'right': 13.0}",0.003969338,0,0.001993925,3.96E-03,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 35})",0.028493956,0.662,0.638888889,0.663793103,-0.024904215,0.638888889,0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 41})",0.06692388,0.617,0.597222222,0.618534483,-0.021312261,0.597222222,0,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 14})",0.0451678,0.727,0.652777778,0.732758621,-0.079980843,0.652777778,0,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.06692388,0.771,0.722222222,0.774784483,-0.052562261,0.722222222,0
word,also,368,"{'wrong': 97.33333333333333, 'right': 76.0}",33,"{'right': 6.0, 'wrong': 9.0}",0.003786982,0.01,0.000759676,3.78E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.014130523,0.662,0.677419355,0.66098081,0.016438545,0.661764706,0.015654649,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 23})",0.00312054,0.617,0.64516129,0.615138593,0.030022698,0.676470588,-0.031309298,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 22})",0.001267076,0.727,0.774193548,0.723880597,0.050312951,0.794117647,-0.019924099,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 24})",0.005843467,0.771,0.790322581,0.769722814,0.020599766,0.808823529,-0.018500949
word,every,179,"{'right': 37.0, 'wrong': 47.333333333333336}",18,"{'wrong': 4.0, 'right': 6.0}",0.003753378,0.01,0.013080189,3.70E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 5})",0.035860729,0.662,0.633333333,0.662886598,-0.029553265,0.625,0.008333333,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 18})",0.009212313,0.617,0.6,0.617525773,-0.017525773,0.575,0.025,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 18})",0.009212313,0.727,0.7,0.727835052,-0.027835052,0.725,-0.025,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.024580294,0.771,0.8,0.770103093,0.029896907,0.775,0.025
word,action,211,"{'right': 63.0, 'wrong': 49.333333333333336}",27,"{'wrong': 6.666666666666667, 'right': 7.0}",0.003700394,0.000148721,0.00118954,3.70E-03,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.064989406,0.662,0.615384615,0.663244353,-0.047859738,0.607142857,0.008241758,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.039327525,0.617,0.576923077,0.618069815,-0.041146738,0.571428571,0.005494505,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.039327525,0.727,0.653846154,0.728952772,-0.075106618,0.642857143,0.010989011,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.039327525,0.771,0.730769231,0.772073922,-0.041304691,0.714285714,0.016483516
word,show,201,"{'right': 60.0, 'wrong': 47.0}",27,"{'wrong': 6.333333333333333, 'right': 8.0}",0.003690279,0.003380206,3.45E-06,3.69E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.019670496,0.662,0.605263158,0.664241164,-0.058978006,0.58,0.025263158,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 15})",0.000118279,0.617,0.684210526,0.614345114,0.069865412,0.64,0.044210526,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.04336659,0.727,0.736842105,0.726611227,0.010230879,0.76,-0.023157895,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.07969111,0.771,0.789473684,0.77027027,0.019203414,0.78,0.009473684
word,into,339,"{'wrong': 79.33333333333333, 'right': 101.0}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",0.003608878,0.000104123,0.002477724,3.60E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 22})",0.021779053,0.662,0.625,0.664194915,-0.039194915,0.637931034,-0.012931034,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.068322415,0.617,0.642857143,0.615466102,0.027391041,0.637931034,0.004926108,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 10})",0.036624415,0.727,0.714285714,0.727754237,-0.013468523,0.706896552,0.007389163,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 8})",0.056308173,0.771,0.75,0.772245763,-0.022245763,0.74137931,0.00862069
word,water,202,"{'wrong': 47.333333333333336, 'right': 60.0}",24,"{'wrong': 6.0, 'right': 6.0}",0.003481733,0,0.001747982,3.48E-03,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.017102658,0.662,0.666666667,0.66185567,0.004810997,0.666666667,0,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 20})",0.086668406,0.617,0.533333333,0.619587629,-0.086254296,0.533333333,0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.025999732,0.727,0.766666667,0.725773196,0.040893471,0.766666667,0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.025999732,0.771,0.7,0.773195876,-0.073195876,0.7,0
word,them,331,"{'wrong': 77.66666666666667, 'right': 98.0}",45,"{'wrong': 10.666666666666666, 'right': 13.0}",0.003349488,0.002430073,3.72E-05,3.35E-03,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.066814776,0.662,0.647727273,0.663377193,-0.01564992,0.682692308,-0.034965035,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 8})",0.094745797,0.617,0.590909091,0.619517544,-0.028608453,0.586538462,0.004370629,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 18})",0.024275538,0.727,0.715909091,0.728070175,-0.012161085,0.721153846,-0.005244755,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.051883365,0.771,0.738636364,0.774122807,-0.035486443,0.740384615,-0.001748252
word,way,304,"{'wrong': 71.33333333333333, 'right': 90.0}",29,"{'right': 7.0, 'wrong': 7.333333333333333}",0.003346766,0.000135208,0.002420815,3.34E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.034358275,0.662,0.689655172,0.66029724,0.029357932,0.683333333,0.006321839,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.070115186,0.617,0.568965517,0.619957537,-0.05099202,0.566666667,0.002298851,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 8})",0.044493283,0.727,0.706896552,0.728237792,-0.02134124,0.7,0.006896552,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.004165615,0.771,0.724137931,0.77388535,-0.049747419,0.716666667,0.007471264
word,university,114,"{'right': 24.0, 'wrong': 30.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.00308642,0.000204082,0.00244507,3.08E-03,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 20})",0.025852472,0.662,0.7,0.66122449,0.03877551,0.681818182,0.018181818,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.025852472,0.617,0.6,0.617346939,-0.017346939,0.636363636,-0.036363636,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.025852472,0.727,0.85,0.724489796,0.125510204,0.863636364,-0.013636364,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.025852472,0.771,0.75,0.771428571,-0.021428571,0.727272727,0.022727273
word,kind,114,"{'wrong': 30.0, 'right': 24.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.00308642,0.01,0.012172579,3.05E-03,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.034851173,0.662,0.638888889,0.662863071,-0.023974182,0.64,-0.001111111,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 15})",0.001012521,0.617,0.583333333,0.618257261,-0.034923928,0.58,0.003333333,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.034851173,0.727,0.694444444,0.728215768,-0.033771323,0.68,0.014444444,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.034851173,0.771,0.777777778,0.770746888,0.00703089,0.78,-0.002222222
word,few,204,"{'right': 43.0, 'wrong': 53.666666666666664}",24,"{'wrong': 6.0, 'right': 6.0}",0.003043995,0,0.001527432,3.04E-03,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 10})",0.000404333,0.662,0.704545455,0.660041841,0.044503614,0.704545455,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.032337054,0.617,0.636363636,0.616108787,0.02025485,0.636363636,0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.065626066,0.727,0.818181818,0.722803347,0.095378471,0.818181818,0,"defaultdict(<class 'int'>, {'right': 3, 'wrong': 21})",0.065626066,0.771,0.75,0.771966527,-0.021966527,0.75,0
word,all,903,"{'wrong': 237.33333333333334, 'right': 191.0}",75,"{'right': 15.0, 'wrong': 20.0}",0.002925252,0.005102041,0.000152805,2.92E-03,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 64})",0.035234631,0.662,0.674242424,0.660138249,0.014104175,0.676056338,-0.001813914,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 20})",0.021362706,0.617,0.590909091,0.620967742,-0.030058651,0.584507042,0.006402049,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 10})",0.066006173,0.727,0.734848485,0.725806452,0.009042033,0.732394366,0.002454119,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.031348056,0.771,0.78030303,0.769585253,0.010717777,0.781690141,-0.001387111
word,doe,586,"{'wrong': 138.33333333333334, 'right': 171.0}",68,"{'wrong': 16.0, 'right': 20.0}",0.002788022,0.00308642,3.84E-06,2.79E-03,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 32})",0.011746732,0.662,0.685483871,0.658675799,0.026808072,0.671428571,0.0140553,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 11})",0.100413092,0.617,0.637096774,0.614155251,0.022941523,0.65,-0.012903226,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.062941488,0.727,0.725806452,0.72716895,-0.001362498,0.742857143,-0.017050691,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 22})",0.040382151,0.771,0.790322581,0.76826484,0.02205774,0.792857143,-0.002534562
word,without,493,"{'right': 105.0, 'wrong': 129.33333333333334}",53,"{'wrong': 13.333333333333334, 'right': 13.0}",0.002695722,4.01E-05,0.001043186,2.69E-03,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 16})",0.012390184,0.662,0.644444444,0.663736264,-0.019291819,0.641304348,0.003140097,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 42})",0.029040509,0.617,0.622222222,0.616483516,0.005738706,0.630434783,-0.00821256,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.01967528,0.727,0.755555556,0.724175824,0.031379731,0.760869565,-0.00531401,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 42})",0.029040509,0.771,0.722222222,0.775824176,-0.053601954,0.72826087,-0.006038647
word,new,513,"{'wrong': 121.33333333333333, 'right': 149.0}",70,"{'right': 17.0, 'wrong': 17.666666666666668}",0.002618511,9.25E-05,0.001851864,2.61E-03,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 12})",0.082361312,0.662,0.634615385,0.665178571,-0.030563187,0.632075472,0.002539913,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 20})",0.037892032,0.617,0.653846154,0.612723214,0.04112294,0.650943396,0.002902758,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 55})",0.057214223,0.727,0.75,0.724330357,0.025669643,0.754716981,-0.004716981,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 20})",0.037892032,0.771,0.798076923,0.767857143,0.03021978,0.79245283,0.005624093
word,after,293,"{'wrong': 69.33333333333333, 'right': 85.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.002576165,0.001890359,0.004446874,2.56E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 11})",0.026480535,0.662,0.64516129,0.663113006,-0.017951716,0.651515152,-0.006353861,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.078476235,0.617,0.629032258,0.616204691,0.012827567,0.621212121,0.007820137,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 9})",0.043068149,0.727,0.774193548,0.723880597,0.050312951,0.772727273,0.001466276,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 8})",0.053291735,0.771,0.822580645,0.767590618,0.054990027,0.818181818,0.004398827
word,other,1338,"{'wrong': 350.3333333333333, 'right': 287.0}",139,"{'wrong': 34.0, 'right': 37.0}",0.002468718,0.00044634,0.002511394,2.46E-03,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 14})",0.086270975,0.662,0.65,0.665384615,-0.015384615,0.656779661,-0.006779661,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 35})",0.026915366,0.617,0.613636364,0.617948718,-0.004312354,0.610169492,0.003466872,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 32})",0.032621115,0.727,0.768181818,0.715384615,0.052797203,0.775423729,-0.007241911,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 40})",0.018867906,0.771,0.795454545,0.764102564,0.031351981,0.800847458,-0.005392912
ner,LOC,386,"{'wrong': 101.0, 'right': 83.0}",51,"{'wrong': 11.333333333333334, 'right': 17.0}",0.002392486,0.01,0.011158566,2.37E-03,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 17})",0.026799496,0.662,0.692307692,0.660337553,0.03197014,0.65,0.042307692,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 7})",0.084541553,0.617,0.576923077,0.619198312,-0.042275235,0.575,0.001923077,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 21})",0.014420448,0.727,0.730769231,0.726793249,0.003975982,0.6875,0.043269231,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 55})",0.023272096,0.771,0.826923077,0.767932489,0.058990587,0.85,-0.023076923
word,use,436,"{'wrong': 114.0, 'right': 94.0}",58,"{'wrong': 14.333333333333334, 'right': 15.0}",0.002311391,0.000129132,0.001770025,2.31E-03,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 11})",0.042604838,0.662,0.677777778,0.66043956,0.017338217,0.691489362,-0.013711584,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 18})",0.012361669,0.617,0.655555556,0.613186813,0.042368742,0.64893617,0.006619385,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.031591662,0.727,0.733333333,0.726373626,0.006959707,0.744680851,-0.011347518,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 18})",0.012361669,0.771,0.8,0.768131868,0.031868132,0.808510638,-0.008510638
word,basis,125,"{'right': 36.0, 'wrong': 29.666666666666668}",24,"{'right': 11.0, 'wrong': 4.333333333333333}",0.002325492,0.047258979,0.015500029,2.29E-03,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.035000288,0.662,0.727272727,0.658995816,0.068276911,0.744186047,-0.016913319,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 18})",0.011055857,0.617,0.613636364,0.617154812,-0.003518448,0.581395349,0.032241015,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 5})",0.115282195,0.727,0.75,0.725941423,0.024058577,0.837209302,-0.087209302,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.066662083,0.771,0.75,0.771966527,-0.021966527,0.755813953,-0.005813953
word,made,261,"{'wrong': 62.0, 'right': 75.0}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",0.002251052,0.000182615,0.001861288,2.25E-03,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.040682659,0.662,0.66,0.662105263,-0.002105263,0.673076923,-0.013076923,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 11})",0.007760634,0.617,0.6,0.617894737,-0.017894737,0.596153846,0.003846154,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 5})",0.069794811,0.727,0.78,0.724210526,0.055789474,0.769230769,0.010769231,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.040682659,0.771,0.82,0.768421053,0.051578947,0.826923077,-0.006923077
word,car,209,"{'wrong': 49.666666666666664, 'right': 60.0}",22,"{'wrong': 5.0, 'right': 7.0}",0.002219584,0.006944444,0.00066749,2.22E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.071866938,0.662,0.607142857,0.663580247,-0.05643739,0.619047619,-0.011904762,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0.001112677,0.617,0.607142857,0.617283951,-0.010141093,0.595238095,0.011904762,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.028366326,0.727,0.75,0.726337449,0.023662551,0.738095238,0.011904762,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.058469519,0.771,0.785714286,0.770576132,0.015138154,0.80952381,-0.023809524
word,effect,303,"{'wrong': 72.0, 'right': 87.0}",31,"{'wrong': 8.333333333333334, 'right': 6.0}",0.002224991,0.006625203,0.008297275,2.21E-03,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 3})",0.131562369,0.662,0.678571429,0.661016949,0.017554479,0.661290323,0.017281106,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.077113372,0.617,0.589285714,0.618644068,-0.029358354,0.580645161,0.008640553,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.077113372,0.727,0.696428571,0.728813559,-0.032384988,0.677419355,0.019009217,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 8})",0.052153397,0.771,0.785714286,0.770127119,0.015587167,0.774193548,0.011520737
word,would,959,"{'wrong': 228.0, 'right': 275.0}",115,"{'wrong': 25.666666666666668, 'right': 38.0}",0.002182729,0.009381596,0.001284011,2.18E-03,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 51})",0.027692762,0.662,0.692771084,0.6558753,0.036895785,0.695652174,-0.00288109,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 45})",0.037857763,0.617,0.620481928,0.616306954,0.004174973,0.62173913,-0.001257203,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 50})",0.029257717,0.727,0.759036145,0.720623501,0.038412643,0.739130435,0.01990571,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 38})",0.052278943,0.771,0.759036145,0.773381295,-0.01434515,0.739130435,0.01990571
word,``,166,"{'right': 36.0, 'wrong': 43.333333333333336}",21,"{'wrong': 5.0, 'right': 6.0}",0.002136149,0.002066116,0.00420788,2.13E-03,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.002855473,0.662,0.766666667,0.658762887,0.10790378,0.777777778,-0.011111111,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.010942586,0.617,0.6,0.617525773,-0.017525773,0.583333333,0.016666667,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.025169238,0.727,0.766666667,0.725773196,0.040893471,0.777777778,-0.011111111,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.035076234,0.771,0.733333333,0.772164948,-0.038831615,0.75,-0.016666667
word,at,1155,"{'right': 330.0, 'wrong': 275.0}",132,"{'wrong': 30.333333333333332, 'right': 41.0}",0.002066116,0.005590008,0.000435958,2.07E-03,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 62})",0.014163418,0.662,0.651515152,0.664588529,-0.013073377,0.633858268,0.017656884,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 41})",0.046407196,0.617,0.606060606,0.619700748,-0.013640142,0.622047244,-0.015986638,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 43})",0.042357216,0.727,0.747474747,0.721945137,0.02552961,0.732283465,0.015191283,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 123})",0.046407196,0.771,0.727272727,0.781795511,-0.054522784,0.720472441,0.006800286
word,might,168,"{'wrong': 40.0, 'right': 48.0}",24,"{'right': 8.0, 'wrong': 5.333333333333333}",0.002066116,0.01,0.001520594,2.06E-03,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 17})",0.001787254,0.662,0.684210526,0.661122661,0.023087865,0.685185185,-0.000974659,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.044006528,0.617,0.605263158,0.617463617,-0.01220046,0.611111111,-0.005847953,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 16})",0.003904588,0.727,0.657894737,0.72972973,-0.071834993,0.62962963,0.028265107,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 11})",0.027530196,0.771,0.736842105,0.772349272,-0.035507167,0.740740741,-0.003898635
word,her,217,"{'wrong': 51.666666666666664, 'right': 62.0}",20,"{'right': 7.0, 'wrong': 4.333333333333333}",0.002066116,0.01384083,0.002679753,2.06E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.062748323,0.662,0.65625,0.662190083,-0.005940083,0.66,-0.00375,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.049415077,0.617,0.75,0.612603306,0.137396694,0.72,0.03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.062748323,0.727,0.71875,0.727272727,-0.008522727,0.76,-0.04125,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.020518533,0.771,0.75,0.771694215,-0.021694215,0.68,0.07
word,rather,193,"{'right': 42.0, 'wrong': 50.333333333333336}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.002036388,0.000865052,0.002781234,2.03E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.096773632,0.662,0.65,0.6625,-0.0125,0.630434783,0.019565217,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 12})",0.000317045,0.617,0.575,0.61875,-0.04375,0.565217391,0.009782609,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.037612915,0.727,0.7,0.728125,-0.028125,0.695652174,0.004347826,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.071843748,0.771,0.775,0.770833333,0.004166667,0.782608696,-0.007608696
word,can,1364,"{'wrong': 325.0, 'right': 389.0}",145,"{'wrong': 35.0, 'right': 40.0}",0.002008647,0.001111111,6.64E-05,2.01E-03,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 103})",0.014452984,0.662,0.654545455,0.664102564,-0.00955711,0.649193548,0.005351906,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 122})",0.042688788,0.617,0.6,0.621794872,-0.021794872,0.596774194,0.003225806,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 57})",0.020259069,0.727,0.731818182,0.725641026,0.006177156,0.717741935,0.014076246,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 52})",0.027168039,0.771,0.763636364,0.773076923,-0.009440559,0.754032258,0.009604106
word,'s,2428,"{'wrong': 578.6666666666666, 'right': 692.0}",251,"{'right': 78.0, 'wrong': 57.666666666666664}",0.001988804,0.00561579,0.000467085,1.99E-03,"defaultdict(<class 'int'>, {'wrong': 219, 'right': 115})",0.020454572,0.662,0.666666667,0.659942363,0.006724304,0.665,0.001666667,"defaultdict(<class 'int'>, {'right': 82, 'wrong': 252})",0.047698792,0.617,0.617647059,0.616714697,0.000932361,0.6175,0.000147059,"defaultdict(<class 'int'>, {'wrong': 239, 'right': 95})",0.035332221,0.727,0.725490196,0.727665706,-0.00217551,0.7075,0.017990196,"defaultdict(<class 'int'>, {'wrong': 245, 'right': 89})",0.040752147,0.771,0.738562092,0.785302594,-0.046740502,0.725,0.013562092
word,significantly,169,"{'wrong': 40.333333333333336, 'right': 48.0}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",0.001883232,0.016360195,0.003684068,1.88E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.018770302,0.662,0.636363636,0.663179916,-0.02681628,0.609375,0.026988636,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 24})",0.018770302,0.617,0.590909091,0.618200837,-0.027291746,0.609375,-0.018465909,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.03143725,0.727,0.795454545,0.723849372,0.071605173,0.78125,0.014204545,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.024641501,0.771,0.795454545,0.769874477,0.025580068,0.8125,-0.017045455
word,fact,209,"{'wrong': 50.0, 'right': 59.0}",30,"{'right': 10.0, 'wrong': 6.666666666666667}",0.001704402,0.01,0.001759987,1.70E-03,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 30})",0.03926165,0.662,0.62,0.664210526,-0.044210526,0.590909091,0.029090909,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 16})",0.011505381,0.617,0.7,0.612631579,0.087368421,0.666666667,0.033333333,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.056246596,0.727,0.76,0.725263158,0.034736842,0.803030303,-0.043030303,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.047258487,0.771,0.8,0.769473684,0.030526316,0.803030303,-0.003030303
word,between,319,"{'right': 90.0, 'wrong': 76.33333333333333}",33,"{'wrong': 9.0, 'right': 6.0}",0.001687744,0.01,0.010020744,1.67E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.036345339,0.662,0.685185185,0.660676533,0.024508652,0.666666667,0.018518519,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.079647572,0.617,0.611111111,0.617336152,-0.006225041,0.6,0.011111111,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 26})",0.036345339,0.727,0.685185185,0.729386892,-0.044201707,0.683333333,0.001851852,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 25})",0.028707565,0.771,0.703703704,0.774841438,-0.071137734,0.7,0.003703704
ner,NORP,415,"{'wrong': 99.33333333333333, 'right': 117.0}",29,"{'right': 9.0, 'wrong': 6.666666666666667}",0.001667256,0.005545496,0.000573429,1.67E-03,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.0300893,0.662,0.7,0.660416667,0.039583333,0.703703704,-0.003703704,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.053987237,0.617,0.675,0.614583333,0.060416667,0.703703704,-0.028703704,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.075442021,0.727,0.75,0.726041667,0.023958333,0.759259259,-0.009259259,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.053987237,0.771,0.875,0.766666667,0.108333333,0.87037037,0.00462963
word,act,78,"{'right': 22.0, 'wrong': 18.666666666666668}",17,"{'wrong': 3.0, 'right': 8.0}",0.001679656,0.051652893,0.018853632,1.65E-03,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 13})",0.036668296,0.662,0.777777778,0.6598778,0.117899977,0.904761905,-0.126984127,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 7})",0.088948948,0.617,0.611111111,0.617107943,-0.005996832,0.547619048,0.063492063,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.043311078,0.727,0.777777778,0.726069246,0.051708531,0.80952381,-0.031746032,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 29})",0.012609704,0.771,0.555555556,0.774949084,-0.219393528,0.523809524,0.031746032
word,better,172,"{'wrong': 44.666666666666664, 'right': 38.0}",18,"{'right': 7.0, 'wrong': 3.6666666666666665}",0.001625911,0.024414063,0.019720776,1.59E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.038917229,0.662,0.625,0.66322314,-0.03822314,0.653846154,-0.028846154,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.028674145,0.617,0.6875,0.614669421,0.072830579,0.673076923,0.014423077,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.028674145,0.727,0.71875,0.727272727,-0.008522727,0.711538462,0.007211538,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 8})",0.020317968,0.771,0.75,0.771694215,-0.021694215,0.769230769,-0.019230769
word,two,345,"{'wrong': 82.66666666666667, 'right': 97.0}",35,"{'right': 12.0, 'wrong': 7.666666666666667}",0.001591107,0.012137317,0.002528918,1.59E-03,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 17})",0.026123869,0.662,0.692307692,0.660337553,0.03197014,0.689189189,0.003118503,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 15})",0.036029154,0.617,0.576923077,0.619198312,-0.042275235,0.554054054,0.022869023,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 14})",0.041717408,0.727,0.730769231,0.726793249,0.003975982,0.743243243,-0.012474012,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 15})",0.036029154,0.771,0.769230769,0.771097046,-0.001866277,0.783783784,-0.014553015
word,government,357,"{'wrong': 92.66666666666667, 'right': 79.0}",47,"{'wrong': 11.0, 'right': 14.0}",0.001584504,0.0036,0.004990956,1.58E-03,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.014008288,0.662,0.673076923,0.661392405,0.011684518,0.647058824,0.0260181,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 15})",0.021221961,0.617,0.634615385,0.616033755,0.018581629,0.602941176,0.031674208,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 16})",0.017398818,0.727,0.769230769,0.724683544,0.044547225,0.794117647,-0.024886878,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 12})",0.035595891,0.771,0.826923077,0.767932489,0.058990587,0.867647059,-0.040723982
word,one,1076,"{'wrong': 258.0, 'right': 302.0}",109,"{'right': 32.0, 'wrong': 25.666666666666668}",0.001543367,0.00301547,0.000123209,1.54E-03,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 38})",0.033592124,0.662,0.629213483,0.669099757,-0.039886274,0.635514019,-0.006300536,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 99})",0.042717731,0.617,0.612359551,0.618004866,-0.005645316,0.607476636,0.004882915,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 36})",0.037985752,0.727,0.696629213,0.733576642,-0.036947429,0.710280374,-0.01365116,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 38})",0.033592124,0.771,0.713483146,0.783454988,-0.069971842,0.728971963,-0.015488817
word,found,230,"{'wrong': 59.666666666666664, 'right': 51.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.001533241,0.000625,0.002059865,1.53E-03,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.018533067,0.662,0.695652174,0.660377358,0.035274815,0.673076923,0.022575251,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.064710478,0.617,0.52173913,0.621593291,-0.099854161,0.519230769,0.002508361,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.049416724,0.727,0.717391304,0.727463312,-0.010072008,0.711538462,0.005852843,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.026760801,0.771,0.695652174,0.774633124,-0.07898095,0.692307692,0.003344482
word,not,3861,"{'wrong': 926.0, 'right': 1083.0}",424,"{'wrong': 103.0, 'right': 115.0}",0.00152679,0.000757512,6.70E-05,1.53E-03,"defaultdict(<class 'int'>, {'right': 195, 'wrong': 281})",0.008419482,0.662,0.686538462,0.635416667,0.051121795,0.674740484,0.011797977,"defaultdict(<class 'int'>, {'wrong': 373, 'right': 103})",0.056748671,0.617,0.617307692,0.616666667,0.000641026,0.621107266,-0.003799574,"defaultdict(<class 'int'>, {'right': 150, 'wrong': 326})",0.02586473,0.727,0.734615385,0.71875,0.015865385,0.733564014,0.001051371,"defaultdict(<class 'int'>, {'wrong': 335, 'right': 141})",0.030662626,0.771,0.782692308,0.758333333,0.024358974,0.78200692,0.000685387
word,make,401,"{'wrong': 104.0, 'right': 89.0}",58,"{'wrong': 15.0, 'right': 13.0}",0.001510108,0.00127551,4.98E-06,1.51E-03,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 41})",0.011027371,0.662,0.656862745,0.662583519,-0.005720774,0.660377358,-0.003514613,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.033915101,0.617,0.578431373,0.621380846,-0.042949474,0.575471698,0.002959674,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 9})",0.059093595,0.727,0.735294118,0.726057906,0.009236211,0.726415094,0.008879023,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 47})",0.033915101,0.771,0.784313725,0.769487751,0.014825975,0.783018868,0.001294858
word,main,175,"{'right': 49.0, 'wrong': 42.0}",29,"{'wrong': 7.0, 'right': 8.0}",0.00147929,0.001111111,1.32E-05,1.48E-03,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.060783804,0.662,0.625,0.66322314,-0.03822314,0.675,-0.05,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.060783804,0.617,0.53125,0.619834711,-0.088584711,0.55,-0.01875,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.060783804,0.727,0.75,0.726239669,0.023760331,0.725,0.025,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 9})",0.039594848,0.771,0.78125,0.770661157,0.010588843,0.775,0.00625
word,having,125,"{'wrong': 30.0, 'right': 35.0}",17,"{'wrong': 3.3333333333333335, 'right': 7.0}",0.00147929,0.031477627,0.010167906,1.46E-03,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",0.002753576,0.662,0.75,0.659090909,0.090909091,0.722222222,0.027777778,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 14})",0.000740925,0.617,0.65625,0.615702479,0.040547521,0.648148148,0.008101852,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 9})",0.024235789,0.727,0.75,0.726239669,0.023760331,0.777777778,-0.027777778,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.072856841,0.771,0.875,0.767561983,0.107438017,0.907407407,-0.032407407
word,old,72,"{'wrong': 18.666666666666668, 'right': 16.0}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",0.00147929,0.014565993,0.012807042,1.46E-03,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 3})",0.079319186,0.662,0.625,0.662909836,-0.037909836,0.625,0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.044701934,0.617,0.708333333,0.614754098,0.093579235,0.75,-0.041666667,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 8})",0.014592093,0.727,0.791666667,0.725409836,0.066256831,0.8,-0.008333333,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 8})",0.014592093,0.771,0.75,0.771516393,-0.021516393,0.775,-0.025
word,offered,118,"{'right': 33.0, 'wrong': 28.333333333333332}",15,"{'right': 6.0, 'wrong': 3.0}",0.001447306,0.027777778,0.008663236,1.43E-03,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.060224455,0.662,0.727272727,0.660531697,0.06674103,0.714285714,0.012987013,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.019054043,0.617,0.636363636,0.616564417,0.019799219,0.619047619,0.017316017,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.060224455,0.727,0.772727273,0.72597137,0.046755903,0.785714286,-0.012987013,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.019054043,0.771,0.818181818,0.76993865,0.048243168,0.80952381,0.008658009
word,did,401,"{'wrong': 96.33333333333333, 'right': 112.0}",54,"{'wrong': 13.333333333333334, 'right': 14.0}",0.00141376,0.000148721,0.000323541,1.41E-03,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 29})",0.001539138,0.662,0.715909091,0.656798246,0.059110845,0.706521739,0.009387352,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.038386095,0.617,0.670454545,0.611842105,0.05861244,0.673913043,-0.003458498,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 39})",0.028391822,0.727,0.738636364,0.725877193,0.012759171,0.739130435,-0.000494071,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 42})",0.044091492,0.771,0.761363636,0.771929825,-0.010566188,0.760869565,0.000494071
word,practice,86,"{'wrong': 20.666666666666668, 'right': 24.0}",18,"{'right': 6.0, 'wrong': 4.0}",0.001392292,0.01,0.002004003,1.39E-03,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.029242565,0.662,0.653846154,0.662217659,-0.008371505,0.625,0.028846154,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.029242565,0.617,0.538461538,0.619096509,-0.080634971,0.525,0.013461538,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 8})",0.038672728,0.727,0.692307692,0.727926078,-0.035618386,0.7,-0.007692308,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.038672728,0.771,0.769230769,0.771047228,-0.001816459,0.725,0.044230769
word,which,846,"{'wrong': 203.66666666666666, 'right': 235.0}",97,"{'wrong': 24.333333333333332, 'right': 24.0}",0.00127551,1.19E-05,0.00076785,1.27E-03,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 27})",0.035593366,0.662,0.685897436,0.657582938,0.028314498,0.683544304,0.002353132,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 72})",0.038653949,0.617,0.615384615,0.617298578,-0.001913963,0.620253165,-0.004868549,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 25})",0.041873258,0.727,0.705128205,0.731042654,-0.025914449,0.702531646,0.00259656,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 25})",0.041873258,0.771,0.737179487,0.777251185,-0.040071698,0.734177215,0.003002272
word,have,2105,"{'wrong': 544.0, 'right': 473.0}",243,"{'right': 55.0, 'wrong': 62.666666666666664}",0.00121847,0.00106132,2.72E-06,1.22E-03,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 206})",0.048001538,0.662,0.647398844,0.669724771,-0.022325927,0.643646409,0.003752435,"defaultdict(<class 'int'>, {'wrong': 193, 'right': 58})",0.030612277,0.617,0.644508671,0.602446483,0.042062187,0.640883978,0.003624693,"defaultdict(<class 'int'>, {'wrong': 184, 'right': 67})",0.02135353,0.727,0.716763006,0.732415902,-0.015652896,0.718232044,-0.001469038,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 180})",0.017865264,0.771,0.765895954,0.773700306,-0.007804352,0.770718232,-0.004822278
word,FALSE,94,"{'wrong': 22.666666666666668, 'right': 26.0}",14,"{'wrong': 2.6666666666666665, 'right': 6.0}",0.001172828,0.036982249,0.013238862,1.16E-03,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.056851845,0.662,0.7,0.66122449,0.03877551,0.666666667,0.033333333,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 23})",0.02774385,0.617,0.75,0.614285714,0.135714286,0.761904762,-0.011904762,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 14})",0.006073291,0.727,0.75,0.726530612,0.023469388,0.642857143,0.107142857,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.020696908,0.771,0.85,0.769387755,0.080612245,0.80952381,0.04047619
word,he,236,"{'wrong': 57.0, 'right': 65.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.00107498,0.000204082,0.000171537,1.07E-03,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",0.006774693,0.662,0.633333333,0.662886598,-0.029553265,0.625,0.008333333,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.076498895,0.617,0.633333333,0.616494845,0.016838488,0.65625,-0.022916667,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.030342308,0.727,0.6,0.730927835,-0.130927835,0.625,-0.025,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.030342308,0.771,0.833333333,0.769072165,0.064261168,0.8125,0.020833333
word,so,563,"{'wrong': 136.0, 'right': 155.0}",57,"{'wrong': 14.0, 'right': 15.0}",0.001065764,0.000297265,0.000118953,1.07E-03,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 23})",0.01425851,0.662,0.634146341,0.664488017,-0.030341676,0.622222222,0.011924119,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 46})",0.036455189,0.617,0.634146341,0.61546841,0.018677932,0.633333333,0.000813008,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 11})",0.072599231,0.727,0.646341463,0.734204793,-0.08786333,0.644444444,0.001897019,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 16})",0.041370949,0.771,0.780487805,0.770152505,0.010335299,0.777777778,0.002710027
word,if,1413,"{'wrong': 341.3333333333333, 'right': 389.0}",152,"{'wrong': 41.666666666666664, 'right': 27.0}",0.001064945,0.011405411,0.009806885,1.05E-03,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 112})",0.021227747,0.662,0.663551402,0.661577608,0.001973794,0.696721311,-0.03316991,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 41})",0.044149313,0.617,0.621495327,0.615776081,0.005719246,0.62295082,-0.001455493,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 113})",0.022547603,0.727,0.719626168,0.729007634,-0.009381465,0.725409836,-0.005783668,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 123})",0.038377369,0.771,0.73364486,0.781170483,-0.047525624,0.741803279,-0.008158419
word,both,280,"{'wrong': 67.66666666666667, 'right': 77.0}",32,"{'right': 10.0, 'wrong': 7.333333333333333}",0.001040583,0.00591716,0.001009872,1.04E-03,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.074312573,0.662,0.576923077,0.666666667,-0.08974359,0.557142857,0.01978022,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.036814229,0.617,0.653846154,0.614978903,0.038867251,0.628571429,0.025274725,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.036814229,0.727,0.711538462,0.727848101,-0.01630964,0.728571429,-0.017032967,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 28})",0.023899228,0.771,0.730769231,0.773206751,-0.04243752,0.714285714,0.016483516
word,work,422,"{'wrong': 102.0, 'right': 116.0}",35,"{'wrong': 8.0, 'right': 11.0}",0.001031058,0.006232687,0.001110995,1.03E-03,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 36})",0.037675496,0.662,0.571428571,0.667372881,-0.09594431,0.592105263,-0.020676692,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.037675496,0.617,0.642857143,0.615466102,0.027391041,0.671052632,-0.028195489,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 16})",0.02173339,0.727,0.732142857,0.726694915,0.005447942,0.776315789,-0.044172932,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.037675496,0.771,0.803571429,0.769067797,0.034503632,0.815789474,-0.012218045
word,during,353,"{'wrong': 85.33333333333333, 'right': 97.0}",31,"{'right': 7.0, 'wrong': 8.0}",0.001023532,0.001111111,0.002135269,1.02E-03,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.024914162,0.662,0.6,0.665263158,-0.065263158,0.596153846,0.003846154,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.066433969,0.617,0.56,0.62,-0.06,0.557692308,0.002307692,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 19})",0.007957334,0.727,0.74,0.726315789,0.013684211,0.75,-0.01,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 21})",0.018112116,0.771,0.84,0.767368421,0.072631579,0.846153846,-0.006153846
word,job,182,"{'wrong': 44.0, 'right': 50.0}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.00101856,0.0025,0.003359892,1.02E-03,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.037211132,0.662,0.59375,0.664256198,-0.070506198,0.611111111,-0.017361111,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.048143428,0.617,0.6875,0.614669421,0.072830579,0.694444444,-0.006944444,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 20})",0.020229061,0.727,0.78125,0.725206612,0.056043388,0.777777778,0.003472222,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 19})",0.01386226,0.771,0.75,0.771694215,-0.021694215,0.75,0
word,le,500,"{'wrong': 121.0, 'right': 137.0}",70,"{'wrong': 18.333333333333332, 'right': 15.0}",0.000961481,0.0025,0.003285918,9.58E-04,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 23})",0.025098366,0.662,0.653846154,0.663218391,-0.009372237,0.666666667,-0.012820513,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 55})",0.040022946,0.617,0.646153846,0.612643678,0.033510168,0.644927536,0.00122631,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 57})",0.04915808,0.727,0.730769231,0.726436782,0.004332449,0.724637681,0.00613155,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 11})",0.085131039,0.771,0.776923077,0.770114943,0.006808134,0.760869565,0.016053512
ner,CARDINAL,1139,"{'wrong': 275.6666666666667, 'right': 312.0}",118,"{'right': 38.0, 'wrong': 26.666666666666668}",0.000955627,0.007678818,0.001632194,9.54E-04,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 51})",0.027286748,0.662,0.660714286,0.662259615,-0.00154533,0.666666667,-0.005952381,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 44})",0.038870374,0.617,0.607142857,0.618990385,-0.011847527,0.596491228,0.010651629,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 48})",0.031949798,0.727,0.720238095,0.728365385,-0.008127289,0.719298246,0.00093985,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 51})",0.027286748,0.771,0.738095238,0.777644231,-0.039548993,0.723684211,0.014411028
negation,negation,4154,"{'wrong': 1005.6666666666666, 'right': 1137.0}",454,"{'wrong': 111.0, 'right': 121.0}",0.000939249,0.000464477,4.15E-05,9.39E-04,"defaultdict(<class 'int'>, {'wrong': 302, 'right': 190})",0.010546414,0.662,0.675090253,0.64573991,0.029350342,0.675084175,6.08E-06,"defaultdict(<class 'int'>, {'wrong': 386, 'right': 106})",0.054381346,0.617,0.61732852,0.616591928,0.000736592,0.616161616,0.001166904,"defaultdict(<class 'int'>, {'right': 154, 'wrong': 338})",0.024498105,0.727,0.73465704,0.717488789,0.01716825,0.735690236,-0.001033196,"defaultdict(<class 'int'>, {'wrong': 350, 'right': 142})",0.03063601,0.771,0.781588448,0.757847534,0.023740914,0.782828283,-0.001239835
word,by,2094,"{'wrong': 507.0, 'right': 573.0}",235,"{'right': 73.0, 'wrong': 54.0}",0.000933642,0.005595511,0.000990255,9.33E-04,"defaultdict(<class 'int'>, {'wrong': 209, 'right': 89})",0.027990675,0.662,0.650943396,0.667155425,-0.016212029,0.647342995,0.003600401,"defaultdict(<class 'int'>, {'wrong': 217, 'right': 81})",0.03532295,0.617,0.610062893,0.620234604,-0.010171711,0.606280193,0.0037827,"defaultdict(<class 'int'>, {'right': 97, 'wrong': 201})",0.021638049,0.727,0.745283019,0.718475073,0.026807946,0.736714976,0.008568043,"defaultdict(<class 'int'>, {'wrong': 224, 'right': 74})",0.042614892,0.771,0.779874214,0.76686217,0.013012044,0.770531401,0.009342813
word,food,296,"{'wrong': 71.66666666666667, 'right': 81.0}",54,"{'wrong': 14.333333333333334, 'right': 11.0}",0.000934383,0.004328255,0.004655382,9.30E-04,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 16})",0.034153748,0.662,0.671875,0.661324786,0.010550214,0.666666667,0.005208333,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 17})",0.029427484,0.617,0.671875,0.613247863,0.058627137,0.666666667,0.005208333,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 10})",0.07287945,0.727,0.734375,0.726495726,0.007879274,0.708333333,0.026041667,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 11})",0.064982369,0.771,0.75,0.772435897,-0.022435897,0.722222222,0.027777778
word,last,318,"{'right': 87.0, 'wrong': 77.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.000929506,0.000204082,0.000131523,9.29E-04,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.029786092,0.662,0.647058824,0.66252588,-0.015467056,0.638888889,0.008169935,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 16})",0.019945375,0.617,0.588235294,0.618012422,-0.029777128,0.583333333,0.004901961,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.029786092,0.727,0.735294118,0.726708075,0.008586043,0.75,-0.014705882,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.019945375,0.771,0.647058824,0.775362319,-0.128303495,0.638888889,0.008169935
word,about,553,"{'wrong': 142.33333333333334, 'right': 126.0}",60,"{'wrong': 15.333333333333334, 'right': 14.0}",0.000926276,0.000516529,2.98E-05,9.26E-04,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 14})",0.033275873,0.662,0.6,0.668888889,-0.068888889,0.596153846,0.003846154,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 44})",0.017169783,0.617,0.61,0.617777778,-0.007777778,0.615384615,-0.005384615,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 10})",0.056826466,0.727,0.75,0.724444444,0.025555556,0.75,0,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 15})",0.028636762,0.771,0.74,0.774444444,-0.034444444,0.730769231,0.009230769
word,country,307,"{'wrong': 79.0, 'right': 70.0}",43,"{'wrong': 11.0, 'right': 10.0}",0.000912121,0.000566893,2.05E-05,9.12E-04,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 14})",0.012092953,0.662,0.608695652,0.664570231,-0.055874578,0.604166667,0.004528986,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.016192627,0.617,0.586956522,0.618448637,-0.031492116,0.583333333,0.003623188,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.048439833,0.727,0.673913043,0.729559748,-0.055646705,0.666666667,0.007246377,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.040161183,0.771,0.760869565,0.77148847,-0.010618904,0.75,0.010869565
word,first,450,"{'wrong': 109.0, 'right': 123.0}",69,"{'wrong': 18.0, 'right': 15.0}",0.000910375,0.002066116,0.002863123,9.08E-04,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 23})",0.02290897,0.662,0.628571429,0.664516129,-0.0359447,0.644736842,-0.016165414,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 16})",0.05165604,0.617,0.657142857,0.613978495,0.043164363,0.644736842,0.012406015,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 50})",0.026181378,0.727,0.828571429,0.719354839,0.10921659,0.842105263,-0.013533835,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 51})",0.029710192,0.771,0.814285714,0.767741935,0.046543779,0.828947368,-0.014661654
word,their,1437,"{'wrong': 348.3333333333333, 'right': 392.0}",155,"{'right': 44.0, 'wrong': 37.0}",0.000869732,0.001867093,9.46E-05,8.70E-04,"defaultdict(<class 'int'>, {'wrong': 131, 'right': 53})",0.030508142,0.662,0.655172414,0.6640625,-0.008890086,0.644444444,0.010727969,"defaultdict(<class 'int'>, {'wrong': 145, 'right': 39})",0.055367758,0.617,0.61637931,0.6171875,-0.00080819,0.622222222,-0.005842912,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 42})",0.049224673,0.727,0.75862069,0.717447917,0.041172773,0.751851852,0.006768838,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 52})",0.03198509,0.771,0.797413793,0.763020833,0.03439296,0.8,-0.002586207
ner,PERCENT,136,"{'wrong': 33.0, 'right': 37.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.000816327,0.000625,6.40E-06,8.16E-04,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.024671532,0.662,0.59375,0.664256198,-0.070506198,0.583333333,0.010416667,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 18})",0.011278708,0.617,0.625,0.616735537,0.008264463,0.611111111,0.013888889,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.044358233,0.727,0.6875,0.728305785,-0.040805785,0.722222222,-0.034722222,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.05707398,0.771,0.6875,0.773760331,-0.086260331,0.694444444,-0.006944444
word,ago,136,"{'wrong': 33.0, 'right': 37.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.000816327,0.01384083,0.004059885,8.13E-04,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.055006127,0.662,0.727272727,0.660531697,0.06674103,0.775,-0.047727273,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.026438562,0.617,0.590909091,0.617586912,-0.026677821,0.6,-0.009090909,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.026438562,0.727,0.636363636,0.729038855,-0.092675218,0.625,0.011363636,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.067776776,0.771,0.772727273,0.770961145,0.001766128,0.775,-0.002272727
word,from,1442,"{'right': 392.0, 'wrong': 350.0}",181,"{'wrong': 46.333333333333336, 'right': 42.0}",0.000800997,0.000601638,0.001396184,8.00E-04,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 127})",0.023020837,0.662,0.659259259,0.663013699,-0.003754439,0.667857143,-0.008597884,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 45})",0.04409196,0.617,0.603703704,0.621917808,-0.018214105,0.6,0.003703704,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 52})",0.03252981,0.727,0.7,0.736986301,-0.036986301,0.707142857,-0.007142857,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 135})",0.03404948,0.771,0.755555556,0.776712329,-0.021156773,0.764285714,-0.008730159
word,purchase,70,"{'right': 19.0, 'wrong': 17.0}",19,"{'right': 7.0, 'wrong': 4.0}",0.000771605,0.018595041,0.006072351,7.67E-04,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 12})",0.006532942,0.662,0.571428571,0.664609053,-0.093180482,0.541666667,0.029761905,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.138199293,0.617,0.642857143,0.616255144,0.026601999,0.583333333,0.05952381,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.056813813,0.727,0.678571429,0.728395062,-0.049823633,0.708333333,-0.029761905,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.044127225,0.771,0.678571429,0.773662551,-0.095091123,0.604166667,0.074404762
word,time,527,"{'right': 143.0, 'wrong': 128.0}",57,"{'wrong': 11.333333333333334, 'right': 23.0}",0.000765921,0.028867,0.01056863,7.58E-04,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 27})",0.033513549,0.662,0.670212766,0.661147903,0.009064863,0.68902439,-0.018811624,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 20})",0.057913869,0.617,0.585106383,0.620309051,-0.035202668,0.597560976,-0.012454593,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 27})",0.033513549,0.727,0.765957447,0.722958057,0.042999389,0.743902439,0.022055008,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 73})",0.039622319,0.771,0.79787234,0.768211921,0.02966042,0.798780488,-0.000908147
word,required,107,"{'wrong': 26.0, 'right': 29.0}",14,"{'right': 7.0, 'wrong': 2.3333333333333335}",0.000743802,0.0625,0.027201757,7.24E-04,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.053749754,0.662,0.625,0.662909836,-0.037909836,0.557692308,0.067307692,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.021857246,0.617,0.625,0.616803279,0.008196721,0.711538462,-0.086538462,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 1})",0.17149088,0.727,0.708333333,0.727459016,-0.019125683,0.826923077,-0.118589744,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.108667519,0.771,0.791666667,0.770491803,0.021174863,0.826923077,-0.03525641
word,whether,490,"{'wrong': 125.66666666666667, 'right': 113.0}",52,"{'wrong': 13.666666666666666, 'right': 11.0}",0.000704176,0.002921841,0.000381138,7.04E-04,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 14})",0.026181472,0.662,0.645833333,0.662815126,-0.016981793,0.648148148,-0.002314815,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 10})",0.04955664,0.617,0.645833333,0.615546218,0.030287115,0.62962963,0.016203704,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.042773597,0.727,0.770833333,0.724789916,0.046043417,0.759259259,0.011574074,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 39})",0.017773417,0.771,0.833333333,0.767857143,0.06547619,0.851851852,-0.018518519
word,computer,196,"{'wrong': 47.666666666666664, 'right': 53.0}",28,"{'wrong': 6.666666666666667, 'right': 8.0}",0.000701724,0.002066116,0.000180772,7.02E-04,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 12})",0.024843312,0.662,0.666666667,0.661885246,0.004781421,0.7,-0.033333333,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 28})",0.031393659,0.617,0.583333333,0.617827869,-0.034494536,0.566666667,0.016666667,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 11})",0.031393659,0.727,0.791666667,0.725409836,0.066256831,0.833333333,-0.041666667,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 11})",0.031393659,0.771,0.791666667,0.770491803,0.021174863,0.833333333,-0.041666667
word,most,1136,"{'right': 262.0, 'wrong': 291.3333333333333}",126,"{'wrong': 34.333333333333336, 'right': 23.0}",0.000702569,0.009768794,0.002660165,7.01E-04,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 105})",0.030358359,0.662,0.64893617,0.665024631,-0.01608846,0.66509434,-0.016158169,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 29})",0.039289936,0.617,0.638297872,0.612068966,0.026228907,0.627358491,0.010939382,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 112})",0.04702706,0.727,0.70212766,0.732758621,-0.030630961,0.698113208,0.004014452,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 105})",0.030358359,0.771,0.75,0.775862069,-0.025862069,0.754716981,-0.004716981
word,had,503,"{'wrong': 122.33333333333333, 'right': 136.0}",54,"{'wrong': 13.333333333333334, 'right': 14.0}",0.000699688,0.000148721,0.000101779,7.00E-04,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 42})",0.03310306,0.662,0.642857143,0.663755459,-0.020898316,0.639534884,0.003322259,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 47})",0.063555094,0.617,0.642857143,0.614628821,0.028228322,0.639534884,0.003322259,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 14})",0.043742554,0.727,0.75,0.72489083,0.02510917,0.755813953,-0.005813953,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 9})",0.079910427,0.771,0.761904762,0.771834061,-0.009929299,0.76744186,-0.005537099
word,a,6914,"{'right': 1869.0, 'wrong': 1681.6666666666667}",782,"{'right': 212.0, 'wrong': 190.0}",0.000695906,0.000748744,4.85E-07,6.96E-04,"defaultdict(<class 'int'>, {'wrong': 594, 'right': 277})",0.022429648,0.662,0.662303665,0.661016949,0.001286716,0.661556604,0.000747061,"defaultdict(<class 'int'>, {'right': 213, 'wrong': 658})",0.042665986,0.617,0.621727749,0.601694915,0.020032833,0.621462264,0.000265485,"defaultdict(<class 'int'>, {'wrong': 642, 'right': 229})",0.036861981,0.727,0.727748691,0.724576271,0.00317242,0.732311321,-0.00456263,"defaultdict(<class 'int'>, {'wrong': 634, 'right': 237})",0.034156467,0.771,0.77617801,0.754237288,0.021940722,0.777122642,-0.000944631
word,change,259,"{'wrong': 63.0, 'right': 70.0}",30,"{'wrong': 7.333333333333333, 'right': 8.0}",0.000692521,0.00047259,1.05E-05,6.93E-04,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 22})",0.01912757,0.662,0.68,0.661052632,0.018947368,0.660714286,0.019285714,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.099126824,0.617,0.64,0.615789474,0.024210526,0.678571429,-0.038571429,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.043353127,0.727,0.78,0.724210526,0.055789474,0.785714286,-0.005714286,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.033960129,0.771,0.8,0.769473684,0.030526316,0.803571429,-0.003571429
word,program,186,"{'wrong': 47.666666666666664, 'right': 43.0}",30,"{'right': 9.0, 'wrong': 7.0}",0.000662305,0.00390625,0.003903111,6.60E-04,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 8})",0.048158132,0.662,0.633333333,0.662886598,-0.029553265,0.6,0.033333333,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 34})",0.039784982,0.617,0.6,0.617525773,-0.017525773,0.575,0.025,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 12})",0.020461686,0.727,0.733333333,0.726804124,0.00652921,0.775,-0.041666667,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 9})",0.039784982,0.771,0.766666667,0.771134021,-0.004467354,0.75,0.016666667
word,level,278,"{'right': 75.0, 'wrong': 67.66666666666667}",31,"{'wrong': 6.333333333333333, 'right': 12.0}",0.000660538,0.023884298,0.008607254,6.55E-04,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 9})",0.075345493,0.662,0.8,0.65625,0.14375,0.8,0,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 36})",0.016617183,0.617,0.625,0.616666667,0.008333333,0.628571429,-0.003571429,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 12})",0.051769525,0.727,0.875,0.720833333,0.154166667,0.871428571,0.003571429,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 15})",0.033802656,0.771,0.825,0.76875,0.05625,0.828571429,-0.003571429
tense,future,5236,"{'wrong': 1275.3333333333333, 'right': 1410.0}",566,"{'right': 161.0, 'wrong': 135.0}",0.000628729,0.001928871,0.000178417,6.29E-04,"defaultdict(<class 'int'>, {'wrong': 479, 'right': 214})",0.024270439,0.662,0.66609589,0.65625,0.00984589,0.657670455,0.008425436,"defaultdict(<class 'int'>, {'right': 174, 'wrong': 519})",0.040175654,0.617,0.618150685,0.615384615,0.00276607,0.616477273,0.001673412,"defaultdict(<class 'int'>, {'right': 197, 'wrong': 496})",0.030445191,0.727,0.738013699,0.711538462,0.026475237,0.734375,0.003638699,"defaultdict(<class 'int'>, {'wrong': 512, 'right': 181})",0.037037048,0.771,0.767123288,0.776442308,-0.00931902,0.767045455,7.78E-05
word,week,95,"{'right': 22.0, 'wrong': 24.333333333333332}",13,"{'right': 6.0, 'wrong': 2.3333333333333335}",0.000634025,0.0484,0.031631872,6.14E-04,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.005106493,0.662,0.55,0.664285714,-0.114285714,0.526315789,0.023684211,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.056208645,0.617,0.6,0.617346939,-0.017346939,0.657894737,-0.057894737,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.017871706,0.727,0.7,0.72755102,-0.02755102,0.736842105,-0.036842105,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 19})",0.040266451,0.771,0.7,0.77244898,-0.07244898,0.736842105,-0.036842105
word,member,194,"{'wrong': 49.666666666666664, 'right': 45.0}",36,"{'right': 10.0, 'wrong': 8.666666666666666}",0.000607518,0.00127551,0.001823128,6.06E-04,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 29})",0.011732044,0.662,0.681818182,0.661087866,0.020730316,0.673076923,0.008741259,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 11})",0.02628078,0.617,0.590909091,0.618200837,-0.027291746,0.576923077,0.013986014,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 8})",0.04848729,0.727,0.840909091,0.721757322,0.119151769,0.846153846,-0.005244755,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 31})",0.020680097,0.771,0.727272727,0.773012552,-0.045739825,0.692307692,0.034965035
word,able,194,"{'wrong': 49.666666666666664, 'right': 45.0}",25,"{'wrong': 6.0, 'right': 7.0}",0.000607518,0.00147929,0.001993105,6.06E-04,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.053949411,0.662,0.652173913,0.662473795,-0.010299882,0.666666667,-0.014492754,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.004719606,0.617,0.630434783,0.616352201,0.014082581,0.648148148,-0.017713366,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 17})",0.00191962,0.727,0.760869565,0.725366876,0.035502689,0.759259259,0.001610306,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.008832518,0.771,0.717391304,0.773584906,-0.056193601,0.722222222,-0.004830918
word,against,160,"{'wrong': 39.0, 'right': 43.0}",29,"{'wrong': 6.666666666666667, 'right': 9.0}",0.000594884,0.005545496,0.001266826,5.94E-04,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.026907266,0.662,0.7,0.660416667,0.039583333,0.660714286,0.039285714,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 21})",0.004242063,0.617,0.55,0.619791667,-0.069791667,0.535714286,0.014285714,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.015289061,0.727,0.825,0.722916667,0.102083333,0.785714286,0.039285714,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.042528459,0.771,0.8,0.769791667,0.030208333,0.767857143,0.032142857
word,are,3529,"{'wrong': 902.6666666666666, 'right': 821.0}",391,"{'wrong': 102.0, 'right': 85.0}",0.000561207,0.002066116,0.000238009,5.61E-04,"defaultdict(<class 'int'>, {'wrong': 346, 'right': 62})",0.063309873,0.662,0.669421488,0.65503876,0.014382728,0.662162162,0.007259325,"defaultdict(<class 'int'>, {'wrong': 307, 'right': 101})",0.028694967,0.617,0.611570248,0.622093023,-0.010522775,0.606177606,0.005392642,"defaultdict(<class 'int'>, {'wrong': 318, 'right': 90})",0.036643447,0.727,0.725206612,0.728682171,-0.003475559,0.718146718,0.007059893,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 308})",0.029367354,0.771,0.77892562,0.763565891,0.015359728,0.776061776,0.002863844
word,',396,"{'wrong': 96.66666666666667, 'right': 106.0}",43,"{'wrong': 8.333333333333334, 'right': 18.0}",0.000530211,0.033688511,0.013529421,5.23E-04,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 29})",0.009403915,0.662,0.694444444,0.659482759,0.034961686,0.704545455,-0.01010101,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 25})",0.018494858,0.617,0.597222222,0.618534483,-0.021312261,0.583333333,0.013888889,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 20})",0.034865911,0.727,0.833333333,0.71875,0.114583333,0.840909091,-0.007575758,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 16})",0.052766785,0.771,0.833333333,0.766163793,0.06716954,0.848484848,-0.015151515
word,likely,542,"{'wrong': 132.33333333333334, 'right': 145.0}",57,"{'wrong': 13.333333333333334, 'right': 17.0}",0.000521507,0.00365294,0.000712105,5.21E-04,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 10})",0.082788782,0.662,0.653061224,0.662971175,-0.009909951,0.65,0.003061224,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 45})",0.017484468,0.617,0.642857143,0.614190687,0.028666455,0.633333333,0.00952381,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 11})",0.075205479,0.727,0.765306122,0.722838137,0.042467985,0.775,-0.009693878,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 18})",0.03539234,0.771,0.765306122,0.771618625,-0.006312503,0.733333333,0.031972789
typo,typo,4454,"{'wrong': 1087.6666666666667, 'right': 1191.0}",463,"{'right': 127.0, 'wrong': 112.0}",0.000514114,0.000984752,3.80E-05,5.14E-04,"defaultdict(<class 'int'>, {'right': 161, 'wrong': 367})",0.02466268,0.662,0.670886076,0.653992395,0.016893681,0.673507463,-0.002621387,"defaultdict(<class 'int'>, {'wrong': 389, 'right': 139})",0.035778599,0.617,0.609704641,0.623574144,-0.013869503,0.61380597,-0.004101329,"defaultdict(<class 'int'>, {'wrong': 394, 'right': 134})",0.038661691,0.727,0.725738397,0.728136882,-0.002398486,0.72761194,-0.001873544,"defaultdict(<class 'int'>, {'wrong': 392, 'right': 136})",0.037491665,0.771,0.757383966,0.783269962,-0.025885996,0.76119403,-0.003810064
word,increase,438,"{'right': 117.0, 'wrong': 107.0}",41,"{'wrong': 11.0, 'right': 8.0}",0.000498246,0.006232687,0.005153152,4.96E-04,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.03975696,0.662,0.703125,0.659188034,0.043936966,0.685714286,0.017410714,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.065573688,0.617,0.6875,0.612179487,0.075320513,0.671428571,0.016071429,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 7})",0.076347926,0.727,0.78125,0.723290598,0.057959402,0.757142857,0.024107143,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.026894272,0.771,0.875,0.763888889,0.111111111,0.885714286,-0.010714286
word,price,221,"{'wrong': 54.0, 'right': 59.0}",31,"{'wrong': 6.333333333333333, 'right': 12.0}",0.000489467,0.023884298,0.009081312,4.85E-04,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 16})",0.023890344,0.662,0.625,0.663541667,-0.038541667,0.602941176,0.022058824,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 14})",0.033889915,0.617,0.6,0.617708333,-0.017708333,0.602941176,-0.002941176,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 7})",0.089400498,0.727,0.725,0.727083333,-0.002083333,0.764705882,-0.039705882,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.06093951,0.771,0.775,0.770833333,0.004166667,0.794117647,-0.019117647
word,possible,180,"{'wrong': 44.0, 'right': 48.0}",31,"{'wrong': 7.0, 'right': 10.0}",0.00047259,0.007785467,0.002239691,4.72E-04,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 15})",0.013815223,0.662,0.666666667,0.661733615,0.004933051,0.689189189,-0.022522523,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 13})",0.023382332,0.617,0.611111111,0.617336152,-0.006225041,0.581081081,0.03003003,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 10})",0.043485526,0.727,0.759259259,0.725158562,0.034100697,0.743243243,0.016016016,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 9})",0.051998607,0.771,0.759259259,0.77167019,-0.012410931,0.72972973,0.02952953
word,worker,145,"{'wrong': 37.0, 'right': 34.0}",21,"{'wrong': 5.0, 'right': 6.0}",0.00044634,0.002066116,0.002219494,4.45E-04,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.03680483,0.662,0.625,0.662909836,-0.037909836,0.633333333,-0.008333333,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 17})",0.006036626,0.617,0.666666667,0.615778689,0.050887978,0.7,-0.033333333,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 6})",0.03680483,0.727,0.791666667,0.725409836,0.066256831,0.833333333,-0.041666667,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 8})",0.017681625,0.771,0.791666667,0.770491803,0.021174863,0.833333333,-0.041666667
word,should,878,"{'wrong': 224.0, 'right': 206.0}",86,"{'wrong': 22.0, 'right': 20.0}",0.000438075,0.000566893,4.15E-06,4.38E-04,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 57})",0.008299806,0.662,0.611111111,0.668161435,-0.057050324,0.625,-0.013888889,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 17})",0.046894905,0.617,0.648148148,0.6132287,0.034919449,0.642857143,0.005291005,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 67})",0.031868552,0.727,0.694444444,0.730941704,-0.03649726,0.705357143,-0.010912698,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 71})",0.046894905,0.771,0.740740741,0.774663677,-0.033922936,0.75,-0.009259259
word,none,79,"{'wrong': 19.333333333333332, 'right': 21.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.000426883,0.027777778,0.011093567,4.22E-04,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 19})",0.042539179,0.662,0.6,0.663917526,-0.063917526,0.6,0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.057260364,0.617,0.6,0.617525773,-0.017525773,0.64,-0.04,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.030522233,0.727,0.633333333,0.729896907,-0.096563574,0.7,-0.066666667,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.07527298,0.771,0.666666667,0.774226804,-0.107560137,0.66,0.006666667
word,what,320,"{'right': 85.0, 'wrong': 78.33333333333333}",23,"{'wrong': 5.0, 'right': 8.0}",0.000416493,0.013313609,0.004602592,4.15E-04,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.041667076,0.662,0.65,0.6625,-0.0125,0.625,0.025,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.017998877,0.617,0.55,0.619791667,-0.069791667,0.535714286,0.014285714,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.024616175,0.727,0.775,0.725,0.05,0.767857143,0.007142857,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.064906376,0.771,0.8,0.769791667,0.030208333,0.839285714,-0.039285714
word,on,2128,"{'wrong': 521.0, 'right': 565.0}",195,"{'wrong': 49.333333333333336, 'right': 47.0}",0.00041038,0.00014667,0.000523988,4.10E-04,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 147})",0.036845023,0.662,0.686206897,0.652112676,0.03409422,0.689189189,-0.002982293,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 40})",0.056312482,0.617,0.617241379,0.616901408,0.000339971,0.614864865,0.002376514,"defaultdict(<class 'int'>, {'wrong': 155, 'right': 43})",0.050452558,0.727,0.720689655,0.729577465,-0.00888781,0.716216216,0.004473439,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 140})",0.027054752,0.771,0.765517241,0.773239437,-0.007722195,0.766891892,-0.001374651
word,city,323,"{'wrong': 82.33333333333333, 'right': 76.0}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",0.0004,0.000182615,2.11E-05,4.00E-04,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 5})",0.047501894,0.662,0.633333333,0.662886598,-0.029553265,0.625,0.008333333,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 9})",0.009268827,0.617,0.6,0.617525773,-0.017525773,0.59375,0.00625,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 7})",0.023946846,0.727,0.666666667,0.728865979,-0.062199313,0.65625,0.010416667,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 4})",0.063693374,0.771,0.7,0.773195876,-0.073195876,0.6875,0.0125
word,very,187,"{'wrong': 47.666666666666664, 'right': 44.0}",35,"{'wrong': 9.0, 'right': 8.0}",0.0004,0.000865052,4.44E-05,4.00E-04,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.028899815,0.662,0.616666667,0.664893617,-0.04822695,0.629032258,-0.012365591,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 29})",0.046700466,0.617,0.616666667,0.617021277,-0.00035461,0.629032258,-0.012365591,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.037105165,0.727,0.683333333,0.729787234,-0.046453901,0.677419355,0.005913978,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 11})",0.016051793,0.771,0.7,0.775531915,-0.075531915,0.693548387,0.006451613
word,must,391,"{'wrong': 99.66666666666667, 'right': 92.0}",40,"{'right': 13.0, 'wrong': 9.0}",0.0004,0.008264463,0.006194556,3.98E-04,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 9})",0.057902458,0.662,0.590909091,0.667023555,-0.076114464,0.590909091,0,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 11})",0.043335594,0.617,0.606060606,0.617773019,-0.011712413,0.590909091,0.015151515,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 9})",0.057902458,0.727,0.636363636,0.733404711,-0.097041075,0.625,0.011363636,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 11})",0.043335594,0.771,0.742424242,0.773019272,-0.03059503,0.761363636,-0.018939394
word,then,264,"{'wrong': 64.66666666666667, 'right': 70.0}",32,"{'wrong': 8.666666666666666, 'right': 6.0}",0.000392118,0.008264463,0.006172586,3.90E-04,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.03685492,0.662,0.645833333,0.662815126,-0.016981793,0.62962963,0.016203704,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 6})",0.069436527,0.617,0.604166667,0.617647059,-0.013480392,0.592592593,0.011574074,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 14})",0.00724066,0.727,0.6875,0.728991597,-0.041491597,0.685185185,0.002314815,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 8})",0.046192799,0.771,0.666666667,0.776260504,-0.109593838,0.648148148,0.018518519
word,second,321,"{'wrong': 78.66666666666667, 'right': 85.0}",42,"{'wrong': 10.333333333333334, 'right': 11.0}",0.000374356,0.000244141,6.94E-06,3.74E-04,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 13})",0.02950713,0.662,0.692307692,0.661190965,0.031116727,0.666666667,0.025641026,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.05009004,0.617,0.576923077,0.618069815,-0.041146738,0.566666667,0.01025641,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.02950713,0.727,0.923076923,0.721765914,0.201311009,0.933333333,-0.01025641,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.02950713,0.771,0.884615385,0.767967146,0.116648239,0.9,-0.015384615
word,present,223,"{'wrong': 54.666666666666664, 'right': 59.0}",21,"{'right': 7.0, 'wrong': 4.666666666666667}",0.000363344,0.01,0.003326517,3.62E-04,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.046948568,0.662,0.733333333,0.659793814,0.073539519,0.739130435,-0.005797101,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 19})",0.008811556,0.617,0.566666667,0.618556701,-0.051890034,0.586956522,-0.020289855,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.027438046,0.727,0.666666667,0.728865979,-0.062199313,0.630434783,0.036231884,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 4})",0.091400745,0.771,0.833333333,0.769072165,0.064261168,0.826086957,0.007246377
word,report,121,"{'wrong': 29.666666666666668, 'right': 32.0}",22,"{'right': 7.0, 'wrong': 5.0}",0.000357925,0.006944444,0.002098059,3.57E-04,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.041589188,0.662,0.59375,0.664256198,-0.070506198,0.608695652,-0.014945652,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.068660499,0.617,0.5625,0.618801653,-0.056301653,0.586956522,-0.024456522,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.068660499,0.727,0.8125,0.724173554,0.088326446,0.847826087,-0.035326087,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.068660499,0.771,0.78125,0.770661157,0.010588843,0.760869565,0.020380435
word,than,2795,"{'wrong': 711.6666666666666, 'right': 660.0}",299,"{'wrong': 72.33333333333333, 'right': 82.0}",0.000354702,0.000980785,0.001258287,3.54E-04,"defaultdict(<class 'int'>, {'wrong': 291, 'right': 55})",0.061727872,0.662,0.660098522,0.663299663,-0.003201141,0.658008658,0.002089864,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 246})",0.019648384,0.617,0.630541872,0.607744108,0.022797764,0.634199134,-0.003657262,"defaultdict(<class 'int'>, {'wrong': 272, 'right': 74})",0.040157423,0.727,0.719211823,0.732323232,-0.01311141,0.716450216,0.002761606,"defaultdict(<class 'int'>, {'wrong': 272, 'right': 74})",0.040157423,0.771,0.766009852,0.774410774,-0.008400922,0.781385281,-0.015375429
word,increased,237,"{'wrong': 60.333333333333336, 'right': 56.0}",29,"{'wrong': 6.0, 'right': 11.0}",0.000346877,0.021626298,0.014025875,3.42E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 17})",0.005485694,0.662,0.695652174,0.660377358,0.035274815,0.666666667,0.028985507,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 27})",0.003362217,0.617,0.652173913,0.615303983,0.03686993,0.638888889,0.013285024,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 29})",0.008156185,0.727,0.739130435,0.726415094,0.01271534,0.722222222,0.016908213,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.019717209,0.771,0.760869565,0.77148847,-0.010618904,0.736111111,0.024758454
ner,ORG,1261,"{'wrong': 309.3333333333333, 'right': 333.0}",163,"{'wrong': 39.333333333333336, 'right': 45.0}",0.000339385,0.001128748,0.000115448,3.39E-04,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 49})",0.036669232,0.662,0.643678161,0.665859564,-0.022181403,0.65,-0.006321839,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 50})",0.035103919,0.617,0.632183908,0.613801453,0.018382455,0.625,0.007183908,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 51})",0.033580728,0.727,0.695402299,0.733656174,-0.038253875,0.69,0.005402299,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 53})",0.030657452,0.771,0.706896552,0.784503632,-0.07760708,0.71,-0.003103448
word,human,326,"{'wrong': 80.0, 'right': 86.0}",38,"{'wrong': 9.333333333333334, 'right': 10.0}",0.000326608,0.000297265,3.46E-07,3.27E-04,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.033126824,0.662,0.68,0.661052632,0.018947368,0.673076923,0.006923077,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.048917915,0.617,0.62,0.616842105,0.003157895,0.634615385,-0.014615385,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 6})",0.081328529,0.727,0.76,0.725263158,0.034736842,0.769230769,-0.009230769,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.033126824,0.771,0.7,0.774736842,-0.074736842,0.692307692,0.007692308
word,for,2918,"{'right': 769.0, 'wrong': 716.3333333333334}",345,"{'wrong': 84.0, 'right': 93.0}",0.000314314,0.000646366,2.97E-05,3.14E-04,"defaultdict(<class 'int'>, {'right': 98, 'wrong': 283})",0.036281904,0.662,0.646396396,0.674460432,-0.028064035,0.643724696,0.0026717,"defaultdict(<class 'int'>, {'wrong': 284, 'right': 97})",0.037078036,0.617,0.617117117,0.616906475,0.000210642,0.619433198,-0.002316081,"defaultdict(<class 'int'>, {'wrong': 275, 'right': 106})",0.03029175,0.727,0.720720721,0.732014388,-0.011293668,0.724696356,-0.003975636,"defaultdict(<class 'int'>, {'wrong': 275, 'right': 106})",0.03029175,0.771,0.777027027,0.76618705,0.010839977,0.775303644,0.001723383
word,some,1151,"{'wrong': 292.3333333333333, 'right': 274.0}",124,"{'wrong': 31.0, 'right': 31.0}",0.000261986,0,0.000131033,2.62E-04,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 93})",0.029809862,0.662,0.659574468,0.662561576,-0.002987108,0.659574468,0,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 92})",0.027630766,0.617,0.611702128,0.618226601,-0.006524473,0.611702128,0,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 85})",0.015026842,0.727,0.723404255,0.727832512,-0.004428257,0.723404255,0,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 31})",0.029809862,0.771,0.75,0.775862069,-0.025862069,0.75,0
word,general,189,"{'wrong': 48.0, 'right': 45.0}",33,"{'wrong': 8.0, 'right': 9.0}",0.000260146,0.000865052,0.001037524,2.60E-04,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 25})",0.013281706,0.662,0.696428571,0.659957627,0.036470944,0.671875,0.024553571,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 28})",0.031729206,0.617,0.571428571,0.61970339,-0.048274818,0.5625,0.008928571,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.061190031,0.727,0.732142857,0.726694915,0.005447942,0.734375,-0.002232143,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.061190031,0.771,0.821428571,0.768008475,0.053420097,0.828125,-0.006696429
word,in,6026,"{'right': 1578.0, 'wrong': 1482.6666666666667}",665,"{'right': 170.0, 'wrong': 165.0}",0.000242548,5.57E-05,3.29E-05,2.43E-04,"defaultdict(<class 'int'>, {'wrong': 498, 'right': 186})",0.03148137,0.662,0.66,0.666666667,-0.006666667,0.656944444,0.003055556,"defaultdict(<class 'int'>, {'wrong': 516, 'right': 168})",0.039290578,0.617,0.62,0.61,0.01,0.616666667,0.003333333,"defaultdict(<class 'int'>, {'wrong': 515, 'right': 169})",0.038828059,0.727,0.724285714,0.733333333,-0.009047619,0.726388889,-0.002103175,"defaultdict(<class 'int'>, {'wrong': 507, 'right': 177})",0.035251457,0.771,0.771428571,0.77,0.001428571,0.768055556,0.003373016
word,group,191,"{'wrong': 47.0, 'right': 50.0}",19,"{'right': 6.0, 'wrong': 4.333333333333333}",0.000239133,0.006503642,0.002145695,2.39E-04,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.029270254,0.662,0.625,0.66322314,-0.03822314,0.619047619,0.005952381,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.123211225,0.617,0.625,0.616735537,0.008264463,0.642857143,-0.017857143,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.095351122,0.727,0.71875,0.727272727,-0.008522727,0.738095238,-0.019345238,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.073350266,0.771,0.75,0.771694215,-0.021694215,0.785714286,-0.035714286
word,and,2831,"{'wrong': 696.6666666666666, 'right': 741.0}",314,"{'wrong': 81.0, 'right': 71.0}",0.00023773,0.001082064,0.001167896,2.37E-04,"defaultdict(<class 'int'>, {'wrong': 248, 'right': 76})",0.042855369,0.662,0.65920398,0.663879599,-0.004675619,0.658767773,0.000436208,"defaultdict(<class 'int'>, {'right': 84, 'wrong': 240})",0.035066668,0.617,0.626865672,0.610367893,0.016497779,0.627962085,-0.001096414,"defaultdict(<class 'int'>, {'wrong': 244, 'right': 80})",0.038836807,0.727,0.741293532,0.717391304,0.023902228,0.734597156,0.006696376,"defaultdict(<class 'int'>, {'wrong': 243, 'right': 81})",0.037871478,0.771,0.768656716,0.772575251,-0.003918534,0.763033175,0.005623541
word,people,1496,"{'right': 357.0, 'wrong': 379.6666666666667}",177,"{'right': 41.0, 'wrong': 45.333333333333336}",0.000236686,0.000629836,4.72E-05,2.37E-04,"defaultdict(<class 'int'>, {'wrong': 147, 'right': 35})",0.048896934,0.662,0.655963303,0.663682864,-0.007719562,0.649122807,0.006840496,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 45})",0.030770939,0.617,0.605504587,0.620204604,-0.014700016,0.605263158,0.000241429,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 137})",0.030770939,0.727,0.76146789,0.717391304,0.044076586,0.76754386,-0.00607597,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 45})",0.030770939,0.771,0.76146789,0.773657289,-0.012189399,0.754385965,0.007081925
ner,ORDINAL,451,"{'wrong': 111.0, 'right': 118.0}",70,"{'wrong': 18.0, 'right': 16.0}",0.000233596,0.000865052,0.000999381,2.33E-04,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 49})",0.019861996,0.662,0.647058824,0.663090129,-0.016031305,0.666666667,-0.019607843,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 18})",0.037835145,0.617,0.632352941,0.615879828,0.016473113,0.625,0.007352941,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 51})",0.026237041,0.727,0.823529412,0.719957082,0.10357233,0.833333333,-0.009803922,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 50})",0.022921839,0.771,0.779411765,0.770386266,0.009025499,0.791666667,-0.012254902
word,amount,306,"{'right': 80.0, 'wrong': 75.33333333333333}",43,"{'wrong': 11.0, 'right': 10.0}",0.000225644,0.000566893,0.000754171,2.25E-04,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 15})",0.015566747,0.662,0.676470588,0.660944206,0.015526382,0.671428571,0.005042017,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 30})",0.020077785,0.617,0.602941176,0.618025751,-0.015084575,0.614285714,-0.011344538,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.025248699,0.727,0.705882353,0.728540773,-0.02265842,0.7,0.005882353,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.025248699,0.771,0.75,0.772532189,-0.022532189,0.757142857,-0.007142857
word,tax,176,"{'right': 46.0, 'wrong': 43.333333333333336}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",0.000222767,0.014565993,0.005709527,2.21E-04,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.021764354,0.662,0.6875,0.661585366,0.025914634,0.678571429,0.008928571,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.021764354,0.617,0.75,0.614837398,0.135162602,0.714285714,0.035714286,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.040469258,0.727,0.75,0.726626016,0.023373984,0.75,0,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.052681889,0.771,0.75,0.771341463,-0.021341463,0.75,0
word,large,337,"{'wrong': 83.0, 'right': 88.0}",38,"{'right': 11.0, 'wrong': 9.0}",0.000213741,0.0025,0.000628635,2.14E-04,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.039400301,0.662,0.64516129,0.663113006,-0.017951716,0.662162162,-0.017000872,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.064698416,0.617,0.596774194,0.618336887,-0.021562693,0.594594595,0.002179599,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.039400301,0.727,0.661290323,0.731343284,-0.070052961,0.675675676,-0.014385353,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.032717557,0.771,0.677419355,0.777185501,-0.099766146,0.689189189,-0.011769834
word,to,7830,"{'wrong': 1929.0, 'right': 2043.0}",891,"{'wrong': 224.66666666666666, 'right': 217.0}",0.000205936,7.53E-05,0.000265215,2.06E-04,"defaultdict(<class 'int'>, {'wrong': 688, 'right': 211})",0.042504189,0.662,0.663895487,0.651898734,0.011996753,0.660839161,0.003056326,"defaultdict(<class 'int'>, {'right': 231, 'wrong': 668})",0.035473049,0.617,0.6152019,0.626582278,-0.011380378,0.615384615,-0.000182715,"defaultdict(<class 'int'>, {'right': 227, 'wrong': 672})",0.036815073,0.727,0.73871734,0.664556962,0.074160378,0.74009324,-0.0013759,"defaultdict(<class 'int'>, {'right': 230, 'wrong': 669})",0.035805631,0.771,0.768408551,0.784810127,-0.016401576,0.769230769,-0.000822218
word,crime,115,"{'wrong': 28.333333333333332, 'right': 30.0}",25,"{'right': 6.0, 'wrong': 6.333333333333333}",0.000204082,0.000182615,0.000386449,2.04E-04,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 17})",0.014490704,0.662,0.727272727,0.660531697,0.06674103,0.75,-0.022727273,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.043815602,0.617,0.636363636,0.616564417,0.019799219,0.625,0.011363636,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 5})",0.058318148,0.727,0.772727273,0.72597137,0.046755903,0.75,0.022727273,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 18})",0.022226125,0.771,0.818181818,0.76993865,0.048243168,0.833333333,-0.015151515
word,cost,280,"{'wrong': 69.0, 'right': 73.0}",43,"{'wrong': 10.666666666666666, 'right': 11.0}",0.000198373,5.92E-05,2.04E-05,1.98E-04,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 31})",0.021421527,0.662,0.597222222,0.667025862,-0.06980364,0.605263158,-0.008040936,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.026657772,0.617,0.652777778,0.614224138,0.03855364,0.657894737,-0.005116959,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.026657772,0.727,0.75,0.725215517,0.024784483,0.763157895,-0.013157895,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.0392532,0.771,0.763888889,0.771551724,-0.007662835,0.763157895,0.000730994
word,the,12430,"{'wrong': 3064.0, 'right': 3238.0}",1413,"{'right': 349.0, 'wrong': 354.6666666666667}",0.000190582,1.62E-05,0.000159008,1.91E-04,"defaultdict(<class 'int'>, {'wrong': 1076, 'right': 343})",0.040048115,0.662,0.662046908,0.661290323,0.000756586,0.661052632,0.000994277,"defaultdict(<class 'int'>, {'right': 362, 'wrong': 1057})",0.035881596,0.617,0.615138593,0.64516129,-0.030022698,0.615789474,-0.000650881,"defaultdict(<class 'int'>, {'wrong': 1060, 'right': 359})",0.036520299,0.727,0.731343284,0.661290323,0.070052961,0.730526316,0.000816968,"defaultdict(<class 'int'>, {'wrong': 1050, 'right': 369})",0.034418563,0.771,0.776119403,0.693548387,0.082571016,0.775789474,0.000329929
word,person,311,"{'wrong': 76.66666666666667, 'right': 81.0}",37,"{'wrong': 10.333333333333334, 'right': 6.0}",0.000188845,0.017596835,0.010911509,1.87E-04,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 29})",0.021703087,0.662,0.714285714,0.658898305,0.055387409,0.757575758,-0.043290043,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 8})",0.058901429,0.617,0.678571429,0.613347458,0.065223971,0.651515152,0.027056277,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 34})",0.058901429,0.727,0.75,0.725635593,0.024364407,0.742424242,0.007575758,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 29})",0.021703087,0.771,0.803571429,0.769067797,0.034503632,0.818181818,-0.01461039
word,business,225,"{'wrong': 57.0, 'right': 54.0}",30,"{'right': 7.0, 'wrong': 7.666666666666667}",0.000182615,0.000516529,4.25E-05,1.83E-04,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.020417978,0.662,0.733333333,0.659793814,0.073539519,0.71875,0.014583333,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 22})",0.020417978,0.617,0.666666667,0.615463918,0.051202749,0.6875,-0.020833333,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.037698098,0.727,0.7,0.727835052,-0.027835052,0.6875,0.0125,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 22})",0.020417978,0.771,0.733333333,0.772164948,-0.038831615,0.75,-0.016666667
word,that,6114,"{'wrong': 1507.6666666666667, 'right': 1591.0}",673,"{'right': 181.0, 'wrong': 164.0}",0.000180812,0.000607015,6.27E-05,1.81E-04,"defaultdict(<class 'int'>, {'wrong': 579, 'right': 173})",0.043817393,0.662,0.65727003,0.671779141,-0.014509111,0.654569892,0.002700137,"defaultdict(<class 'int'>, {'wrong': 565, 'right': 187})",0.037752394,0.617,0.614243323,0.622699387,-0.008456063,0.61827957,-0.004036246,"defaultdict(<class 'int'>, {'right': 201, 'wrong': 551})",0.032248207,0.727,0.734421365,0.711656442,0.022764923,0.72311828,0.011303085,"defaultdict(<class 'int'>, {'wrong': 558, 'right': 194})",0.034932833,0.771,0.790801187,0.73006135,0.060739837,0.788978495,0.001822692
word,with,1472,"{'right': 383.0, 'wrong': 363.0}",165,"{'wrong': 40.666666666666664, 'right': 43.0}",0.000179689,0.000194441,1.46E-07,1.80E-04,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 48})",0.029453986,0.662,0.646825397,0.667112299,-0.020286903,0.641791045,0.005034352,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 126})",0.031017574,0.617,0.634920635,0.610962567,0.023958068,0.630597015,0.00432362,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 46})",0.032630567,0.727,0.722222222,0.728609626,-0.006387403,0.708955224,0.013266998,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 127})",0.032630567,0.771,0.746031746,0.779411765,-0.033380019,0.746268657,-0.000236911
word,average,277,"{'wrong': 68.33333333333333, 'right': 72.0}",27,"{'wrong': 6.666666666666667, 'right': 7.0}",0.000170672,0.000148721,3.78E-07,1.71E-04,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.081263916,0.662,0.608695652,0.664570231,-0.055874578,0.604166667,0.004528986,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.019013929,0.617,0.630434783,0.616352201,0.014082581,0.625,0.005434783,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.081263916,0.727,0.739130435,0.726415094,0.01271534,0.75,-0.010869565,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.063806095,0.771,0.804347826,0.769392034,0.034955793,0.8125,-0.008152174
word,conclusion,681,"{'wrong': 168.0, 'right': 177.0}",91,"{'wrong': 22.333333333333332, 'right': 24.0}",0.000170132,0.000323482,1.22E-05,1.70E-04,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 81})",0.066095948,0.662,0.659574468,0.662251656,-0.002677188,0.666666667,-0.007092199,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 25})",0.035683743,0.617,0.617021277,0.616997792,2.35E-05,0.62745098,-0.010429704,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 22})",0.045626515,0.727,0.765957447,0.722958057,0.042999389,0.764705882,0.001251564,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 76})",0.045626515,0.771,0.755319149,0.772626932,-0.017307783,0.735294118,0.020025031
word,number,482,"{'right': 116.0, 'wrong': 122.0}",60,"{'wrong': 14.333333333333334, 'right': 17.0}",0.000158887,0.001810774,0.001523357,1.59E-04,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 51})",0.030676558,0.662,0.663461538,0.661830357,0.001631181,0.669491525,-0.006029987,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 14})",0.044701406,0.617,0.625,0.616071429,0.008928571,0.618644068,0.006355932,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 48})",0.019771752,0.727,0.769230769,0.722098214,0.047132555,0.762711864,0.006518905,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 47})",0.016744838,0.771,0.788461538,0.768973214,0.019488324,0.796610169,-0.008148631
word,population,286,"{'wrong': 72.33333333333333, 'right': 69.0}",29,"{'right': 10.0, 'wrong': 6.333333333333333}",0.000139062,0.012598917,0.00779214,1.38E-04,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.026752526,0.662,0.736842105,0.659043659,0.077798446,0.716666667,0.020175439,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 7})",0.071963213,0.617,0.578947368,0.618503119,-0.03955575,0.583333333,-0.004385965,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 16})",0.013604952,0.727,0.710526316,0.727650728,-0.017124412,0.683333333,0.027192982,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 30})",0.005133526,0.771,0.763157895,0.771309771,-0.008151877,0.7,0.063157895
word,been,833,"{'wrong': 210.66666666666666, 'right': 201.0}",83,"{'wrong': 22.666666666666668, 'right': 15.0}",0.000137849,0.010357115,0.004111444,1.37E-04,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 67})",0.027170647,0.662,0.679104478,0.659353349,0.019751129,0.686666667,-0.007562189,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 19})",0.043917791,0.617,0.604477612,0.618937644,-0.014460032,0.593333333,0.011144279,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 64})",0.01938676,0.727,0.746268657,0.724018476,0.022250181,0.76,-0.013731343,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 64})",0.01938676,0.771,0.813432836,0.76443418,0.048998656,0.82,-0.006567164
word,do,904,"{'wrong': 223.33333333333334, 'right': 234.0}",104,"{'wrong': 27.0, 'right': 23.0}",0.000135998,0.0016,0.001336141,1.36E-04,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 67})",0.008847871,0.662,0.670588235,0.660240964,0.010347271,0.679775281,-0.009187046,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 28})",0.034096227,0.617,0.611764706,0.618072289,-0.006307583,0.606741573,0.005023133,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 26})",0.039770092,0.727,0.741176471,0.724096386,0.017080085,0.735955056,0.005221414,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 82})",0.039770092,0.771,0.788235294,0.76746988,0.020765415,0.792134831,-0.003899537
word,there,765,"{'wrong': 189.0, 'right': 198.0}",84,"{'wrong': 23.0, 'right': 15.0}",0.000135208,0.011080332,0.00690868,1.34E-04,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 18})",0.056074693,0.662,0.657142857,0.662790698,-0.005647841,0.641025641,0.016117216,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 23})",0.036855248,0.617,0.6,0.619767442,-0.019767442,0.602564103,-0.002564103,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 25})",0.030566344,0.727,0.714285714,0.729069767,-0.014784053,0.730769231,-0.016483516,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 32})",0.013754193,0.771,0.778571429,0.769767442,0.008803987,0.794871795,-0.016300366
word,same,377,"{'right': 91.0, 'wrong': 95.33333333333333}",46,"{'wrong': 13.0, 'right': 7.0}",0.000135208,0.0225,0.009866228,1.34E-04,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 36})",0.017146467,0.662,0.653846154,0.662689805,-0.008843651,0.655555556,-0.001709402,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.030915117,0.617,0.641025641,0.614967462,0.026058179,0.622222222,0.018803419,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 36})",0.017146467,0.727,0.782051282,0.722342733,0.059708549,0.811111111,-0.029059829,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 34})",0.010438228,0.771,0.820512821,0.76681128,0.053701541,0.844444444,-0.023931624
word,among,178,"{'wrong': 45.0, 'right': 43.0}",19,"{'wrong': 4.0, 'right': 7.0}",0.000129132,0.018595041,0.011128873,1.28E-04,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.058258908,0.662,0.666666667,0.661825726,0.004840941,0.642857143,0.023809524,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.033468452,0.617,0.611111111,0.617219917,-0.006108806,0.660714286,-0.049603175,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.119895434,0.727,0.666666667,0.729253112,-0.062586445,0.660714286,0.005952381,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 16})",0.000817966,0.771,0.777777778,0.770746888,0.00703089,0.732142857,0.045634921
word,any,836,"{'wrong': 211.33333333333334, 'right': 202.0}",99,"{'wrong': 27.0, 'right': 18.0}",0.000127471,0.01,0.003989624,1.27E-04,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 80})",0.02845582,0.662,0.668674699,0.660671463,0.008003236,0.673913043,-0.005238345,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 86})",0.045873558,0.617,0.65060241,0.610311751,0.040290659,0.641304348,0.009298062,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 78})",0.023762551,0.727,0.71686747,0.729016787,-0.012149317,0.722826087,-0.005958617,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 81})",0.030997742,0.771,0.759036145,0.773381295,-0.01434515,0.75,0.009036145
word,state,205,"{'wrong': 50.666666666666664, 'right': 53.0}",25,"{'wrong': 6.0, 'right': 7.0}",0.000126653,0.00147929,0.000371088,1.27E-04,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.044642201,0.662,0.653846154,0.662217659,-0.008371505,0.65625,-0.002403846,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.056809768,0.617,0.692307692,0.614989733,0.077317959,0.71875,-0.026442308,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.056809768,0.727,0.730769231,0.726899384,0.003869847,0.71875,0.012019231,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 8})",0.034340781,0.771,0.692307692,0.773100616,-0.080792924,0.6875,0.004807692
word,when,643,"{'wrong': 159.0, 'right': 166.0}",75,"{'wrong': 17.333333333333332, 'right': 23.0}",0.000115976,0.004934772,0.001781632,1.16E-04,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 23})",0.038274001,0.662,0.65625,0.662844037,-0.006594037,0.65,0.00625,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 67})",0.026318946,0.617,0.671875,0.608944954,0.062930046,0.66875,0.003125,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 21})",0.045337882,0.727,0.734375,0.725917431,0.008457569,0.7375,-0.003125,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 22})",0.0417086,0.771,0.8203125,0.763761468,0.056551032,0.80625,0.0140625
word,high,287,"{'right': 74.0, 'wrong': 71.0}",33,"{'wrong': 8.666666666666666, 'right': 7.0}",0.000107015,0.002829335,0.002023519,1.07E-04,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 7})",0.053922119,0.662,0.7,0.66,0.04,0.685185185,0.014814815,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.080220605,0.617,0.66,0.614736842,0.045263158,0.648148148,0.011851852,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.080220605,0.727,0.76,0.725263158,0.034736842,0.740740741,0.019259259,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.034377057,0.771,0.8,0.769473684,0.030526316,0.796296296,0.003703704
word,ha,1238,"{'right': 300.0, 'wrong': 312.6666666666667}",125,"{'wrong': 34.333333333333336, 'right': 22.0}",0.00010686,0.011983124,0.004993746,1.06E-04,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 101})",0.026363101,0.662,0.638297872,0.667487685,-0.029189812,0.644859813,-0.006561941,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 37})",0.026363101,0.617,0.622340426,0.615763547,0.006576879,0.640186916,-0.01784649,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 93})",0.013922601,0.727,0.755319149,0.72044335,0.034875799,0.771028037,-0.015708888,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 99})",0.022821245,0.771,0.765957447,0.772167488,-0.006210041,0.775700935,-0.009743488
word,more,1720,"{'wrong': 434.3333333333333, 'right': 417.0}",176,"{'wrong': 41.333333333333336, 'right': 52.0}",0.000103635,0.003265306,0.002272938,1.03E-04,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 34})",0.062977688,0.662,0.656716418,0.663934426,-0.007218008,0.660493827,-0.003777409,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 157})",0.031609878,0.617,0.634328358,0.610655738,0.023672621,0.641975309,-0.00764695,"defaultdict(<class 'int'>, {'wrong': 170, 'right': 39})",0.052742301,0.727,0.731343284,0.725409836,0.005933448,0.737654321,-0.006311037,"defaultdict(<class 'int'>, {'wrong': 167, 'right': 42})",0.047212021,0.771,0.746268657,0.780054645,-0.033785988,0.75,-0.003731343
word,small,198,"{'wrong': 50.0, 'right': 48.0}",19,"{'wrong': 3.6666666666666665, 'right': 8.0}",0.000104123,0.034489796,0.019952281,1.02E-04,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.05467595,0.662,0.647058824,0.66252588,-0.015467056,0.596774194,0.05028463,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 15})",0.000623359,0.617,0.617647059,0.616977226,0.000669833,0.596774194,0.020872865,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.008156995,0.727,0.705882353,0.727743271,-0.021860918,0.693548387,0.012333966,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.012696414,0.771,0.705882353,0.773291925,-0.067409573,0.693548387,0.012333966
word,out,237,"{'wrong': 58.666666666666664, 'right': 61.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",9.50E-05,0.001890359,0.001418874,9.49E-05,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 14})",0.004838248,0.662,0.6,0.665957447,-0.065957447,0.59375,0.00625,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.063598605,0.617,0.666666667,0.613829787,0.052836879,0.65625,0.010416667,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 10})",0.024410555,0.727,0.75,0.725531915,0.024468085,0.75,0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 8})",0.041008328,0.771,0.783333333,0.770212766,0.013120567,0.765625,0.017708333
word,of,9252,"{'right': 2379.0, 'wrong': 2291.0}",1050,"{'wrong': 260.6666666666667, 'right': 268.0}",8.88E-05,4.81E-05,3.09E-06,8.88E-05,"defaultdict(<class 'int'>, {'wrong': 826, 'right': 256})",0.040489754,0.662,0.668151448,0.607843137,0.06030831,0.671366594,-0.003215147,"defaultdict(<class 'int'>, {'right': 271, 'wrong': 811})",0.036129773,0.617,0.61247216,0.656862745,-0.044390585,0.610629067,0.001843093,"defaultdict(<class 'int'>, {'wrong': 804, 'right': 278})",0.034201606,0.727,0.721603563,0.774509804,-0.05290624,0.720173536,0.001430028,"defaultdict(<class 'int'>, {'wrong': 796, 'right': 286})",0.032077913,0.771,0.768374165,0.794117647,-0.025743482,0.767895879,0.000478286
word,year,888,"{'right': 216.0, 'wrong': 224.0}",97,"{'wrong': 25.0, 'right': 22.0}",8.26E-05,0.00101856,0.000260929,8.26E-05,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 65})",0.010224031,0.662,0.64516129,0.664383562,-0.019222271,0.661538462,-0.016377171,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 25})",0.031538641,0.617,0.629032258,0.615296804,0.013735454,0.623076923,0.005955335,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 31})",0.017154266,0.727,0.677419355,0.734018265,-0.05659891,0.676923077,0.000496278,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 69})",0.017154266,0.771,0.774193548,0.770547945,0.003645603,0.784615385,-0.010421836
word,risk,156,"{'wrong': 38.666666666666664, 'right': 40.0}",17,"{'wrong': 3.3333333333333335, 'right': 7.0}",7.18E-05,0.031477627,0.014866524,7.08E-05,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 12})",0.001995698,0.662,0.666666667,0.66185567,0.004810997,0.596153846,0.070512821,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.026179395,0.617,0.666666667,0.615463918,0.051202749,0.596153846,0.070512821,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.036020167,0.727,0.8,0.724742268,0.075257732,0.769230769,0.030769231,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.026179395,0.771,0.766666667,0.771134021,-0.004467354,0.788461538,-0.021794872
word,such,359,"{'wrong': 89.0, 'right': 92.0}",35,"{'wrong': 9.333333333333334, 'right': 7.0}",6.87E-05,0.005102041,0.003193483,6.85E-05,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 14})",0.009967489,0.662,0.621212121,0.664882227,-0.043670106,0.638888889,-0.017676768,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 22})",0.003829024,0.617,0.696969697,0.611349036,0.085620661,0.722222222,-0.025252525,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 26})",0.019259531,0.727,0.772727273,0.723768737,0.048958536,0.777777778,-0.005050505,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 32})",0.071760003,0.771,0.742424242,0.773019272,-0.03059503,0.736111111,0.006313131
word,were,878,"{'wrong': 217.66666666666666, 'right': 225.0}",117,"{'right': 38.0, 'wrong': 26.333333333333332}",6.86E-05,0.008221697,0.003431741,6.84E-05,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 47})",0.026784144,0.662,0.68452381,0.657451923,0.027071886,0.653846154,0.030677656,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 115})",0.021093683,0.617,0.636904762,0.612980769,0.023923993,0.645299145,-0.008394383,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 126})",0.03877143,0.727,0.779761905,0.716346154,0.063415751,0.773504274,0.006257631,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 40})",0.03877143,0.771,0.803571429,0.764423077,0.039148352,0.786324786,0.017246642
word,",",4731,"{'wrong': 1173.0, 'right': 1212.0}",527,"{'right': 120.0, 'wrong': 135.66666666666666}",6.68E-05,0.000938739,0.00075387,6.68E-05,"defaultdict(<class 'int'>, {'wrong': 422, 'right': 121})",0.044776746,0.662,0.669741697,0.652838428,0.016903269,0.667247387,0.002494311,"defaultdict(<class 'int'>, {'wrong': 395, 'right': 148})",0.029511495,0.617,0.625461255,0.6069869,0.018474355,0.628919861,-0.003458606,"defaultdict(<class 'int'>, {'right': 152, 'wrong': 391})",0.027577191,0.727,0.719557196,0.73580786,-0.016250665,0.726480836,-0.006923641,"defaultdict(<class 'int'>, {'wrong': 399, 'right': 144})",0.031525653,0.771,0.763837638,0.779475983,-0.015638344,0.764808362,-0.000970724
word,disease,203,"{'wrong': 50.333333333333336, 'right': 52.0}",29,"{'right': 7.0, 'wrong': 7.333333333333333}",6.63E-05,0.000135208,0.000195466,6.63E-05,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.022688659,0.662,0.71875,0.660123967,0.058626033,0.735294118,-0.016544118,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.0532223,0.617,0.5625,0.618801653,-0.056301653,0.558823529,0.003676471,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.041203798,0.727,0.71875,0.727272727,-0.008522727,0.735294118,-0.016544118,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 24})",0.0532223,0.771,0.78125,0.770661157,0.010588843,0.794117647,-0.012867647
word,it,3241,"{'right': 830.0, 'wrong': 803.6666666666666}",364,"{'wrong': 93.66666666666667, 'right': 83.0}",6.50E-05,0.000911356,0.000732002,6.49E-05,"defaultdict(<class 'int'>, {'right': 84, 'wrong': 291})",0.044338072,0.662,0.655778894,0.666112957,-0.010334062,0.652380952,0.003397942,"defaultdict(<class 'int'>, {'wrong': 280, 'right': 95})",0.034911594,0.617,0.615577889,0.617940199,-0.00236231,0.616666667,-0.001088777,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 288})",0.041622056,0.727,0.695979899,0.747508306,-0.051528406,0.697619048,-0.001639148,"defaultdict(<class 'int'>, {'right': 95, 'wrong': 280})",0.034911594,0.771,0.761306533,0.777408638,-0.016102105,0.764285714,-0.002979182
word,good,278,"{'wrong': 69.0, 'right': 71.0}",38,"{'wrong': 9.333333333333334, 'right': 10.0}",5.10E-05,0.000297265,5.10E-05,5.10E-05,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.035670298,0.662,0.565217391,0.666666667,-0.101449275,0.6,-0.034782609,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.042950367,0.617,0.543478261,0.620545073,-0.077066813,0.54,0.003478261,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 14})",0.018544656,0.727,0.695652174,0.72851153,-0.032859356,0.68,0.015652174,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.042950367,0.771,0.739130435,0.772536688,-0.033406253,0.76,-0.020869565
word,problem,239,"{'wrong': 59.333333333333336, 'right': 61.0}",22,"{'right': 6.0, 'wrong': 5.333333333333333}",4.80E-05,0.000865052,0.000253178,4.79E-05,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 19})",0.023287026,0.662,0.571428571,0.664609053,-0.093180482,0.558823529,0.012605042,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 12})",0.00195784,0.617,0.607142857,0.617283951,-0.010141093,0.647058824,-0.039915966,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 6})",0.044625703,0.727,0.75,0.726337449,0.023662551,0.794117647,-0.044117647,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 6})",0.044625703,0.771,0.821428571,0.769547325,0.051881246,0.852941176,-0.031512605
ner,GPE,853,"{'right': 209.0, 'wrong': 214.66666666666666}",67,"{'wrong': 17.333333333333332, 'right': 15.0}",4.47E-05,0.001301945,0.000432883,4.47E-05,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 48})",0.016749681,0.662,0.674418605,0.66083151,0.013587095,0.684782609,-0.010364004,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 54})",0.03865713,0.617,0.604651163,0.618161926,-0.013510763,0.630434783,-0.02578362,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 12})",0.060243716,0.727,0.744186047,0.725382932,0.018803114,0.72826087,0.015925177,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 53})",0.034224122,0.771,0.802325581,0.768052516,0.034273065,0.804347826,-0.002022245
word,those,796,"{'wrong': 197.66666666666666, 'right': 203.0}",98,"{'wrong': 23.666666666666668, 'right': 27.0}",4.43E-05,0.001082064,0.000344826,4.43E-05,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 85})",0.04785108,0.662,0.634146341,0.667464115,-0.033317773,0.635869565,-0.001723224,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 21})",0.054955331,0.617,0.640243902,0.612440191,0.027803711,0.641304348,-0.001060445,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 21})",0.054955331,0.727,0.719512195,0.7284689,-0.008956704,0.706521739,0.012990456,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 18})",0.066986042,0.771,0.792682927,0.766746411,0.025936515,0.804347826,-0.011664899
word,claim,371,"{'wrong': 93.33333333333333, 'right': 91.0}",55,"{'wrong': 13.666666666666666, 'right': 14.0}",4.01E-05,3.63E-05,7.63E-05,4.01E-05,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 15})",0.031021802,0.662,0.612903226,0.665245203,-0.052341977,0.606060606,0.00684262,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 41})",0.018669438,0.617,0.580645161,0.619402985,-0.038757824,0.575757576,0.004887586,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 17})",0.022379936,0.727,0.741935484,0.726012793,0.015922691,0.727272727,0.014662757,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 14})",0.036005459,0.771,0.790322581,0.769722814,0.020599766,0.787878788,0.002443793
word,no,1011,"{'right': 248.0, 'wrong': 254.33333333333334}",106,"{'right': 25.0, 'wrong': 27.0}",3.97E-05,0.000369822,8.36E-05,3.97E-05,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 23})",0.044021563,0.662,0.664893617,0.661330049,0.003563568,0.661458333,0.003435284,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 22})",0.047357167,0.617,0.595744681,0.621921182,-0.026176501,0.59375,0.001994681,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 28})",0.029639216,0.727,0.696808511,0.733990148,-0.037181637,0.692708333,0.004100177,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 36})",0.013321334,0.771,0.760638298,0.773399015,-0.012760717,0.755208333,0.005429965
ner,DATE,1879,"{'wrong': 467.0, 'right': 478.0}",188,"{'wrong': 46.666666666666664, 'right': 48.0}",3.39E-05,4.96E-05,7.47E-07,3.39E-05,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 61})",0.019401069,0.662,0.662280702,0.661917098,0.000363603,0.659663866,0.002616836,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 150})",0.041400045,0.617,0.631578947,0.612694301,0.018884647,0.638655462,-0.007076515,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 140})",0.026496212,0.727,0.697368421,0.735751295,-0.038382874,0.693277311,0.00409111,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 57})",0.023988048,0.771,0.763157895,0.773316062,-0.010158167,0.760504202,0.002653693
word,company,464,"{'wrong': 116.66666666666667, 'right': 114.0}",43,"{'wrong': 11.666666666666666, 'right': 8.0}",3.34E-05,0.008690032,0.003865898,3.33E-05,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 8})",0.06108514,0.662,0.716666667,0.658510638,0.058156028,0.705882353,0.010784314,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.030853287,0.617,0.616666667,0.617021277,-0.00035461,0.602941176,0.01372549,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 36})",0.037160406,0.727,0.716666667,0.727659574,-0.010992908,0.735294118,-0.018627451,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 9})",0.052182867,0.771,0.716666667,0.774468085,-0.057801418,0.705882353,0.010784314
word,support,484,"{'wrong': 120.33333333333333, 'right': 123.0}",61,"{'wrong': 16.333333333333332, 'right': 12.0}",3.00E-05,0.005847751,0.003378798,2.99E-05,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 13})",0.053571476,0.662,0.675675676,0.660907127,0.014768548,0.678571429,-0.002895753,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 16})",0.03755279,0.617,0.608108108,0.617710583,-0.009602475,0.619047619,-0.010939511,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 51})",0.042475257,0.727,0.783783784,0.722462203,0.061321581,0.773809524,0.00997426,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 50})",0.03755279,0.771,0.797297297,0.768898488,0.028398809,0.80952381,-0.012226512
word,will,1363,"{'wrong': 339.0, 'right': 346.0}",143,"{'right': 37.0, 'wrong': 35.333333333333336}",2.61E-05,0.000132727,2.06E-05,2.61E-05,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 40})",0.030368124,0.662,0.663265306,0.661691542,0.001573764,0.669902913,-0.006637606,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 107})",0.025191665,0.617,0.617346939,0.616915423,0.000431516,0.611650485,0.005696453,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 33})",0.04487249,0.727,0.75,0.721393035,0.028606965,0.752427184,-0.002427184,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 38})",0.034150378,0.771,0.75,0.776119403,-0.026119403,0.742718447,0.007281553
word,used,467,"{'wrong': 117.33333333333333, 'right': 115.0}",75,"{'wrong': 19.666666666666668, 'right': 16.0}",2.52E-05,0.002642152,0.001079397,2.52E-05,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 18})",0.039347107,0.662,0.7,0.656818182,0.043181818,0.6953125,0.0046875,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 18})",0.039347107,0.617,0.616666667,0.617045455,-0.000378788,0.609375,0.007291667,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 55})",0.019190539,0.727,0.725,0.727272727,-0.002272727,0.7421875,-0.0171875,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 17})",0.043612798,0.771,0.758333333,0.772727273,-0.014393939,0.75,0.008333333
word,but,605,"{'wrong': 152.0, 'right': 149.0}",60,"{'wrong': 15.333333333333334, 'right': 14.0}",2.48E-05,0.000516529,0.000157552,2.48E-05,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 36})",0.002886355,0.662,0.635416667,0.664823009,-0.029406342,0.65,-0.014583333,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 14})",0.040026169,0.617,0.625,0.616150442,0.008849558,0.62,0.005,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 18})",0.022158376,0.727,0.71875,0.727876106,-0.009126106,0.72,-0.00125,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 15})",0.034940532,0.771,0.739583333,0.774336283,-0.03475295,0.74,-0.000416667
word,who,1648,"{'wrong': 414.0, 'right': 406.0}",177,"{'right': 42.0, 'wrong': 45.0}",2.38E-05,0.000297265,7.65E-05,2.38E-05,"defaultdict(<class 'int'>, {'wrong': 135, 'right': 45})",0.032587253,0.662,0.643442623,0.667989418,-0.024546795,0.64,0.003442623,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 39})",0.0431412,0.617,0.647540984,0.607142857,0.040398126,0.652,-0.004459016,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 137})",0.035894971,0.727,0.754098361,0.718253968,0.035844392,0.756,-0.001901639,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 141})",0.0431412,0.771,0.819672131,0.755291005,0.064381126,0.816,0.003672131
sentiment,negative,5083,"{'wrong': 1265.0, 'right': 1288.0}",557,"{'wrong': 140.0, 'right': 137.0}",2.03E-05,2.93E-05,4.92E-05,2.03E-05,"defaultdict(<class 'int'>, {'wrong': 423, 'right': 137})",0.036605365,0.662,0.667202572,0.653439153,0.013763419,0.665605096,0.001597477,"defaultdict(<class 'int'>, {'wrong': 418, 'right': 142})",0.033925474,0.617,0.618971061,0.613756614,0.005214447,0.617834395,0.001136666,"defaultdict(<class 'int'>, {'right': 147, 'wrong': 413})",0.031371533,0.727,0.733118971,0.716931217,0.016187754,0.734076433,-0.000957462,"defaultdict(<class 'int'>, {'right': 152, 'wrong': 408})",0.02893922,0.771,0.774919614,0.764550265,0.01036935,0.777070064,-0.00215045
tense,past,9848,"{'wrong': 2451.0, 'right': 2495.0}",1106,"{'right': 276.0, 'wrong': 276.6666666666667}",1.98E-05,3.64E-07,1.28E-05,1.98E-05,"defaultdict(<class 'int'>, {'wrong': 811, 'right': 296})",0.030011162,0.662,0.660550459,0.671875,-0.011324541,0.660183066,0.000367392,"defaultdict(<class 'int'>, {'right': 283, 'wrong': 824})",0.033306705,0.617,0.615825688,0.625,-0.009174312,0.616704805,-0.000879117,"defaultdict(<class 'int'>, {'wrong': 830, 'right': 277})",0.034900002,0.727,0.731651376,0.6953125,0.036338876,0.731121281,0.000530095,"defaultdict(<class 'int'>, {'wrong': 832, 'right': 275})",0.035441503,0.771,0.777522936,0.7265625,0.050960436,0.776887872,0.000635064
sentiment,sent_any,10283,"{'wrong': 2559.3333333333335, 'right': 2605.0}",1103,"{'right': 278.0, 'wrong': 275.0}",1.95E-05,7.36E-06,1.46E-06,1.95E-05,"defaultdict(<class 'int'>, {'wrong': 842, 'right': 281})",0.034894041,0.662,0.665562914,0.627659574,0.037903339,0.666304348,-0.000741434,"defaultdict(<class 'int'>, {'wrong': 847, 'right': 276})",0.036237912,0.617,0.619205298,0.595744681,0.023460617,0.618478261,0.000727037,"defaultdict(<class 'int'>, {'wrong': 828, 'right': 295})",0.031298272,0.727,0.733995585,0.659574468,0.074421117,0.733695652,0.000299933,"defaultdict(<class 'int'>, {'wrong': 834, 'right': 289})",0.032809632,0.771,0.774834437,0.734042553,0.040791884,0.773913043,0.000921394
ner,PERSON,1145,"{'wrong': 285.0, 'right': 290.0}",111,"{'wrong': 27.666666666666668, 'right': 28.0}",1.89E-05,8.96E-06,9.16E-07,1.89E-05,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 84})",0.031149731,0.662,0.611111111,0.669336384,-0.058225273,0.6171875,-0.006076389,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 25})",0.044896041,0.617,0.626984127,0.615560641,0.011423486,0.625,0.001984127,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 84})",0.031149731,0.727,0.706349206,0.729977117,-0.02362791,0.7109375,-0.004588294,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 85})",0.033647394,0.771,0.746031746,0.774599542,-0.028567796,0.75,-0.003968254
sentiment,positive,5200,"{'wrong': 1294.3333333333333, 'right': 1317.0}",546,"{'right': 141.0, 'wrong': 135.0}",1.88E-05,0.000118147,2.13E-05,1.88E-05,"defaultdict(<class 'int'>, {'right': 148, 'wrong': 425})",0.032519208,0.662,0.655172414,0.674033149,-0.018860735,0.652238806,0.002933608,"defaultdict(<class 'int'>, {'right': 139, 'wrong': 434})",0.037198046,0.617,0.606583072,0.635359116,-0.028776044,0.607462687,-0.000879614,"defaultdict(<class 'int'>, {'wrong': 423, 'right': 150})",0.031532263,0.727,0.742946708,0.698895028,0.044051681,0.743283582,-0.000336874,"defaultdict(<class 'int'>, {'wrong': 430, 'right': 143})",0.035069775,0.771,0.777429467,0.759668508,0.017760959,0.779104478,-0.001675011
word,child,320,"{'wrong': 79.66666666666667, 'right': 81.0}",33,"{'right': 9.0, 'wrong': 8.0}",1.72E-05,0.000865052,0.000319488,1.72E-05,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 10})",0.033010287,0.662,0.631578947,0.663201663,-0.031622716,0.636363636,-0.004784689,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 7})",0.060370308,0.617,0.631578947,0.616424116,0.015154831,0.636363636,-0.004784689,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 9})",0.040931176,0.727,0.657894737,0.72972973,-0.071834993,0.636363636,0.0215311,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 8})",0.049999681,0.771,0.868421053,0.767151767,0.101269285,0.886363636,-0.017942584
word,since,407,"{'right': 103.0, 'wrong': 101.33333333333333}",36,"{'wrong': 10.0, 'right': 6.0}",1.66E-05,0.015625,0.008479654,1.65E-05,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.027900151,0.662,0.586956522,0.665618449,-0.078661927,0.592592593,-0.005636071,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.062309149,0.617,0.608695652,0.617400419,-0.008704767,0.592592593,0.01610306,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.07415045,0.727,0.630434783,0.731656184,-0.101221402,0.611111111,0.019323671,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 24})",0.005476823,0.771,0.673913043,0.775681342,-0.101768298,0.722222222,-0.048309179
word,available,182,"{'wrong': 45.333333333333336, 'right': 46.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",1.33E-05,0.0484,0.024887892,1.30E-05,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.0236718,0.662,0.625,0.662909836,-0.037909836,0.565217391,0.059782609,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 1})",0.152721936,0.617,0.583333333,0.617827869,-0.034494536,0.630434783,-0.047101449,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.048646604,0.727,0.833333333,0.724385246,0.108948087,0.760869565,0.072463768,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.087572073,0.771,0.791666667,0.770491803,0.021174863,0.782608696,0.009057971
word,much,281,"{'right': 71.0, 'wrong': 70.0}",32,"{'right': 17.0, 'wrong': 5.0}",1.26E-05,0.074380165,0.03994179,1.21E-05,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 50})",0.030526007,0.662,0.620689655,0.664543524,-0.043853869,0.615384615,0.00530504,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 48})",0.023075424,0.617,0.637931034,0.615711253,0.022219782,0.653846154,-0.015915119,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 8})",0.091910873,0.727,0.74137931,0.72611465,0.015264661,0.746153846,-0.004774536,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 12})",0.061480368,0.771,0.827586207,0.767515924,0.060070283,0.792307692,0.035278515
word,evidence,505,"{'wrong': 126.66666666666667, 'right': 125.0}",58,"{'wrong': 14.666666666666666, 'right': 14.0}",1.10E-05,0.000135208,3.46E-05,1.10E-05,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 10})",0.062243314,0.662,0.625,0.66487069,-0.03987069,0.621621622,0.003378378,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 13})",0.04232737,0.617,0.611111111,0.617456897,-0.006345785,0.608108108,0.003003003,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 11})",0.054994987,0.727,0.736111111,0.726293103,0.009818008,0.72972973,0.006381381,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 43})",0.027178614,0.771,0.805555556,0.768318966,0.03723659,0.810810811,-0.005255255
word,she,222,"{'wrong': 55.666666666666664, 'right': 55.0}",25,"{'wrong': 5.0, 'right': 10.0}",9.07E-06,0.027777778,0.014873735,8.94E-06,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 20})",0.000718948,0.662,0.588235294,0.664596273,-0.076360979,0.545454545,0.042780749,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 11})",0.031393805,0.617,0.588235294,0.618012422,-0.029777128,0.545454545,0.042780749,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 8})",0.055252549,0.727,0.617647059,0.730848861,-0.113201802,0.560606061,0.057040998,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 6})",0.076928361,0.771,0.676470588,0.774327122,-0.097856534,0.681818182,-0.005347594
word,only,1015,"{'right': 256.0, 'wrong': 253.0}",120,"{'wrong': 32.666666666666664, 'right': 22.0}",8.68E-06,0.009518144,0.005105556,8.64E-06,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 23})",0.061671812,0.662,0.68,0.6575,0.0225,0.662162162,0.017837838,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 29})",0.043765467,0.617,0.645,0.61,0.035,0.644144144,0.000855856,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 96})",0.029708022,0.727,0.755,0.72,0.035,0.761261261,-0.006261261,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 30})",0.041177825,0.771,0.755,0.775,-0.02,0.752252252,0.002747748
word,percent,117,"{'wrong': 29.333333333333332, 'right': 29.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",8.16E-06,0.000865052,0.000521099,8.16E-06,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.010049255,0.662,0.571428571,0.664609053,-0.093180482,0.59375,-0.022321429,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 18})",0.010049255,0.617,0.607142857,0.617283951,-0.010141093,0.59375,0.013392857,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.033096132,0.727,0.642857143,0.729423868,-0.086566725,0.65625,-0.013392857,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.044557072,0.771,0.714285714,0.772633745,-0.058348031,0.75,-0.035714286
word,many,710,"{'right': 176.0, 'wrong': 178.0}",92,"{'wrong': 26.333333333333332, 'right': 13.0}",7.98E-06,0.028727377,0.01439167,7.87E-06,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 78})",0.02914515,0.662,0.696202532,0.655581948,0.040620584,0.682795699,0.013406833,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 29})",0.026675002,0.617,0.64556962,0.611638955,0.033930665,0.655913978,-0.010344358,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 20})",0.054241303,0.727,0.740506329,0.724465558,0.016040771,0.725806452,0.014699878,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 84})",0.046986102,0.771,0.810126582,0.763657957,0.046468625,0.801075269,0.009051313
word,be,2811,"{'wrong': 701.0, 'right': 708.0}",316,"{'wrong': 76.33333333333333, 'right': 87.0}",6.17E-06,0.001066222,0.000455717,6.17E-06,"defaultdict(<class 'int'>, {'wrong': 277, 'right': 81})",0.041967075,0.662,0.647783251,0.671717172,-0.02393392,0.651315789,-0.003532538,"defaultdict(<class 'int'>, {'wrong': 270, 'right': 88})",0.035716039,0.617,0.610837438,0.621212121,-0.010374683,0.609649123,0.001188316,"defaultdict(<class 'int'>, {'wrong': 258, 'right': 100})",0.026425049,0.727,0.731527094,0.723905724,0.00762137,0.728070175,0.003456918,"defaultdict(<class 'int'>, {'wrong': 268, 'right': 90})",0.034046805,0.771,0.766009852,0.774410774,-0.008400922,0.776315789,-0.010305937
word,wa,870,"{'right': 216.0, 'wrong': 218.0}",85,"{'wrong': 21.0, 'right': 22.0}",5.31E-06,0.000135208,9.71E-05,5.31E-06,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 25})",0.024964336,0.662,0.647058824,0.664351852,-0.017293028,0.652777778,-0.005718954,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 20})",0.041133385,0.617,0.617647059,0.616898148,0.000748911,0.625,-0.007352941,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 24})",0.027806745,0.727,0.727941176,0.726851852,0.001089325,0.729166667,-0.00122549,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 24})",0.027806745,0.771,0.779411765,0.769675926,0.009735839,0.777777778,0.001633987
word,because,471,"{'wrong': 118.0, 'right': 117.0}",57,"{'wrong': 13.333333333333334, 'right': 17.0}",4.53E-06,0.00365294,0.001965312,4.52E-06,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 17})",0.033280756,0.662,0.630952381,0.664847162,-0.033894781,0.634615385,-0.003663004,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 55})",0.053459728,0.617,0.642857143,0.614628821,0.028228322,0.653846154,-0.010989011,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 11})",0.066188672,0.727,0.714285714,0.728165939,-0.013880225,0.740384615,-0.026098901,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 19})",0.025369273,0.771,0.773809524,0.770742358,0.003067166,0.769230769,0.004578755
word,higher,195,"{'wrong': 48.666666666666664, 'right': 49.0}",27,"{'wrong': 6.333333333333333, 'right': 8.0}",2.91E-06,0.003380206,0.001598933,2.91E-06,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.027939882,0.662,0.636363636,0.663179916,-0.02681628,0.611111111,0.025252525,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.072517621,0.617,0.681818182,0.614016736,0.067801445,0.703703704,-0.021885522,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 19})",0.003019992,0.727,0.75,0.725941423,0.024058577,0.722222222,0.027777778,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.020684587,0.771,0.75,0.771966527,-0.021966527,0.722222222,0.027777778
word,another,195,"{'wrong': 48.666666666666664, 'right': 49.0}",16,"{'wrong': 3.3333333333333335, 'right': 6.0}",2.91E-06,0.020408163,0.010212197,2.88E-06,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.01027414,0.662,0.633333333,0.662886598,-0.029553265,0.604166667,0.029166667,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.05120134,0.617,0.6,0.617525773,-0.017525773,0.604166667,-0.004166667,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.026080886,0.727,0.766666667,0.725773196,0.040893471,0.729166667,0.0375,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.01027414,0.771,0.8,0.770103093,0.029896907,0.8125,-0.0125
word,they,1091,"{'wrong': 272.3333333333333, 'right': 274.0}",137,"{'wrong': 36.666666666666664, 'right': 27.0}",2.33E-06,0.005763274,0.003018389,2.32E-06,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 35})",0.037846175,0.662,0.663461538,0.661616162,0.001845377,0.662280702,0.001180837,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 43})",0.023019081,0.617,0.629807692,0.613636364,0.016171329,0.635964912,-0.00615722,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 31})",0.047069015,0.727,0.730769231,0.726010101,0.00475913,0.728070175,0.002699055,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 114})",0.04229172,0.771,0.778846154,0.768939394,0.00990676,0.776315789,0.002530364
word,argument,765,"{'wrong': 191.0, 'right': 192.0}",111,"{'wrong': 27.666666666666668, 'right': 28.0}",1.70E-06,8.96E-06,1.43E-06,1.70E-06,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 28})",0.036116432,0.662,0.666666667,0.661605206,0.005061461,0.6625,0.004166667,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 85})",0.031039881,0.617,0.615384615,0.617136659,-0.001752044,0.6125,0.002884615,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 32})",0.026427482,0.727,0.743589744,0.725596529,0.017993214,0.7375,0.006089744,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 27})",0.038839114,0.771,0.769230769,0.771149675,-0.001918905,0.7625,0.006730769
word,or,837,"{'wrong': 209.0, 'right': 210.0}",89,"{'right': 26.0, 'wrong': 21.0}",1.42E-06,0.002829335,0.001356536,1.42E-06,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 32})",0.022703054,0.662,0.697183099,0.656177156,0.041005942,0.703488372,-0.006305274,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 21})",0.053922404,0.617,0.605633803,0.618881119,-0.013247316,0.604651163,0.00098264,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 21})",0.053922404,0.727,0.753521127,0.722610723,0.030910404,0.755813953,-0.002292827,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 28})",0.032134114,0.771,0.73943662,0.776223776,-0.036787157,0.726744186,0.012692434
word,is,4895,"{'wrong': 1223.0, 'right': 1226.0}",570,"{'right': 137.0, 'wrong': 144.33333333333334}",3.75E-07,0.000169864,9.31E-05,3.75E-07,"defaultdict(<class 'int'>, {'wrong': 462, 'right': 116})",0.050596118,0.662,0.650662252,0.679292929,-0.028630678,0.648387097,0.002275155,"defaultdict(<class 'int'>, {'wrong': 429, 'right': 149})",0.031733503,0.617,0.617549669,0.616161616,0.001388053,0.616129032,0.001420637,"defaultdict(<class 'int'>, {'wrong': 436, 'right': 142})",0.035267739,0.727,0.741721854,0.704545455,0.0371764,0.741935484,-0.00021363,"defaultdict(<class 'int'>, {'wrong': 430, 'right': 148})",0.032224205,0.771,0.786423841,0.747474747,0.038949094,0.787096774,-0.000672933
word,.,14385,"{'wrong': 3594.3333333333335, 'right': 3602.0}",1592,"{'right': 399.0, 'wrong': 397.6666666666667}",2.84E-07,7.00E-07,4.63E-08,2.84E-07,"defaultdict(<class 'int'>, {'right': 398, 'wrong': 1202})",0.03432759,0.662,0.665422886,0.647959184,0.017463702,0.66460396,0.000818925,"defaultdict(<class 'int'>, {'right': 399, 'wrong': 1201})",0.034142612,0.617,0.614427861,0.62755102,-0.01312316,0.61509901,-0.000671149,"defaultdict(<class 'int'>, {'wrong': 1201, 'right': 399})",0.034142612,0.727,0.717661692,0.765306122,-0.047644431,0.717821782,-0.000160091,"defaultdict(<class 'int'>, {'wrong': 1201, 'right': 399})",0.034142612,0.771,0.769900498,0.775510204,-0.005609707,0.771039604,-0.001139106
tense,present,17456,"{'wrong': 4365.333333333333, 'right': 4360.0}",1876,"{'right': 468.0, 'wrong': 469.3333333333333}",9.34E-08,5.06E-07,8.23E-08,9.34E-08,"defaultdict(<class 'int'>, {'right': 473, 'wrong': 1405})",0.033199713,0.662,0.662977867,0.5,0.162977867,0.664328657,-0.00135079,"defaultdict(<class 'int'>, {'wrong': 1415, 'right': 463})",0.034769761,0.617,0.617706237,0.5,0.117706237,0.617234469,0.000471768,"defaultdict(<class 'int'>, {'right': 463, 'wrong': 1415})",0.034769761,0.727,0.728370221,0.5,0.228370221,0.729458918,-0.001088697,"defaultdict(<class 'int'>, {'right': 475, 'wrong': 1403})",0.032891137,0.771,0.771629779,0.666666667,0.104963112,0.77254509,-0.000915312
word,each,300,"{'wrong': 75.0, 'right': 75.0}",49,"{'wrong': 12.333333333333334, 'right': 12.0}",0,4.69E-05,2.35E-05,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 15})",0.021005926,0.662,0.657894737,0.662337662,-0.004442925,0.653846154,0.004048583,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 40})",0.050671837,0.617,0.565789474,0.621212121,-0.055422648,0.576923077,-0.011133603,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 38})",0.036842126,0.727,0.697368421,0.729437229,-0.032068808,0.705128205,-0.007759784,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 37})",0.030962078,0.771,0.789473684,0.769480519,0.019993165,0.794871795,-0.005398111
word,plant,304,"{'wrong': 76.0, 'right': 76.0}",24,"{'right': 7.0, 'wrong': 5.666666666666667}",0,0.002770083,0.00138954,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.025388235,0.662,0.692307692,0.661190965,0.031116727,0.71875,-0.026442308,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 25})",0.043823494,0.617,0.615384615,0.617043121,-0.001658506,0.59375,0.021634615,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.033822076,0.727,0.692307692,0.727926078,-0.035618386,0.71875,-0.026442308,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.01257062,0.771,0.653846154,0.77412731,-0.120281156,0.625,0.028846154
word,law,196,"{'wrong': 49.0, 'right': 49.0}",20,"{'right': 8.0, 'wrong': 4.0}",0,0.027777778,0.014362592,0.00E+00,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.02818483,0.662,0.6,0.663265306,-0.063265306,0.638888889,-0.038888889,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 29})",0.044709772,0.617,0.65,0.616326531,0.033673469,0.611111111,0.038888889,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 30})",0.054939949,0.727,0.75,0.726530612,0.023469388,0.833333333,-0.083333333,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 25})",0.016019179,0.771,0.8,0.770408163,0.029591837,0.722222222,0.077777778


==> ROC/return_ROC.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
sentiment,sent_any,1866,"{'right': 985.0, 'wrong': 881.0}",1840,"{'wrong': 837.0, 'right': 1003.0}",0.000776575,0.002034794,0.00014944,0.000776459,"defaultdict(<class 'int'>, {'wrong': 971, 'right': 1035})",7.11E-05,0.612506681,0.613413715,0.610294118,0.003119597,0.613529806,-0.000116091,"defaultdict(<class 'int'>, {'right': 1061, 'wrong': 945})",5.49E-07,0.629075361,0.643556895,0.59375,0.049806895,0.641661085,0.00189581,"defaultdict(<class 'int'>, {'wrong': 989, 'right': 1017})",0.000218436,0.868519508,0.873398644,0.856617647,0.016780996,0.874079035,-0.000680392,"defaultdict(<class 'int'>, {'wrong': 998, 'right': 1008})",0.000322266,0.91555318,0.923134891,0.897058824,0.026076067,0.920964501,0.00217039
word,threw,43,"{'wrong': 37.0, 'right': 6.0}",40,"{'right': 6.0, 'wrong': 34.0}",0.1299351,0.1225,0.000110592,0.129920731,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 13})",0.002423735,0.612506681,0.625,0.612233752,0.012766248,0.397058824,0.227941176,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 17})",0.009835724,0.629075361,0.675,0.628072092,0.046927908,0.514705882,0.160294118,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 33})",0.083704125,0.868519508,0.975,0.866193337,0.108806663,0.985294118,-0.010294118,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 37})",0.062226477,0.91555318,0.925,0.915346805,0.009653195,0.897058824,0.027941176
word,now,39,"{'right': 31.0, 'wrong': 8.0}",37,"{'right': 31.0, 'wrong': 6.0}",0.086949375,0.114134405,0.00154214,0.086815391,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 45})",0.003281046,0.612506681,0.514285714,0.614379085,-0.100093371,0.333333333,0.180952381,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 44})",0.004887295,0.629075361,0.771428571,0.626361656,0.145066916,0.6,0.171428571,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 22})",0.014027391,0.868519508,0.885714286,0.868191721,0.017522565,0.783333333,0.102380952,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 28})",0.035075085,0.91555318,0.971428571,0.914488017,0.056940554,0.95,0.021428571
word,found,70,"{'right': 55.0, 'wrong': 15.0}",65,"{'right': 49.0, 'wrong': 16.0}",0.081632653,0.06443787,0.000716784,0.081574161,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 51})",0.051581663,0.612506681,0.590163934,0.613259669,-0.023095734,0.595744681,-0.005580746,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 49})",0.045393051,0.629075361,0.672131148,0.627624309,0.044506838,0.680851064,-0.008719916,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 52})",0.036820449,0.868519508,0.918032787,0.866850829,0.051181958,0.904255319,0.013777468,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 52})",0.036820449,0.91555318,0.885245902,0.916574586,-0.031328684,0.882978723,0.002267178
word,won,27,"{'right': 21.0, 'wrong': 6.0}",35,"{'right': 28.0, 'wrong': 7.0}",0.077160494,0.09,0.000370783,0.077131889,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 22})",0.017260357,0.612506681,0.636363636,0.612078346,0.02428529,0.574074074,0.062289562,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 10})",0.001488775,0.629075361,0.636363636,0.628944505,0.007419131,0.388888889,0.247474747,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 32})",0.024563552,0.868519508,0.878787879,0.868335147,0.010452732,0.833333333,0.045454545,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 34})",0.017260357,0.91555318,0.96969697,0.914581066,0.055115903,0.888888889,0.080808081
word,like,48,"{'wrong': 37.0, 'right': 11.0}",45,"{'wrong': 31.0, 'right': 14.0}",0.073350694,0.035679012,0.004269806,0.073038169,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 8})",0.008620022,0.612506681,0.659090909,0.611384784,0.047706125,0.524590164,0.134500745,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 16})",0.000566751,0.629075361,0.727272727,0.626710454,0.100562273,0.590163934,0.137108793,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 32})",0.035941784,0.868519508,0.954545455,0.866447729,0.088097726,0.950819672,0.003725782,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 36})",0.020864297,0.91555318,0.931818182,0.915161467,0.016656715,0.918032787,0.013785395
word,relieved,26,"{'right': 20.0, 'wrong': 6.0}",21,"{'right': 13.0, 'wrong': 8.0}",0.072485207,0.014172336,0.013382377,0.071521645,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 9})",0.008149768,0.612506681,0.714285714,0.611351351,0.102934363,0.615384615,0.098901099,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 8})",0.003769288,0.629075361,0.666666667,0.628648649,0.038018018,0.576923077,0.08974359,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 14})",0.029838242,0.868519508,0.904761905,0.868108108,0.036653797,0.884615385,0.02014652,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 13})",0.039777862,0.91555318,0.904761905,0.915675676,-0.010913771,0.923076923,-0.018315018
word,ran,26,"{'wrong': 20.0, 'right': 6.0}",30,"{'right': 16.0, 'wrong': 14.0}",0.072485207,0.001111111,0.049495679,0.068984844,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0.039777862,0.612506681,0.766666667,0.609994568,0.156672098,0.75,0.016666667,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.004232637,0.629075361,0.5,0.631178707,-0.131178707,0.5,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 13})",0.017906577,0.868519508,0.766666667,0.87017925,-0.103512584,0.78125,-0.014583333,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 16})",0.039777862,0.91555318,0.866666667,0.91634981,-0.049683143,0.875,-0.008333333
word,time,97,"{'right': 74.0, 'wrong': 23.0}",104,"{'right': 72.0, 'wrong': 32.0}",0.069109363,0.036982249,0.003148419,0.06889212,"defaultdict(<class 'int'>, {'right': 107, 'wrong': 37})",0.000264342,0.612506681,0.708333333,0.607323944,0.10100939,0.588235294,0.120098039,"defaultdict(<class 'int'>, {'right': 105, 'wrong': 39})",0.000750565,0.629075361,0.697916667,0.625352113,0.072564554,0.580882353,0.117034314,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 72})",0.037744621,0.868519508,0.9375,0.864788732,0.072711268,0.941176471,-0.003676471,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 75})",0.032336236,0.91555318,0.96875,0.912676056,0.056073944,0.963235294,0.005514706
word,did,124,"{'wrong': 93.0, 'right': 31.0}",143,"{'right': 33.0, 'wrong': 110.0}",0.0625,0.072485207,0.000253217,0.062484176,"defaultdict(<class 'int'>, {'wrong': 202, 'right': 18})",0.026578448,0.612506681,0.72027972,0.603587963,0.116691757,0.490909091,0.229370629,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 56})",1.37E-05,0.629075361,0.734265734,0.62037037,0.113895364,0.590909091,0.143356643,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 124})",0.019442864,0.868519508,0.881118881,0.867476852,0.013642029,0.845454545,0.035664336,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 124})",0.019442864,0.91555318,0.881118881,0.918402778,-0.037283897,0.854545455,0.026573427
word,but,48,"{'wrong': 12.0, 'right': 36.0}",43,"{'wrong': 14.0, 'right': 29.0}",0.0625,0.03042185,0.003491469,0.062282164,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 25})",0.053700013,0.612506681,0.651162791,0.611597374,0.039565417,0.655172414,-0.004009623,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 30})",0.029556692,0.629075361,0.627906977,0.629102845,-0.001195868,0.603448276,0.024458701,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 30})",0.029556692,0.868519508,0.906976744,0.86761488,0.039361865,0.879310345,0.027666399,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 32})",0.021850367,0.91555318,0.860465116,0.916849015,-0.056383899,0.810344828,0.050120289
word,!,43,"{'wrong': 11.0, 'right': 32.0}",68,"{'right': 53.0, 'wrong': 15.0}",0.059626825,0.078070934,0.000855376,0.059575844,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 10})",0.023296724,0.612506681,0.844827586,0.605074462,0.239753124,0.510416667,0.33441092,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 42})",0.011281968,0.629075361,0.74137931,0.625482625,0.115896685,0.65625,0.08512931,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 47})",0.047769871,0.868519508,0.862068966,0.868725869,-0.006656903,0.916666667,-0.054597701,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 52})",0.034533123,0.91555318,0.965517241,0.913954771,0.05156247,0.979166667,-0.013649425
word,both,23,"{'right': 17.0, 'wrong': 6.0}",23,"{'right': 13.0, 'wrong': 10.0}",0.057183365,0.004253308,0.01680012,0.056230702,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 14})",0.022032713,0.612506681,0.80952381,0.61027027,0.199253539,0.833333333,-0.023809524,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 9})",0.080007233,0.629075361,0.571428571,0.62972973,-0.058301158,0.625,-0.053571429,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.040800743,0.868519508,0.761904762,0.86972973,-0.107824968,0.791666667,-0.029761905,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 14})",0.022032713,0.91555318,0.761904762,0.917297297,-0.155392535,0.791666667,-0.029761905
word,away,53,"{'wrong': 39.0, 'right': 14.0}",67,"{'right': 23.0, 'wrong': 44.0}",0.055624778,0.024560036,0.003709347,0.055418828,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 29})",0.00256493,0.612506681,0.671641791,0.610310421,0.06133137,0.602272727,0.069369064,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 37})",0.013654902,0.629075361,0.656716418,0.62804878,0.028667637,0.602272727,0.054443691,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 49})",0.017671451,0.868519508,0.865671642,0.868625277,-0.002953635,0.852272727,0.013398915,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 44})",0.02982042,0.91555318,0.910447761,0.915742794,-0.005295033,0.909090909,0.001356852
word,disappointed,41,"{'wrong': 30.0, 'right': 11.0}",40,"{'wrong': 26.0, 'right': 14.0}",0.053688281,0.0225,0.003915962,0.053478451,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.00094054,0.612506681,0.6,0.612779902,-0.012779902,0.538461538,0.061538462,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 15})",0.000253164,0.629075361,0.625,0.629164391,-0.004164391,0.519230769,0.105769231,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 30})",0.013324845,0.868519508,0.85,0.868924085,-0.018924085,0.807692308,0.042307692,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 26})",0.028707286,0.91555318,0.95,0.914800655,0.035199345,0.961538462,-0.011538462
word,never,108,"{'right': 29.0, 'wrong': 79.0}",96,"{'wrong': 78.0, 'right': 18.0}",0.053583676,0.09765625,0.004681038,0.053333435,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 129})",0.006660043,0.612506681,0.666666667,0.609577465,0.057089202,0.455128205,0.211538462,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 38})",0.000407917,0.629075361,0.75,0.622535211,0.127464789,0.58974359,0.16025641,"defaultdict(<class 'int'>, {'right': 72, 'wrong': 84})",0.020273931,0.868519508,0.916666667,0.865915493,0.050751174,0.897435897,0.019230769,"defaultdict(<class 'int'>, {'right': 70, 'wrong': 86})",0.017790043,0.91555318,0.96875,0.912676056,0.056073944,0.935897436,0.032852564
word,enjoyed,41,"{'right': 30.0, 'wrong': 11.0}",46,"{'right': 28.0, 'wrong': 18.0}",0.053688281,0.011814745,0.008595224,0.053228796,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 12})",0.001994841,0.612506681,0.608695652,0.61260274,-0.003907088,0.535714286,0.072981366,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 11})",0.003630702,0.629075361,0.586956522,0.630136986,-0.043180465,0.517857143,0.069099379,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 28})",0.028707286,0.868519508,0.934782609,0.866849315,0.067933294,0.928571429,0.00621118,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 26})",0.037742009,0.91555318,0.913043478,0.915616438,-0.00257296,0.928571429,-0.01552795
word,no,29,"{'right': 8.0, 'wrong': 21.0}",27,"{'wrong': 15.0, 'right': 12.0}",0.050237812,0.00308642,0.015524231,0.049463931,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 16})",0.019662214,0.612506681,0.666666667,0.611713666,0.054953001,0.7,-0.033333333,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 12})",0.008646462,0.629075361,0.444444444,0.631778742,-0.187334297,0.433333333,0.011111111,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 13})",0.013629245,0.868519508,0.888888889,0.868221258,0.020667631,0.866666667,0.022222222,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 13})",0.013629245,0.91555318,0.888888889,0.915943601,-0.027054712,0.866666667,0.022222222
word,again,83,"{'right': 23.0, 'wrong': 60.0}",86,"{'wrong': 48.0, 'right': 38.0}",0.04968065,0.003380206,0.014834481,0.048949103,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 26})",2.47E-05,0.612506681,0.65,0.610831937,0.039168063,0.611111111,0.038888889,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 39})",0.009309942,0.629075361,0.675,0.627024009,0.047975991,0.655555556,0.019444444,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 46})",0.021904783,0.868519508,0.875,0.868230039,0.006769961,0.877777778,-0.002777778,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 52})",0.017795299,0.91555318,0.9125,0.915689559,-0.003189559,0.9,0.0125
word,go,85,"{'wrong': 61.0, 'right': 24.0}",84,"{'right': 34.0, 'wrong': 50.0}",0.047370242,0.009070295,0.008338372,0.046976894,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 70})",0.00018863,0.612506681,0.6875,0.609156896,0.078343104,0.635416667,0.052083333,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 59})",0.00903733,0.629075361,0.65,0.628140704,0.021859296,0.645833333,0.004166667,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 49})",0.02737635,0.868519508,0.875,0.868230039,0.006769961,0.875,0,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 49})",0.02737635,0.91555318,0.9125,0.915689559,-0.003189559,0.916666667,-0.004166667
word,this,21,"{'right': 15.0, 'wrong': 6.0}",27,"{'wrong': 14.0, 'right': 13.0}",0.045918367,0.000342936,0.028495097,0.044628385,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 16})",0.011167715,0.612506681,0.576923077,0.61300813,-0.036085053,0.555555556,0.021367521,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 7})",0.000813471,0.629075361,0.615384615,0.629268293,-0.013883677,0.62962963,-0.014245014,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.042319258,0.868519508,0.923076923,0.867750678,0.055326246,0.925925926,-0.002849003,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.042319258,0.91555318,0.923076923,0.915447154,0.007629769,0.925925926,-0.002849003
word,not,103,"{'right': 30.0, 'wrong': 73.0}",130,"{'wrong': 97.0, 'right': 33.0}",0.043571496,0.060591716,0.000883146,0.043533033,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 152})",0.003699334,0.612506681,0.682170543,0.607347876,0.074822667,0.544041451,0.138129092,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 140})",0.000102312,0.629075361,0.666666667,0.626291619,0.040375048,0.559585492,0.107081174,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 118})",0.005628491,0.868519508,0.860465116,0.869115959,-0.008650842,0.81865285,0.041812267,"defaultdict(<class 'int'>, {'right': 90, 'wrong': 104})",0.015962425,0.91555318,0.899224806,0.916762342,-0.017537536,0.886010363,0.013214444
word,left,41,"{'wrong': 29.0, 'right': 12.0}",42,"{'wrong': 25.0, 'right': 17.0}",0.042980369,0.009070295,0.006936296,0.042683276,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 26})",0.01864169,0.612506681,0.585365854,0.613114754,-0.0277489,0.551020408,0.034345445,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 18})",0.002580049,0.629075361,0.682926829,0.627868852,0.055057977,0.612244898,0.070681931,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 15})",3.21E-05,0.868519508,0.756097561,0.871038251,-0.11494069,0.714285714,0.041811847,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 29})",0.008869871,0.91555318,0.87804878,0.916393443,-0.038344662,0.87755102,0.00049776
negation,negation,356,"{'wrong': 250.0, 'right': 106.0}",387,"{'wrong': 293.0, 'right': 94.0}",0.040903926,0.066103466,0.001909682,0.040825887,"defaultdict(<class 'int'>, {'wrong': 437, 'right': 149})",0.001183881,0.612506681,0.698412698,0.590756865,0.107655833,0.566724437,0.131688262,"defaultdict(<class 'int'>, {'wrong': 405, 'right': 181})",7.32E-05,0.629075361,0.67989418,0.616208975,0.063685205,0.575389948,0.104504232,"defaultdict(<class 'int'>, {'right': 247, 'wrong': 339})",0.008343278,0.868519508,0.862433862,0.870060281,-0.007626419,0.821490468,0.040943394,"defaultdict(<class 'int'>, {'right': 268, 'wrong': 318})",0.013624228,0.91555318,0.91005291,0.916945747,-0.006892837,0.89254766,0.01750525
word,good,49,"{'right': 34.0, 'wrong': 15.0}",37,"{'right': 25.0, 'wrong': 12.0}",0.037588505,0.030861943,0.000191876,0.037581293,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 24})",0.015942783,0.612506681,0.722222222,0.610354223,0.111867999,0.693877551,0.028344671,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 19})",0.00303159,0.629075361,0.722222222,0.627247956,0.094974266,0.653061224,0.069160998,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 22})",0.03321225,0.868519508,0.916666667,0.867574932,0.049091735,0.93877551,-0.022108844,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 26})",0.015942783,0.91555318,0.972222222,0.914441417,0.057780805,0.979591837,-0.007369615
word,drove,26,"{'wrong': 18.0, 'right': 8.0}",17,"{'wrong': 10.0, 'right': 7.0}",0.036982249,0.007785467,0.00589374,0.036764926,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 7})",0.001014282,0.612506681,0.588235294,0.612729234,-0.02449394,0.55,0.038235294,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 6})",3.50E-05,0.629075361,0.470588235,0.630528587,-0.159940352,0.4,0.070588235,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 11})",0.010806145,0.868519508,0.941176471,0.86785329,0.07332318,0.95,-0.008823529,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 11})",0.010806145,0.91555318,0.941176471,0.915318231,0.02585824,0.95,-0.008823529
word,proud,39,"{'right': 27.0, 'wrong': 12.0}",42,"{'wrong': 18.0, 'right': 24.0}",0.036982249,0.005102041,0.007879001,0.03669201,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 4})",0.042079717,0.612506681,0.666666667,0.611262985,0.055403681,0.583333333,0.083333333,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 10})",0.006477189,0.629075361,0.619047619,0.629305631,-0.010258012,0.541666667,0.077380952,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 18})",0.002521835,0.868519508,0.880952381,0.868234008,0.012718373,0.833333333,0.047619048,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 27})",0.009044965,0.91555318,0.904761905,0.915800984,-0.011039079,0.895833333,0.008928571
word,n't,141,"{'wrong': 97.0, 'right': 44.0}",157,"{'wrong': 117.0, 'right': 40.0}",0.03532267,0.060134285,0.002022008,0.035251319,"defaultdict(<class 'int'>, {'wrong': 165, 'right': 69})",0.000174662,0.612506681,0.717105263,0.603257708,0.113847555,0.611353712,0.105751551,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 92})",0.003608068,0.629075361,0.657894737,0.626527051,0.031367686,0.602620087,0.05527465,"defaultdict(<class 'int'>, {'right': 108, 'wrong': 126})",0.011832989,0.868519508,0.822368421,0.872600349,-0.050231928,0.807860262,0.014508159,"defaultdict(<class 'int'>, {'wrong': 129, 'right': 105})",0.009946108,0.91555318,0.881578947,0.918557301,-0.036978353,0.860262009,0.021316939
word,just,19,"{'wrong': 6.0, 'right': 13.0}",21,"{'right': 14.0, 'wrong': 7.0}",0.033933518,0.027777778,0.000175516,0.033927563,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 12})",0.033492267,0.612506681,0.571428571,0.612972973,-0.041544402,0.571428571,0,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",0.024956313,0.629075361,0.857142857,0.626486486,0.230656371,0.892857143,-0.035714286,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 14})",0.017682123,0.868519508,1,0.867027027,0.132972973,1,0,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",0.024956313,0.91555318,0.952380952,0.915135135,0.037245817,0.964285714,-0.011904762
word,great,57,"{'right': 39.0, 'wrong': 18.0}",74,"{'right': 52.0, 'wrong': 22.0}",0.033933518,0.041088386,0.000201106,0.033926694,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 65})",0.001940049,0.612506681,0.680555556,0.609783213,0.070772343,0.647058824,0.033496732,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 80})",0.00456385,0.629075361,0.763888889,0.623679822,0.140209067,0.637254902,0.126633987,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 54})",0.014276732,0.868519508,0.958333333,0.864924958,0.093408375,0.960784314,-0.00245098,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 56})",0.011226447,0.91555318,0.930555556,0.914952752,0.015602804,0.921568627,0.008986928
word,made,66,"{'right': 45.0, 'wrong': 21.0}",79,"{'right': 55.0, 'wrong': 24.0}",0.033057851,0.038495433,0.000120711,0.033053861,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 70})",0.001150065,0.612506681,0.586666667,0.613585746,-0.026919079,0.528301887,0.05836478,"defaultdict(<class 'int'>, {'right': 74, 'wrong': 36})",4.73E-05,0.629075361,0.573333333,0.631403118,-0.058069785,0.490566038,0.082767296,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 56})",0.015575079,0.868519508,0.88,0.868040089,0.011959911,0.877358491,0.002641509,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 57})",0.014023048,0.91555318,0.92,0.915367483,0.004632517,0.905660377,0.014339623
ner,ORDINAL,22,"{'wrong': 7.0, 'right': 15.0}",35,"{'wrong': 10.0, 'right': 25.0}",0.033057851,0.045918367,0.000625384,0.033037184,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 20})",0.003641829,0.612506681,0.666666667,0.611534276,0.05513239,0.604166667,0.0625,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 28})",0.007906748,0.629075361,0.606060606,0.629488575,-0.023427968,0.5625,0.043560606,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 20})",0.040544815,0.868519508,0.818181818,0.869423286,-0.051241468,0.875,-0.056818182,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 22})",0.029998305,0.91555318,0.909090909,0.915669206,-0.006578297,0.9375,-0.028409091
word,later,22,"{'right': 15.0, 'wrong': 7.0}",23,"{'right': 17.0, 'wrong': 6.0}",0.033057851,0.057183365,0.001998522,0.03299185,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 12})",0.000677598,0.612506681,0.681818182,0.61168199,0.070136192,0.606060606,0.075757576,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 14})",0.004733181,0.629075361,0.772727273,0.627366144,0.145361129,0.727272727,0.045454545,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 17})",0.01720669,0.868519508,0.909090909,0.868036777,0.041054132,0.939393939,-0.03030303,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 14})",0.037269006,0.91555318,0.863636364,0.916170903,-0.05253454,0.909090909,-0.045454545
word,well,22,"{'right': 15.0, 'wrong': 7.0}",26,"{'wrong': 13.0, 'right': 13.0}",0.033057851,0,0.01720669,0.032493901,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 14})",0.010846967,0.612506681,0.5,0.613968598,-0.113968598,0.5,0,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 15})",0.005911248,0.629075361,0.541666667,0.630211153,-0.088544487,0.541666667,0,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 15})",0.005911248,0.868519508,0.833333333,0.868976719,-0.035643386,0.833333333,0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 14})",0.010846967,0.91555318,0.958333333,0.914997293,0.04333604,0.958333333,0
word,eat,25,"{'right': 8.0, 'wrong': 17.0}",27,"{'wrong': 16.0, 'right': 11.0}",0.0324,0.008573388,0.004134205,0.032266328,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.028234156,0.612506681,0.555555556,0.613340564,-0.057785008,0.5,0.055555556,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.011694053,0.629075361,0.62962963,0.629067245,0.000562385,0.5625,0.06712963,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.000318035,0.868519508,0.814814815,0.869305857,-0.054491042,0.78125,0.033564815,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0.016850228,0.91555318,0.888888889,0.915943601,-0.027054712,0.875,0.013888889
word,decided,235,"{'wrong': 159.0, 'right': 76.0}",248,"{'wrong': 167.0, 'right': 81.0}",0.031186057,0.030063085,5.87E-06,0.031185874,"defaultdict(<class 'int'>, {'wrong': 246, 'right': 88})",0.002168314,0.612506681,0.698689956,0.600487211,0.098202746,0.6,0.098689956,"defaultdict(<class 'int'>, {'wrong': 203, 'right': 131})",0.002578809,0.629075361,0.620087336,0.630328867,-0.010241531,0.584126984,0.035960352,"defaultdict(<class 'int'>, {'right': 155, 'wrong': 179})",0.01040473,0.868519508,0.877729258,0.867235079,0.010494178,0.86984127,0.007887988,"defaultdict(<class 'int'>, {'right': 156, 'wrong': 178})",0.010839684,0.91555318,0.930131004,0.913520097,0.016610907,0.917460317,0.012670687
word,down,28,"{'right': 9.0, 'wrong': 19.0}",29,"{'right': 17.0, 'wrong': 12.0}",0.031887755,0.007431629,0.0358,0.030766366,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 18})",0.022302423,0.612506681,0.586206897,0.612920738,-0.026713842,0.617647059,-0.031440162,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 15})",0.007622024,0.629075361,0.551724138,0.63029316,-0.078569022,0.529411765,0.022312373,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 13})",0.002036314,0.868519508,0.793103448,0.86970684,-0.076603392,0.823529412,-0.030425963,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 12})",0.000555567,0.91555318,0.827586207,0.916938111,-0.089351904,0.852941176,-0.02535497
word,thought,40,"{'right': 13.0, 'wrong': 27.0}",38,"{'wrong': 20.0, 'right': 18.0}",0.030625,0.000692521,0.011572748,0.030272627,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 18})",0.025954286,0.612506681,0.388888889,0.616893733,-0.228004844,0.421052632,-0.032163743,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 15})",0.045824526,0.629075361,0.555555556,0.630517711,-0.074962156,0.578947368,-0.023391813,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 23})",0.00534542,0.868519508,0.861111111,0.86866485,-0.007553739,0.868421053,-0.007309942,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 22})",0.008256739,0.91555318,0.888888889,0.916076294,-0.027187405,0.894736842,-0.005847953
word,turned,21,"{'right': 7.0, 'wrong': 14.0}",26,"{'wrong': 16.0, 'right': 10.0}",0.027777778,0.013313609,0.001429489,0.027738098,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 19})",0.002855334,0.612506681,0.608695652,0.612554113,-0.00385846,0.586206897,0.022488756,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 18})",0.005739504,0.629075361,0.695652174,0.628246753,0.067405421,0.689655172,0.005997001,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 15})",0.009578291,0.868519508,0.826086957,0.869047619,-0.042960663,0.827586207,-0.00149925,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 13})",0.002855334,0.91555318,0.826086957,0.916666667,-0.09057971,0.75862069,0.067466267
word,always,18,"{'right': 6.0, 'wrong': 12.0}",14,"{'right': 8.0, 'wrong': 6.0}",0.027777778,0.005102041,0.028894016,0.026986651,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 5})",0.000248171,0.612506681,0.642857143,0.612277868,0.030579275,0.6875,-0.044642857,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 7})",0.026797791,0.629075361,0.714285714,0.628432956,0.085852758,0.6875,0.026785714,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 10})",0.04324017,0.868519508,0.785714286,0.86914378,-0.083429495,0.75,0.035714286,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 9})",0.026797791,0.91555318,0.928571429,0.915455035,0.013116394,0.9375,-0.008928571
word,one,35,"{'right': 23.0, 'wrong': 12.0}",39,"{'wrong': 19.0, 'right': 20.0}",0.024693878,0.000164366,0.010767623,0.02442941,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 17})",0.003571117,0.612506681,0.513513514,0.614503817,-0.100990303,0.5,0.013513514,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 20})",0.012719107,0.629075361,0.675675676,0.628135224,0.047540452,0.684210526,-0.008534851,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 18})",0.021870725,0.868519508,0.783783784,0.870229008,-0.086445224,0.789473684,-0.0056899,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 22})",0.006011351,0.91555318,0.891891892,0.916030534,-0.024138642,0.894736842,-0.00284495
word,when,64,"{'right': 42.0, 'wrong': 22.0}",74,"{'wrong': 29.0, 'right': 45.0}",0.024414063,0.011687363,0.001246564,0.024383648,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 45})",0.01257062,0.612506681,0.651515152,0.611080332,0.040434819,0.658536585,-0.007021434,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 41})",0.006529181,0.629075361,0.681818182,0.627146814,0.054671367,0.634146341,0.04767184,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 50})",0.005319022,0.868519508,0.848484848,0.869252078,-0.020767229,0.817073171,0.031411678,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 52})",0.003261719,0.91555318,0.924242424,0.915235457,0.009006967,0.87804878,0.046193644
word,started,29,"{'wrong': 19.0, 'right': 10.0}",31,"{'right': 17.0, 'wrong': 14.0}",0.024078478,0.002341311,0.021113244,0.023575432,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 13})",0.037747918,0.612506681,0.766666667,0.609994568,0.156672098,0.696969697,0.06969697,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 14})",0.002383752,0.629075361,0.733333333,0.627376426,0.105956907,0.727272727,0.006060606,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 14})",0.002383752,0.868519508,0.9,0.868006518,0.031993482,0.909090909,-0.009090909,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 17})",0.012392677,0.91555318,1,0.914177078,0.085822922,1,0
word,said,23,"{'right': 15.0, 'wrong': 8.0}",29,"{'right': 17.0, 'wrong': 12.0}",0.0231569,0.007431629,0.002309122,0.023103489,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 15})",0.022633074,0.612506681,0.692307692,0.611382114,0.080925578,0.709677419,-0.017369727,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 14})",0.00217142,0.629075361,0.615384615,0.629268293,-0.013883677,0.580645161,0.034739454,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 18})",0.00781539,0.868519508,0.961538462,0.867208672,0.094329789,0.967741935,-0.006203474,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 18})",0.00781539,0.91555318,0.923076923,0.915447154,0.007629769,0.935483871,-0.012406948
word,because,43,"{'wrong': 28.0, 'right': 15.0}",37,"{'wrong': 28.0, 'right': 9.0}",0.022850189,0.065924032,0.006715039,0.022697263,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 35})",0.000370563,0.612506681,0.648648649,0.611777535,0.036871113,0.589285714,0.059362934,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 33})",0.002033577,0.629075361,0.675675676,0.628135224,0.047540452,0.625,0.050675676,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 31})",0.004980103,0.868519508,0.837837838,0.869138495,-0.031300657,0.803571429,0.034266409,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 29})",0.009177941,0.91555318,0.891891892,0.916030534,-0.024138642,0.875,0.016891892
word,sister,20,"{'right': 13.0, 'wrong': 7.0}",26,"{'wrong': 14.0, 'right': 12.0}",0.0225,0.00147929,0.018097646,0.022096465,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 12})",0.003250134,0.612506681,0.764705882,0.611111111,0.153594771,0.789473684,-0.024767802,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 11})",0.000983806,0.629075361,0.705882353,0.62837109,0.077511263,0.736842105,-0.030959752,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 12})",0.02487989,0.868519508,0.882352941,0.868392665,0.013960277,0.789473684,0.092879257,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 11})",0.033500722,0.91555318,0.941176471,0.915318231,0.02585824,0.842105263,0.099071207
word,ha,17,"{'right': 11.0, 'wrong': 6.0}",17,"{'right': 11.0, 'wrong': 6.0}",0.021626298,0.021626298,0,0.021626298,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 5})",0.092625863,0.612506681,0.647058824,0.61218986,0.034868964,0.727272727,-0.080213904,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.001672181,0.629075361,0.529411765,0.629989213,-0.100577448,0.454545455,0.07486631,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 12})",0.005371492,0.868519508,0.941176471,0.86785329,0.07332318,0.954545455,-0.013368984,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 12})",0.005371492,0.91555318,0.941176471,0.915318231,0.02585824,0.954545455,-0.013368984
word,any,17,"{'wrong': 11.0, 'right': 6.0}",31,"{'wrong': 24.0, 'right': 7.0}",0.021626298,0.075182102,0.009886192,0.021413549,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 27})",0.003744848,0.612506681,0.774193548,0.609782609,0.16441094,0.729166667,0.045026882,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 10})",0.013059959,0.629075361,0.709677419,0.627717391,0.081960028,0.541666667,0.168010753,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 23})",0.008222708,0.868519508,0.774193548,0.870108696,-0.095915147,0.770833333,0.003360215,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 28})",0.00214617,0.91555318,0.935483871,0.915217391,0.02026648,0.875,0.060483871
word,they,195,"{'right': 126.0, 'wrong': 69.0}",183,"{'right': 105.0, 'wrong': 78.0}",0.021360947,0.005442085,0.002755869,0.02130216,"defaultdict(<class 'int'>, {'right': 118, 'wrong': 92})",0.003714972,0.612506681,0.647482014,0.609699769,0.037782245,0.63253012,0.014951894,"defaultdict(<class 'int'>, {'right': 115, 'wrong': 95})",0.005053798,0.629075361,0.683453237,0.624711316,0.058741921,0.668674699,0.014778539,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 110})",0.007729017,0.868519508,0.90647482,0.865473441,0.041001379,0.903614458,0.002860362,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 108})",0.00895393,0.91555318,0.956834532,0.912240185,0.044594348,0.957831325,-0.000996793
word,excited,28,"{'right': 18.0, 'wrong': 10.0}",29,"{'right': 16.0, 'wrong': 13.0}",0.020408163,0.002675386,0.004323244,0.020320124,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 13})",0.001277934,0.612506681,0.689655172,0.611292074,0.078363099,0.65625,0.033405172,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 15})",0.015431437,0.629075361,0.689655172,0.628121607,0.061533565,0.71875,-0.029094828,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 16})",0.010456234,0.868519508,1,0.866449511,0.133550489,1,0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 16})",0.010456234,0.91555318,1,0.91422367,0.08577633,1,0
word,them,56,"{'right': 36.0, 'wrong': 20.0}",59,"{'right': 31.0, 'wrong': 28.0}",0.020408163,0.000646366,0.007115132,0.020263472,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 22})",2.89E-06,0.612506681,0.698113208,0.610011001,0.088102206,0.678571429,0.019541779,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 29})",0.015608007,0.629075361,0.509433962,0.632563256,-0.123129294,0.517857143,-0.008423181,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 32})",0.008263411,0.868519508,0.830188679,0.869636964,-0.039448284,0.839285714,-0.009097035,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 29})",0.006324607,0.91555318,0.905660377,0.915841584,-0.010181207,0.892857143,0.012803235
word,it,220,"{'right': 141.0, 'wrong': 79.0}",224,"{'wrong': 81.0, 'right': 143.0}",0.019855372,0.019152583,3.43E-06,0.019855304,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 169})",0.001321704,0.612506681,0.683417085,0.604066986,0.0793501,0.643678161,0.039738925,"defaultdict(<class 'int'>, {'right': 152, 'wrong': 134})",0.006186354,0.629075361,0.683417085,0.622607656,0.06080943,0.697318008,-0.013900922,"defaultdict(<class 'int'>, {'right': 153, 'wrong': 133})",0.005803883,0.868519508,0.83919598,0.872009569,-0.032813589,0.842911877,-0.003715897,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 148})",0.007835685,0.91555318,0.899497487,0.917464115,-0.017966627,0.892720307,0.006777181
ner,NORP,19,"{'right': 7.0, 'wrong': 12.0}",14,"{'wrong': 8.0, 'right': 6.0}",0.017313019,0.005102041,0.001888186,0.01728036,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 6})",0.033288926,0.612506681,0.818181818,0.611290323,0.206891496,0.846153846,-0.027972028,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 8})",0.008836934,0.629075361,0.545454545,0.629569892,-0.084115347,0.461538462,0.083916084,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 6})",2.32E-05,0.868519508,0.818181818,0.868817204,-0.050635386,0.692307692,0.125874126,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 6})",2.32E-05,0.91555318,0.818181818,0.916129032,-0.097947214,0.692307692,0.125874126
word,water,16,"{'right': 6.0, 'wrong': 10.0}",17,"{'wrong': 9.0, 'right': 8.0}",0.015625,0.000865052,0.004688194,0.015551918,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 9})",0.007958998,0.612506681,0.615384615,0.612486545,0.002898071,0.571428571,0.043956044,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.016471566,0.629075361,0.461538462,0.630247578,-0.168709117,0.5,-0.038461538,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.002494878,0.868519508,0.923076923,0.868137783,0.054939141,0.928571429,-0.005494505,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.007958998,0.91555318,1,0.914962325,0.085037675,1,0
word,people,16,"{'right': 10.0, 'wrong': 6.0}",24,"{'wrong': 13.0, 'right': 11.0}",0.015625,0.001736111,0.014053845,0.015406945,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 8})",0.0514778,0.612506681,0.636363636,0.612222823,0.024140813,0.583333333,0.053030303,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.013523583,0.629075361,0.636363636,0.628988643,0.007374994,0.583333333,0.053030303,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 11})",0.001205386,0.868519508,0.863636364,0.86857761,-0.004941246,0.875,-0.011363636,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.003852746,0.91555318,0.954545455,0.915089237,0.039456217,0.958333333,-0.003787879
word,house,32,"{'wrong': 20.0, 'right': 12.0}",33,"{'right': 19.0, 'wrong': 14.0}",0.015625,0.00573921,0.020340446,0.015310391,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 16})",0.001106924,0.612506681,0.677419355,0.611413043,0.066006311,0.666666667,0.010752688,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 17})",0.015946308,0.629075361,0.548387097,0.630434783,-0.082047686,0.527777778,0.020609319,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 16})",0.02099002,0.868519508,0.838709677,0.869021739,-0.030312062,0.805555556,0.033154122,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 19})",0.007958998,0.91555318,0.741935484,0.918478261,-0.176542777,0.75,-0.008064516
word,himself,16,"{'wrong': 10.0, 'right': 6.0}",24,"{'wrong': 10.0, 'right': 14.0}",0.015625,0.006944444,0.021900622,0.015286523,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 14})",0.007958998,0.612506681,0.681818182,0.61168199,0.070136192,0.615384615,0.066433566,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 13})",0.013077286,0.629075361,0.590909091,0.629529475,-0.038620384,0.538461538,0.052447552,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",0.00409785,0.868519508,0.727272727,0.870200108,-0.142927381,0.769230769,-0.041958042,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 14})",0.007958998,0.91555318,0.909090909,0.91563007,-0.006539161,0.923076923,-0.013986014
word,way,16,"{'wrong': 6.0, 'right': 10.0}",21,"{'wrong': 14.0, 'right': 7.0}",0.015625,0.027777778,0.04324017,0.014963771,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.130114863,0.612506681,0.571428571,0.612972973,-0.041544402,0.428571429,0.142857143,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",0.013077286,0.629075361,0.523809524,0.63027027,-0.106460746,0.464285714,0.05952381,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 11})",0.027201624,0.868519508,0.80952381,0.869189189,-0.05966538,0.75,0.05952381,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.036327834,0.91555318,0.857142857,0.916216216,-0.059073359,0.785714286,0.071428571
word,got,124,"{'wrong': 47.0, 'right': 77.0}",119,"{'right': 73.0, 'wrong': 46.0}",0.014633195,0.012869854,2.99E-05,0.014632757,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 50})",0.000725004,0.612506681,0.601769912,0.613196815,-0.011426903,0.564285714,0.037484197,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 76})",0.005154698,0.629075361,0.699115044,0.624573379,0.074541665,0.692857143,0.006257901,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 78})",0.003858565,0.868519508,0.849557522,0.869738339,-0.020180817,0.85,-0.000442478,"defaultdict(<class 'int'>, {'right': 83, 'wrong': 63})",0.001428834,0.91555318,0.884955752,0.917519909,-0.032564157,0.857142857,0.027812895
word,new,84,"{'wrong': 32.0, 'right': 52.0}",85,"{'right': 50.0, 'wrong': 35.0}",0.014172336,0.007785467,0.000496108,0.014165306,"defaultdict(<class 'int'>, {'right': 80, 'wrong': 20})",0.020112074,0.612506681,0.705128205,0.608477412,0.096650793,0.612903226,0.092224979,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 40})",0.000190563,0.629075361,0.641025641,0.628555494,0.012470147,0.591397849,0.049627792,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 48})",0.00979621,0.868519508,0.923076923,0.866146124,0.056930799,0.913978495,0.009098428,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 51})",0.006059467,0.91555318,0.961538462,0.913552705,0.047985757,0.967741935,-0.006203474
word,job,52,"{'right': 32.0, 'wrong': 20.0}",60,"{'right': 33.0, 'wrong': 27.0}",0.013313609,0.0025,0.00219948,0.013284359,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 28})",0.00081518,0.612506681,0.62,0.612300934,0.007699066,0.589285714,0.030714286,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 35})",0.003702897,0.629075361,0.74,0.626029654,0.113970346,0.75,-0.01,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 37})",0.001549203,0.868519508,0.88,0.868204283,0.011795717,0.875,0.005,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 37})",0.001549203,0.91555318,0.9,0.915980231,-0.015980231,0.892857143,0.007142857
word,some,26,"{'right': 16.0, 'wrong': 10.0}",25,"{'right': 13.0, 'wrong': 12.0}",0.013313609,0.0004,0.004641775,0.013251954,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 11})",0.000768276,0.612506681,0.64,0.612134345,0.027865655,0.615384615,0.024615385,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 10})",0,0.629075361,0.6,0.629469122,-0.029469122,0.576923077,0.023076923,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 11})",0.018635267,0.868519508,0.76,0.869989166,-0.109989166,0.769230769,-0.009230769,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.011953617,0.91555318,0.88,0.91603467,-0.03603467,0.884615385,-0.004615385
word,mother,44,"{'right': 27.0, 'wrong': 17.0}",40,"{'right': 20.0, 'wrong': 20.0}",0.012913223,0,0.006556173,0.012828839,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 22})",0.002082108,0.612506681,0.40625,0.616095704,-0.209845704,0.40625,0,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 25})",6.85E-05,0.629075361,0.59375,0.629690049,-0.035940049,0.59375,0,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 22})",0.013504774,0.868519508,0.875,0.868406743,0.006593257,0.875,0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 20})",0.006556173,0.91555318,0.8125,0.917346384,-0.104846384,0.8125,0
word,cat,36,"{'right': 14.0, 'wrong': 22.0}",38,"{'right': 13.0, 'wrong': 25.0}",0.012345679,0.024930748,0.001180333,0.012331116,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 25})",0.006263747,0.612506681,0.8,0.609451385,0.190548615,0.785714286,0.014285714,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 28})",0.001346247,0.629075361,0.733333333,0.627376426,0.105956907,0.714285714,0.019047619,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 28})",0.001346247,0.868519508,0.766666667,0.87017925,-0.103512584,0.761904762,0.004761905,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 26})",0.004229601,0.91555318,0.866666667,0.91634981,-0.049683143,0.880952381,-0.014285714
word,wanted,36,"{'wrong': 22.0, 'right': 14.0}",33,"{'wrong': 18.0, 'right': 15.0}",0.012345679,0.002066116,0.002211349,0.012318409,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 18})",0.006263747,0.612506681,0.575757576,0.613166485,-0.03740891,0.555555556,0.02020202,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 16})",0.001588239,0.629075361,0.636363636,0.628944505,0.007419131,0.611111111,0.025252525,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 17})",0.009745102,0.868519508,0.909090909,0.867791077,0.041299832,0.916666667,-0.007575758,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 16})",0.013998149,0.91555318,0.939393939,0.915125136,0.024268803,0.944444444,-0.005050505
word,bed,18,"{'right': 11.0, 'wrong': 7.0}",13,"{'wrong': 6.0, 'right': 7.0}",0.012345679,0.00147929,0.002702028,0.012312366,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.006263747,0.612506681,0.583333333,0.612694997,-0.029361664,0.615384615,-0.032051282,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.000814743,0.629075361,0.333333333,0.6309844,-0.297651067,0.384615385,-0.051282051,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.006263747,0.868519508,0.833333333,0.868746638,-0.035413305,0.846153846,-0.012820513,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.000814743,0.91555318,0.916666667,0.915545992,0.001120674,0.923076923,-0.006410256
word,me,36,"{'wrong': 14.0, 'right': 22.0}",56,"{'wrong': 31.0, 'right': 25.0}",0.012345679,0.002869898,0.013668443,0.012178081,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 24})",0.025305482,0.612506681,0.541666667,0.614371914,-0.072705248,0.518518519,0.023148148,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 32})",0.008191938,0.629075361,0.5625,0.630828305,-0.068328305,0.555555556,0.006944444,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 32})",0.008191938,0.868519508,0.791666667,0.870543061,-0.078876394,0.796296296,-0.00462963,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 27})",0.015537371,0.91555318,0.75,0.919912233,-0.169912233,0.722222222,0.027777778
word,",",182,"{'right': 111.0, 'wrong': 71.0}",175,"{'right': 114.0, 'wrong': 61.0}",0.012075836,0.022930612,0.000926323,0.012064655,"defaultdict(<class 'int'>, {'right': 138, 'wrong': 90})",1.12E-05,0.612506681,0.58490566,0.615070093,-0.030164433,0.551886792,0.033018868,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 114})",0.006124853,0.629075361,0.616352201,0.630257009,-0.013904808,0.608490566,0.007861635,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 121})",0.003202318,0.868519508,0.893081761,0.866238318,0.026843443,0.872641509,0.020440252,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 121})",0.003202318,0.91555318,0.918238994,0.915303738,0.002935255,0.900943396,0.017295597
word,by,41,"{'right': 25.0, 'wrong': 16.0}",41,"{'wrong': 18.0, 'right': 23.0}",0.012046401,0.003718025,0.001226052,0.01203164,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 23})",0.006109707,0.612506681,0.731707317,0.609836066,0.121871251,0.739130435,-0.007423118,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 24})",0.008739288,0.629075361,0.43902439,0.633333333,-0.194308943,0.456521739,-0.017497349,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 22})",0.008739288,0.868519508,0.87804878,0.868306011,0.00974277,0.891304348,-0.013255567,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 21})",0.011839821,0.91555318,0.951219512,0.914754098,0.036465414,0.956521739,-0.005302227
word,parent,46,"{'right': 18.0, 'wrong': 28.0}",42,"{'right': 16.0, 'wrong': 26.0}",0.011814745,0.014172336,5.65E-05,0.011814077,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 30})",0.000522864,0.612506681,0.709677419,0.610869565,0.098807854,0.658536585,0.051140834,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 27})",0.004074472,0.629075361,0.516129032,0.630978261,-0.114849229,0.536585366,-0.020456334,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 28})",0.00252332,0.868519508,0.870967742,0.868478261,0.002489481,0.87804878,-0.007081039,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 27})",0.004074472,0.91555318,0.935483871,0.915217391,0.02026648,0.951219512,-0.015735641
word,were,99,"{'wrong': 39.0, 'right': 60.0}",111,"{'right': 60.0, 'wrong': 51.0}",0.011248852,0.001643535,0.002195332,0.011224184,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 68})",0.015016332,0.612506681,0.65,0.61038961,0.03961039,0.660550459,-0.010550459,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 61})",0.006621273,0.629075361,0.57,0.632411067,-0.062411067,0.568807339,0.001192661,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 56})",0.009799737,0.868519508,0.84,0.87012987,-0.03012987,0.853211009,-0.013211009,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 60})",0.005699747,0.91555318,0.94,0.914172784,0.025827216,0.944954128,-0.004954128
word,asked,33,"{'wrong': 13.0, 'right': 20.0}",33,"{'right': 17.0, 'wrong': 16.0}",0.011248852,0.000229568,0.004200085,0.011201705,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 21})",7.07E-05,0.612506681,0.575757576,0.613166485,-0.03740891,0.588235294,-0.012477718,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 13})",7.07E-05,0.629075361,0.666666667,0.628400435,0.038266231,0.647058824,0.019607843,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 20})",0.000165114,0.868519508,0.787878788,0.869967356,-0.082088568,0.794117647,-0.006238859,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 17})",0.005699747,0.91555318,0.878787879,0.916213275,-0.037425397,0.882352941,-0.003565062
sentiment,positive,1108,"{'right': 670.0, 'wrong': 438.0}",1100,"{'wrong': 416.0, 'right': 684.0}",0.010960654,0.014839669,0.000154573,0.01095896,"defaultdict(<class 'int'>, {'wrong': 569, 'right': 799})",0.000220654,0.612506681,0.622583927,0.601351351,0.021232575,0.596322942,0.026260985,"defaultdict(<class 'int'>, {'wrong': 494, 'right': 874})",0.000621714,0.629075361,0.661241099,0.593468468,0.06777263,0.611510791,0.049730307,"defaultdict(<class 'int'>, {'wrong': 652, 'right': 716})",0.003364104,0.868519508,0.892166836,0.842342342,0.049824494,0.884092726,0.00807411,"defaultdict(<class 'int'>, {'wrong': 674, 'right': 694})",0.004810094,0.91555318,0.935910478,0.893018018,0.04289246,0.935251799,0.00065868
word,ate,35,"{'right': 14.0, 'wrong': 21.0}",36,"{'wrong': 23.0, 'right': 13.0}",0.01,0.019290123,0.000802204,0.009991981,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 26})",0.000622034,0.612506681,0.771428571,0.609477124,0.161951447,0.755555556,0.015873016,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 22})",0.003111875,0.629075361,0.685714286,0.627995643,0.057718643,0.711111111,-0.025396825,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 26})",0.000622034,0.868519508,0.885714286,0.868191721,0.017522565,0.866666667,0.019047619,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 26})",0.000622034,0.91555318,0.971428571,0.914488017,0.056940554,0.933333333,0.038095238
word,looked,20,"{'right': 12.0, 'wrong': 8.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.01,0,0.00505939,0.009949534,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 3})",0.020499742,0.612506681,0.571428571,0.61281637,-0.041387799,0.571428571,0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.014779076,0.629075361,0.785714286,0.627894453,0.157819832,0.785714286,0,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.00505939,0.868519508,0.857142857,0.868605277,-0.01146242,0.857142857,0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 6})",0.014779076,0.91555318,0.928571429,0.915455035,0.013116394,0.928571429,0
word,soon,25,"{'right': 15.0, 'wrong': 10.0}",20,"{'right': 14.0, 'wrong': 6.0}",0.01,0.04,0.005508655,0.009945065,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.014779076,0.612506681,0.65,0.612101567,0.037898433,0.642857143,0.007142857,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 9})",0.003351434,0.629075361,0.75,0.627768774,0.122231226,0.678571429,0.071428571,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",0.009276602,0.868519508,0.85,0.868719611,-0.018719611,0.892857143,-0.042857143,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 11})",2.67E-05,0.91555318,0.8,0.916801729,-0.116801729,0.75,0.05
word,get,80,"{'wrong': 32.0, 'right': 48.0}",55,"{'wrong': 29.0, 'right': 26.0}",0.01,0.000743802,0.008164963,0.009918683,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 25})",0.000495814,0.612506681,0.735849057,0.608910891,0.126938166,0.75,-0.014150943,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 28})",0.003476478,0.629075361,0.698113208,0.627062706,0.071050501,0.696428571,0.001684636,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 29})",0.00505939,0.868519508,0.905660377,0.867436744,0.038223634,0.910714286,-0.005053908,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 27})",0.002187499,0.91555318,0.924528302,0.915291529,0.009236773,0.928571429,-0.004043127
word,date,15,"{'wrong': 6.0, 'right': 9.0}",20,"{'wrong': 12.0, 'right': 8.0}",0.01,0.01,0.020135514,0.009800659,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 7})",0.006504623,0.612506681,0.5,0.613477089,-0.113477089,0.6,-0.1,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 9})",0.000329208,0.629075361,0.5625,0.629649596,-0.067149596,0.65,-0.0875,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.00505939,0.868519508,0.75,0.869541779,-0.119541779,0.8,-0.05,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 13})",0.010103528,0.91555318,0.875,0.915902965,-0.040902965,0.9,-0.025
word,told,62,"{'wrong': 37.0, 'right': 25.0}",69,"{'wrong': 43.0, 'right': 26.0}",0.009365245,0.015175383,0.000366646,0.009361811,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 38})",0.000764883,0.612506681,0.53030303,0.615512465,-0.085209435,0.493975904,0.036327127,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 49})",0.000375138,0.629075361,0.681818182,0.627146814,0.054671367,0.662650602,0.019167579,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 46})",0.001950357,0.868519508,0.863636364,0.868698061,-0.005061697,0.843373494,0.02026287,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 46})",0.001950357,0.91555318,0.878787879,0.916897507,-0.038109628,0.86746988,0.011317999
word,their,47,"{'wrong': 19.0, 'right': 28.0}",48,"{'right': 25.0, 'wrong': 23.0}",0.009167044,0.000434028,0.002847366,0.009140979,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 20})",9.41E-06,0.612506681,0.523809524,0.614543466,-0.090733943,0.522727273,0.001082251,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 19})",0.000308559,0.629075361,0.476190476,0.632586113,-0.156395636,0.454545455,0.021645022,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 24})",0.006752634,0.868519508,0.833333333,0.869327501,-0.035994168,0.840909091,-0.007575758,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 24})",0.006752634,0.91555318,0.976190476,0.914160744,0.062029733,0.977272727,-0.001082251
word,felt,98,"{'right': 58.0, 'wrong': 40.0}",101,"{'right': 52.0, 'wrong': 49.0}",0.008433986,0.000220567,0.003000624,0.008408717,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 55})",0.007329401,0.612506681,0.604395604,0.612921348,-0.008525744,0.595744681,0.008650924,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 41})",0.000101005,0.629075361,0.593406593,0.630898876,-0.037492283,0.585106383,0.00830021,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 48})",0.008537678,0.868519508,0.857142857,0.869101124,-0.011958266,0.861702128,-0.004559271,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 53})",0.003419389,0.91555318,0.923076923,0.915168539,0.007908384,0.914893617,0.008183306
word,pleased,22,"{'right': 13.0, 'wrong': 9.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.008264463,0,0.004172668,0.00823005,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 9})",0.009977783,0.612506681,0.5,0.613599568,-0.113599568,0.5,0,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 11})",0.000853991,0.629075361,0.666666667,0.6287102,0.037956467,0.666666667,0,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 8})",0.018337044,0.868519508,0.833333333,0.868861306,-0.035527973,0.833333333,0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 10})",0.004172668,0.91555318,1,0.914732866,0.085267134,1,0
word,and,494,"{'right': 291.0, 'wrong': 203.0}",556,"{'right': 325.0, 'wrong': 231.0}",0.007933256,0.007145722,1.06E-05,0.007933172,"defaultdict(<class 'int'>, {'right': 484, 'wrong': 166})",0.013707761,0.612506681,0.637149028,0.604403409,0.032745619,0.558348294,0.078800734,"defaultdict(<class 'int'>, {'wrong': 293, 'right': 357})",0.000809244,0.629075361,0.639308855,0.625710227,0.013598628,0.622980251,0.016328604,"defaultdict(<class 'int'>, {'wrong': 325, 'right': 325})",0.004003866,0.868519508,0.840172786,0.877840909,-0.037668123,0.84021544,-4.27E-05,"defaultdict(<class 'int'>, {'wrong': 327, 'right': 323})",0.004283349,0.91555318,0.892008639,0.923295455,-0.031286815,0.89048474,0.0015239
word,than,17,"{'wrong': 10.0, 'right': 7.0}",22,"{'right': 10.0, 'wrong': 12.0}",0.007785467,0.002066116,0.00093206,0.007778214,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 10})",1.24E-05,0.612506681,0.619047619,0.612432432,0.006615187,0.565217391,0.053830228,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 10})",1.24E-05,0.629075361,0.523809524,0.63027027,-0.106460746,0.47826087,0.045548654,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 11})",0.008479803,0.868519508,0.761904762,0.86972973,-0.107824968,0.782608696,-0.020703934,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.003928588,0.91555318,0.904761905,0.915675676,-0.010913771,0.913043478,-0.008281573
word,old,17,"{'right': 10.0, 'wrong': 7.0}",17,"{'right': 7.0, 'wrong': 10.0}",0.007785467,0.007785467,0.015652776,0.007664552,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 7})",0.002023907,0.612506681,0.8,0.610991379,0.189008621,0.833333333,-0.033333333,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 9})",0.000745409,0.629075361,0.6,0.629310345,-0.029310345,0.611111111,-0.011111111,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 9})",0.000745409,0.868519508,0.866666667,0.868534483,-0.001867816,0.888888889,-0.022222222,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 9})",0.000745409,0.91555318,0.933333333,0.915409483,0.017923851,0.944444444,-0.011111111
word,saw,17,"{'wrong': 10.0, 'right': 7.0}",18,"{'wrong': 6.0, 'right': 12.0}",0.007785467,0.027777778,0.033063993,0.007532258,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 11})",0.001103364,0.612506681,0.611111111,0.612520237,-0.001409126,0.625,-0.013888889,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 8})",0.033063993,0.629075361,0.666666667,0.6287102,0.037956467,0.583333333,0.083333333,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.003928588,0.868519508,0.888888889,0.868321641,0.020567248,0.916666667,-0.027777778,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 10})",1.24E-05,0.91555318,0.888888889,0.915812196,-0.026923308,0.916666667,-0.027777778
word,him,116,"{'right': 68.0, 'wrong': 48.0}",126,"{'wrong': 60.0, 'right': 66.0}",0.007431629,0.000566893,0.001971927,0.007416989,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 66})",0.003748463,0.612506681,0.53271028,0.617346939,-0.084636658,0.530973451,0.001736829,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 68})",0.002552901,0.629075361,0.579439252,0.632086168,-0.052646915,0.584070796,-0.004631544,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 64})",0.005171935,0.868519508,0.822429907,0.871315193,-0.048885286,0.82300885,-0.000578943,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 63})",0.005969414,0.91555318,0.878504673,0.917800454,-0.039295781,0.876106195,0.002398478
word,would,58,"{'right': 24.0, 'wrong': 34.0}",52,"{'wrong': 25.0, 'right': 27.0}",0.007431629,0.000369822,0.005594226,0.007390171,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 31})",7.55E-05,0.612506681,0.510204082,0.615257958,-0.105053877,0.490196078,0.020008003,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 26})",0.005519296,0.629075361,0.591836735,0.630076839,-0.038240104,0.588235294,0.003601441,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 26})",0.002318133,0.868519508,0.897959184,0.867727772,0.030231412,0.901960784,-0.004001601,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 23})",7.55E-05,0.91555318,0.918367347,0.915477497,0.00288985,0.921568627,-0.003201281
sentiment,negative,758,"{'wrong': 443.0, 'right': 315.0}",740,"{'right': 319.0, 'wrong': 421.0}",0.007128884,0.004749817,0.000123243,0.007128005,"defaultdict(<class 'int'>, {'wrong': 485, 'right': 357})",3.64E-05,0.612506681,0.600574713,0.619574468,-0.018999755,0.587719298,0.012855414,"defaultdict(<class 'int'>, {'right': 332, 'wrong': 510})",0.000234668,0.629075361,0.620689655,0.634042553,-0.013352898,0.609022556,0.011667099,"defaultdict(<class 'int'>, {'right': 404, 'wrong': 438})",0.002087917,0.868519508,0.857758621,0.874893617,-0.017134996,0.853383459,0.004375162,"defaultdict(<class 'int'>, {'right': 404, 'wrong': 438})",0.002087917,0.91555318,0.909482759,0.919148936,-0.009666178,0.903508772,0.005973987
word,had,252,"{'wrong': 105.0, 'right': 147.0}",270,"{'right': 157.0, 'wrong': 113.0}",0.006944444,0.006639232,1.76E-06,0.006944432,"defaultdict(<class 'int'>, {'right': 220, 'wrong': 94})",0.007508998,0.612506681,0.630952381,0.609635578,0.021316803,0.601351351,0.02960103,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 172})",0.000643557,0.629075361,0.615079365,0.63125386,-0.016174495,0.614864865,0.0002145,"defaultdict(<class 'int'>, {'wrong': 153, 'right': 161})",0.002517195,0.868519508,0.873015873,0.867819642,0.005196231,0.871621622,0.001394251,"defaultdict(<class 'int'>, {'wrong': 153, 'right': 161})",0.002517195,0.91555318,0.904761905,0.91723286,-0.012470955,0.89527027,0.009491634
word,be,60,"{'wrong': 25.0, 'right': 35.0}",57,"{'wrong': 14.0, 'right': 43.0}",0.006944444,0.064712219,0.016654058,0.006829749,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 45})",0.001826557,0.612506681,0.518518519,0.615299945,-0.096781426,0.481927711,0.036590808,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 35})",4.85E-05,0.629075361,0.611111111,0.629609246,-0.018498135,0.554216867,0.056894244,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 39})",0.008465347,0.868519508,0.925925926,0.866813429,0.059112497,0.951807229,-0.025881303,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 53})",0.000565357,0.91555318,0.962962963,0.914144194,0.048818769,0.855421687,0.107541276
word,much,43,"{'right': 25.0, 'wrong': 18.0}",38,"{'wrong': 14.0, 'right': 24.0}",0.006625203,0.017313019,0.001319716,0.006616465,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 21})",0.010392739,0.612506681,0.621621622,0.612322792,0.00929883,0.638297872,-0.016676251,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 31})",0.00219111,0.629075361,0.72972973,0.627044711,0.102685019,0.680851064,0.048878666,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 21})",0.010392739,0.868519508,0.837837838,0.869138495,-0.031300657,0.85106383,-0.013225992,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 22})",0.007603514,0.91555318,0.864864865,0.916575791,-0.051710926,0.872340426,-0.007475561
word,really,31,"{'wrong': 13.0, 'right': 18.0}",21,"{'right': 13.0, 'wrong': 8.0}",0.006503642,0.014172336,0.00076823,0.006498648,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.00090282,0.612506681,0.571428571,0.612972973,-0.041544402,0.576923077,-0.005494505,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 9})",0.002838397,0.629075361,0.571428571,0.62972973,-0.058301158,0.538461538,0.032967033,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.00090282,0.868519508,0.80952381,0.869189189,-0.05966538,0.807692308,0.001831502,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.007122897,0.91555318,0.952380952,0.915135135,0.037245817,0.961538462,-0.009157509
word,see,31,"{'wrong': 13.0, 'right': 18.0}",34,"{'right': 17.0, 'wrong': 17.0}",0.006503642,0,0.003276783,0.006482366,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 12})",0.002328191,0.612506681,0.580645161,0.613043478,-0.032398317,0.580645161,0,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 17})",0.003276783,0.629075361,0.516129032,0.630978261,-0.114849229,0.516129032,0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 18})",0.006084684,0.868519508,0.903225806,0.867934783,0.035291024,0.903225806,0,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 19})",0.009762261,0.91555318,0.935483871,0.915217391,0.02026648,0.935483871,0
word,angry,31,"{'wrong': 18.0, 'right': 13.0}",25,"{'wrong': 17.0, 'right': 8.0}",0.006503642,0.0324,0.005307593,0.006469215,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 11})",0.004926662,0.612506681,0.583333333,0.612885761,-0.029552427,0.484848485,0.098484848,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.008576997,0.629075361,0.666666667,0.628586898,0.038079769,0.575757576,0.090909091,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 18})",0.00132914,0.868519508,0.916666667,0.867893882,0.048772785,0.909090909,0.007575758,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 18})",0.00132914,0.91555318,0.916666667,0.915538711,0.001127955,0.909090909,0.007575758
word,day,95,"{'wrong': 55.0, 'right': 40.0}",108,"{'right': 63.0, 'wrong': 45.0}",0.006232687,0.006944444,0.013226185,0.006150795,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 64})",0.00254267,0.612506681,0.63,0.611518916,0.018481084,0.627118644,0.002881356,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 59})",0.001128248,0.629075361,0.66,0.627329193,0.032670807,0.652542373,0.007457627,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 66})",0.001537134,0.868519508,0.8,0.872388481,-0.072388481,0.805084746,-0.005084746,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 57})",0.000498809,0.91555318,0.86,0.918690006,-0.058690006,0.881355932,-0.021355932
word,another,26,"{'right': 15.0, 'wrong': 11.0}",26,"{'right': 9.0, 'wrong': 17.0}",0.00591716,0.023668639,0.027036235,0.005759325,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 22})",0.025428606,0.612506681,0.692307692,0.611382114,0.080925578,0.617647059,0.074660633,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 20})",0.013703129,0.629075361,0.692307692,0.628184282,0.06412341,0.617647059,0.074660633,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 22})",0.025428606,0.868519508,0.769230769,0.869918699,-0.10068793,0.676470588,0.092760181,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 15})",0.000166882,0.91555318,0.923076923,0.915447154,0.007629769,0.941176471,-0.018099548
word,for,231,"{'wrong': 98.0, 'right': 133.0}",261,"{'wrong': 129.0, 'right': 132.0}",0.00573921,3.30E-05,0.002469208,0.005725056,"defaultdict(<class 'int'>, {'right': 168, 'wrong': 96})",0.001924545,0.612506681,0.607287449,0.613300493,-0.006013043,0.604,0.003287449,"defaultdict(<class 'int'>, {'right': 149, 'wrong': 115})",6.59E-05,0.629075361,0.639676113,0.627463054,0.012213059,0.636,0.003676113,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 128})",0.004153304,0.868519508,0.870445344,0.868226601,0.002218743,0.872,-0.001554656,"defaultdict(<class 'int'>, {'wrong': 135, 'right': 129})",0.003815792,0.91555318,0.947368421,0.910714286,0.036654135,0.948,-0.000631579
word,school,33,"{'right': 14.0, 'wrong': 19.0}",28,"{'wrong': 19.0, 'right': 9.0}",0.00573921,0.031887755,0.005664541,0.005706792,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 18})",0.005231471,0.612506681,0.64,0.612134345,0.027865655,0.685714286,-0.045714286,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 23})",0.000450113,0.629075361,0.72,0.627843987,0.092156013,0.742857143,-0.022857143,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 19})",0.002889017,0.868519508,0.8,0.869447454,-0.069447454,0.828571429,-0.028571429,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 21})",0.000271914,0.91555318,0.88,0.91603467,-0.03603467,0.885714286,-0.005714286
word,next,47,"{'wrong': 20.0, 'right': 27.0}",42,"{'right': 24.0, 'wrong': 18.0}",0.005545496,0.005102041,4.72E-06,0.00554547,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 19})",0.000455618,0.612506681,0.564102564,0.613537118,-0.049434554,0.555555556,0.008547009,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 19})",0.016055695,0.629075361,0.641025641,0.628820961,0.01220468,0.666666667,-0.025641026,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 28})",4.03E-05,0.868519508,0.820512821,0.869541485,-0.049028664,0.8,0.020512821,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 25})",0.001452256,0.91555318,0.846153846,0.917030568,-0.070876722,0.866666667,-0.020512821
word,mom,35,"{'right': 20.0, 'wrong': 15.0}",48,"{'right': 26.0, 'wrong': 22.0}",0.005102041,0.001736111,0.000448694,0.005099752,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 19})",0.002086504,0.612506681,0.583333333,0.613079019,-0.029745686,0.55,0.033333333,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 34})",0.003583103,0.629075361,0.666666667,0.628337875,0.038328792,0.625,0.041666667,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 27})",0.001374246,0.868519508,0.861111111,0.86866485,-0.007553739,0.85,0.011111111,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 29})",9.59E-05,0.91555318,0.944444444,0.914986376,0.029458068,0.925,0.019444444
word,phone,28,"{'wrong': 16.0, 'right': 12.0}",21,"{'right': 10.0, 'wrong': 11.0}",0.005102041,0.000566893,0.001144618,0.005096204,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 8})",0.021842476,0.612506681,0.722222222,0.611440907,0.110781316,0.736842105,-0.014619883,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 10})",0.006851146,0.629075361,0.555555556,0.62978953,-0.074233975,0.578947368,-0.023391813,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.013240391,0.868519508,0.722222222,0.869940637,-0.147718415,0.736842105,-0.014619883,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.013240391,0.91555318,0.833333333,0.916351862,-0.083018529,0.842105263,-0.00877193
word,been,14,"{'right': 8.0, 'wrong': 6.0}",29,"{'right': 15.0, 'wrong': 14.0}",0.005102041,0.000297265,0.001480514,0.005094493,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 11})",0.002001523,0.612506681,0.620689655,0.61237785,0.008311805,0.6,0.020689655,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 10})",0.004817302,0.629075361,0.517241379,0.630836048,-0.113594668,0.5,0.017241379,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 14})",0.000733863,0.868519508,0.793103448,0.86970684,-0.076603392,0.766666667,0.026436782,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 18})",0.000420588,0.91555318,0.827586207,0.916938111,-0.089351904,0.833333333,-0.005747126
word,teacher,21,"{'right': 9.0, 'wrong': 12.0}",24,"{'wrong': 12.0, 'right': 12.0}",0.005102041,0,0.002566344,0.005088964,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.004817302,0.612506681,0.631578947,0.612311015,0.019267932,0.631578947,0,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 11})",0.000448694,0.629075361,0.578947368,0.629589633,-0.050642264,0.578947368,0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.002566344,0.868519508,0.736842105,0.86987041,-0.133028305,0.736842105,0,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 11})",0.000448694,0.91555318,0.842105263,0.916306695,-0.074201432,0.842105263,0
word,everyone,14,"{'right': 8.0, 'wrong': 6.0}",27,"{'right': 13.0, 'wrong': 14.0}",0.005102041,0.000342936,0.004062161,0.005081358,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 11})",0.000658925,0.612506681,0.625,0.612344342,0.012655658,0.64,-0.015,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 12})",0,0.629075361,0.583333333,0.629669735,-0.046336401,0.6,-0.016666667,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.010239076,0.868519508,0.916666667,0.867893882,0.048772785,0.92,-0.003333333,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 15})",0.005758244,0.91555318,0.958333333,0.914997293,0.04333604,0.96,-0.001666667
word,candy,14,"{'wrong': 6.0, 'right': 8.0}",15,"{'wrong': 9.0, 'right': 6.0}",0.005102041,0.01,0.014779076,0.005027192,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 7})",0.000814743,0.612506681,0.75,0.61161915,0.13838085,0.8,-0.05,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 6})",0.004817302,0.629075361,0.583333333,0.629370629,-0.046037296,0.666666667,-0.083333333,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.002566344,0.868519508,1,0.867670791,0.132329209,1,0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.002566344,0.91555318,1,0.915008069,0.084991931,1,0
ner,GPE,107,"{'right': 46.0, 'wrong': 61.0}",110,"{'wrong': 66.0, 'right': 44.0}",0.004913093,0.01,0.000460604,0.00491083,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 68})",0.001521151,0.612506681,0.594936709,0.61328125,-0.018344541,0.574257426,0.020679283,"defaultdict(<class 'int'>, {'right': 67, 'wrong': 65})",0.003031201,0.629075361,0.683544304,0.626674107,0.056870197,0.702970297,-0.019425993,"defaultdict(<class 'int'>, {'right': 69, 'wrong': 63})",0.004323822,0.868519508,0.860759494,0.868861607,-0.008102113,0.871287129,-0.010527635,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 61})",0.005846509,0.91555318,0.911392405,0.915736607,-0.004344202,0.930693069,-0.019300664
word,game,30,"{'right': 13.0, 'wrong': 17.0}",44,"{'wrong': 19.0, 'right': 25.0}",0.004444444,0.00464876,0.009119836,0.004404096,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 26})",0.001097543,0.612506681,0.555555556,0.613623978,-0.058068423,0.547619048,0.007936508,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 22})",2.26E-05,0.629075361,0.666666667,0.628337875,0.038328792,0.69047619,-0.023809524,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 22})",2.26E-05,0.868519508,0.833333333,0.869209809,-0.035876476,0.857142857,-0.023809524,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 22})",2.26E-05,0.91555318,0.888888889,0.916076294,-0.027187405,0.904761905,-0.015873016
word,so,99,"{'right': 56.0, 'wrong': 43.0}",99,"{'wrong': 48.0, 'right': 51.0}",0.004310785,0.000229568,0.001284327,0.004305252,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 51})",0.002166316,0.612506681,0.548387097,0.615860517,-0.067473421,0.541666667,0.00672043,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 53})",0.001068399,0.629075361,0.64516129,0.628233971,0.01692732,0.645833333,-0.000672043,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 49})",0.003647208,0.868519508,0.892473118,0.867266592,0.025206527,0.895833333,-0.003360215,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 49})",0.003647208,0.91555318,0.913978495,0.915635546,-0.001657051,0.916666667,-0.002688172
word,make,23,"{'right': 13.0, 'wrong': 10.0}",21,"{'right': 12.0, 'wrong': 9.0}",0.004253308,0.005102041,1.97E-05,0.004253225,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 10})",0.011078306,0.612506681,0.7,0.611561318,0.088438682,0.739130435,-0.039130435,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.002137287,0.629075361,0.7,0.628309022,0.071690978,0.695652174,0.004347826,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.002137287,0.868519508,0.8,0.86925986,-0.06925986,0.826086957,-0.026086957,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.002137287,0.91555318,1,0.914640735,0.085359265,1,0
word,dad,23,"{'right': 13.0, 'wrong': 10.0}",26,"{'wrong': 11.0, 'right': 15.0}",0.004253308,0.00591716,6.99E-05,0.004253011,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 16})",0.000513373,0.612506681,0.578947368,0.612850972,-0.033903604,0.565217391,0.013729977,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 12})",0.000622034,0.629075361,0.578947368,0.629589633,-0.050642264,0.52173913,0.057208238,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.004869004,0.868519508,0.894736842,0.86825054,0.026486302,0.913043478,-0.018306636,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",0.004869004,0.91555318,0.947368421,0.915226782,0.032141639,0.956521739,-0.009153318
word,john,46,"{'right': 20.0, 'wrong': 26.0}",46,"{'wrong': 25.0, 'right': 21.0}",0.004253308,0.001890359,0.00023914,0.004252291,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 23})",0.00554917,0.612506681,0.653846154,0.611924119,0.041922035,0.7,-0.046153846,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 20})",0.000622034,0.629075361,0.576923077,0.629810298,-0.052887221,0.5,0.076923077,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 25})",0.002137287,0.868519508,0.961538462,0.867208672,0.094329789,0.966666667,-0.005128205,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 20})",0.000622034,0.91555318,0.846153846,0.916531165,-0.070377319,0.733333333,0.112820513
word,sad,23,"{'right': 10.0, 'wrong': 13.0}",44,"{'right': 22.0, 'wrong': 22.0}",0.004253308,0,0.002137287,0.004244227,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 23})",0.000910026,0.612506681,0.568181818,0.613574165,-0.045392347,0.568181818,0,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 25})",4.47E-06,0.629075361,0.613636364,0.629447181,-0.015810818,0.613636364,0,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 28})",0.002640813,0.868519508,0.818181818,0.869731801,-0.051549983,0.818181818,0,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 21})",0.003879181,0.91555318,0.931818182,0.915161467,0.016656715,0.931818182,0
word,out,108,"{'right': 61.0, 'wrong': 47.0}",99,"{'wrong': 43.0, 'right': 56.0}",0.00420096,0.004310785,3.60E-07,0.004200959,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 49})",2.72E-06,0.612506681,0.578947368,0.614301802,-0.035354433,0.583333333,-0.004385965,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 50})",0.007025011,0.629075361,0.631578947,0.628941441,0.002637506,0.666666667,-0.035087719,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 47})",0.010577378,0.868519508,0.789473684,0.872747748,-0.083274064,0.814814815,-0.025341131,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 58})",0.001110521,0.91555318,0.905263158,0.916103604,-0.010840446,0.916666667,-0.011403509
word,take,23,"{'right': 13.0, 'wrong': 10.0}",25,"{'wrong': 15.0, 'right': 10.0}",0.004253308,0.01,0.013728171,0.004195317,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 19})",0.019938473,0.612506681,0.75,0.610720087,0.139279913,0.724137931,0.025862069,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 13})",1.07E-06,0.629075361,0.625,0.629128316,-0.004128316,0.655172414,-0.030172414,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 14})",0.000513373,0.868519508,0.833333333,0.868976719,-0.035643386,0.827586207,0.005747126,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 13})",1.07E-06,0.91555318,0.916666667,0.915538711,0.001127955,0.931034483,-0.014367816
word,money,46,"{'right': 20.0, 'wrong': 26.0}",50,"{'wrong': 19.0, 'right': 31.0}",0.004253308,0.0144,0.01730566,0.004180335,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 30})",0.001213363,0.612506681,0.636363636,0.611932129,0.024431507,0.625,0.011363636,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 32})",0.001213363,0.629075361,0.659090909,0.62835249,0.030738419,0.660714286,-0.001623377,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 28})",0.006468795,0.868519508,0.886363636,0.868089765,0.018273872,0.857142857,0.029220779,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 30})",0.001213363,0.91555318,0.954545455,0.914614122,0.039931333,0.964285714,-0.00974026
word,buy,32,"{'wrong': 18.0, 'right': 14.0}",39,"{'right': 20.0, 'wrong': 19.0}",0.00390625,0.000164366,0.002846336,0.003895147,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 25})",0.00202586,0.612506681,0.567567568,0.613413304,-0.045845737,0.552631579,0.014935989,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 21})",0.000708722,0.629075361,0.621621622,0.629225736,-0.007604114,0.605263158,0.016358464,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 18})",0.006342543,0.868519508,0.918918919,0.867502726,0.051416193,0.894736842,0.024182077,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 18})",7.91E-05,0.91555318,0.945945946,0.914940022,0.031005924,0.947368421,-0.001422475
word,up,116,"{'wrong': 51.0, 'right': 65.0}",121,"{'wrong': 59.0, 'right': 62.0}",0.003641498,0.000153678,0.001156082,0.003637291,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 83})",0.006288694,0.612506681,0.637168142,0.610921502,0.02624664,0.637931034,-0.000762893,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 72})",0.000210247,0.629075361,0.584070796,0.631968146,-0.047897349,0.594827586,-0.01075679,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 64})",0.000983599,0.868519508,0.89380531,0.866894198,0.026911112,0.887931034,0.005874275,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 61})",0.002348191,0.91555318,0.955752212,0.912969283,0.042782929,0.956896552,-0.001144339
word,movie,25,"{'right': 11.0, 'wrong': 14.0}",26,"{'right': 10.0, 'wrong': 16.0}",0.0036,0.013313609,0.001583344,0.003594304,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 10})",0.031488802,0.612506681,0.52173913,0.613636364,-0.091897233,0.620689655,-0.098950525,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 19})",0.01188035,0.629075361,0.47826087,0.630952381,-0.152691511,0.517241379,-0.03898051,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 13})",0.01188035,0.868519508,0.826086957,0.869047619,-0.042960663,0.862068966,-0.035982009,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 14})",0.007522052,0.91555318,0.913043478,0.915584416,-0.002540937,0.931034483,-0.017991004
word,happy,147,"{'right': 82.0, 'wrong': 65.0}",142,"{'wrong': 60.0, 'right': 82.0}",0.003343514,0.006000793,0.000196508,0.003342857,"defaultdict(<class 'int'>, {'right': 123, 'wrong': 41})",0.020601386,0.612506681,0.621428571,0.611785095,0.009643476,0.592592593,0.028835979,"defaultdict(<class 'int'>, {'right': 116, 'wrong': 48})",0.012082822,0.629075361,0.592857143,0.632004622,-0.039147479,0.549382716,0.043474427,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 83})",0.001343868,0.868519508,0.907142857,0.865395725,0.041747132,0.907407407,-0.00026455,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 83})",0.001343868,0.91555318,0.95,0.912767187,0.037232813,0.944444444,0.005555556
word,sally,18,"{'right': 8.0, 'wrong': 10.0}",20,"{'wrong': 11.0, 'right': 9.0}",0.00308642,0.0025,1.56E-05,0.003086372,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.010778346,0.612506681,0.75,0.61161915,0.13838085,0.785714286,-0.035714286,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 9})",0.010778346,0.629075361,0.666666667,0.628832706,0.037833961,0.714285714,-0.047619048,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0.001548797,0.868519508,0.916666667,0.868208714,0.048457952,0.928571429,-0.011904762,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0.001548797,0.91555318,1,0.915008069,0.084991931,1,0
word,became,38,"{'right': 21.0, 'wrong': 17.0}",50,"{'wrong': 15.0, 'right': 35.0}",0.002770083,0.04,0.011656884,0.00273798,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 29})",0.000558023,0.612506681,0.456521739,0.616438356,-0.159916617,0.409090909,0.04743083,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 29})",0.009611242,0.629075361,0.760869565,0.625753425,0.135116141,0.803030303,-0.042160738,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 31})",0.006037497,0.868519508,0.891304348,0.867945205,0.023359142,0.924242424,-0.032938076,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 34})",0.002243948,0.91555318,0.97826087,0.913972603,0.064288267,0.984848485,-0.006587615
word,team,29,"{'wrong': 13.0, 'right': 16.0}",26,"{'right': 16.0, 'wrong': 10.0}",0.002675386,0.013313609,0.002086158,0.002669811,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.006538605,0.612506681,0.8,0.610480821,0.189519179,0.846153846,-0.046153846,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 19})",0.000902474,0.629075361,0.7,0.628309022,0.071690978,0.653846154,0.046153846,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.006538605,0.868519508,0.9,0.868179363,0.031820637,0.923076923,-0.023076923,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.006538605,0.91555318,0.9,0.915721232,-0.015721232,0.923076923,-0.023076923
word,a,651,"{'wrong': 292.0, 'right': 359.0}",675,"{'wrong': 318.0, 'right': 357.0}",0.002648059,0.000834568,0.000256389,0.00264738,"defaultdict(<class 'int'>, {'right': 455, 'wrong': 259})",0.003821949,0.612506681,0.585160202,0.625195618,-0.040035416,0.574367089,0.010793114,"defaultdict(<class 'int'>, {'right': 381, 'wrong': 333})",0.000160407,0.629075361,0.635750422,0.625978091,0.009772331,0.632911392,0.002839029,"defaultdict(<class 'int'>, {'wrong': 366, 'right': 348})",0.002056641,0.868519508,0.888701518,0.85915493,0.029546588,0.889240506,-0.000538989,"defaultdict(<class 'int'>, {'wrong': 360, 'right': 354})",0.001553351,0.91555318,0.912310287,0.917057903,-0.004747616,0.916139241,-0.003828954
word,we,109,"{'right': 60.0, 'wrong': 49.0}",82,"{'right': 48.0, 'wrong': 34.0}",0.002546082,0.007287329,0.000620843,0.002544502,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 47})",0.001857039,0.612506681,0.603773585,0.612761276,-0.008987691,0.597014925,0.00675866,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 48})",0.00127684,0.629075361,0.698113208,0.627062706,0.071050501,0.731343284,-0.033230076,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 51})",0.000185739,0.868519508,0.943396226,0.866336634,0.077059593,0.925373134,0.018023092,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 47})",0.001857039,0.91555318,0.943396226,0.914741474,0.028654752,0.955223881,-0.011827654
word,kept,20,"{'wrong': 11.0, 'right': 9.0}",16,"{'wrong': 10.0, 'right': 6.0}",0.0025,0.015625,0.002904524,0.002492749,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 9})",0.005008367,0.612506681,0.625,0.612398922,0.012601078,0.65,-0.025,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 6})",0.032353051,0.629075361,0.625,0.629110512,-0.004110512,0.7,-0.075,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 11})",0,0.868519508,0.75,0.869541779,-0.119541779,0.75,0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 10})",0.001253662,0.91555318,0.875,0.915902965,-0.040902965,0.9,-0.025
word,went,144,"{'wrong': 79.0, 'right': 65.0}",140,"{'right': 62.0, 'wrong': 78.0}",0.00236304,0.003265306,3.68E-05,0.002362953,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 60})",0.013570136,0.612506681,0.5859375,0.614457831,-0.028520331,0.597222222,-0.011284722,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 79})",0.000893429,0.629075361,0.609375,0.630522088,-0.021147088,0.611111111,-0.001736111,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 79})",0.000893429,0.868519508,0.8984375,0.866322433,0.032115067,0.902777778,-0.004340278,"defaultdict(<class 'int'>, {'right': 78, 'wrong': 78})",0.001184791,0.91555318,0.9453125,0.913367757,0.031944743,0.9375,0.0078125
word,trip,31,"{'right': 17.0, 'wrong': 14.0}",21,"{'wrong': 8.0, 'right': 13.0}",0.002341311,0.014172336,0.002570919,0.0023353,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 6})",0.027491664,0.612506681,0.529411765,0.613268608,-0.083856844,0.409090909,0.120320856,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 5})",0.039333697,0.629075361,0.588235294,0.629449838,-0.041214544,0.454545455,0.13368984,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 12})",0.003776472,0.868519508,0.941176471,0.86785329,0.07332318,0.954545455,-0.013368984,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 13})",0.001173867,0.91555318,0.941176471,0.915318231,0.02585824,0.954545455,-0.013368984
word,being,31,"{'wrong': 17.0, 'right': 14.0}",22,"{'wrong': 14.0, 'right': 8.0}",0.002341311,0.018595041,0.004012828,0.002331935,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 7})",0.047287141,0.612506681,0.5,0.613722312,-0.113722312,0.615384615,-0.115384615,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 11})",0.001770057,0.629075361,0.25,0.633171259,-0.383171259,0.192307692,0.057692308,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.000269347,0.868519508,0.9,0.868179363,0.031820637,0.846153846,0.053846154,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.000269347,0.91555318,0.9,0.915721232,-0.015721232,0.846153846,0.053846154
word,gave,73,"{'wrong': 33.0, 'right': 40.0}",66,"{'right': 27.0, 'wrong': 39.0}",0.002298743,0.008264463,0.009689657,0.002276576,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 43})",5.62E-06,0.612506681,0.583333333,0.613473219,-0.030139886,0.569444444,0.013888889,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 29})",0.003328135,0.629075361,0.583333333,0.630590834,-0.0472575,0.611111111,-0.027777778,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 34})",0.000132196,0.868519508,0.85,0.869133076,-0.019133076,0.875,-0.025,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 40})",0.001849663,0.91555318,0.966666667,0.913859746,0.052806921,0.972222222,-0.005555556
word,her,421,"{'wrong': 191.0, 'right': 230.0}",453,"{'wrong': 215.0, 'right': 238.0}",0.002145384,0.000644465,0.000220223,0.002144912,"defaultdict(<class 'int'>, {'right': 295, 'wrong': 181})",0.002775272,0.612506681,0.611898017,0.612648221,-0.000750204,0.603723404,0.008174613,"defaultdict(<class 'int'>, {'wrong': 203, 'right': 273})",0.000375668,0.629075361,0.645892351,0.62516469,0.020727661,0.638297872,0.007594479,"defaultdict(<class 'int'>, {'wrong': 224, 'right': 252})",0.000143747,0.868519508,0.844192635,0.874176548,-0.029983914,0.845744681,-0.001552046,"defaultdict(<class 'int'>, {'wrong': 236, 'right': 240})",0.00088944,0.91555318,0.883852691,0.922924901,-0.03907221,0.890957447,-0.007104756
word,do,22,"{'right': 10.0, 'wrong': 12.0}",29,"{'right': 10.0, 'wrong': 19.0}",0.002066116,0.024078478,0.006286849,0.002053167,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 26})",0.010205234,0.612506681,0.551724138,0.613463626,-0.061739489,0.5,0.051724138,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 16})",0.000569816,0.629075361,0.586206897,0.629750271,-0.043543375,0.552631579,0.033575318,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 20})",0.002578655,0.868519508,0.793103448,0.86970684,-0.076603392,0.815789474,-0.022686025,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 18})",0.002578655,0.91555318,0.896551724,0.915852334,-0.01930061,0.921052632,-0.024500907
word,an,44,"{'right': 20.0, 'wrong': 24.0}",55,"{'wrong': 19.0, 'right': 36.0}",0.002066116,0.023884298,0.020386627,0.002024421,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 43})",0.010241068,0.612506681,0.679245283,0.610561056,0.068684227,0.642857143,0.03638814,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 26})",0.004526339,0.629075361,0.641509434,0.628712871,0.012796563,0.671428571,-0.029919137,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 39})",0.003799923,0.868519508,0.830188679,0.869636964,-0.039448284,0.8,0.030188679,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 34})",0.000157085,0.91555318,0.886792453,0.916391639,-0.029599186,0.885714286,0.001078167
word,gina,79,"{'right': 36.0, 'wrong': 43.0}",74,"{'wrong': 40.0, 'right': 34.0}",0.001962826,0.001643535,7.13E-06,0.001962812,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 39})",0.001615843,0.612506681,0.642857143,0.611809732,0.031047411,0.6875,-0.044642857,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 43})",2.33E-05,0.629075361,0.595238095,0.629852378,-0.034614283,0.5625,0.032738095,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 39})",0.001615843,0.868519508,0.857142857,0.868780755,-0.011637897,0.875,-0.017857143,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 39})",0.001615843,0.91555318,0.857142857,0.916894478,-0.059751621,0.875,-0.017857143
word,work,46,"{'wrong': 25.0, 'right': 21.0}",35,"{'right': 21.0, 'wrong': 14.0}",0.001890359,0.01,0.0103623,0.001870872,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 21})",0.000947271,0.612506681,0.6,0.612745098,-0.012745098,0.619047619,-0.019047619,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 18})",0.000395891,0.629075361,0.771428571,0.626361656,0.145066916,0.785714286,-0.014285714,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 24})",0.006621626,0.868519508,0.914285714,0.867647059,0.046638655,0.880952381,0.033333333,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 20})",0.000194322,0.91555318,0.857142857,0.916666667,-0.05952381,0.833333333,0.023809524
ner,TIME,59,"{'right': 32.0, 'wrong': 27.0}",56,"{'right': 36.0, 'wrong': 20.0}",0.001795461,0.020408163,0.005238375,0.00178608,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 39})",0.003535493,0.612506681,0.574074074,0.613648872,-0.039574798,0.585714286,-0.011640212,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 31})",0.006269293,0.629075361,0.611111111,0.629609246,-0.018498135,0.628571429,-0.017460317,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 33})",0.003535493,0.868519508,0.944444444,0.866263071,0.078181373,0.957142857,-0.012698413,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 36})",0.000899617,0.91555318,1,0.913043478,0.086956522,1,0
ner,ORG,345,"{'right': 158.0, 'wrong': 187.0}",345,"{'wrong': 180.0, 'right': 165.0}",0.001766436,0.00047259,0.000206694,0.001766071,"defaultdict(<class 'int'>, {'right': 167, 'wrong': 193})",1.76E-05,0.612506681,0.633466135,0.609259259,0.024206876,0.627819549,0.005646587,"defaultdict(<class 'int'>, {'wrong': 196, 'right': 164})",2.94E-06,0.629075361,0.581673307,0.636419753,-0.054746446,0.57518797,0.006485337,"defaultdict(<class 'int'>, {'right': 173, 'wrong': 187})",0.00025602,0.868519508,0.856573705,0.87037037,-0.013796665,0.857142857,-0.000569152,"defaultdict(<class 'int'>, {'right': 175, 'wrong': 185})",0.000397228,0.91555318,0.908366534,0.916666667,-0.008300133,0.906015038,0.002351496
word,joe,48,"{'right': 22.0, 'wrong': 26.0}",30,"{'wrong': 15.0, 'right': 15.0}",0.001736111,0,0.000869819,0.001734602,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 14})",3.49E-05,0.612506681,0.470588235,0.613807983,-0.143219747,0.470588235,0,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 15})",0.000869819,0.629075361,0.705882353,0.62837109,0.077511263,0.705882353,0,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 15})",0.000869819,0.868519508,0.941176471,0.86785329,0.07332318,0.941176471,0,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 15})",0.000869819,0.91555318,1,0.914778857,0.085221143,1,0
word,put,24,"{'right': 11.0, 'wrong': 13.0}",30,"{'right': 8.0, 'wrong': 22.0}",0.001736111,0.054444444,0.020050006,0.001701649,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 17})",0.01217282,0.612506681,0.7,0.611080934,0.088919066,0.75,-0.05,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 23})",0.000180108,0.629075361,0.633333333,0.629005975,0.004327358,0.613636364,0.01969697,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 23})",0.000180108,0.868519508,0.866666667,0.868549701,-0.001883035,0.886363636,-0.01969697,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 22})",0.000869819,0.91555318,0.833333333,0.916892993,-0.08355966,0.863636364,-0.03030303
word,'s,189,"{'wrong': 102.0, 'right': 87.0}",205,"{'wrong': 106.0, 'right': 99.0}",0.001574704,0.000291493,0.00025644,0.0015743,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 87})",0.001268784,0.612506681,0.653409091,0.608259587,0.045149504,0.644808743,0.008600348,"defaultdict(<class 'int'>, {'right': 98, 'wrong': 114})",1.91E-06,0.629075361,0.659090909,0.625958702,0.033132207,0.661202186,-0.002111277,"defaultdict(<class 'int'>, {'right': 105, 'wrong': 107})",0.000612629,0.868519508,0.863636364,0.869026549,-0.005390185,0.863387978,0.000248385,"defaultdict(<class 'int'>, {'right': 103, 'wrong': 109})",0.000326915,0.91555318,0.903409091,0.916814159,-0.013405068,0.896174863,0.007234228
word,amy,39,"{'wrong': 21.0, 'right': 18.0}",45,"{'wrong': 25.0, 'right': 20.0}",0.00147929,0.00308642,0.000147413,0.001479072,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 21})",0.000875271,0.612506681,0.653846154,0.611924119,0.041922035,0.548387097,0.105459057,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 24})",0.001710435,0.629075361,0.576923077,0.629810298,-0.052887221,0.64516129,-0.068238213,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 20})",0.001931844,0.868519508,0.807692308,0.869376694,-0.061684386,0.677419355,0.130272953,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 23})",0.00308128,0.91555318,0.846153846,0.916531165,-0.070377319,0.870967742,-0.024813896
word,rest,13,"{'right': 7.0, 'wrong': 6.0}",17,"{'wrong': 7.0, 'right': 10.0}",0.00147929,0.007785467,0.001259485,0.001477428,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 12})",0.009653821,0.612506681,0.352941176,0.614886731,-0.261945555,0.3,0.052941176,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 7})",0.006465499,0.629075361,0.529411765,0.629989213,-0.100577448,0.45,0.079411765,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 5})",0.04434258,0.868519508,0.705882353,0.870010787,-0.164128435,0.75,-0.044117647,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 9})",0.003918366,0.91555318,0.941176471,0.915318231,0.02585824,0.95,-0.008823529
word,fun,26,"{'wrong': 12.0, 'right': 14.0}",30,"{'wrong': 11.0, 'right': 19.0}",0.00147929,0.017777778,0.004645265,0.001472434,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 26})",0.011226447,0.612506681,0.733333333,0.610537751,0.122795582,0.710526316,0.022807018,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 22})",0.00083125,0.629075361,0.7,0.627919609,0.072080391,0.657894737,0.042105263,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 19})",0.000740925,0.868519508,0.9,0.868006518,0.031993482,0.894736842,0.005263158,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 17})",0.004155575,0.91555318,0.933333333,0.915263444,0.01806989,0.947368421,-0.014035088
word,is,67,"{'right': 36.0, 'wrong': 31.0}",46,"{'wrong': 21.0, 'right': 25.0}",0.001392292,0.001890359,1.91E-05,0.001392266,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 16})",0.010730432,0.612506681,0.658536585,0.61147541,0.047061176,0.622222222,0.036314363,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 19})",0.003509808,0.629075361,0.682926829,0.627868852,0.055057977,0.644444444,0.038482385,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 22})",0.000259824,0.868519508,0.902439024,0.867759563,0.034679462,0.888888889,0.013550136,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 26})",0.000150379,0.91555318,0.975609756,0.91420765,0.061402106,0.977777778,-0.002168022
word,that,202,"{'right': 94.0, 'wrong': 108.0}",204,"{'wrong': 110.0, 'right': 94.0}",0.001200863,0.00153787,1.05E-05,0.00120085,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 103})",4.04E-06,0.612506681,0.590425532,0.614973262,-0.02454773,0.583333333,0.007092199,"defaultdict(<class 'int'>, {'right': 108, 'wrong': 112})",0.000327385,0.629075361,0.654255319,0.626262626,0.027992693,0.661764706,-0.007509387,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 120})",5.87E-05,0.868519508,0.877659574,0.867498515,0.01016106,0.882352941,-0.004693367,"defaultdict(<class 'int'>, {'right': 102, 'wrong': 118})",1.47E-06,0.91555318,0.909574468,0.916221034,-0.006646566,0.906862745,0.002711723
word,could,58,"{'right': 31.0, 'wrong': 27.0}",73,"{'right': 34.0, 'wrong': 39.0}",0.001189061,0.001172828,0.002363724,0.001186253,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 24})",0.02663613,0.612506681,0.61971831,0.612222222,0.007496088,0.605263158,0.014455152,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 44})",0.004871744,0.629075361,0.61971831,0.629444444,-0.009726135,0.618421053,0.001297257,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 38})",0.000235171,0.868519508,0.816901408,0.870555556,-0.053654147,0.828947368,-0.01204596,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 41})",0.001808667,0.91555318,0.85915493,0.917777778,-0.058622848,0.868421053,-0.009266123
word,before,15,"{'right': 7.0, 'wrong': 8.0}",21,"{'right': 10.0, 'wrong': 11.0}",0.001111111,0.000566893,4.55E-05,0.001111061,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 7})",0.023875101,0.612506681,0.619047619,0.612432432,0.006615187,0.636363636,-0.017316017,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 11})",0.000556277,0.629075361,0.666666667,0.628648649,0.038018018,0.636363636,0.03030303,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0.000556277,0.868519508,0.904761905,0.868108108,0.036653797,0.909090909,-0.004329004,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 12})",7.39E-05,0.91555318,0.952380952,0.915135135,0.037245817,0.954545455,-0.002164502
word,book,15,"{'wrong': 8.0, 'right': 7.0}",20,"{'wrong': 10.0, 'right': 10.0}",0.001111111,0,0.000556277,0.001110493,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 10})",0.000556277,0.612506681,0.666666667,0.612068966,0.054597701,0.666666667,0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 8})",0.008955821,0.629075361,0.533333333,0.629849138,-0.096515805,0.533333333,0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 10})",0.000556277,0.868519508,1,0.867456897,0.132543103,1,0,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 10})",0.000556277,0.91555318,0.933333333,0.915409483,0.017923851,0.933333333,0
word,kid,15,"{'right': 8.0, 'wrong': 7.0}",24,"{'right': 12.0, 'wrong': 12.0}",0.001111111,0,0.000556277,0.001110493,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 11})",0.002815339,0.612506681,0.352941176,0.614886731,-0.261945555,0.352941176,0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 13})",0.002815339,0.629075361,0.588235294,0.629449838,-0.041214544,0.588235294,0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 13})",0.002815339,0.868519508,0.941176471,0.86785329,0.07332318,0.941176471,0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",0.006838372,0.91555318,0.823529412,0.91639698,-0.092867568,0.823529412,0
word,sarah,15,"{'wrong': 7.0, 'right': 8.0}",30,"{'wrong': 16.0, 'right': 14.0}",0.001111111,0.001111111,0.002223871,0.001108643,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 15})",2.18E-06,0.612506681,0.764705882,0.611111111,0.153594771,0.789473684,-0.024767802,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 15})",2.18E-06,0.629075361,0.647058824,0.628910464,0.01814836,0.684210526,-0.037151703,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 15})",2.18E-06,0.868519508,0.941176471,0.86785329,0.07332318,0.947368421,-0.00619195,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0.000556277,0.91555318,1,0.914778857,0.085221143,1,0
word,pizza,15,"{'right': 7.0, 'wrong': 8.0}",23,"{'right': 6.0, 'wrong': 17.0}",0.001111111,0.057183365,0.023111567,0.001085726,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 12})",0.016580593,0.612506681,0.555555556,0.613059903,-0.057504347,0.724137931,-0.168582375,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 15})",0.00425526,0.629075361,0.722222222,0.628170534,0.094051688,0.827586207,-0.105363985,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 17})",0.000556277,0.868519508,0.888888889,0.868321641,0.020567248,0.931034483,-0.042145594,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 17})",0.000556277,0.91555318,0.944444444,0.915272531,0.029171913,0.965517241,-0.021072797
word,wa,883,"{'right': 469.0, 'wrong': 414.0}",883,"{'right': 475.0, 'wrong': 408.0}",0.000969938,0.001439356,2.32E-05,0.000969916,"defaultdict(<class 'int'>, {'wrong': 386, 'right': 564})",0.001988006,0.612506681,0.617440225,0.609482759,0.007957466,0.610539846,0.006900379,"defaultdict(<class 'int'>, {'wrong': 452, 'right': 498})",2.41E-05,0.629075361,0.64838256,0.617241379,0.03114118,0.655526992,-0.007144433,"defaultdict(<class 'int'>, {'wrong': 464, 'right': 486})",0.000191755,0.868519508,0.874824191,0.864655172,0.010169019,0.877892031,-0.00306784,"defaultdict(<class 'int'>, {'right': 478, 'wrong': 472})",0.000392119,0.91555318,0.912798875,0.917241379,-0.004442504,0.913881748,-0.001082873
word,back,81,"{'wrong': 43.0, 'right': 38.0}",66,"{'right': 31.0, 'wrong': 35.0}",0.000952599,0.000918274,1.58E-07,0.000952599,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 22})",0.02424568,0.612506681,0.62295082,0.612154696,0.010796124,0.630769231,-0.007818411,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 34})",0.001019885,0.629075361,0.606557377,0.629834254,-0.023276877,0.6,0.006557377,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 37})",2.64E-06,0.868519508,0.901639344,0.867403315,0.034236029,0.907692308,-0.006052963,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 35})",0.00047683,0.91555318,0.93442623,0.914917127,0.019509102,0.938461538,-0.004035309
word,baby,17,"{'wrong': 8.0, 'right': 9.0}",14,"{'wrong': 7.0, 'right': 7.0}",0.000865052,0,0.000432963,0.000864677,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.000432963,0.612506681,0.7,0.612036539,0.087963461,0.7,0,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.000432963,0.629075361,1,0.627082214,0.372917786,1,0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.00089205,0.868519508,0.9,0.868350349,0.031649651,0.9,0,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0.000432963,0.91555318,1,0.915099409,0.084900591,1,0
word,loved,68,"{'right': 36.0, 'wrong': 32.0}",59,"{'wrong': 22.0, 'right': 37.0}",0.000865052,0.01615915,0.004902034,0.000860822,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 42})",0.000735031,0.612506681,0.655172414,0.611141754,0.04403066,0.630136986,0.025035427,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 28})",0.004357497,0.629075361,0.672413793,0.627688913,0.04472488,0.643835616,0.028578177,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 36})",0.000921806,0.868519508,0.879310345,0.868174297,0.011136048,0.876712329,0.002598016,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 37})",0.000432963,0.91555318,0.931034483,0.915057915,0.015976568,0.917808219,0.013226264
word,every,17,"{'right': 8.0, 'wrong': 9.0}",19,"{'wrong': 12.0, 'right': 7.0}",0.000865052,0.017313019,0.005368576,0.00086042,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 9})",0.012081985,0.612506681,0.666666667,0.611980572,0.054686095,0.739130435,-0.072463768,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 9})",0.012081985,0.629075361,0.777777778,0.627630869,0.150146909,0.826086957,-0.048309179,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 8})",0.019732803,0.868519508,0.777777778,0.869400971,-0.091623194,0.826086957,-0.048309179,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 11})",0.002528584,0.91555318,0.944444444,0.915272531,0.029171913,0.956521739,-0.012077295
word,into,34,"{'wrong': 16.0, 'right': 18.0}",37,"{'wrong': 24.0, 'right': 13.0}",0.000865052,0.022096421,0.0161739,0.000851173,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 26})",7.55E-05,0.612506681,0.611111111,0.61253406,-0.001422949,0.659574468,-0.048463357,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 23})",0.00126291,0.629075361,0.694444444,0.627792916,0.066651529,0.680851064,0.013593381,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 22})",7.55E-05,0.868519508,0.944444444,0.867029973,0.077414472,0.957446809,-0.013002364,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 21})",0.000552185,0.91555318,0.916666667,0.915531335,0.001135332,0.936170213,-0.019503546
word,bought,70,"{'wrong': 33.0, 'right': 37.0}",52,"{'wrong': 27.0, 'right': 25.0}",0.000816327,0.000369822,0.00114306,0.000815394,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 28})",0.001109254,0.612506681,0.510638298,0.615131579,-0.104493281,0.530612245,-0.019973947,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 30})",0.003545458,0.629075361,0.765957447,0.625548246,0.140409201,0.775510204,-0.009552757,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 30})",0.003545458,0.868519508,0.829787234,0.869517544,-0.03973031,0.836734694,-0.00694746,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 28})",0.001109254,0.91555318,0.893617021,0.916118421,-0.0225014,0.897959184,-0.004342162
word,i,371,"{'right': 175.0, 'wrong': 196.0}",401,"{'wrong': 205.0, 'right': 196.0}",0.000800997,0.000125932,0.000146098,0.00080088,"defaultdict(<class 'int'>, {'wrong': 208, 'right': 202})",0.000220477,0.612506681,0.609958506,0.612883436,-0.002924929,0.6,0.009958506,"defaultdict(<class 'int'>, {'wrong': 205, 'right': 205})",0.000400873,0.629075361,0.601659751,0.633128834,-0.031469083,0.596,0.005659751,"defaultdict(<class 'int'>, {'wrong': 205, 'right': 205})",0.000400873,0.868519508,0.838174274,0.873006135,-0.034831861,0.832,0.006174274,"defaultdict(<class 'int'>, {'right': 204, 'wrong': 206})",0.000334798,0.91555318,0.892116183,0.919018405,-0.026902222,0.892,0.000116183
typo,typo,375,"{'wrong': 198.0, 'right': 177.0}",387,"{'wrong': 202.0, 'right': 185.0}",0.000784,0.00048241,1.83E-05,0.000783986,"defaultdict(<class 'int'>, {'wrong': 228, 'right': 176})",0.000666734,0.612506681,0.603278689,0.614303959,-0.011025271,0.593167702,0.010110987,"defaultdict(<class 'int'>, {'right': 184, 'wrong': 220})",0.000137757,0.629075361,0.629508197,0.62899106,0.000517137,0.624223602,0.005284594,"defaultdict(<class 'int'>, {'right': 198, 'wrong': 206})",0.000164032,0.868519508,0.895081967,0.863346105,0.031735862,0.888198758,0.006883209,"defaultdict(<class 'int'>, {'right': 204, 'wrong': 200})",0.000543255,0.91555318,0.927868852,0.913154534,0.014714319,0.931677019,-0.003808166
ner,PERSON,1382,"{'wrong': 725.0, 'right': 657.0}",1292,"{'wrong': 683.0, 'right': 609.0}",0.00060526,0.000820122,8.17E-06,0.000605255,"defaultdict(<class 'int'>, {'right': 675, 'wrong': 691})",0.000175871,0.612506681,0.630967742,0.599452555,0.031515187,0.631330978,-0.000363236,"defaultdict(<class 'int'>, {'right': 639, 'wrong': 727})",2.90E-05,0.629075361,0.643870968,0.618613139,0.025257829,0.62426384,0.019607128,"defaultdict(<class 'int'>, {'right': 673, 'wrong': 693})",0.000149483,0.868519508,0.881290323,0.859489051,0.021801271,0.877502945,0.003787378,"defaultdict(<class 'int'>, {'right': 674, 'wrong': 692})",0.000162409,0.91555318,0.927741935,0.906934307,0.020807629,0.924617197,0.003124739
word,he,408,"{'right': 214.0, 'wrong': 194.0}",401,"{'right': 213.0, 'wrong': 188.0}",0.00060073,0.000971698,2.23E-05,0.000600717,"defaultdict(<class 'int'>, {'right': 206, 'wrong': 220})",0.000838402,0.612506681,0.552188552,0.623888183,-0.071699631,0.552795031,-0.000606479,"defaultdict(<class 'int'>, {'right': 223, 'wrong': 203})",5.37E-07,0.629075361,0.646464646,0.625794155,0.020670491,0.630434783,0.016029864,"defaultdict(<class 'int'>, {'wrong': 212, 'right': 214})",0.000245783,0.868519508,0.855218855,0.871029225,-0.01581037,0.847826087,0.007392768,"defaultdict(<class 'int'>, {'wrong': 210, 'right': 216})",0.000152717,0.91555318,0.932659933,0.912325286,0.020334647,0.928571429,0.004088504
tense,present,1509,"{'right': 718.0, 'wrong': 791.0}",1477,"{'wrong': 766.0, 'right': 711.0}",0.000585069,0.000346661,1.55E-05,0.00058506,"defaultdict(<class 'int'>, {'wrong': 839, 'right': 693})",0.000276685,0.612506681,0.638640429,0.573705179,0.06493525,0.63597613,0.0026643,"defaultdict(<class 'int'>, {'right': 725, 'wrong': 807})",3.32E-06,0.629075361,0.63059034,0.626826029,0.003764311,0.630008525,0.000581815,"defaultdict(<class 'int'>, {'right': 763, 'wrong': 769})",0.000247275,0.868519508,0.870304114,0.865869854,0.004434261,0.870417732,-0.000113618,"defaultdict(<class 'int'>, {'right': 756, 'wrong': 776})",0.000156107,0.91555318,0.921288014,0.907038513,0.014249502,0.919863598,0.001424417
word,my,126,"{'right': 60.0, 'wrong': 66.0}",157,"{'wrong': 84.0, 'right': 73.0}",0.000566893,0.00122723,6.32E-05,0.000566858,"defaultdict(<class 'int'>, {'right': 92, 'wrong': 76})",0.002554648,0.612506681,0.62295082,0.611778159,0.011172661,0.646616541,-0.023665722,"defaultdict(<class 'int'>, {'right': 88, 'wrong': 80})",0.001134216,0.629075361,0.647540984,0.627787307,0.019753677,0.661654135,-0.014113152,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 81})",0.000868338,0.868519508,0.852459016,0.869639794,-0.017180778,0.857142857,-0.004683841,"defaultdict(<class 'int'>, {'right': 86, 'wrong': 82})",0.000637981,0.91555318,0.87704918,0.918238994,-0.041189813,0.879699248,-0.002650068
word,dog,42,"{'wrong': 22.0, 'right': 20.0}",76,"{'right': 35.0, 'wrong': 41.0}",0.000566893,0.001558172,0.000123181,0.000566824,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 37})",0.002638626,0.612506681,0.655172414,0.611141754,0.04403066,0.65625,-0.001077586,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 42})",6.75E-05,0.629075361,0.75862069,0.624931054,0.133689636,0.75,0.00862069,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 43})",1.69E-07,0.868519508,0.827586207,0.869829013,-0.042242806,0.84375,-0.016163793,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 43})",1.69E-07,0.91555318,0.931034483,0.915057915,0.015976568,0.9375,-0.006465517
word,bill,21,"{'right': 10.0, 'wrong': 11.0}",25,"{'right': 11.0, 'wrong': 14.0}",0.000566893,0.0036,0.000659657,0.00056652,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 12})",0.00455243,0.612506681,0.5,0.613477089,-0.113477089,0.578947368,-0.078947368,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",7.11E-05,0.629075361,0.625,0.629110512,-0.004110512,0.526315789,0.098684211,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 12})",0.00455243,0.868519508,0.8125,0.869002695,-0.056502695,0.842105263,-0.029605263,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 13})",0.001772842,0.91555318,0.9375,0.915363881,0.022136119,0.947368421,-0.009868421
word,ben,21,"{'right': 10.0, 'wrong': 11.0}",16,"{'right': 7.0, 'wrong': 9.0}",0.000566893,0.00390625,0.000754289,0.000566466,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.000283634,0.612506681,0.7,0.612036539,0.087963461,0.75,-0.05,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.000283634,0.629075361,0.7,0.62869425,0.07130575,0.75,-0.05,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.000283634,0.868519508,0.9,0.868350349,0.031649651,0.916666667,-0.016666667,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.000283634,0.91555318,1,0.915099409,0.084900591,1,0
word,began,21,"{'wrong': 10.0, 'right': 11.0}",21,"{'right': 13.0, 'wrong': 8.0}",0.000566893,0.014172336,0.004637403,0.000564271,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 5})",0.046364603,0.612506681,0.631578947,0.612311015,0.019267932,0.5,0.131578947,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.000107763,0.629075361,0.421052632,0.631209503,-0.210156872,0.416666667,0.004385965,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 13})",0.000283634,0.868519508,0.736842105,0.86987041,-0.133028305,0.708333333,0.028508772,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 11})",0.005096645,0.91555318,0.842105263,0.916306695,-0.074201432,0.875,-0.032894737
word,how,21,"{'right': 11.0, 'wrong': 10.0}",22,"{'wrong': 13.0, 'right': 9.0}",0.000566893,0.008264463,0.00662485,0.00056315,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 11})",0.005096645,0.612506681,0.473684211,0.613930886,-0.140246675,0.47826087,-0.004576659,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 9})",0.016145369,0.629075361,0.421052632,0.631209503,-0.210156872,0.347826087,0.073226545,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 14})",0.001940516,0.868519508,0.947368421,0.867710583,0.079657838,0.956521739,-0.009153318,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 13})",0.000283634,0.91555318,1,0.914686825,0.085313175,1,0
ner,CARDINAL,42,"{'right': 22.0, 'wrong': 20.0}",28,"{'wrong': 17.0, 'right': 11.0}",0.000566893,0.011479592,0.008659956,0.000562005,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 13})",0.01012934,0.612506681,0.407407407,0.615509761,-0.208102354,0.363636364,0.043771044,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 12})",0.014901979,0.629075361,0.444444444,0.631778742,-0.187334297,0.393939394,0.050505051,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 13})",0.01012934,0.868519508,0.888888889,0.868221258,0.020667631,0.818181818,0.070707071,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 16})",1.57E-05,0.91555318,0.962962963,0.914859002,0.048103961,0.96969697,-0.006734007
word,food,21,"{'wrong': 10.0, 'right': 11.0}",24,"{'wrong': 8.0, 'right': 16.0}",0.000566893,0.027777778,0.010631707,0.000560898,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 15})",0.001516627,0.612506681,0.681818182,0.61168199,0.070136192,0.7,-0.018181818,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.003734931,0.629075361,0.727272727,0.627906977,0.099365751,0.733333333,-0.006060606,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 15})",0.001516627,0.868519508,0.954545455,0.867495944,0.087049511,0.966666667,-0.012121212,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 16})",0.000283634,0.91555318,1,0.914548405,0.085451595,1,0
word,play,21,"{'right': 10.0, 'wrong': 11.0}",21,"{'wrong': 15.0, 'right': 6.0}",0.000566893,0.045918367,0.019387162,0.000556009,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 8})",0.023747547,0.612506681,0.684210526,0.611771058,0.072439468,0.571428571,0.112781955,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 12})",0.002950763,0.629075361,0.578947368,0.629589633,-0.050642264,0.5,0.078947368,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 18})",0.002950763,0.868519508,0.894736842,0.86825054,0.026486302,0.821428571,0.073308271,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.032701838,0.91555318,0.842105263,0.916306695,-0.074201432,0.642857143,0.19924812
word,glad,44,"{'right': 21.0, 'wrong': 23.0}",41,"{'right': 20.0, 'wrong': 21.0}",0.000516529,0.000148721,5.55E-05,0.0005165,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 17})",0.007011442,0.612506681,0.707317073,0.610382514,0.09693456,0.714285714,-0.006968641,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 16})",0.010180074,0.629075361,0.731707317,0.626775956,0.104931361,0.738095238,-0.006387921,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",0.001083229,0.868519508,0.780487805,0.870491803,-0.090003998,0.785714286,-0.005226481,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",0.001083229,0.91555318,0.87804878,0.916393443,-0.038344662,0.880952381,-0.0029036
word,car,44,"{'right': 21.0, 'wrong': 23.0}",40,"{'wrong': 23.0, 'right': 17.0}",0.000516529,0.005625,0.001380053,0.000515817,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 25})",0.002194138,0.612506681,0.611111111,0.61253406,-0.001422949,0.595238095,0.015873016,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 23})",0.00025842,0.629075361,0.527777778,0.63106267,-0.103284893,0.571428571,-0.043650794,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 21})",0.002194138,0.868519508,0.833333333,0.869209809,-0.035876476,0.857142857,-0.023809524,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 22})",0.000988958,0.91555318,0.972222222,0.914441417,0.057780805,0.976190476,-0.003968254
word,from,67,"{'wrong': 32.0, 'right': 35.0}",65,"{'wrong': 35.0, 'right': 30.0}",0.000501225,0.00147929,0.001852961,0.000500297,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 49})",0.025785838,0.612506681,0.548387097,0.614704256,-0.06631716,0.552238806,-0.003851709,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 35})",0.000250759,0.629075361,0.483870968,0.634051962,-0.150180995,0.507462687,-0.023591719,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 33})",1.92E-05,0.868519508,0.887096774,0.867882808,0.019213966,0.895522388,-0.008425614,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 36})",0.000672678,0.91555318,0.903225806,0.915975677,-0.012749871,0.910447761,-0.007221955
word,child,23,"{'wrong': 12.0, 'right': 11.0}",23,"{'wrong': 12.0, 'right': 11.0}",0.00047259,0.00047259,0,0.00047259,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 11})",0.002012298,0.612506681,0.529411765,0.613268608,-0.083856844,0.555555556,-0.026143791,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 8})",0.018250173,0.629075361,0.529411765,0.629989213,-0.100577448,0.555555556,-0.026143791,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.000236425,0.868519508,1,0.867313916,0.132686084,1,0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.000236425,0.91555318,1,0.914778857,0.085221143,1,0
word,playing,23,"{'right': 11.0, 'wrong': 12.0}",17,"{'right': 8.0, 'wrong': 9.0}",0.00047259,0.000865052,2.95E-05,0.000472576,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 9})",0.000236425,0.612506681,0.6875,0.611859838,0.075640162,0.705882353,-0.018382353,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 8})",0.002993656,0.629075361,0.8125,0.627493261,0.185006739,0.823529412,-0.011029412,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.000575325,0.868519508,0.9375,0.867924528,0.069575472,0.941176471,-0.003676471,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 10})",0.000575325,0.91555318,0.9375,0.915363881,0.022136119,0.941176471,-0.003676471
word,mary,23,"{'wrong': 12.0, 'right': 11.0}",34,"{'wrong': 17.0, 'right': 17.0}",0.00047259,0,0.000236425,0.000472478,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 18})",0.001308855,0.612506681,0.7,0.611561318,0.088438682,0.7,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 15})",0.000692282,0.629075361,0.7,0.628309022,0.071690978,0.7,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 15})",0.000692282,0.868519508,0.75,0.869800108,-0.119800108,0.75,0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 17})",0.000236425,0.91555318,1,0.914640735,0.085359265,1,0
word,over,23,"{'right': 11.0, 'wrong': 12.0}",22,"{'right': 10.0, 'wrong': 12.0}",0.00047259,0.002066116,0.000282513,0.000472456,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 14})",0.005551572,0.612506681,0.523809524,0.613513514,-0.08970399,0.47826087,0.045548654,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 9})",0.010923791,0.629075361,0.619047619,0.629189189,-0.01014157,0.652173913,-0.033126294,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 13})",0.000199368,0.868519508,0.952380952,0.867567568,0.084813385,0.956521739,-0.004140787,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 10})",0.005551572,0.91555318,0.904761905,0.915675676,-0.010913771,0.913043478,-0.008281573
word,family,25,"{'wrong': 12.0, 'right': 13.0}",37,"{'right': 19.0, 'wrong': 18.0}",0.0004,0.000182615,2.11E-05,0.000399992,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 18})",2.00E-05,0.612506681,0.482758621,0.614549403,-0.131790782,0.466666667,0.016091954,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 20})",2.00E-05,0.629075361,0.724137931,0.627578719,0.096559212,0.733333333,-0.009195402,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 19})",0.000200093,0.868519508,1,0.866449511,0.133550489,1,0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 20})",2.00E-05,0.91555318,0.965517241,0.914766558,0.050750683,0.966666667,-0.001149425
word,girl,25,"{'wrong': 12.0, 'right': 13.0}",20,"{'wrong': 12.0, 'right': 8.0}",0.0004,0.01,0.007264441,0.000397105,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.000200093,0.612506681,0.588235294,0.612729234,-0.02449394,0.571428571,0.016806723,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 10})",0.002028633,0.629075361,0.588235294,0.629449838,-0.041214544,0.619047619,-0.030812325,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 11})",0.000235637,0.868519508,0.882352941,0.868392665,0.013960277,0.904761905,-0.022408964,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",0.000200093,0.91555318,0.941176471,0.915318231,0.02585824,0.952380952,-0.011204482
tense,future,156,"{'right': 81.0, 'wrong': 75.0}",187,"{'wrong': 86.0, 'right': 101.0}",0.000369822,0.001608568,0.000218694,0.000369742,"defaultdict(<class 'int'>, {'wrong': 129, 'right': 73})",0.012694537,0.612506681,0.568965517,0.616971126,-0.048005608,0.587301587,-0.01833607,"defaultdict(<class 'int'>, {'right': 102, 'wrong': 100})",0.000102026,0.629075361,0.597701149,0.63229228,-0.034591131,0.592592593,0.005108557,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 98})",0.000580924,0.868519508,0.844827586,0.870948733,-0.026121147,0.846560847,-0.00173326,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 98})",0.000580924,0.91555318,0.896551724,0.917501473,-0.020949749,0.888888889,0.007662835
word,kelly,29,"{'right': 15.0, 'wrong': 14.0}",17,"{'wrong': 8.0, 'right': 9.0}",0.000297265,0.000865052,7.42E-05,0.000297243,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 9})",0.000148684,0.612506681,0.9,0.610961848,0.289038152,0.909090909,-0.009090909,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 7})",0.004486727,0.629075361,0.8,0.628156905,0.171843095,0.727272727,0.072727273,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 9})",0.000148684,0.868519508,0.8,0.868887695,-0.068887695,0.818181818,-0.018181818,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 9})",0.000148684,0.91555318,0.9,0.915636754,-0.015636754,0.909090909,-0.009090909
word,have,58,"{'right': 30.0, 'wrong': 28.0}",50,"{'right': 27.0, 'wrong': 23.0}",0.000297265,0.0016,0.000259852,0.000297188,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 21})",0.008334419,0.612506681,0.708333333,0.609983544,0.09834979,0.730769231,-0.022435897,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 23})",0.004188694,0.629075361,0.625,0.629182666,-0.004182666,0.634615385,-0.009615385,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 27})",0.000148684,0.868519508,0.916666667,0.867251783,0.049414884,0.923076923,-0.006410256,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 28})",8.17E-07,0.91555318,0.9375,0.914975315,0.022524685,0.942307692,-0.004807692
word,find,29,"{'right': 15.0, 'wrong': 14.0}",30,"{'right': 19.0, 'wrong': 11.0}",0.000297265,0.017777778,0.006912431,0.000295217,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 12})",0.014612529,0.612506681,0.566666667,0.613253666,-0.046587,0.5,0.066666667,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 15})",0.007582057,0.629075361,0.733333333,0.627376426,0.105956907,0.736842105,-0.003508772,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 18})",0.000948992,0.868519508,0.9,0.868006518,0.031993482,0.921052632,-0.021052632,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 18})",0.000948992,0.91555318,0.9,0.915806627,-0.015806627,0.921052632,-0.021052632
word,what,31,"{'right': 15.0, 'wrong': 16.0}",44,"{'right': 21.0, 'wrong': 23.0}",0.000260146,0.000516529,2.18E-05,0.00026014,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 24})",1.58E-05,0.612506681,0.511627907,0.61487965,-0.103251743,0.533333333,-0.021705426,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 25})",0.000375371,0.629075361,0.465116279,0.632932166,-0.167815887,0.466666667,-0.001550388,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 23})",0.000130112,0.868519508,0.860465116,0.868708972,-0.008243855,0.866666667,-0.00620155,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 22})",0.000717193,0.91555318,0.88372093,0.916301969,-0.032581039,0.888888889,-0.005167959
word,off,31,"{'wrong': 16.0, 'right': 15.0}",35,"{'right': 21.0, 'wrong': 14.0}",0.000260146,0.01,0.006806643,0.000258381,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 28})",0.017202719,0.612506681,0.529411765,0.614044638,-0.084632873,0.512195122,0.017216643,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 20})",0.000797803,0.629075361,0.617647059,0.629286881,-0.011639822,0.585365854,0.032281205,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 18})",0.001541649,0.868519508,0.852941176,0.868807839,-0.015866662,0.87804878,-0.025107604,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 19})",0.002035312,0.91555318,0.852941176,0.91671203,-0.063770854,0.804878049,0.048063128
word,upset,33,"{'wrong': 17.0, 'right': 16.0}",47,"{'wrong': 23.0, 'right': 24.0}",0.000229568,0.000113173,0.000332601,0.000229492,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.036199291,0.612506681,0.510638298,0.615131579,-0.104493281,0.520833333,-0.010195035,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 19})",0.004024783,0.629075361,0.638297872,0.628837719,0.009460153,0.645833333,-0.007535461,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 23})",1.62E-05,0.868519508,0.893617021,0.867872807,0.025744214,0.895833333,-0.002216312,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 24})",0.000114815,0.91555318,0.914893617,0.915570175,-0.000676558,0.916666667,-0.00177305
word,took,66,"{'right': 34.0, 'wrong': 32.0}",48,"{'wrong': 25.0, 'right': 23.0}",0.000229568,0.000434028,0.000647615,0.00022942,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 24})",1.18E-05,0.612506681,0.489361702,0.615679825,-0.126318122,0.489795918,-0.000434216,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 19})",0.005610156,0.629075361,0.638297872,0.628837719,0.009460153,0.653061224,-0.014763352,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 25})",0.000114815,0.868519508,0.914893617,0.867324561,0.047569056,0.897959184,0.016934433,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 21})",0.004553055,0.91555318,0.914893617,0.915570175,-0.000676558,0.87755102,0.037342597
word,best,33,"{'right': 17.0, 'wrong': 16.0}",25,"{'wrong': 10.0, 'right': 15.0}",0.000229568,0.01,0.003652694,0.000228731,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 15})",0.000114815,0.612506681,0.608695652,0.612554113,-0.00385846,0.642857143,-0.034161491,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 5})",0.059508832,0.629075361,0.652173913,0.628787879,0.023386034,0.535714286,0.116459627,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 17})",0.001336459,0.868519508,0.956521739,0.867424242,0.089097497,0.928571429,0.027950311,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 17})",0.001336459,0.91555318,0.956521739,0.91504329,0.041478449,0.928571429,0.027950311
word,man,37,"{'wrong': 19.0, 'right': 18.0}",32,"{'right': 15.0, 'wrong': 17.0}",0.000182615,0.000976563,0.000157616,0.000182586,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.013848455,0.612506681,0.739130435,0.610930736,0.128199699,0.72,0.019130435,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 14})",0.002823646,0.629075361,0.565217391,0.62987013,-0.064652739,0.52,0.045217391,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 15})",0.002624021,0.868519508,0.782608696,0.869588745,-0.086980049,0.8,-0.017391304,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 16})",0.000921806,0.91555318,0.869565217,0.916125541,-0.046560324,0.88,-0.010434783
word,after,74,"{'wrong': 36.0, 'right': 38.0}",68,"{'wrong': 23.0, 'right': 45.0}",0.000182615,0.02616782,0.011386355,0.000180548,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 50})",0.002391412,0.612506681,0.59375,0.613171002,-0.019421002,0.61627907,-0.02252907,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 42})",0.001098147,0.629075361,0.71875,0.625899281,0.092850719,0.73255814,-0.01380814,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 44})",0.000303218,0.868519508,0.921875,0.866629773,0.055245227,0.918604651,0.003270349,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 48})",0.000196858,0.91555318,0.9375,0.914775872,0.022724128,0.918604651,0.018895349
word,very,158,"{'right': 81.0, 'wrong': 77.0}",162,"{'right': 93.0, 'wrong': 69.0}",0.000160231,0.005486968,0.00190149,0.000159926,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 93})",8.01E-05,0.612506681,0.605442177,0.613109049,-0.007666872,0.619883041,-0.014440864,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 97})",3.92E-05,0.629075361,0.605442177,0.631090487,-0.02564831,0.619883041,-0.014440864,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 89})",0.000583735,0.868519508,0.87755102,0.86774942,0.0098016,0.883040936,-0.005489915,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 99})",0.000192478,0.91555318,0.945578231,0.912993039,0.032585192,0.941520468,0.004057763
word,at,127,"{'wrong': 65.0, 'right': 62.0}",132,"{'right': 51.0, 'wrong': 81.0}",0.0001395,0.012913223,0.005276974,0.000138766,"defaultdict(<class 'int'>, {'right': 92, 'wrong': 70})",0.003190486,0.612506681,0.603174603,0.613180516,-0.010005913,0.634615385,-0.031440781,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 85})",8.31E-05,0.629075361,0.642857143,0.628080229,0.014776914,0.653846154,-0.010989011,"defaultdict(<class 'int'>, {'right': 78, 'wrong': 84})",2.25E-05,0.868519508,0.880952381,0.867621777,0.013330604,0.858974359,0.021978022,"defaultdict(<class 'int'>, {'right': 78, 'wrong': 84})",2.25E-05,0.91555318,0.936507937,0.914040115,0.022467822,0.916666667,0.01984127
word,about,53,"{'right': 27.0, 'wrong': 26.0}",74,"{'right': 37.0, 'wrong': 37.0}",8.90E-05,0,4.45E-05,8.89957E-05,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 32})",0.002977668,0.612506681,0.637681159,0.61154273,0.026138429,0.637681159,0,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 36})",0.000263321,0.629075361,0.449275362,0.635960044,-0.186684682,0.449275362,0,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 38})",0.000263321,0.868519508,0.782608696,0.871809101,-0.089200405,0.782608696,0,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 36})",0.000263321,0.91555318,0.826086957,0.918978912,-0.092891956,0.826086957,0
word,more,59,"{'wrong': 29.0, 'right': 30.0}",69,"{'right': 38.0, 'wrong': 31.0}",7.18E-05,0.002572989,0.000895944,7.17541E-05,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 31})",0.005102709,0.612506681,0.529411765,0.615640599,-0.086228834,0.546666667,-0.017254902,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 41})",0.000481658,0.629075361,0.558823529,0.631724903,-0.072901374,0.56,-0.001176471,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 48})",0.007750607,0.868519508,0.823529412,0.870216306,-0.046686894,0.813333333,0.010196078,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 37})",0.000234005,0.91555318,0.955882353,0.914032169,0.041850184,0.96,-0.004117647
word,all,124,"{'right': 61.0, 'wrong': 63.0}",112,"{'wrong': 58.0, 'right': 54.0}",6.50E-05,0.000318878,4.80E-05,6.50333E-05,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 58})",3.25E-05,0.612506681,0.57,0.614906832,-0.044906832,0.576923077,-0.006923077,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 61})",0.000158567,0.629075361,0.66,0.627329193,0.032670807,0.663461538,-0.003461538,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 63})",0.000615602,0.868519508,0.86,0.869000565,-0.009000565,0.865384615,-0.005384615,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 62})",0.000349636,0.91555318,0.87,0.918125353,-0.048125353,0.875,-0.005
word,then,128,"{'wrong': 65.0, 'right': 63.0}",109,"{'right': 49.0, 'wrong': 60.0}",6.10E-05,0.002546082,0.00091273,6.09795E-05,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 64})",0.000847281,0.612506681,0.652631579,0.61036036,0.042271219,0.660377358,-0.00774578,"defaultdict(<class 'int'>, {'right': 70, 'wrong': 50})",0.00418358,0.629075361,0.6,0.630630631,-0.030630631,0.622641509,-0.022641509,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 56})",0.000847281,0.868519508,0.863157895,0.868806306,-0.005648412,0.877358491,-0.014200596,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 54})",0.001675064,0.91555318,0.821052632,0.920608108,-0.099555477,0.830188679,-0.009136048
word,she,402,"{'right': 204.0, 'wrong': 198.0}",399,"{'right': 206.0, 'wrong': 193.0}",5.57E-05,0.000265388,3.90E-05,5.56895E-05,"defaultdict(<class 'int'>, {'right': 197, 'wrong': 215})",0.000429611,0.612506681,0.614840989,0.61209068,0.002750309,0.618243243,-0.003402254,"defaultdict(<class 'int'>, {'right': 220, 'wrong': 192})",0.000352246,0.629075361,0.618374558,0.630982368,-0.012607809,0.618243243,0.000131315,"defaultdict(<class 'int'>, {'wrong': 207, 'right': 205})",4.89E-05,0.868519508,0.858657244,0.870277078,-0.011619834,0.861486486,-0.002829243,"defaultdict(<class 'int'>, {'wrong': 206, 'right': 206})",2.78E-05,0.91555318,0.879858657,0.921914358,-0.0420557,0.875,0.004858657
word,on,136,"{'right': 69.0, 'wrong': 67.0}",175,"{'right': 87.0, 'wrong': 88.0}",5.41E-05,8.16E-06,5.21E-05,5.40629E-05,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 117})",0.012830564,0.612506681,0.568862275,0.616784038,-0.047921762,0.56547619,0.003386085,"defaultdict(<class 'int'>, {'right': 91, 'wrong': 85})",4.70E-05,0.629075361,0.622754491,0.629694836,-0.006940345,0.625,-0.002245509,"defaultdict(<class 'int'>, {'right': 92, 'wrong': 84})",0.000118297,0.868519508,0.856287425,0.86971831,-0.013430885,0.857142857,-0.000855432,"defaultdict(<class 'int'>, {'right': 88, 'wrong': 88})",2.70E-05,0.91555318,0.892215569,0.917840376,-0.025624807,0.892857143,-0.000641574
word,home,103,"{'right': 51.0, 'wrong': 52.0}",123,"{'right': 57.0, 'wrong': 66.0}",2.36E-05,0.001338489,0.000504379,2.3553E-05,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 55})",0.003106931,0.612506681,0.633928571,0.611142695,0.022785877,0.619834711,0.014093861,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 69})",0.00015985,0.629075361,0.633928571,0.628766345,0.005162227,0.628099174,0.005829398,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 68})",5.30E-05,0.868519508,0.883928571,0.867538374,0.016390197,0.892561983,-0.008633412,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 68})",5.30E-05,0.91555318,0.919642857,0.91529278,0.004350077,0.917355372,0.002287485
word,his,361,"{'right': 182.0, 'wrong': 179.0}",354,"{'wrong': 156.0, 'right': 198.0}",1.73E-05,0.003519104,0.001528642,1.72387E-05,"defaultdict(<class 'int'>, {'right': 195, 'wrong': 201})",6.88E-05,0.612506681,0.593220339,0.616116751,-0.022896412,0.596439169,-0.00321883,"defaultdict(<class 'int'>, {'right': 209, 'wrong': 187})",0.000279326,0.629075361,0.613559322,0.631979695,-0.018420373,0.608308605,0.005250717,"defaultdict(<class 'int'>, {'wrong': 200, 'right': 196})",4.24E-05,0.868519508,0.871186441,0.868020305,0.003166136,0.872403561,-0.00121712,"defaultdict(<class 'int'>, {'wrong': 204, 'right': 192})",0.000186407,0.91555318,0.938983051,0.911167513,0.027815538,0.943620178,-0.004637127
word,of,280,"{'right': 139.0, 'wrong': 141.0}",285,"{'wrong': 149.0, 'right': 136.0}",1.28E-05,0.00052016,0.000185144,1.27527E-05,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 185})",0.007864378,0.612506681,0.581481481,0.617738913,-0.036257432,0.583038869,-0.001557388,"defaultdict(<class 'int'>, {'right': 155, 'wrong': 143})",0.000281083,0.629075361,0.614814815,0.631480325,-0.01666551,0.621908127,-0.007093312,"defaultdict(<class 'int'>, {'right': 146, 'wrong': 152})",2.11E-05,0.868519508,0.851851852,0.871330418,-0.019478567,0.851590106,0.000261746,"defaultdict(<class 'int'>, {'right': 154, 'wrong': 144})",0.000207111,0.91555318,0.922222222,0.914428482,0.00779374,0.925795053,-0.003572831
ner,DATE,151,"{'wrong': 75.0, 'right': 76.0}",146,"{'right': 82.0, 'wrong': 64.0}",1.10E-05,0.003799962,0.001709544,1.09457E-05,"defaultdict(<class 'int'>, {'right': 97, 'wrong': 67})",0.003925945,0.612506681,0.607407407,0.612903226,-0.005495818,0.575163399,0.032244009,"defaultdict(<class 'int'>, {'right': 90, 'wrong': 74})",0.0010369,0.629075361,0.659259259,0.626728111,0.032531149,0.614379085,0.044880174,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 86})",0.000222349,0.868519508,0.82962963,0.871543779,-0.041914149,0.816993464,0.012636166,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 83})",3.88E-06,0.91555318,0.874074074,0.918778802,-0.044704728,0.875816993,-0.001742919
word,with,163,"{'wrong': 82.0, 'right': 81.0}",193,"{'wrong': 83.0, 'right': 110.0}",9.41E-06,0.004892749,0.002680059,9.38428E-06,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 114})",0.000225835,0.612506681,0.565934066,0.617525163,-0.051591097,0.56937799,-0.003443924,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 118})",0.000778472,0.629075361,0.554945055,0.637063351,-0.082118296,0.535885167,0.019059887,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 121})",0.001411858,0.868519508,0.879120879,0.867377146,0.011743733,0.861244019,0.01787686,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 110})",4.70E-06,0.91555318,0.923076923,0.914742451,0.008334472,0.923444976,-0.000368053
word,.,3692,"{'right': 1835.0, 'wrong': 1857.0}",3668,"{'wrong': 1852.0, 'right': 1816.0}",8.88E-06,2.41E-05,1.86E-06,8.8769E-06,"defaultdict(<class 'int'>, {'right': 1812, 'wrong': 1892})",3.06E-05,0.612506681,0.612573885,0.6,0.012573885,0.603057459,0.009516426,"defaultdict(<class 'int'>, {'right': 1849, 'wrong': 1855})",2.35E-06,0.629075361,0.629231596,0.6,0.029231596,0.630469162,-0.001237566,"defaultdict(<class 'int'>, {'right': 1859, 'wrong': 1845})",1.19E-05,0.868519508,0.868887695,0.8,0.068887695,0.871375857,-0.002488162,"defaultdict(<class 'int'>, {'right': 1849, 'wrong': 1855})",2.35E-06,0.91555318,0.915636754,0.9,0.015636754,0.915129151,0.000507603
word,in,221,"{'right': 111.0, 'wrong': 110.0}",229,"{'wrong': 121.0, 'right': 108.0}",5.12E-06,0.000805667,0.000470005,5.11625E-06,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 127})",0.000254029,0.612506681,0.537383178,0.622208811,-0.084825634,0.546255507,-0.008872329,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 117})",0.000176604,0.629075361,0.579439252,0.635485818,-0.056046565,0.572687225,0.006752028,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 118})",0.00010746,0.868519508,0.845794393,0.871454436,-0.025660043,0.845814978,-2.06E-05,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 117})",0.000176604,0.91555318,0.925233645,0.914302957,0.010930688,0.925110132,0.000123513
word,to,963,"{'wrong': 483.0, 'right': 480.0}",926,"{'wrong': 470.0, 'right': 456.0}",2.43E-06,5.71E-05,1.80E-05,2.42617E-06,"defaultdict(<class 'int'>, {'wrong': 484, 'right': 456})",8.90E-05,0.612506681,0.63556116,0.59554731,0.04001385,0.634448575,0.001112585,"defaultdict(<class 'int'>, {'wrong': 466, 'right': 474})",1.69E-05,0.629075361,0.627994956,0.62987013,-0.001875174,0.627013631,0.000981325,"defaultdict(<class 'int'>, {'right': 483, 'wrong': 457})",0.000118409,0.868519508,0.877679697,0.861781076,0.015898621,0.87732342,0.000356277,"defaultdict(<class 'int'>, {'right': 476, 'wrong': 464})",3.15E-05,0.91555318,0.931904161,0.903525046,0.028379115,0.931846344,5.78E-05
word,the,1410,"{'right': 707.0, 'wrong': 703.0}",1445,"{'right': 727.0, 'wrong': 718.0}",2.01E-06,9.70E-06,1.44E-06,2.01197E-06,"defaultdict(<class 'int'>, {'wrong': 755, 'right': 699})",0.000213825,0.612506681,0.592344498,0.638014528,-0.04567003,0.592030361,0.000314137,"defaultdict(<class 'int'>, {'wrong': 735, 'right': 719})",2.39E-05,0.629075361,0.619138756,0.641646489,-0.022507733,0.619544592,-0.000405836,"defaultdict(<class 'int'>, {'wrong': 728, 'right': 726})",2.22E-06,0.868519508,0.861244019,0.877723971,-0.016479952,0.859582543,0.001661476,"defaultdict(<class 'int'>, {'right': 730, 'wrong': 724})",2.08E-07,0.91555318,0.906220096,0.927360775,-0.021140679,0.90512334,0.001096756
tense,past,3428,"{'wrong': 1710.0, 'right': 1718.0}",3445,"{'wrong': 1726.0, 'right': 1719.0}",1.36E-06,1.03E-06,2.38E-06,1.36156E-06,"defaultdict(<class 'int'>, {'right': 1735, 'wrong': 1717})",1.04E-06,0.612506681,0.611358575,0.64,-0.028641425,0.61120355,0.000155025,"defaultdict(<class 'int'>, {'right': 1731, 'wrong': 1721})",3.96E-08,0.629075361,0.629175947,0.626666667,0.00250928,0.629506378,-0.000330432,"defaultdict(<class 'int'>, {'right': 1722, 'wrong': 1730})",2.70E-06,0.868519508,0.86636971,0.92,-0.05363029,0.866333888,3.58E-05,"defaultdict(<class 'int'>, {'right': 1726, 'wrong': 1726})",6.81E-07,0.91555318,0.913140312,0.973333333,-0.060193022,0.913477537,-0.000337226
overlap,overlap,3740,"{'right': 1870.0, 'wrong': 1870.0}",3735,"{'wrong': 1870.0, 'right': 1865.0}",0,4.48E-07,2.24E-07,0,"defaultdict(<class 'int'>, {'wrong': 1876, 'right': 1864})",1.29E-06,0.612506681,0.612506681,0,0.612506681,0.6108742,0.00163248,"defaultdict(<class 'int'>, {'wrong': 1875, 'right': 1865})",8.94E-07,0.629075361,0.629075361,0,0.629075361,0.627398721,0.00167664,"defaultdict(<class 'int'>, {'right': 1871, 'wrong': 1869})",3.57E-08,0.868519508,0.868519508,0,0.868519508,0.868869936,-0.000350428,"defaultdict(<class 'int'>, {'right': 1870, 'wrong': 1870})",0,0.91555318,0.91555318,0,0.91555318,0.915778252,-0.000225071
ner,MONEY,12,"{'wrong': 6.0, 'right': 6.0}",15,"{'right': 9.0, 'wrong': 6.0}",0,0.01,0.00505939,0,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 5})",0.026253764,0.612506681,0.461538462,0.613562971,-0.152024509,0.375,0.086538462,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 12})",0.014362592,0.629075361,0.615384615,0.629171152,-0.013786536,0.625,-0.009615385,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 10})",0.001548797,0.868519508,0.846153846,0.868675996,-0.02252215,0.875,-0.028846154,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 9})",0,0.91555318,0.923076923,0.915500538,0.007576385,0.9375,-0.014423077
word,friend,102,"{'wrong': 51.0, 'right': 51.0}",113,"{'wrong': 45.0, 'right': 68.0}",0,0.010357115,0.005242306,0,"defaultdict(<class 'int'>, {'right': 78, 'wrong': 58})",0.002720504,0.612506681,0.597826087,0.61326588,-0.015439793,0.565217391,0.032608696,"defaultdict(<class 'int'>, {'right': 78, 'wrong': 58})",0.002720504,0.629075361,0.597826087,0.6306914,-0.032865313,0.573913043,0.023913043,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 63})",0.00067689,0.868519508,0.869565217,0.86846543,0.001099787,0.886956522,-0.017391304,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 64})",0.000432963,0.91555318,0.923913043,0.915120854,0.008792189,0.939130435,-0.015217391
word,liked,24,"{'right': 12.0, 'wrong': 12.0}",27,"{'wrong': 9.0, 'right': 18.0}",0,0.027777778,0.014362592,0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.033822076,0.612506681,0.666666667,0.611713666,0.054953001,0.75,-0.083333333,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 19})",0.00038615,0.629075361,0.703703704,0.627982646,0.075721057,0.694444444,0.009259259,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 16})",0.001548797,0.868519508,0.851851852,0.868763557,-0.016911706,0.888888889,-0.037037037,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 16})",0.001548797,0.91555318,0.925925926,0.915401302,0.010524624,0.944444444,-0.018518519
word,wait,18,"{'right': 9.0, 'wrong': 9.0}",13,"{'right': 7.0, 'wrong': 6.0}",0,0.00147929,0.000740925,0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 4})",0.024300595,0.612506681,0.5,0.613232921,-0.113232921,0.461538462,0.038461538,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 4})",0.024300595,0.629075361,0.666666667,0.628832706,0.037833961,0.615384615,0.051282051,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0,0.868519508,1,0.867670791,0.132329209,1,0,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 7})",0,0.91555318,1,0.915008069,0.084991931,1,0
word,broke,12,"{'right': 6.0, 'wrong': 6.0}",19,"{'wrong': 11.0, 'right': 8.0}",0,0.006232687,0.003139258,0,"defaultdict(<class 'int'>, {'wrong': 8, 'right': 14})",0.009506152,0.612506681,0.368421053,0.615010799,-0.246589747,0.409090909,-0.040669856,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 11})",0,0.629075361,0.473684211,0.630669546,-0.156985336,0.454545455,0.019138756,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0,0.868519508,1,0.867170626,0.132829374,1,0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 11})",0,0.91555318,1,0.914686825,0.085313175,1,0
word,night,28,"{'right': 14.0, 'wrong': 14.0}",32,"{'right': 13.0, 'wrong': 19.0}",0,0.008789063,0.004440308,0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 20})",0.00034654,0.612506681,0.566666667,0.613253666,-0.046587,0.555555556,0.011111111,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 17})",0.00138954,0.629075361,0.666666667,0.628462792,0.038203875,0.638888889,0.027777778,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 19})",0,0.868519508,0.9,0.868006518,0.031993482,0.916666667,-0.016666667,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 19})",0,0.91555318,0.966666667,0.914720261,0.051946406,0.972222222,-0.005555556
word,too,18,"{'right': 9.0, 'wrong': 9.0}",19,"{'right': 9.0, 'wrong': 10.0}",0,0.000692521,0.00034654,0,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 7})",0.011557699,0.612506681,0.526315789,0.613390929,-0.087075139,0.55,-0.023684211,"defaultdict(<class 'int'>, {'wrong': 10, 'right': 10})",0,0.629075361,0.315789474,0.632289417,-0.316499943,0.3,0.015789474,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 8})",0.00505939,0.868519508,0.894736842,0.86825054,0.026486302,0.9,-0.005263158,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 11})",0.001253662,0.91555318,0.842105263,0.916306695,-0.074201432,0.85,-0.007894737
word,tim,44,"{'right': 22.0, 'wrong': 22.0}",30,"{'right': 14.0, 'wrong': 16.0}",0,0.001111111,0.000556277,0,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 15})",0.000488839,0.612506681,0.588235294,0.612729234,-0.02449394,0.631578947,-0.043343653,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0,0.629075361,0.941176471,0.626213592,0.314962878,0.947368421,-0.00619195,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 16})",0,0.868519508,1,0.867313916,0.132686084,1,0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 13})",0.004440308,0.91555318,0.823529412,0.91639698,-0.092867568,0.736842105,0.086687307
word,bob,54,"{'wrong': 27.0, 'right': 27.0}",35,"{'wrong': 19.0, 'right': 16.0}",0,0.001836735,0.000920342,0,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 17})",0.00138954,0.612506681,0.5,0.613722312,-0.113722312,0.565217391,-0.065217391,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 17})",0.00138954,0.629075361,0.55,0.629929768,-0.079929768,0.608695652,-0.058695652,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 19})",0,0.868519508,0.95,0.867639114,0.082360886,0.956521739,-0.006521739,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 19})",0,0.91555318,0.95,0.915180983,0.034819017,0.956521739,-0.006521739
word,long,14,"{'wrong': 7.0, 'right': 7.0}",14,"{'right': 7.0, 'wrong': 7.0}",0,0,0,0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 7})",0,0.612506681,0.571428571,0.61281637,-0.041387799,0.571428571,0,"defaultdict(<class 'int'>, {'wrong': 5, 'right': 9})",0.010456234,0.629075361,0.428571429,0.630586968,-0.20201554,0.428571429,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 8})",0.002566344,0.868519508,0.928571429,0.868066774,0.060504654,0.928571429,0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 7})",0,0.91555318,1,0.914916532,0.085083468,1,0
word,thanked,12,"{'wrong': 6.0, 'right': 6.0}",13,"{'right': 7.0, 'wrong': 6.0}",0,0.00147929,0.000740925,0,"defaultdict(<class 'int'>, {'wrong': 5, 'right': 9})",0.010456234,0.612506681,0.692307692,0.611948332,0.080359361,0.714285714,-0.021978022,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 4})",0.024300595,0.629075361,0.692307692,0.628632939,0.063674754,0.642857143,0.049450549,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 8})",0.002566344,0.868519508,0.769230769,0.869214209,-0.09998344,0.785714286,-0.016483516,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 4})",0.024300595,0.91555318,0.846153846,0.916038751,-0.069884905,0.785714286,0.06043956
word,jenny,14,"{'wrong': 7.0, 'right': 7.0}",12,"{'right': 6.0, 'wrong': 6.0}",0,0,0,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0,0.612506681,0.428571429,0.613197425,-0.184625996,0.428571429,0,"defaultdict(<class 'int'>, {'wrong': 6, 'right': 6})",0,0.629075361,0.428571429,0.629828326,-0.201256898,0.428571429,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0,0.868519508,1,0.868025751,0.131974249,1,0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 6})",0,0.91555318,1,0.915236052,0.084763948,1,0
word,finished,16,"{'right': 8.0, 'wrong': 8.0}",19,"{'wrong': 8.0, 'right': 11.0}",0,0.006232687,0.003139258,0,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 7})",0.01720669,0.612506681,0.555555556,0.613059903,-0.057504347,0.619047619,-0.063492063,"defaultdict(<class 'int'>, {'wrong': 7, 'right': 15})",0.01720669,0.629075361,0.722222222,0.628170534,0.094051688,0.714285714,0.007936508,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 13})",0.004172668,0.868519508,0.944444444,0.867781975,0.076662469,0.904761905,0.03968254,"defaultdict(<class 'int'>, {'wrong': 9, 'right': 13})",0.004172668,0.91555318,0.944444444,0.915272531,0.029171913,0.904761905,0.03968254


==> SNLI/return_SNLI.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
sentiment,sent_any,79620,"defaultdict(<class 'float'>, {'neutral': 40825.0, 'entailment': 16928.0, 'contradiction': 21867.0})",1450,"defaultdict(<class 'float'>, {'neutral': 741.0, 'entailment': 315.0, 'contradiction': 394.0})",0.016736152,0.016283578,1.71E-05,1.67E-02,"defaultdict(<class 'int'>, {'neutral': 813, 'entailment': 355, 'contradiction': 354})",0.001221045,0.542345277,0.525517241,0.545259135,-0.019741894,0.530814215,-0.005296974,"defaultdict(<class 'int'>, {'neutral': 749, 'entailment': 349, 'contradiction': 424})",0.000270619,0.874389251,0.84,0.880343922,-0.040343922,0.865047233,-0.025047233,"defaultdict(<class 'int'>, {'neutral': 758, 'entailment': 329, 'contradiction': 435})",0.000116569,0.905537459,0.887586207,0.908645808,-0.021059602,0.901934323,-0.014348116,"defaultdict(<class 'int'>, {'entailment': 342, 'neutral': 754, 'contradiction': 426})",0.000170699,0.918566775,0.904827586,0.920945785,-0.016118198,0.919928025,-0.015100439
word,sleeping,6884,"defaultdict(<class 'float'>, {'contradiction': 5931.0, 'neutral': 459.0, 'entailment': 494.0})",120,"defaultdict(<class 'float'>, {'contradiction': 104.0, 'neutral': 7.0, 'entailment': 9.0})",0.139517622,0.142268519,0.000160949,1.39E-01,"defaultdict(<class 'int'>, {'contradiction': 117, 'neutral': 1, 'entailment': 2})",0.02391408,0.542345277,0.841666667,0.538643858,0.303022808,0.66025641,0.181410256,"defaultdict(<class 'int'>, {'contradiction': 101, 'entailment': 9, 'neutral': 10})",0.000539334,0.874389251,0.941666667,0.873557296,0.068109371,0.91025641,0.031410256,"defaultdict(<class 'int'>, {'contradiction': 105, 'entailment': 7, 'neutral': 8})",0.000373075,0.905537459,0.958333333,0.904884584,0.05344875,0.916666667,0.041666667,"defaultdict(<class 'int'>, {'contradiction': 102, 'neutral': 11, 'entailment': 7})",0.001356764,0.918566775,0.966666667,0.91797197,0.048694696,0.926282051,0.040384615
word,no,3261,"defaultdict(<class 'float'>, {'contradiction': 2776.0, 'neutral': 285.0, 'entailment': 200.0})",54,"defaultdict(<class 'float'>, {'contradiction': 41.0, 'entailment': 6.0, 'neutral': 7.0})",0.134243786,0.090763603,0.007027007,1.33E-01,"defaultdict(<class 'int'>, {'contradiction': 52, 'neutral': 2, 'entailment': 0.0001})",0.028210139,0.542345277,0.722222222,0.541351075,0.180871148,0.658536585,0.063685637,"defaultdict(<class 'int'>, {'contradiction': 44, 'entailment': 6, 'neutral': 4})",0.004118828,0.874389251,0.907407407,0.874206755,0.033200652,0.87804878,0.029358627,"defaultdict(<class 'int'>, {'contradiction': 43, 'entailment': 6, 'neutral': 5})",0.004140462,0.905537459,0.925925926,0.90542477,0.020501156,0.886178862,0.039747064,"defaultdict(<class 'int'>, {'contradiction': 43, 'entailment': 7, 'neutral': 4})",0.006978084,0.918566775,0.944444444,0.918423746,0.026020698,0.869918699,0.074525745
word,because,1537,"defaultdict(<class 'float'>, {'neutral': 1146.0, 'contradiction': 366.0, 'entailment': 25.0})",26,"defaultdict(<class 'float'>, {'neutral': 18.0, 'contradiction': 8.0, 'entailment': 0.0001})",0.093189036,0.036982249,0.008337196,9.24E-02,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 3, 'entailment': 0.0001})",0.019466634,0.542345277,0.730769231,0.541845275,0.188923956,0.648148148,0.082621083,"defaultdict(<class 'int'>, {'neutral': 20, 'contradiction': 6, 'entailment': 0.0001})",0.005741468,0.874389251,0.923076923,0.874260053,0.04881687,0.944444444,-0.021367521,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 7, 'entailment': 0.0001})",0.006134831,0.905537459,0.961538462,0.905388855,0.056149607,0.944444444,0.017094017,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 7, 'entailment': 0.0001})",0.006134831,0.918566775,0.961538462,0.918452745,0.043085716,0.962962963,-0.001424501
word,friend,5592,"defaultdict(<class 'float'>, {'contradiction': 973.0, 'neutral': 4192.0, 'entailment': 427.0})",117,"defaultdict(<class 'float'>, {'contradiction': 21.0, 'neutral': 88.0, 'entailment': 8.0})",0.088245509,0.089755765,0.000132476,8.82E-02,"defaultdict(<class 'int'>, {'neutral': 109, 'contradiction': 6, 'entailment': 2})",0.03274622,0.542345277,0.769230769,0.53961059,0.229620179,0.643939394,0.125291375,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 95, 'entailment': 5})",0.003673626,0.874389251,0.94017094,0.873596374,0.066574566,0.920454545,0.019716395,"defaultdict(<class 'int'>, {'neutral': 95, 'contradiction': 16, 'entailment': 6})",0.002980506,0.905537459,0.94017094,0.905120016,0.035050924,0.939393939,0.000777001,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 94, 'entailment': 5})",0.003181358,0.918566775,0.948717949,0.918203358,0.03051459,0.958333333,-0.009615385
word,movie,1243,"defaultdict(<class 'float'>, {'contradiction': 872.0, 'neutral': 342.0, 'entailment': 29.0})",24,"defaultdict(<class 'float'>, {'neutral': 9.0, 'contradiction': 15.0, 'entailment': 0.0001})",0.07835192,0.015625,0.013021219,7.73E-02,"defaultdict(<class 'int'>, {'neutral': 4, 'contradiction': 20, 'entailment': 0.0001})",0.017627062,0.542345277,0.708333333,0.541938776,0.166394558,0.666666667,0.041666667,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 14, 'entailment': 0.0001})",0.018078667,0.874389251,0.875,0.874387755,0.000612245,0.911111111,-0.036111111,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 15, 'entailment': 0.0001})",0.013021219,0.905537459,1,0.905306122,0.094693878,0.977777778,0.022222222,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 16, 'entailment': 1})",0.00165346,0.918566775,0.916666667,0.918571429,-0.001904762,0.955555556,-0.038888889
word,trying,3869,"defaultdict(<class 'float'>, {'neutral': 2758.0, 'entailment': 575.0, 'contradiction': 536.0})",57,"defaultdict(<class 'float'>, {'neutral': 42.0, 'contradiction': 6.0, 'entailment': 9.0})",0.072031752,0.081871345,0.001308381,7.19E-02,"defaultdict(<class 'int'>, {'neutral': 50, 'contradiction': 2, 'entailment': 5})",0.024704292,0.542345277,0.701754386,0.541414969,0.160339417,0.634920635,0.066833751,"defaultdict(<class 'int'>, {'neutral': 43, 'contradiction': 4, 'entailment': 10})",0.006552123,0.874389251,0.842105263,0.874577659,-0.032472396,0.849206349,-0.007101086,"defaultdict(<class 'int'>, {'neutral': 44, 'contradiction': 5, 'entailment': 8})",0.003525011,0.905537459,0.859649123,0.905805263,-0.04615614,0.896825397,-0.037176274,"defaultdict(<class 'int'>, {'neutral': 42, 'contradiction': 5, 'entailment': 10})",0.00353287,0.918566775,0.894736842,0.918705846,-0.023969004,0.912698413,-0.017961571
word,about,4638,"defaultdict(<class 'float'>, {'neutral': 3300.0, 'contradiction': 771.0, 'entailment': 567.0})",81,"defaultdict(<class 'float'>, {'neutral': 58.0, 'contradiction': 7.0, 'entailment': 16.0})",0.07183259,0.0752934,0.010888739,7.11E-02,"defaultdict(<class 'int'>, {'neutral': 64, 'entailment': 10, 'contradiction': 8})",0.005318969,0.542345277,0.641975309,0.541516987,0.100458322,0.614942529,0.02703278,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 60, 'entailment': 13})",0.004156224,0.874389251,0.913580247,0.87406343,0.039516817,0.896551724,0.017028523,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 60, 'entailment': 13})",0.004156224,0.905537459,0.925925926,0.905367956,0.020557969,0.902298851,0.023627075,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 58, 'entailment': 15})",0.005949227,0.918566775,0.950617284,0.918300318,0.032316966,0.936781609,0.013835675
word,for,24764,"defaultdict(<class 'float'>, {'neutral': 17201.0, 'contradiction': 4396.0, 'entailment': 3167.0})",422,"defaultdict(<class 'float'>, {'neutral': 288.0, 'entailment': 61.0, 'contradiction': 73.0})",0.065666215,0.061081038,0.000296293,6.56E-02,"defaultdict(<class 'int'>, {'neutral': 377, 'contradiction': 34, 'entailment': 24})",0.022085728,0.542345277,0.63507109,0.538183365,0.096887725,0.604166667,0.030904423,"defaultdict(<class 'int'>, {'entailment': 50, 'neutral': 307, 'contradiction': 78})",0.000197048,0.874389251,0.862559242,0.87492023,-0.012360988,0.873842593,-0.011283351,"defaultdict(<class 'int'>, {'entailment': 47, 'contradiction': 81, 'neutral': 307})",0.000491761,0.905537459,0.898104265,0.905871091,-0.007766826,0.91087963,-0.012775364,"defaultdict(<class 'int'>, {'entailment': 47, 'contradiction': 75, 'neutral': 313})",0.000546234,0.918566775,0.914691943,0.918740693,-0.00404875,0.922453704,-0.007761761
word,swimming,4733,"defaultdict(<class 'float'>, {'contradiction': 3186.0, 'entailment': 658.0, 'neutral': 889.0})",75,"defaultdict(<class 'float'>, {'entailment': 12.0, 'neutral': 16.0, 'contradiction': 47.0})",0.058133331,0.043496296,0.001189363,5.81E-02,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 63, 'entailment': 4})",0.020161321,0.542345277,0.586666667,0.542004308,0.044662359,0.560283688,0.026382979,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 51, 'neutral': 14})",3.93E-05,0.874389251,0.893333333,0.874243512,0.019089821,0.879432624,0.013900709,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 17, 'contradiction': 47})",0.001377756,0.905537459,0.96,0.905118474,0.054881526,0.929078014,0.030921986,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 13, 'contradiction': 49})",0.001163541,0.918566775,0.92,0.918555749,0.001444251,0.914893617,0.005106383
word,outside,22323,"defaultdict(<class 'float'>, {'entailment': 14641.0, 'contradiction': 2788.0, 'neutral': 4894.0})",394,"defaultdict(<class 'float'>, {'entailment': 264.0, 'contradiction': 40.0, 'neutral': 90.0})",0.05349856,0.059373398,0.000689248,5.35E-02,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 300, 'neutral': 70})",0.005966809,0.542345277,0.670050761,0.537009544,0.133041217,0.602272727,0.067778034,"defaultdict(<class 'int'>, {'contradiction': 44, 'neutral': 82, 'entailment': 274})",0.000513906,0.874389251,0.878172589,0.874231177,0.003941412,0.88510101,-0.006928421,"defaultdict(<class 'int'>, {'contradiction': 39, 'neutral': 85, 'entailment': 276})",0.001088371,0.905537459,0.918781726,0.904984093,0.013797633,0.917929293,0.000852433,"defaultdict(<class 'int'>, {'contradiction': 42, 'entailment': 286, 'neutral': 72})",0.00203426,0.918566775,0.916243655,0.918663839,-0.002420184,0.91540404,0.000839614
word,inside,5474,"defaultdict(<class 'float'>, {'contradiction': 3548.0, 'neutral': 652.0, 'entailment': 1274.0})",88,"defaultdict(<class 'float'>, {'entailment': 15.0, 'neutral': 14.0, 'contradiction': 59.0})",0.051708203,0.056846878,0.0039507,5.15E-02,"defaultdict(<class 'int'>, {'neutral': 7, 'contradiction': 66, 'entailment': 17})",0.004641137,0.542345277,0.590909091,0.541906327,0.049002764,0.570621469,0.020287622,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 17, 'contradiction': 62})",0.001462407,0.874389251,0.931818182,0.873870173,0.057948009,0.915254237,0.016563945,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 18, 'contradiction': 61})",0.000795233,0.905537459,0.943181818,0.905197206,0.037984612,0.93220339,0.010978428,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 17, 'contradiction': 64})",0.002288448,0.918566775,0.920454545,0.918549712,0.001904833,0.920903955,-0.000449409
word,waiting,5160,"defaultdict(<class 'float'>, {'neutral': 3337.0, 'entailment': 769.0, 'contradiction': 1054.0})",78,"defaultdict(<class 'float'>, {'contradiction': 20.0, 'neutral': 52.0, 'entailment': 6.0})",0.049609474,0.06092483,0.007409467,4.92E-02,"defaultdict(<class 'int'>, {'neutral': 62, 'entailment': 11, 'contradiction': 5})",0.023108593,0.542345277,0.615384615,0.541760722,0.073623893,0.576923077,0.038461538,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 49, 'entailment': 6})",0.010056785,0.874389251,0.91025641,0.874102196,0.036154214,0.929487179,-0.019230769,"defaultdict(<class 'int'>, {'neutral': 51, 'contradiction': 21, 'entailment': 6})",0.008100096,0.905537459,0.935897436,0.90529448,0.030602956,0.948717949,-0.012820513,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 51, 'entailment': 6})",0.008100096,0.918566775,0.961538462,0.918222861,0.043315601,0.961538462,0
word,animal,3494,"defaultdict(<class 'float'>, {'entailment': 2238.0, 'neutral': 694.0, 'contradiction': 562.0})",69,"defaultdict(<class 'float'>, {'entailment': 47.0, 'contradiction': 11.0, 'neutral': 11.0})",0.047421733,0.060491493,0.001389346,4.74E-02,"defaultdict(<class 'int'>, {'entailment': 52, 'neutral': 7, 'contradiction': 10})",0.010514601,0.542345277,0.710144928,0.54115838,0.168986547,0.609929078,0.10021585,"defaultdict(<class 'int'>, {'entailment': 47, 'neutral': 11, 'contradiction': 11})",0.001389346,0.874389251,0.884057971,0.874320861,0.00973711,0.907801418,-0.023743447,"defaultdict(<class 'int'>, {'entailment': 46, 'neutral': 13, 'contradiction': 10})",0.000405472,0.905537459,0.913043478,0.905484367,0.007559111,0.914893617,-0.001850139,"defaultdict(<class 'int'>, {'entailment': 49, 'contradiction': 10, 'neutral': 10})",0.003211743,0.918566775,0.927536232,0.918503332,0.0090329,0.943262411,-0.015726179
word,near,7129,"defaultdict(<class 'float'>, {'entailment': 4508.0, 'neutral': 1530.0, 'contradiction': 1091.0})",139,"defaultdict(<class 'float'>, {'entailment': 86.0, 'neutral': 32.0, 'contradiction': 21.0})",0.045336518,0.041762274,0.000177129,4.53E-02,"defaultdict(<class 'int'>, {'entailment': 104, 'neutral': 20, 'contradiction': 15})",0.007905757,0.542345277,0.654676259,0.540733092,0.113943167,0.593023256,0.061653003,"defaultdict(<class 'int'>, {'entailment': 95, 'neutral': 26, 'contradiction': 18})",0.001460619,0.874389251,0.856115108,0.874651523,-0.018536415,0.864341085,-0.008225977,"defaultdict(<class 'int'>, {'entailment': 87, 'neutral': 31, 'contradiction': 21})",5.18E-05,0.905537459,0.899280576,0.905627259,-0.006346683,0.899224806,5.58E-05,"defaultdict(<class 'int'>, {'entailment': 91, 'neutral': 28, 'contradiction': 20})",0.00027175,0.918566775,0.892086331,0.918946825,-0.026860494,0.895348837,-0.003262506
word,ready,2770,"defaultdict(<class 'float'>, {'contradiction': 505.0, 'neutral': 1755.0, 'entailment': 510.0})",56,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'neutral': 33.0, 'entailment': 10.0})",0.045072774,0.033234127,0.00192382,4.50E-02,"defaultdict(<class 'int'>, {'neutral': 38, 'entailment': 14, 'contradiction': 4})",0.015427347,0.542345277,0.446428571,0.542895168,-0.096466596,0.474747475,-0.028318903,"defaultdict(<class 'int'>, {'neutral': 37, 'entailment': 10, 'contradiction': 9})",0.000503615,0.874389251,0.821428571,0.874692875,-0.053264303,0.838383838,-0.016955267,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 10, 'contradiction': 11})",0.00016739,0.905537459,0.928571429,0.905405405,0.023166023,0.898989899,0.02958153,"defaultdict(<class 'int'>, {'neutral': 32, 'contradiction': 13, 'entailment': 11})",0.002402776,0.918566775,0.946428571,0.918407043,0.028021528,0.949494949,-0.003066378
word,eating,6908,"defaultdict(<class 'float'>, {'neutral': 1404.0, 'contradiction': 4363.0, 'entailment': 1141.0})",130,"defaultdict(<class 'float'>, {'contradiction': 82.0, 'entailment': 21.0, 'neutral': 27.0})",0.044719072,0.044589086,2.23E-05,4.47E-02,"defaultdict(<class 'int'>, {'contradiction': 95, 'neutral': 23, 'entailment': 13})",0.006275587,0.542345277,0.6,0.541572106,0.058427894,0.577235772,0.022764228,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 79, 'neutral': 32})",0.001229648,0.874389251,0.946153846,0.873426862,0.072726984,0.918699187,0.027454659,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 80, 'neutral': 29})",0.000287271,0.905537459,0.969230769,0.904683309,0.06454746,0.93495935,0.03427142,"defaultdict(<class 'int'>, {'entailment': 21, 'contradiction': 83, 'neutral': 27})",2.40E-05,0.918566775,0.984615385,0.91768104,0.066934345,0.959349593,0.025265791
word,school,2239,"defaultdict(<class 'float'>, {'contradiction': 695.0, 'neutral': 1340.0, 'entailment': 204.0})",52,"defaultdict(<class 'float'>, {'neutral': 33.0, 'contradiction': 12.0, 'entailment': 7.0})",0.043166766,0.046926364,0.0053144,4.29E-02,"defaultdict(<class 'int'>, {'neutral': 44, 'contradiction': 6, 'entailment': 2})",0.039360246,0.542345277,0.557692308,0.54226361,0.015428697,0.555555556,0.002136752,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 30, 'entailment': 5})",0.000239817,0.874389251,0.884615385,0.874334834,0.01028055,0.868686869,0.015928516,"defaultdict(<class 'int'>, {'neutral': 34, 'contradiction': 13, 'entailment': 5})",0.002277024,0.905537459,0.942307692,0.905341793,0.036965899,0.909090909,0.033216783,"defaultdict(<class 'int'>, {'neutral': 35, 'contradiction': 12, 'entailment': 5})",0.004069033,0.918566775,0.923076923,0.918542775,0.004534148,0.919191919,0.003885004
ner,DATE,7253,"defaultdict(<class 'float'>, {'neutral': 4462.0, 'entailment': 933.0, 'contradiction': 1858.0})",145,"defaultdict(<class 'float'>, {'neutral': 93.0, 'contradiction': 27.0, 'entailment': 25.0})",0.042433433,0.04747787,0.004511415,4.22E-02,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 100, 'contradiction': 29})",0.003146715,0.542345277,0.572413793,0.541894824,0.030518969,0.548387097,0.024026696,"defaultdict(<class 'int'>, {'neutral': 98, 'contradiction': 28, 'entailment': 19})",0.002939072,0.874389251,0.862068966,0.87457382,-0.012504854,0.903225806,-0.041156841,"defaultdict(<class 'int'>, {'neutral': 97, 'contradiction': 30, 'entailment': 18})",0.001896315,0.905537459,0.875862069,0.905982023,-0.030119954,0.913978495,-0.038116426,"defaultdict(<class 'int'>, {'neutral': 95, 'contradiction': 30, 'entailment': 20})",0.001708859,0.918566775,0.889655172,0.918999897,-0.029344724,0.924731183,-0.03507601
word,he,4983,"defaultdict(<class 'float'>, {'neutral': 3090.0, 'contradiction': 1127.0, 'entailment': 766.0})",102,"defaultdict(<class 'float'>, {'neutral': 64.0, 'contradiction': 23.0, 'entailment': 15.0})",0.041994705,0.044277842,4.80E-05,4.20E-02,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 10, 'neutral': 78})",0.012379987,0.542345277,0.607843137,0.541658095,0.066185042,0.546875,0.060968137,"defaultdict(<class 'int'>, {'neutral': 67, 'contradiction': 20, 'entailment': 15})",0.000837958,0.874389251,0.823529412,0.874922855,-0.051393444,0.848958333,-0.025428922,"defaultdict(<class 'int'>, {'neutral': 66, 'contradiction': 19, 'entailment': 17})",0.00124031,0.905537459,0.823529412,0.906397861,-0.082868449,0.84375,-0.020220588,"defaultdict(<class 'int'>, {'neutral': 63, 'contradiction': 22, 'entailment': 17})",0.000194176,0.918566775,0.843137255,0.919358157,-0.076220902,0.875,-0.031862745
word,going,4248,"defaultdict(<class 'float'>, {'contradiction': 838.0, 'neutral': 2636.0, 'entailment': 774.0})",83,"defaultdict(<class 'float'>, {'neutral': 51.0, 'entailment': 19.0, 'contradiction': 13.0})",0.04127802,0.040386445,0.002506689,4.12E-02,"defaultdict(<class 'int'>, {'neutral': 74, 'contradiction': 6, 'entailment': 5})",0.042690341,0.542345277,0.626506024,0.54162817,0.084877855,0.575163399,0.051342625,"defaultdict(<class 'int'>, {'entailment': 21, 'contradiction': 12, 'neutral': 52})",0.004809584,0.874389251,0.891566265,0.874242891,0.017323374,0.888888889,0.002677376,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 16, 'neutral': 52})",0.00027575,0.905537459,0.86746988,0.905861821,-0.038391942,0.875816993,-0.008347114,"defaultdict(<class 'int'>, {'entailment': 18, 'contradiction': 15, 'neutral': 52})",0.000860144,0.918566775,0.879518072,0.918899497,-0.039381425,0.875816993,0.003701079
word,get,3510,"defaultdict(<class 'float'>, {'neutral': 2167.0, 'contradiction': 686.0, 'entailment': 657.0})",68,"defaultdict(<class 'float'>, {'neutral': 41.0, 'entailment': 16.0, 'contradiction': 11.0})",0.040352324,0.03724529,0.002210532,4.03E-02,"defaultdict(<class 'int'>, {'neutral': 53, 'entailment': 11, 'contradiction': 4})",0.024528559,0.542345277,0.632352941,0.541717917,0.090635024,0.634146341,-0.0017934,"defaultdict(<class 'int'>, {'neutral': 39, 'entailment': 17, 'contradiction': 12})",0.002910338,0.874389251,0.867647059,0.874436244,-0.006789186,0.869918699,-0.00227164,"defaultdict(<class 'int'>, {'neutral': 43, 'entailment': 13, 'contradiction': 12})",0.000297441,0.905537459,0.882352941,0.905699057,-0.023346116,0.894308943,-0.011956002,"defaultdict(<class 'int'>, {'neutral': 41, 'entailment': 16, 'contradiction': 11})",0.002210532,0.918566775,0.941176471,0.918409184,0.022767286,0.943089431,-0.00191296
word,she,2988,"defaultdict(<class 'float'>, {'neutral': 1794.0, 'entailment': 485.0, 'contradiction': 709.0})",54,"defaultdict(<class 'float'>, {'neutral': 30.0, 'contradiction': 15.0, 'entailment': 9.0})",0.036599395,0.026748971,0.001246234,3.66E-02,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 37, 'contradiction': 10})",0.003925893,0.542345277,0.685185185,0.541555783,0.143629402,0.566666667,0.118518519,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 7, 'contradiction': 12})",0.001496822,0.874389251,0.87037037,0.874411464,-0.004041093,0.9,-0.02962963,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 8, 'contradiction': 14})",0.00041772,0.905537459,0.925925926,0.90542477,0.020501156,0.955555556,-0.02962963,"defaultdict(<class 'int'>, {'neutral': 30, 'contradiction': 16, 'entailment': 8})",0.002231833,0.918566775,0.925925926,0.9185261,0.007399826,0.944444444,-0.018518519
word,day,3367,"defaultdict(<class 'float'>, {'neutral': 1985.0, 'contradiction': 940.0, 'entailment': 442.0})",52,"defaultdict(<class 'float'>, {'neutral': 32.0, 'entailment': 11.0, 'contradiction': 9.0})",0.036468398,0.040023011,0.011162167,3.61E-02,"defaultdict(<class 'int'>, {'neutral': 33, 'entailment': 9, 'contradiction': 10})",0.005879449,0.542345277,0.557692308,0.54226361,0.015428697,0.520833333,0.036858974,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 10, 'contradiction': 7})",0.017174571,0.874389251,0.903846154,0.874232501,0.029613653,0.875,0.028846154,"defaultdict(<class 'int'>, {'neutral': 34, 'contradiction': 9, 'entailment': 9})",0.008553205,0.905537459,0.903846154,0.905546459,-0.001700305,0.927083333,-0.023237179,"defaultdict(<class 'int'>, {'neutral': 34, 'entailment': 10, 'contradiction': 8})",0.01292718,0.918566775,0.903846154,0.918645108,-0.014798955,0.916666667,-0.012820513
word,n't,1441,"defaultdict(<class 'float'>, {'contradiction': 812.0, 'neutral': 490.0, 'entailment': 139.0})",35,"defaultdict(<class 'float'>, {'entailment': 6.0, 'neutral': 17.0, 'contradiction': 12.0})",0.036376393,0.016507937,0.025337771,3.55E-02,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 11, 'entailment': 1})",0.011783518,0.542345277,0.542857143,0.542343447,0.000513696,0.549019608,-0.006162465,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 21, 'entailment': 1})",0.037875841,0.874389251,0.771428571,0.874757381,-0.103328809,0.784313725,-0.012885154,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 18, 'entailment': 3})",0.016075418,0.905537459,0.714285714,0.906221269,-0.191935554,0.784313725,-0.070028011,"defaultdict(<class 'int'>, {'entailment': 4, 'neutral': 14, 'contradiction': 17})",0.00303609,0.918566775,0.771428571,0.919092859,-0.147664288,0.843137255,-0.071708683
word,there,24480,"defaultdict(<class 'float'>, {'entailment': 14626.0, 'contradiction': 5460.0, 'neutral': 4394.0})",400,"defaultdict(<class 'float'>, {'entailment': 247.0, 'contradiction': 89.0, 'neutral': 64.0})",0.03519942,0.041026389,0.000362722,3.52E-02,"defaultdict(<class 'int'>, {'contradiction': 52, 'entailment': 324, 'neutral': 30})",0.025078193,0.542345277,0.69,0.536078098,0.153921902,0.624831309,0.065168691,"defaultdict(<class 'int'>, {'contradiction': 90, 'neutral': 57, 'entailment': 259})",0.001530196,0.874389251,0.895,0.873514431,0.021485569,0.883940621,0.011059379,"defaultdict(<class 'int'>, {'contradiction': 92, 'neutral': 60, 'entailment': 254})",0.000938338,0.905537459,0.92,0.904923599,0.015076401,0.906882591,0.013117409,"defaultdict(<class 'int'>, {'contradiction': 94, 'neutral': 58, 'entailment': 254})",0.001244809,0.918566775,0.9125,0.918824278,-0.006324278,0.912280702,0.000219298
word,to,46667,"defaultdict(<class 'float'>, {'neutral': 27751.0, 'entailment': 8559.0, 'contradiction': 10357.0})",845,"defaultdict(<class 'float'>, {'entailment': 181.0, 'neutral': 499.0, 'contradiction': 165.0})",0.034393228,0.033135472,0.001026929,3.44E-02,"defaultdict(<class 'int'>, {'neutral': 618, 'entailment': 148, 'contradiction': 116})",0.008192102,0.542345277,0.589349112,0.537921818,0.051427295,0.56245825,0.026890863,"defaultdict(<class 'int'>, {'entailment': 196, 'neutral': 522, 'contradiction': 164})",0.001726821,0.874389251,0.84852071,0.8768237,-0.02830299,0.8750835,-0.02656279,"defaultdict(<class 'int'>, {'entailment': 180, 'neutral': 530, 'contradiction': 172})",0.000719013,0.905537459,0.892307692,0.906782492,-0.0144748,0.911155645,-0.018847952,"defaultdict(<class 'int'>, {'entailment': 190, 'contradiction': 186, 'neutral': 506})",0.000807702,0.918566775,0.921893491,0.918253703,0.003639788,0.933867735,-0.011974244
word,happy,1423,"defaultdict(<class 'float'>, {'neutral': 806.0, 'entailment': 440.0, 'contradiction': 177.0})",32,"defaultdict(<class 'float'>, {'entailment': 10.0, 'neutral': 15.0, 'contradiction': 7.0})",0.032855253,0.010633681,0.008883262,3.26E-02,"defaultdict(<class 'int'>, {'neutral': 22, 'contradiction': 3, 'entailment': 7})",0.007900881,0.542345277,0.40625,0.542790033,-0.136540033,0.488888889,-0.082638889,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 16, 'contradiction': 6})",0.004254146,0.874389251,0.84375,0.874489379,-0.030739379,0.844444444,-0.000694444,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 9, 'contradiction': 5})",0.001240894,0.905537459,0.84375,0.905739379,-0.061989379,0.866666667,-0.022916667,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 10, 'contradiction': 6})",0.004254146,0.918566775,0.84375,0.918811275,-0.075061275,0.866666667,-0.022916667
word,show,2151,"defaultdict(<class 'float'>, {'neutral': 1262.0, 'contradiction': 467.0, 'entailment': 422.0})",35,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'neutral': 20.0, 'entailment': 7.0})",0.032171256,0.028480726,0.000133258,3.22E-02,"defaultdict(<class 'int'>, {'neutral': 24, 'entailment': 6, 'contradiction': 5})",0.006201853,0.542345277,0.685714286,0.541832669,0.143881616,0.65,0.035714286,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 22, 'contradiction': 5})",0.004835128,0.874389251,0.857142857,0.874450914,-0.017308057,0.9,-0.042857143,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 20, 'entailment': 8})",0.00084368,0.905537459,0.914285714,0.90550618,0.008779534,0.933333333,-0.019047619,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 20, 'entailment': 8})",0.00084368,0.918566775,0.914285714,0.918582082,-0.004296368,0.95,-0.035714286
word,family,3293,"defaultdict(<class 'float'>, {'entailment': 541.0, 'contradiction': 846.0, 'neutral': 1906.0})",54,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'entailment': 6.0, 'neutral': 36.0})",0.031557573,0.057613169,0.004762382,3.14E-02,"defaultdict(<class 'int'>, {'neutral': 31, 'entailment': 9, 'contradiction': 14})",1.18E-05,0.542345277,0.611111111,0.5419652,0.069145912,0.564814815,0.046296296,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 6, 'neutral': 36})",0.004762382,0.874389251,0.888888889,0.87430911,0.014579779,0.87037037,0.018518519,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 5, 'neutral': 38})",0.009655196,0.905537459,0.925925926,0.90542477,0.020501156,0.907407407,0.018518519,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 5, 'neutral': 37})",0.007938931,0.918566775,0.944444444,0.918423746,0.026020698,0.925925926,0.018518519
word,be,1722,"defaultdict(<class 'float'>, {'neutral': 1001.0, 'contradiction': 342.0, 'entailment': 379.0})",38,"defaultdict(<class 'float'>, {'entailment': 8.0, 'neutral': 21.0, 'contradiction': 9.0})",0.030820881,0.02416128,0.001074802,3.08E-02,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 17, 'entailment': 10})",0.009586645,0.542345277,0.5,0.542509708,-0.042509708,0.53968254,-0.03968254,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 20, 'contradiction': 11})",0.005733926,0.874389251,0.815789474,0.8746168,-0.058827326,0.873015873,-0.057226399,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 20, 'contradiction': 8})",0.001730226,0.905537459,0.894736842,0.905579399,-0.010842557,0.904761905,-0.010025063,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 22, 'contradiction': 8})",0.000141165,0.918566775,0.973684211,0.918352749,0.055331462,0.968253968,0.005430242
word,room,2888,"defaultdict(<class 'float'>, {'contradiction': 1679.0, 'entailment': 633.0, 'neutral': 576.0})",57,"defaultdict(<class 'float'>, {'entailment': 17.0, 'neutral': 11.0, 'contradiction': 29.0})",0.030826313,0.017236073,0.004268269,3.07E-02,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 10, 'contradiction': 34})",0.000477296,0.542345277,0.666666667,0.54161974,0.125046927,0.574712644,0.091954023,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 13, 'contradiction': 28})",0.004273205,0.874389251,0.842105263,0.874577659,-0.032472396,0.873563218,-0.031457955,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 12, 'contradiction': 28})",0.00500311,0.905537459,0.912280702,0.905498106,0.006782596,0.885057471,0.02722323,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 12, 'contradiction': 30})",0.00176296,0.918566775,0.912280702,0.918603461,-0.006322759,0.908045977,0.004234725
word,they,6562,"defaultdict(<class 'float'>, {'neutral': 3741.0, 'contradiction': 1712.0, 'entailment': 1109.0})",126,"defaultdict(<class 'float'>, {'neutral': 73.0, 'contradiction': 27.0, 'entailment': 26.0})",0.029436743,0.030276308,0.002093979,2.94E-02,"defaultdict(<class 'int'>, {'neutral': 95, 'entailment': 12, 'contradiction': 19})",0.019072812,0.542345277,0.587301587,0.541761188,0.045540399,0.552511416,0.034790172,"defaultdict(<class 'int'>, {'neutral': 74, 'contradiction': 28, 'entailment': 24})",0.001159556,0.874389251,0.825396825,0.875025779,-0.049628953,0.863013699,-0.037616873,"defaultdict(<class 'int'>, {'neutral': 78, 'contradiction': 26, 'entailment': 22})",0.002122246,0.905537459,0.873015873,0.905959992,-0.032944119,0.885844749,-0.012828876,"defaultdict(<class 'int'>, {'neutral': 77, 'contradiction': 25, 'entailment': 24})",0.002808513,0.918566775,0.888888889,0.918952361,-0.030063472,0.908675799,-0.01978691
word,work,4753,"defaultdict(<class 'float'>, {'neutral': 2714.0, 'contradiction': 888.0, 'entailment': 1151.0})",89,"defaultdict(<class 'float'>, {'neutral': 52.0, 'entailment': 19.0, 'contradiction': 18.0})",0.028754871,0.031505562,0.000642434,2.87E-02,"defaultdict(<class 'int'>, {'neutral': 69, 'entailment': 17, 'contradiction': 4})",0.032396232,0.542345277,0.539325843,0.542372881,-0.003047039,0.525641026,0.013684817,"defaultdict(<class 'int'>, {'contradiction': 19, 'neutral': 54, 'entailment': 17})",0.002200364,0.874389251,0.898876404,0.874165383,0.024711022,0.916666667,-0.017790262,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 56, 'entailment': 17})",0.00220279,0.905537459,0.921348315,0.905392912,0.015955402,0.929487179,-0.008138865,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 55, 'entailment': 18})",0.001349661,0.918566775,0.91011236,0.918644068,-0.008531708,0.942307692,-0.032195333
ner,GPE,3215,"defaultdict(<class 'float'>, {'neutral': 1751.0, 'contradiction': 1011.0, 'entailment': 453.0})",47,"defaultdict(<class 'float'>, {'neutral': 27.0, 'entailment': 8.0, 'contradiction': 12.0})",0.027344692,0.030280167,0.002427819,2.73E-02,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 20, 'entailment': 12})",0.012052204,0.542345277,0.595744681,0.542088575,0.053656106,0.617283951,-0.02153927,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 27, 'entailment': 10})",0.008810006,0.874389251,0.829787234,0.874603662,-0.044816428,0.888888889,-0.059101655,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 8, 'contradiction': 11})",0.004222686,0.905537459,0.936170213,0.905390201,0.030780011,0.950617284,-0.014447071,"defaultdict(<class 'int'>, {'neutral': 26, 'entailment': 9, 'contradiction': 12})",0.003486508,0.918566775,0.936170213,0.918482152,0.017688061,0.962962963,-0.02679275
negation,negation,5966,"defaultdict(<class 'float'>, {'contradiction': 3376.0, 'neutral': 1380.0, 'entailment': 1210.0})",97,"defaultdict(<class 'float'>, {'entailment': 20.0, 'neutral': 28.0, 'contradiction': 49.0})",0.027172739,0.015894947,0.002452485,2.71E-02,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 71, 'entailment': 4})",0.034274396,0.542345277,0.505154639,0.542716151,-0.037561512,0.496598639,0.008556,"defaultdict(<class 'int'>, {'neutral': 36, 'entailment': 13, 'contradiction': 49})",0.012510248,0.874389251,0.824742268,0.874884343,-0.050142075,0.87755102,-0.052808752,"defaultdict(<class 'int'>, {'contradiction': 51, 'entailment': 16, 'neutral': 31})",0.004859058,0.905537459,0.845360825,0.906137555,-0.060776731,0.863945578,-0.018584753,"defaultdict(<class 'int'>, {'contradiction': 55, 'entailment': 17, 'neutral': 26})",0.001159795,0.918566775,0.896907216,0.91878277,-0.021875553,0.911564626,-0.014657409
sentiment,positive,42420,"defaultdict(<class 'float'>, {'neutral': 23797.0, 'entailment': 9742.0, 'contradiction': 8881.0})",790,"defaultdict(<class 'float'>, {'entailment': 186.0, 'contradiction': 171.0, 'neutral': 433.0})",0.02598139,0.023122719,8.50E-05,2.60E-02,"defaultdict(<class 'int'>, {'contradiction': 132, 'neutral': 487, 'entailment': 194})",0.001844153,0.542345277,0.518987342,0.544387868,-0.025400526,0.522709777,-0.003722435,"defaultdict(<class 'int'>, {'entailment': 204, 'neutral': 442, 'contradiction': 167})",0.000312634,0.874389251,0.84556962,0.876909453,-0.031339833,0.853733641,-0.008164021,"defaultdict(<class 'int'>, {'entailment': 186, 'neutral': 458, 'contradiction': 169})",2.98E-06,0.905537459,0.898734177,0.906132389,-0.007398212,0.903002309,-0.004268132,"defaultdict(<class 'int'>, {'entailment': 200, 'neutral': 441, 'contradiction': 172})",0.000221321,0.918566775,0.901265823,0.920079699,-0.018813876,0.90839107,-0.007125247
word,sport,1480,"defaultdict(<class 'float'>, {'entailment': 812.0, 'neutral': 430.0, 'contradiction': 238.0})",33,"defaultdict(<class 'float'>, {'neutral': 8.0, 'contradiction': 9.0, 'entailment': 16.0})",0.02598531,0.011631466,0.009377886,2.57E-02,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 10, 'entailment': 17})",0.000651646,0.542345277,0.484848485,0.542539066,-0.057690582,0.479166667,0.005681818,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 8, 'entailment': 17})",0.005509443,0.874389251,0.818181818,0.874578695,-0.056396877,0.791666667,0.026515152,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 9, 'entailment': 16})",0.009377886,0.905537459,0.878787879,0.905627617,-0.026839738,0.854166667,0.024621212,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 7, 'entailment': 15})",0.004714955,0.918566775,0.909090909,0.918598713,-0.009507804,0.916666667,-0.007575758
word,that,3103,"defaultdict(<class 'float'>, {'neutral': 1736.0, 'entailment': 730.0, 'contradiction': 637.0})",61,"defaultdict(<class 'float'>, {'neutral': 37.0, 'entailment': 16.0, 'contradiction': 8.0})",0.025716026,0.040192302,0.004961308,2.56E-02,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 41, 'entailment': 4})",0.029714603,0.542345277,0.540983607,0.542353785,-0.001370178,0.576576577,-0.03559297,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 12, 'neutral': 42})",0.010693977,0.874389251,0.754098361,0.875140838,-0.121042477,0.81981982,-0.065721459,"defaultdict(<class 'int'>, {'neutral': 44, 'entailment': 10, 'contradiction': 7})",0.014820445,0.905537459,0.786885246,0.906278808,-0.119393562,0.846846847,-0.059961601,"defaultdict(<class 'int'>, {'neutral': 43, 'entailment': 12, 'contradiction': 6})",0.014671245,0.918566775,0.885245902,0.918774967,-0.033529065,0.891891892,-0.00664599
word,away,1836,"defaultdict(<class 'float'>, {'contradiction': 982.0, 'entailment': 254.0, 'neutral': 600.0})",31,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'neutral': 10.0, 'entailment': 10.0})",0.026225273,0.000231241,0.028111074,2.55E-02,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 11, 'entailment': 3})",0.002177854,0.542345277,0.387096774,0.54283672,-0.155739946,0.424242424,-0.03714565,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 7, 'entailment': 11})",0.032731704,0.874389251,0.903225806,0.874297968,0.028927839,0.909090909,-0.005865103,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 10, 'entailment': 9})",0.019720811,0.905537459,0.967741935,0.905340549,0.062401386,0.96969697,-0.001955034,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 11, 'entailment': 9})",0.023225786,0.918566775,0.967741935,0.91841111,0.049330826,0.96969697,-0.001955034
word,not,4107,"defaultdict(<class 'float'>, {'contradiction': 2280.0, 'neutral': 775.0, 'entailment': 1052.0})",58,"defaultdict(<class 'float'>, {'entailment': 14.0, 'neutral': 9.0, 'contradiction': 35.0})",0.025359417,0.037719646,0.001431756,2.53E-02,"defaultdict(<class 'int'>, {'contradiction': 46, 'neutral': 9, 'entailment': 3})",0.048385065,0.542345277,0.482758621,0.54269916,-0.05994054,0.561904762,-0.079146141,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 13, 'contradiction': 33})",0.002115918,0.874389251,0.862068966,0.874462421,-0.012393455,0.857142857,0.004926108,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 12, 'contradiction': 33})",0.000785471,0.905537459,0.931034483,0.905386033,0.02564845,0.914285714,0.016748768,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 10, 'contradiction': 35})",0.001220988,0.918566775,0.965517241,0.918287938,0.047229304,0.933333333,0.032183908
word,enjoying,2434,"defaultdict(<class 'float'>, {'neutral': 1356.0, 'entailment': 606.0, 'contradiction': 472.0})",45,"defaultdict(<class 'float'>, {'neutral': 30.0, 'contradiction': 9.0, 'entailment': 6.0})",0.025542617,0.056296296,0.011361944,2.53E-02,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 14, 'contradiction': 9})",0.00286357,0.542345277,0.4,0.543000307,-0.143000307,0.477777778,-0.077777778,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 8, 'contradiction': 10})",0.003862498,0.874389251,0.844444444,0.874527048,-0.030082603,0.888888889,-0.044444444,"defaultdict(<class 'int'>, {'neutral': 29, 'entailment': 7, 'contradiction': 9})",0.0070541,0.905537459,0.844444444,0.905818591,-0.061374146,0.911111111,-0.066666667,"defaultdict(<class 'int'>, {'neutral': 25, 'entailment': 11, 'contradiction': 9})",3.44E-05,0.918566775,0.8,0.919112384,-0.119112384,0.888888889,-0.088888889
tense,future,2931,"defaultdict(<class 'float'>, {'neutral': 1630.0, 'contradiction': 724.0, 'entailment': 577.0})",59,"defaultdict(<class 'float'>, {'neutral': 34.0, 'entailment': 9.0, 'contradiction': 16.0})",0.025237112,0.031855469,0.001780749,2.52E-02,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 40, 'entailment': 8})",0.007974431,0.542345277,0.559322034,0.542242704,0.01707933,0.539215686,0.020106348,"defaultdict(<class 'int'>, {'neutral': 39, 'entailment': 8, 'contradiction': 12})",0.006159672,0.874389251,0.779661017,0.874961598,-0.095300581,0.81372549,-0.034064473,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 13, 'contradiction': 14})",0.000422353,0.905537459,0.830508475,0.905990783,-0.075482309,0.852941176,-0.022432702,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 11, 'contradiction': 16})",0.000395847,0.918566775,0.898305085,0.918689196,-0.020384111,0.921568627,-0.023263543
word,him,1691,"defaultdict(<class 'float'>, {'neutral': 938.0, 'entailment': 402.0, 'contradiction': 351.0})",33,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 12.0, 'contradiction': 9.0})",0.024653503,0.001836547,0.018866943,2.42E-02,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 11, 'contradiction': 4})",0.009777418,0.542345277,0.606060606,0.542130528,0.063930078,0.583333333,0.022727273,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 6, 'entailment': 10})",0.002767893,0.874389251,0.757575758,0.874782964,-0.117207206,0.75,0.007575758,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 11, 'contradiction': 8})",0.009055252,0.905537459,0.878787879,0.905627617,-0.026839738,0.888888889,-0.01010101,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 12, 'contradiction': 7})",0.011010976,0.918566775,0.939393939,0.918496578,0.020897361,0.944444444,-0.005050505
word,team,3155,"defaultdict(<class 'float'>, {'neutral': 1744.0, 'entailment': 666.0, 'contradiction': 745.0})",57,"defaultdict(<class 'float'>, {'neutral': 30.0, 'entailment': 14.0, 'contradiction': 13.0})",0.024181463,0.018672412,0.000850142,2.42E-02,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 39, 'contradiction': 10})",0.007562948,0.542345277,0.49122807,0.542643596,-0.051415526,0.488888889,0.002339181,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 35, 'contradiction': 9})",0.005280662,0.874389251,0.754385965,0.875089587,-0.120703622,0.811111111,-0.056725146,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 34, 'contradiction': 13})",0.000610399,0.905537459,0.789473684,0.906214805,-0.116741121,0.844444444,-0.05497076,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 34, 'contradiction': 11})",0.001614025,0.918566775,0.824561404,0.919115389,-0.094553985,0.877777778,-0.053216374
word,house,2840,"defaultdict(<class 'float'>, {'contradiction': 1432.0, 'neutral': 1027.0, 'entailment': 381.0})",51,"defaultdict(<class 'float'>, {'neutral': 23.0, 'entailment': 9.0, 'contradiction': 19.0})",0.023225413,0.013328207,0.008869956,2.30E-02,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 34, 'entailment': 2})",0.021132834,0.542345277,0.509803922,0.542515093,-0.032711171,0.52173913,-0.011935209,"defaultdict(<class 'int'>, {'neutral': 22, 'contradiction': 23, 'entailment': 6})",0.002549008,0.874389251,0.803921569,0.874756984,-0.070835415,0.811594203,-0.007672634,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 10, 'contradiction': 21})",0.005566747,0.905537459,0.823529412,0.905965415,-0.082436003,0.84057971,-0.017050298,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 10, 'contradiction': 25})",0.003819481,0.918566775,0.823529412,0.919062724,-0.095533312,0.855072464,-0.031543052
word,all,3273,"defaultdict(<class 'float'>, {'neutral': 1189.0, 'contradiction': 1645.0, 'entailment': 439.0})",40,"defaultdict(<class 'float'>, {'neutral': 18.0, 'entailment': 8.0, 'contradiction': 14.0})",0.02307653,0.010555556,0.012449246,2.28E-02,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 13, 'entailment': 10})",0.019687679,0.542345277,0.55,0.542313982,0.007686018,0.574074074,-0.024074074,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 8, 'contradiction': 12})",0.021629032,0.874389251,0.825,0.874591169,-0.049591169,0.851851852,-0.026851852,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 7, 'contradiction': 13})",0.016393726,0.905537459,0.875,0.905662306,-0.030662306,0.851851852,0.023148148,"defaultdict(<class 'int'>, {'neutral': 21, 'entailment': 6, 'contradiction': 13})",0.017226446,0.918566775,0.925,0.918540474,0.006459526,0.907407407,0.017592593
word,someone,4834,"defaultdict(<class 'float'>, {'entailment': 2462.0, 'neutral': 1653.0, 'contradiction': 719.0})",81,"defaultdict(<class 'float'>, {'entailment': 40.0, 'contradiction': 15.0, 'neutral': 26.0})",0.021705717,0.015952853,0.001222035,2.17E-02,"defaultdict(<class 'int'>, {'entailment': 39, 'contradiction': 7, 'neutral': 35})",0.007004407,0.542345277,0.481481481,0.542851278,-0.061369796,0.466666667,0.014814815,"defaultdict(<class 'int'>, {'entailment': 40, 'contradiction': 16, 'neutral': 25})",0.002210889,0.874389251,0.864197531,0.874473981,-0.01027645,0.875,-0.010802469,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 40, 'neutral': 26})",0.001222035,0.905537459,0.913580247,0.905470594,0.008109653,0.9,0.013580247,"defaultdict(<class 'int'>, {'entailment': 39, 'contradiction': 13, 'neutral': 29})",0.000399434,0.918566775,0.962962963,0.91819768,0.044765283,0.95,0.012962963
word,sitting,18915,"defaultdict(<class 'float'>, {'contradiction': 9960.0, 'neutral': 3355.0, 'entailment': 5600.0})",319,"defaultdict(<class 'float'>, {'contradiction': 179.0, 'neutral': 55.0, 'entailment': 85.0})",0.021017315,0.027419367,0.000681849,2.10E-02,"defaultdict(<class 'int'>, {'entailment': 103, 'contradiction': 181, 'neutral': 42})",0.00228295,0.542345277,0.554858934,0.541925302,0.012933632,0.558659218,-0.003800284,"defaultdict(<class 'int'>, {'neutral': 51, 'entailment': 94, 'contradiction': 181})",0.00054349,0.874389251,0.905956113,0.873329826,0.032626286,0.897579143,0.008376969,"defaultdict(<class 'int'>, {'neutral': 55, 'entailment': 90, 'contradiction': 181})",0.00041849,0.905537459,0.940438871,0.904366123,0.036072748,0.921787709,0.018651162,"defaultdict(<class 'int'>, {'neutral': 48, 'entailment': 93, 'contradiction': 185})",0.001133024,0.918566775,0.943573668,0.917727512,0.025846156,0.921787709,0.021785958
word,race,3421,"defaultdict(<class 'float'>, {'entailment': 760.0, 'contradiction': 825.0, 'neutral': 1836.0})",49,"defaultdict(<class 'float'>, {'neutral': 24.0, 'contradiction': 14.0, 'entailment': 11.0})",0.020736155,0.01286501,0.001481852,2.07E-02,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 12, 'entailment': 14})",0.003127104,0.542345277,0.469387755,0.542710997,-0.073323242,0.5,-0.030612245,"defaultdict(<class 'int'>, {'neutral': 28, 'contradiction': 15, 'entailment': 6})",0.009521402,0.874389251,0.87755102,0.874373402,0.003177619,0.875,0.00255102,"defaultdict(<class 'int'>, {'neutral': 28, 'contradiction': 14, 'entailment': 7})",0.005557092,0.905537459,0.897959184,0.905575448,-0.007616264,0.902777778,-0.004818594,"defaultdict(<class 'int'>, {'neutral': 26, 'contradiction': 15, 'entailment': 8})",0.004199593,0.918566775,0.93877551,0.918465473,0.020310037,0.944444444,-0.005668934
word,go,2560,"defaultdict(<class 'float'>, {'neutral': 1298.0, 'contradiction': 866.0, 'entailment': 396.0})",40,"defaultdict(<class 'float'>, {'entailment': 6.0, 'contradiction': 12.0, 'neutral': 22.0})",0.020703261,0.027222222,0.001029153,2.07E-02,"defaultdict(<class 'int'>, {'entailment': 4, 'neutral': 23, 'contradiction': 13})",0.004093235,0.542345277,0.525,0.54241619,-0.01741619,0.46969697,0.05530303,"defaultdict(<class 'int'>, {'neutral': 22, 'contradiction': 11, 'entailment': 7})",0.002385187,0.874389251,0.875,0.874386754,0.000613246,0.863636364,0.011363636,"defaultdict(<class 'int'>, {'neutral': 21, 'contradiction': 12, 'entailment': 7})",0.000965615,0.905537459,0.825,0.905866721,-0.080866721,0.863636364,-0.038636364,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 14, 'entailment': 7})",0.000624192,0.918566775,0.825,0.918949305,-0.093949305,0.863636364,-0.038636364
word,fall,883,"defaultdict(<class 'float'>, {'neutral': 421.0, 'contradiction': 344.0, 'entailment': 118.0})",26,"defaultdict(<class 'float'>, {'neutral': 12.0, 'contradiction': 6.0, 'entailment': 8.0})",0.021207031,0.009204471,0.027976954,2.06E-02,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 12, 'entailment': 3})",0.002659247,0.542345277,0.5,0.542457644,-0.042457644,0.527777778,-0.027777778,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 10, 'entailment': 6})",0.009029954,0.874389251,0.807692308,0.874566238,-0.06687393,0.805555556,0.002136752,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 6, 'contradiction': 7})",0.012217075,0.905537459,0.730769231,0.906001225,-0.175231994,0.777777778,-0.047008547,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 9, 'entailment': 7})",0.014746784,0.918566775,0.884615385,0.918656869,-0.034041484,0.888888889,-0.004273504
word,clothing,1248,"defaultdict(<class 'float'>, {'neutral': 314.0, 'contradiction': 266.0, 'entailment': 668.0})",28,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'entailment': 16.0, 'neutral': 6.0})",0.020633013,0.028344671,0.001044447,2.06E-02,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 13, 'contradiction': 8})",0.003910999,0.542345277,0.535714286,0.54236423,-0.006649945,0.458333333,0.077380952,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 15, 'neutral': 5})",0.00576363,0.874389251,0.928571429,0.874234381,0.054337047,0.895833333,0.032738095,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 15, 'neutral': 5})",0.00576363,0.905537459,0.928571429,0.905471621,0.023099808,0.916666667,0.011904762,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 15, 'neutral': 4})",0.013114856,0.918566775,0.857142857,0.918742344,-0.061599487,0.875,-0.017857143
word,performing,3533,"defaultdict(<class 'float'>, {'contradiction': 517.0, 'entailment': 1276.0, 'neutral': 1740.0})",53,"defaultdict(<class 'float'>, {'neutral': 30.0, 'entailment': 16.0, 'contradiction': 7.0})",0.020359003,0.03188165,0.002787613,2.03E-02,"defaultdict(<class 'int'>, {'entailment': 19, 'neutral': 30, 'contradiction': 5})",0.004027501,0.542345277,0.566037736,0.542216764,0.023820972,0.555555556,0.01048218,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 34, 'entailment': 13})",0.010517282,0.874389251,0.924528302,0.874117286,0.050411016,0.955555556,-0.031027254,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 31, 'entailment': 14})",0.006095372,0.905537459,0.943396226,0.905332105,0.038064121,0.944444444,-0.001048218,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 33, 'entailment': 14})",0.007649761,0.918566775,0.943396226,0.918432095,0.024964131,0.955555556,-0.012159329
word,photographer,697,"defaultdict(<class 'float'>, {'neutral': 367.0, 'contradiction': 141.0, 'entailment': 189.0})",26,"defaultdict(<class 'float'>, {'neutral': 13.0, 'entailment': 7.0, 'contradiction': 6.0})",0.019455291,0.014135437,0.000641683,1.94E-02,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 6, 'contradiction': 1})",0.039706277,0.542345277,0.423076923,0.542661768,-0.119584845,0.487179487,-0.064102564,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 11, 'contradiction': 3})",0.015468832,0.874389251,0.730769231,0.874770361,-0.144001131,0.820512821,-0.08974359,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 8, 'contradiction': 4})",0.002262948,0.905537459,0.730769231,0.906001225,-0.175231994,0.820512821,-0.08974359,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 9, 'contradiction': 6})",0.005575368,0.918566775,0.807692308,0.918860992,-0.111168684,0.871794872,-0.064102564
word,sits,4496,"defaultdict(<class 'float'>, {'neutral': 876.0, 'contradiction': 2346.0, 'entailment': 1274.0})",82,"defaultdict(<class 'float'>, {'contradiction': 47.0, 'neutral': 12.0, 'entailment': 23.0})",0.019065363,0.031760196,0.002335816,1.90E-02,"defaultdict(<class 'int'>, {'contradiction': 41, 'neutral': 12, 'entailment': 29})",0.003788838,0.542345277,0.512195122,0.542599056,-0.030403934,0.531914894,-0.019719772,"defaultdict(<class 'int'>, {'contradiction': 46, 'neutral': 14, 'entailment': 22})",0.000855167,0.874389251,0.93902439,0.873845206,0.065179184,0.921985816,0.017038575,"defaultdict(<class 'int'>, {'contradiction': 48, 'neutral': 13, 'entailment': 21})",0.002191653,0.905537459,0.951219512,0.905152946,0.046066566,0.943262411,0.007957101,"defaultdict(<class 'int'>, {'contradiction': 48, 'neutral': 14, 'entailment': 20})",0.002049713,0.918566775,0.93902439,0.91839458,0.02062981,0.921985816,0.017038575
word,getting,4459,"defaultdict(<class 'float'>, {'neutral': 2346.0, 'entailment': 1176.0, 'contradiction': 937.0})",76,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'neutral': 48.0, 'entailment': 16.0})",0.019063503,0.044936904,0.005760498,1.90E-02,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 46, 'entailment': 21})",0.005951072,0.542345277,0.5,0.542675421,-0.042675421,0.541666667,-0.041666667,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 50, 'entailment': 19})",0.012541922,0.874389251,0.802631579,0.874948707,-0.072317128,0.861111111,-0.058479532,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 48, 'entailment': 17})",0.005033726,0.905537459,0.855263158,0.905929421,-0.050666264,0.902777778,-0.04751462,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 48, 'entailment': 18})",0.005736483,0.918566775,0.881578947,0.91885515,-0.037276202,0.902777778,-0.02119883
word,watching,6701,"defaultdict(<class 'float'>, {'contradiction': 3468.0, 'entailment': 1305.0, 'neutral': 1928.0})",101,"defaultdict(<class 'float'>, {'entailment': 20.0, 'neutral': 25.0, 'contradiction': 56.0})",0.018405678,0.024855951,0.001080063,1.84E-02,"defaultdict(<class 'int'>, {'contradiction': 63, 'neutral': 20, 'entailment': 19})",0.006623105,0.542345277,0.554455446,0.54221948,0.012235966,0.517857143,0.036598303,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 21, 'contradiction': 53})",0.000156005,0.874389251,0.881188119,0.874318626,0.006869493,0.898809524,-0.017621405,"defaultdict(<class 'int'>, {'neutral': 25, 'contradiction': 58, 'entailment': 19})",0.001501386,0.905537459,0.920792079,0.905378998,0.015413081,0.922619048,-0.001826968,"defaultdict(<class 'int'>, {'neutral': 26, 'contradiction': 57, 'entailment': 19})",0.000939622,0.918566775,0.910891089,0.918646508,-0.007755419,0.904761905,0.006129184
word,their,13011,"defaultdict(<class 'float'>, {'neutral': 6731.0, 'contradiction': 3697.0, 'entailment': 2583.0})",248,"defaultdict(<class 'float'>, {'neutral': 122.0, 'contradiction': 76.0, 'entailment': 50.0})",0.018149454,0.01440918,0.00037643,1.81E-02,"defaultdict(<class 'int'>, {'entailment': 43, 'contradiction': 57, 'neutral': 155})",0.004245135,0.542345277,0.564516129,0.541771094,0.022745035,0.549180328,0.015335801,"defaultdict(<class 'int'>, {'contradiction': 69, 'entailment': 45, 'neutral': 141})",0.000703514,0.874389251,0.802419355,0.876253133,-0.073833778,0.827868852,-0.025449498,"defaultdict(<class 'int'>, {'contradiction': 75, 'entailment': 45, 'neutral': 135})",0.000402297,0.905537459,0.866935484,0.906537176,-0.039601692,0.87431694,-0.007381456,"defaultdict(<class 'int'>, {'contradiction': 80, 'entailment': 43, 'neutral': 132})",0.000975372,0.918566775,0.899193548,0.919068505,-0.019874956,0.907103825,-0.007910277
word,music,2976,"defaultdict(<class 'float'>, {'contradiction': 432.0, 'neutral': 1191.0, 'entailment': 1353.0})",40,"defaultdict(<class 'float'>, {'neutral': 20.0, 'entailment': 14.0, 'contradiction': 6.0})",0.018198229,0.020555556,0.006202968,1.81E-02,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 17, 'contradiction': 1})",0.029645144,0.542345277,0.5,0.542518397,-0.042518397,0.533333333,-0.033333333,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 15, 'contradiction': 6})",0.003533971,0.874389251,0.825,0.874591169,-0.049591169,0.833333333,-0.008333333,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 16, 'contradiction': 5})",0.002850426,0.905537459,0.875,0.905662306,-0.030662306,0.9,-0.025,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 15, 'contradiction': 5})",0.005062199,0.918566775,0.875,0.91874489,-0.04374489,0.916666667,-0.041666667
word,basketball,2632,"defaultdict(<class 'float'>, {'contradiction': 1374.0, 'neutral': 644.0, 'entailment': 614.0})",60,"defaultdict(<class 'float'>, {'entailment': 17.0, 'contradiction': 29.0, 'neutral': 14.0})",0.017826091,0.011666667,0.001654078,1.78E-02,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 28, 'entailment': 17})",0.002004068,0.542345277,0.366666667,0.543424826,-0.176758159,0.425287356,-0.05862069,"defaultdict(<class 'int'>, {'entailment': 18, 'contradiction': 28, 'neutral': 14})",0.002935144,0.874389251,0.933333333,0.874027038,0.059306295,0.908045977,0.025287356,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 27, 'neutral': 16})",0.002786409,0.905537459,0.933333333,0.905366653,0.02796668,0.91954023,0.013793103,"defaultdict(<class 'int'>, {'entailment': 18, 'contradiction': 27, 'neutral': 15})",0.003442335,0.918566775,0.95,0.918373617,0.031626383,0.931034483,0.018965517
word,posing,1630,"defaultdict(<class 'float'>, {'neutral': 761.0, 'contradiction': 250.0, 'entailment': 619.0})",31,"defaultdict(<class 'float'>, {'entailment': 14.0, 'neutral': 11.0, 'contradiction': 6.0})",0.017457522,0.01133079,0.006550921,1.73E-02,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 6, 'entailment': 12})",0.001820465,0.542345277,0.516129032,0.542428265,-0.026299233,0.5,0.016129032,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 11, 'contradiction': 6})",0.001440357,0.874389251,0.903225806,0.874297968,0.028927839,0.928571429,-0.025345622,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 12, 'contradiction': 7})",0.005363752,0.905537459,0.903225806,0.905544777,-0.00231897,0.928571429,-0.025345622,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 12, 'contradiction': 6})",0.001820465,0.918566775,0.935483871,0.918513224,0.016970647,0.952380952,-0.016897081
word,swim,1439,"defaultdict(<class 'float'>, {'entailment': 212.0, 'contradiction': 633.0, 'neutral': 594.0})",28,"defaultdict(<class 'float'>, {'neutral': 14.0, 'entailment': 6.0, 'contradiction': 8.0})",0.017422058,0.014739229,0.013456684,1.72E-02,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 9, 'entailment': 3})",0.008731584,0.542345277,0.5,0.542466313,-0.042466313,0.5,0,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 14, 'contradiction': 7})",0.022032268,0.874389251,0.785714286,0.874642711,-0.088928426,0.857142857,-0.071428571,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 14, 'contradiction': 6})",0.033195252,0.905537459,0.75,0.905982033,-0.155982033,0.833333333,-0.083333333,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 14, 'contradiction': 6})",0.033195252,0.918566775,0.821428571,0.918844426,-0.097415855,0.880952381,-0.05952381
word,kitchen,1663,"defaultdict(<class 'float'>, {'contradiction': 862.0, 'neutral': 378.0, 'entailment': 423.0})",37,"defaultdict(<class 'float'>, {'neutral': 10.0, 'contradiction': 16.0, 'entailment': 11.0})",0.017235834,0.005032059,0.003708455,1.72E-02,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 10, 'entailment': 10})",0.00193649,0.542345277,0.378378378,0.542965158,-0.164586779,0.458333333,-0.079954955,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 8, 'entailment': 11})",0.001158097,0.874389251,0.945945946,0.874118729,0.071827217,0.958333333,-0.012387387,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 17, 'entailment': 10})",0.00193649,0.905537459,0.945945946,0.905384694,0.040561252,0.958333333,-0.012387387,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 17, 'entailment': 10})",0.00193649,0.918566775,0.945945946,0.918463268,0.027482678,0.958333333,-0.012387387
word,from,7847,"defaultdict(<class 'float'>, {'neutral': 3870.0, 'entailment': 1369.0, 'contradiction': 2608.0})",127,"defaultdict(<class 'float'>, {'entailment': 30.0, 'neutral': 64.0, 'contradiction': 33.0})",0.01693094,0.014645807,0.004585058,1.69E-02,"defaultdict(<class 'int'>, {'neutral': 69, 'entailment': 24, 'contradiction': 35})",0.002062285,0.542345277,0.527559055,0.54253893,-0.014979874,0.53125,-0.003690945,"defaultdict(<class 'int'>, {'contradiction': 38, 'entailment': 30, 'neutral': 60})",0.002858548,0.874389251,0.858267717,0.874600392,-0.016332675,0.864583333,-0.006315617,"defaultdict(<class 'int'>, {'contradiction': 39, 'entailment': 25, 'neutral': 64})",0.000606324,0.905537459,0.913385827,0.905434671,0.007951156,0.927083333,-0.013697507,"defaultdict(<class 'int'>, {'contradiction': 37, 'entailment': 26, 'neutral': 65})",0.001352634,0.918566775,0.94488189,0.918222131,0.026659759,0.942708333,0.002173556
word,her,16618,"defaultdict(<class 'float'>, {'entailment': 3105.0, 'contradiction': 5210.0, 'neutral': 8303.0})",297,"defaultdict(<class 'float'>, {'neutral': 146.0, 'entailment': 69.0, 'contradiction': 82.0})",0.016502988,0.012840715,0.001846483,1.65E-02,"defaultdict(<class 'int'>, {'entailment': 70, 'neutral': 153, 'contradiction': 80})",0.002238299,0.542345277,0.606060606,0.54035898,0.065701626,0.605022831,0.001037775,"defaultdict(<class 'int'>, {'entailment': 72, 'neutral': 147, 'contradiction': 84})",0.00213318,0.874389251,0.872053872,0.874462055,-0.002408183,0.885844749,-0.013790877,"defaultdict(<class 'int'>, {'entailment': 64, 'neutral': 155, 'contradiction': 84})",0.00096609,0.905537459,0.936026936,0.904586963,0.031439973,0.933789954,0.002236982,"defaultdict(<class 'int'>, {'entailment': 71, 'contradiction': 85, 'neutral': 147})",0.001852369,0.918566775,0.936026936,0.918022462,0.018004474,0.940639269,-0.004612333
ner,PERSON,3154,"defaultdict(<class 'float'>, {'neutral': 1430.0, 'contradiction': 1222.0, 'entailment': 502.0})",55,"defaultdict(<class 'float'>, {'neutral': 28.0, 'entailment': 11.0, 'contradiction': 16.0})",0.015892515,0.016822773,0.00541571,1.58E-02,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 23, 'entailment': 15})",0.010117746,0.542345277,0.454545455,0.542839595,-0.08829414,0.476190476,-0.021645022,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 11, 'neutral': 29})",0.007565064,0.874389251,0.818181818,0.874705702,-0.056523884,0.857142857,-0.038961039,"defaultdict(<class 'int'>, {'neutral': 29, 'entailment': 10, 'contradiction': 16})",0.00521552,0.905537459,0.927272727,0.905415089,0.021857639,0.928571429,-0.001298701,"defaultdict(<class 'int'>, {'neutral': 30, 'entailment': 10, 'contradiction': 15})",0.007509858,0.918566775,0.945454545,0.918415396,0.02703915,0.928571429,0.016883117
word,'s,6633,"defaultdict(<class 'float'>, {'neutral': 3381.0, 'contradiction': 1758.0, 'entailment': 1494.0})",118,"defaultdict(<class 'float'>, {'entailment': 28.0, 'neutral': 66.0, 'contradiction': 24.0})",0.015820872,0.025726962,0.002688226,1.58E-02,"defaultdict(<class 'int'>, {'contradiction': 28, 'entailment': 22, 'neutral': 71})",0.003084916,0.542345277,0.559322034,0.542138883,0.017183151,0.505050505,0.054271529,"defaultdict(<class 'int'>, {'entailment': 34, 'contradiction': 24, 'neutral': 63})",0.003975227,0.874389251,0.872881356,0.874407583,-0.001526227,0.893939394,-0.021058038,"defaultdict(<class 'int'>, {'entailment': 29, 'contradiction': 27, 'neutral': 65})",0.001192264,0.905537459,0.881355932,0.905831444,-0.024475512,0.914141414,-0.032785482,"defaultdict(<class 'int'>, {'entailment': 32, 'contradiction': 28, 'neutral': 61})",0.001364142,0.918566775,0.889830508,0.918916134,-0.029085626,0.919191919,-0.029361411
word,park,6143,"defaultdict(<class 'float'>, {'neutral': 2677.0, 'contradiction': 2497.0, 'entailment': 969.0})",117,"defaultdict(<class 'float'>, {'contradiction': 54.0, 'neutral': 41.0, 'entailment': 22.0})",0.015559516,0.012613534,0.003859204,1.55E-02,"defaultdict(<class 'int'>, {'contradiction': 49, 'neutral': 54, 'entailment': 14})",0.00154205,0.542345277,0.495726496,0.54290718,-0.047180685,0.50617284,-0.010446344,"defaultdict(<class 'int'>, {'contradiction': 55, 'neutral': 43, 'entailment': 19})",0.0026236,0.874389251,0.931623932,0.873699392,0.057924539,0.913580247,0.018043685,"defaultdict(<class 'int'>, {'contradiction': 56, 'neutral': 45, 'entailment': 16})",0.002644649,0.905537459,0.905982906,0.90553209,0.000450816,0.888888889,0.017094017,"defaultdict(<class 'int'>, {'contradiction': 57, 'neutral': 44, 'entailment': 16})",0.003297611,0.918566775,0.931623932,0.918409395,0.013214536,0.925925926,0.005698006
word,person,20117,"defaultdict(<class 'float'>, {'neutral': 5010.0, 'contradiction': 4869.0, 'entailment': 10238.0})",406,"defaultdict(<class 'float'>, {'entailment': 205.0, 'neutral': 101.0, 'contradiction': 100.0})",0.015424018,0.014723051,1.33E-05,1.54E-02,"defaultdict(<class 'int'>, {'neutral': 93, 'contradiction': 82, 'entailment': 238})",0.002420712,0.542345277,0.637931034,0.538224676,0.099706358,0.585365854,0.052565181,"defaultdict(<class 'int'>, {'neutral': 99, 'contradiction': 105, 'entailment': 209})",0.000121618,0.874389251,0.903940887,0.873115311,0.030825576,0.895934959,0.008005927,"defaultdict(<class 'int'>, {'neutral': 104, 'contradiction': 105, 'entailment': 204})",0.000134776,0.905537459,0.928571429,0.904544489,0.024026939,0.93495935,-0.006387921,"defaultdict(<class 'int'>, {'neutral': 101, 'contradiction': 107, 'entailment': 205})",0.0001944,0.918566775,0.938423645,0.917710767,0.020712879,0.936585366,0.001838279
word,his,29271,"defaultdict(<class 'float'>, {'neutral': 14343.0, 'contradiction': 9476.0, 'entailment': 5452.0})",582,"defaultdict(<class 'float'>, {'neutral': 276.0, 'contradiction': 185.0, 'entailment': 121.0})",0.015423194,0.011940892,0.00037525,1.54E-02,"defaultdict(<class 'int'>, {'contradiction': 178, 'entailment': 119, 'neutral': 299})",0.000403404,0.542345277,0.597938144,0.538844406,0.059093738,0.572463768,0.025474376,"defaultdict(<class 'int'>, {'contradiction': 178, 'neutral': 294, 'entailment': 124})",0.000556679,0.874389251,0.871134021,0.874594244,-0.003460223,0.878019324,-0.006885303,"defaultdict(<class 'int'>, {'contradiction': 185, 'neutral': 292, 'entailment': 119})",0.000186494,0.905537459,0.884879725,0.906838347,-0.021958622,0.898550725,-0.013671,"defaultdict(<class 'int'>, {'contradiction': 185, 'neutral': 292, 'entailment': 119})",0.000186494,0.918566775,0.91580756,0.918740532,-0.002932972,0.917874396,-0.002066836
word,lake,2290,"defaultdict(<class 'float'>, {'neutral': 900.0, 'contradiction': 1020.0, 'entailment': 370.0})",31,"defaultdict(<class 'float'>, {'neutral': 14.0, 'contradiction': 11.0, 'entailment': 6.0})",0.015208626,0.01133079,0.004306466,1.51E-02,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 16, 'entailment': 3})",0.00930989,0.542345277,0.451612903,0.542632493,-0.091019589,0.5,-0.048387097,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 14, 'entailment': 4})",0.002126392,0.874389251,0.870967742,0.874400082,-0.00343234,0.857142857,0.013824885,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 11, 'entailment': 4})",0.007662177,0.905537459,0.935483871,0.905442663,0.030041208,0.928571429,0.006912442,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 11, 'entailment': 4})",0.007662177,0.918566775,0.935483871,0.918513224,0.016970647,0.952380952,-0.016897081
word,car,7247,"defaultdict(<class 'float'>, {'contradiction': 3655.0, 'neutral': 1989.0, 'entailment': 1603.0})",113,"defaultdict(<class 'float'>, {'entailment': 30.0, 'neutral': 30.0, 'contradiction': 53.0})",0.015095605,0.009206324,0.001366866,1.51E-02,"defaultdict(<class 'int'>, {'contradiction': 61, 'entailment': 22, 'neutral': 30})",0.00076124,0.542345277,0.460176991,0.543301411,-0.08312442,0.48427673,-0.024099738,"defaultdict(<class 'int'>, {'entailment': 32, 'neutral': 26, 'contradiction': 55})",0.002964632,0.874389251,0.876106195,0.874369272,0.001736923,0.86163522,0.014470975,"defaultdict(<class 'int'>, {'entailment': 25, 'neutral': 34, 'contradiction': 54})",0.000481927,0.905537459,0.902654867,0.905571002,-0.002916135,0.899371069,0.003283798,"defaultdict(<class 'int'>, {'entailment': 28, 'neutral': 29, 'contradiction': 56})",0.000545936,0.918566775,0.89380531,0.918854907,-0.025049597,0.880503145,0.013302165
word,floor,1675,"defaultdict(<class 'float'>, {'entailment': 429.0, 'neutral': 398.0, 'contradiction': 848.0})",35,"defaultdict(<class 'float'>, {'contradiction': 16.0, 'neutral': 9.0, 'entailment': 10.0})",0.015010401,0.007800454,0.00122364,1.50E-02,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 9, 'entailment': 11})",0.003294513,0.542345277,0.371428571,0.54295638,-0.171527808,0.4375,-0.066071429,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 11, 'neutral': 8})",0.002155793,0.874389251,0.857142857,0.874450914,-0.017308057,0.854166667,0.00297619,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 7, 'entailment': 12})",0.004586877,0.905537459,0.885714286,0.905608336,-0.01989405,0.895833333,-0.010119048,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 8, 'entailment': 11})",0.002155793,0.918566775,0.914285714,0.918582082,-0.004296368,0.916666667,-0.002380952
word,middle,1151,"defaultdict(<class 'float'>, {'contradiction': 571.0, 'entailment': 234.0, 'neutral': 346.0})",31,"defaultdict(<class 'float'>, {'contradiction': 16.0, 'entailment': 7.0, 'neutral': 8.0})",0.014823023,0.016880564,0.001205114,1.48E-02,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 10, 'neutral': 10})",0.012905642,0.542345277,0.612903226,0.542121924,0.070781302,0.645833333,-0.032930108,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 7, 'entailment': 7})",0.003616387,0.874389251,0.870967742,0.874400082,-0.00343234,0.854166667,0.016801075,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 8, 'neutral': 8})",0.002477714,0.905537459,0.967741935,0.905340549,0.062401386,0.958333333,0.009408602,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 7, 'neutral': 7})",0.003616387,0.918566775,0.967741935,0.91841111,0.049330826,0.9375,0.030241935
word,who,1866,"defaultdict(<class 'float'>, {'neutral': 935.0, 'contradiction': 395.0, 'entailment': 536.0})",33,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 15.0, 'contradiction': 6.0})",0.015019719,0.012855831,0.015566015,1.48E-02,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 18, 'contradiction': 6})",0.001132001,0.542345277,0.454545455,0.542641201,-0.088095747,0.444444444,0.01010101,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 7, 'entailment': 9})",0.000142995,0.874389251,0.787878788,0.874680829,-0.086802041,0.822222222,-0.034343434,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 13, 'entailment': 13})",0.007408858,0.905537459,0.848484848,0.905729752,-0.057244903,0.888888889,-0.04040404,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 13, 'contradiction': 6})",0.006358939,0.918566775,0.848484848,0.918802982,-0.070318134,0.888888889,-0.04040404
word,it,6770,"defaultdict(<class 'float'>, {'neutral': 3409.0, 'entailment': 1604.0, 'contradiction': 1757.0})",125,"defaultdict(<class 'float'>, {'neutral': 65.0, 'entailment': 35.0, 'contradiction': 25.0})",0.014571139,0.018488889,0.002897643,1.45E-02,"defaultdict(<class 'int'>, {'entailment': 29, 'contradiction': 23, 'neutral': 76})",0.005562452,0.542345277,0.56,0.542117744,0.017882256,0.584615385,-0.024615385,"defaultdict(<class 'int'>, {'entailment': 40, 'contradiction': 25, 'neutral': 63})",0.004913413,0.874389251,0.808,0.875244871,-0.067244871,0.825641026,-0.017641026,"defaultdict(<class 'int'>, {'entailment': 37, 'contradiction': 23, 'neutral': 68})",0.005127998,0.905537459,0.872,0.905969688,-0.033969688,0.876923077,-0.004923077,"defaultdict(<class 'int'>, {'entailment': 41, 'contradiction': 26, 'neutral': 61})",0.005040185,0.918566775,0.896,0.918857614,-0.022857614,0.912820513,-0.016820513
word,clothes,2161,"defaultdict(<class 'float'>, {'contradiction': 526.0, 'entailment': 1089.0, 'neutral': 546.0})",35,"defaultdict(<class 'float'>, {'entailment': 19.0, 'contradiction': 6.0, 'neutral': 10.0})",0.014566461,0.024126984,0.004007588,1.45E-02,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 10, 'neutral': 8})",0.001232097,0.542345277,0.571428571,0.542241291,0.02918728,0.561403509,0.010025063,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 6, 'neutral': 9})",0.004207656,0.874389251,0.971428571,0.874042292,0.097386279,0.929824561,0.04160401,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 5, 'neutral': 10})",0.008186904,0.905537459,0.914285714,0.90550618,0.008779534,0.912280702,0.002005013,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 6, 'neutral': 9})",0.004207656,0.918566775,0.914285714,0.918582082,-0.004296368,0.912280702,0.002005013
word,drinking,2457,"defaultdict(<class 'float'>, {'entailment': 535.0, 'contradiction': 1227.0, 'neutral': 695.0})",36,"defaultdict(<class 'float'>, {'neutral': 13.0, 'contradiction': 14.0, 'entailment': 9.0})",0.014494096,0.003600823,0.00638463,1.44E-02,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 21, 'neutral': 4})",0.02469213,0.542345277,0.472222222,0.542603188,-0.070380965,0.523809524,-0.051587302,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 12, 'contradiction': 14})",0.009563355,0.874389251,0.833333333,0.874540253,-0.04120692,0.833333333,0,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 16, 'entailment': 10})",0.002634356,0.905537459,0.888888889,0.905598692,-0.016709803,0.904761905,-0.015873016,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 15, 'entailment': 9})",0.003461099,0.918566775,0.972222222,0.918369432,0.05385279,0.976190476,-0.003968254
word,pose,1492,"defaultdict(<class 'float'>, {'entailment': 549.0, 'neutral': 685.0, 'contradiction': 258.0})",37,"defaultdict(<class 'float'>, {'entailment': 10.0, 'neutral': 20.0, 'contradiction': 7.0})",0.014250663,0.022563104,0.005595769,1.42E-02,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 20, 'contradiction': 4})",0.005526718,0.542345277,0.513513514,0.542454276,-0.028940763,0.516666667,-0.003153153,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 20, 'contradiction': 6})",0.003626415,0.874389251,0.891891892,0.874323082,0.01756881,0.9,-0.008108108,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 18, 'contradiction': 7})",0.001068984,0.905537459,0.864864865,0.905691223,-0.040826358,0.9,-0.035135135,"defaultdict(<class 'int'>, {'entailment': 10, 'neutral': 20, 'contradiction': 7})",0.005595769,0.918566775,0.837837838,0.918871973,-0.081034135,0.9,-0.062162162
word,cream,1038,"defaultdict(<class 'float'>, {'contradiction': 501.0, 'neutral': 349.0, 'entailment': 188.0})",14,"defaultdict(<class 'float'>, {'neutral': 6.0, 'contradiction': 8.0, 'entailment': 0.0001})",0.015158715,0.005102041,0.067398577,1.42E-02,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 6, 'entailment': 2})",0.004729868,0.542345277,0.642857143,0.542201835,0.100655308,0.625,0.017857143,"defaultdict(<class 'int'>, {'neutral': 5, 'contradiction': 8, 'entailment': 1})",0.01434529,0.874389251,0.928571429,0.874311927,0.054259502,0.916666667,0.011904762,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 8, 'entailment': 0.0001})",0.067398577,0.905537459,1,0.90540265,0.09459735,1,0,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 8, 'entailment': 0.0001})",0.067398577,0.918566775,1,0.918450561,0.081549439,1,0
word,together,5252,"defaultdict(<class 'float'>, {'neutral': 1759.0, 'contradiction': 1000.0, 'entailment': 2493.0})",106,"defaultdict(<class 'float'>, {'entailment': 48.0, 'contradiction': 18.0, 'neutral': 40.0})",0.013469749,0.014319054,0.00105562,1.35E-02,"defaultdict(<class 'int'>, {'entailment': 60, 'neutral': 30, 'contradiction': 16})",0.004241736,0.542345277,0.613207547,0.54157234,0.071635207,0.597222222,0.015985325,"defaultdict(<class 'int'>, {'entailment': 50, 'contradiction': 19, 'neutral': 37})",0.000159613,0.874389251,0.905660377,0.874048158,0.031612219,0.923611111,-0.017950734,"defaultdict(<class 'int'>, {'entailment': 52, 'contradiction': 19, 'neutral': 35})",0.000158032,0.905537459,0.91509434,0.905433217,0.009661123,0.930555556,-0.015461216,"defaultdict(<class 'int'>, {'entailment': 54, 'contradiction': 19, 'neutral': 33})",0.000606681,0.918566775,0.91509434,0.918604651,-0.003510312,0.930555556,-0.015461216
word,them,1585,"defaultdict(<class 'float'>, {'contradiction': 382.0, 'neutral': 780.0, 'entailment': 423.0})",34,"defaultdict(<class 'float'>, {'neutral': 16.0, 'entailment': 7.0, 'contradiction': 11.0})",0.012717102,0.011726259,0.005119548,1.27E-02,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 17, 'contradiction': 8})",3.50E-05,0.542345277,0.470588235,0.542594484,-0.072006249,0.416666667,0.053921569,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 8, 'contradiction': 9})",0.000790271,0.874389251,0.911764706,0.874259448,0.037505257,0.875,0.036764706,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 7, 'contradiction': 12})",0.007973337,0.905537459,0.911764706,0.905515832,0.006248873,0.875,0.036764706,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 7, 'contradiction': 12})",0.007973337,0.918566775,0.911764706,0.918590398,-0.006825692,0.895833333,0.015931373
word,night,1243,"defaultdict(<class 'float'>, {'neutral': 602.0, 'entailment': 267.0, 'contradiction': 374.0})",25,"defaultdict(<class 'float'>, {'neutral': 12.0, 'contradiction': 6.0, 'entailment': 7.0})",0.012632321,0.011022222,0.003875755,1.26E-02,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 6, 'contradiction': 5})",0.006836582,0.542345277,0.32,0.542912542,-0.222912542,0.388888889,-0.068888889,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 7, 'entailment': 4})",0.003570851,0.874389251,0.8,0.874579039,-0.074579039,0.861111111,-0.061111111,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 6, 'entailment': 5})",0.003221713,0.905537459,0.92,0.905500561,0.014499439,0.916666667,0.003333333,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 7, 'entailment': 5})",0.000636963,0.918566775,0.92,0.918563119,0.001436881,0.916666667,0.003333333
word,take,2966,"defaultdict(<class 'float'>, {'contradiction': 816.0, 'neutral': 1453.0, 'entailment': 697.0})",71,"defaultdict(<class 'float'>, {'neutral': 29.0, 'entailment': 21.0, 'contradiction': 21.0})",0.012522557,0.00282131,0.003778684,1.25E-02,"defaultdict(<class 'int'>, {'neutral': 26, 'entailment': 27, 'contradiction': 18})",0.013362019,0.542345277,0.633802817,0.541679483,0.092123334,0.632183908,0.001618909,"defaultdict(<class 'int'>, {'neutral': 33, 'entailment': 21, 'contradiction': 17})",0.002527754,0.874389251,0.915492958,0.874090024,0.041402934,0.896551724,0.018941234,"defaultdict(<class 'int'>, {'neutral': 31, 'entailment': 21, 'contradiction': 19})",0.002535721,0.905537459,0.915492958,0.905464985,0.010027973,0.91954023,-0.004047272,"defaultdict(<class 'int'>, {'neutral': 31, 'entailment': 20, 'contradiction': 20})",0.001841765,0.918566775,0.943661972,0.918384087,0.025277885,0.942528736,0.001133236
word,suit,1965,"defaultdict(<class 'float'>, {'contradiction': 959.0, 'neutral': 558.0, 'entailment': 448.0})",33,"defaultdict(<class 'float'>, {'contradiction': 19.0, 'neutral': 7.0, 'entailment': 7.0})",0.012489473,0.029384757,0.004563924,1.24E-02,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 10, 'neutral': 9})",0.003833026,0.542345277,0.454545455,0.542641201,-0.088095747,0.49122807,-0.036682616,"defaultdict(<class 'int'>, {'contradiction': 20, 'neutral': 6, 'entailment': 7})",0.008978399,0.874389251,0.878787879,0.874374425,0.004413453,0.877192982,0.001594896,"defaultdict(<class 'int'>, {'contradiction': 22, 'neutral': 5, 'entailment': 6})",0.018472118,0.905537459,0.878787879,0.905627617,-0.026839738,0.877192982,0.001594896,"defaultdict(<class 'int'>, {'contradiction': 20, 'neutral': 7, 'entailment': 6})",0.007102742,0.918566775,0.939393939,0.918496578,0.020897361,0.912280702,0.027113238
word,another,3123,"defaultdict(<class 'float'>, {'contradiction': 637.0, 'entailment': 1487.0, 'neutral': 999.0})",61,"defaultdict(<class 'float'>, {'entailment': 30.0, 'contradiction': 13.0, 'neutral': 18.0})",0.012436898,0.013676132,0.000363607,1.24E-02,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 26, 'contradiction': 7})",0.01326471,0.542345277,0.409836066,0.543173205,-0.133337139,0.455555556,-0.04571949,"defaultdict(<class 'int'>, {'entailment': 32, 'contradiction': 11, 'neutral': 18})",0.001200555,0.874389251,0.885245902,0.874321418,0.010924484,0.877777778,0.007468124,"defaultdict(<class 'int'>, {'entailment': 32, 'contradiction': 13, 'neutral': 16})",0.002063196,0.905537459,0.93442623,0.90535696,0.02906927,0.922222222,0.012204007,"defaultdict(<class 'int'>, {'entailment': 32, 'contradiction': 13, 'neutral': 16})",0.002063196,0.918566775,0.868852459,0.918877394,-0.050024935,0.911111111,-0.042258652
word,bench,3255,"defaultdict(<class 'float'>, {'contradiction': 1597.0, 'entailment': 832.0, 'neutral': 826.0})",49,"defaultdict(<class 'float'>, {'contradiction': 24.0, 'entailment': 16.0, 'neutral': 9.0})",0.012371656,0.015641631,0.004985525,1.23E-02,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 23, 'neutral': 9})",0.006411593,0.542345277,0.469387755,0.542710997,-0.073323242,0.527777778,-0.058390023,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 15, 'neutral': 9})",0.004052701,0.874389251,0.87755102,0.874373402,0.003177619,0.875,0.00255102,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 11, 'entailment': 13})",0.000589104,0.905537459,0.87755102,0.905677749,-0.028126729,0.902777778,-0.025226757,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 14, 'neutral': 10})",0.001864994,0.918566775,0.918367347,0.918567775,-0.000200428,0.916666667,0.00170068
word,having,4167,"defaultdict(<class 'float'>, {'neutral': 2041.0, 'contradiction': 1019.0, 'entailment': 1107.0})",69,"defaultdict(<class 'float'>, {'neutral': 32.0, 'entailment': 18.0, 'contradiction': 19.0})",0.012315367,0.008541623,0.000645666,1.23E-02,"defaultdict(<class 'int'>, {'neutral': 41, 'contradiction': 12, 'entailment': 16})",0.006085776,0.542345277,0.579710145,0.542080984,0.037629161,0.541666667,0.038043478,"defaultdict(<class 'int'>, {'neutral': 38, 'entailment': 16, 'contradiction': 15})",0.00186506,0.874389251,0.855072464,0.874525884,-0.01945342,0.864583333,-0.00951087,"defaultdict(<class 'int'>, {'neutral': 31, 'entailment': 20, 'contradiction': 18})",0.000832828,0.905537459,0.898550725,0.905586879,-0.007036154,0.916666667,-0.018115942,"defaultdict(<class 'int'>, {'neutral': 34, 'entailment': 18, 'contradiction': 17})",1.48E-05,0.918566775,0.942028986,0.91840082,0.023628165,0.947916667,-0.005887681
word,photo,1985,"defaultdict(<class 'float'>, {'neutral': 921.0, 'entailment': 676.0, 'contradiction': 388.0})",49,"defaultdict(<class 'float'>, {'entailment': 17.0, 'contradiction': 11.0, 'neutral': 21.0})",0.012042685,0.007034106,0.000867958,1.20E-02,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 9, 'neutral': 21})",0.001208273,0.542345277,0.489795918,0.542608696,-0.052812777,0.412698413,0.077097506,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 11, 'neutral': 21})",0.000867958,0.874389251,0.857142857,0.874475703,-0.017332846,0.841269841,0.015873016,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 11, 'neutral': 21})",0.000867958,0.905537459,0.918367347,0.905473146,0.012894201,0.904761905,0.013605442,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 11, 'neutral': 22})",0.000637194,0.918566775,0.93877551,0.918465473,0.020310037,0.920634921,0.01814059
word,band,3304,"defaultdict(<class 'float'>, {'contradiction': 842.0, 'neutral': 1613.0, 'entailment': 849.0})",40,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'neutral': 19.0, 'entailment': 10.0})",0.01199199,0.010138889,0.000260861,1.20E-02,"defaultdict(<class 'int'>, {'neutral': 24, 'contradiction': 10, 'entailment': 6})",0.009999808,0.542345277,0.45,0.542722813,-0.092722813,0.403508772,0.046491228,"defaultdict(<class 'int'>, {'neutral': 23, 'entailment': 8, 'contradiction': 9})",0.004017743,0.874389251,0.85,0.874488962,-0.024488962,0.859649123,-0.009649123,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 19, 'entailment': 10})",0.000260861,0.905537459,0.875,0.905662306,-0.030662306,0.894736842,-0.019736842,"defaultdict(<class 'int'>, {'contradiction': 10, 'neutral': 21, 'entailment': 9})",0.000876174,0.918566775,0.925,0.918540474,0.006459526,0.929824561,-0.004824561
sentiment,negative,37200,"defaultdict(<class 'float'>, {'entailment': 7186.0, 'contradiction': 12986.0, 'neutral': 17028.0})",660,"defaultdict(<class 'float'>, {'neutral': 308.0, 'contradiction': 223.0, 'entailment': 129.0})",0.011790278,0.012269666,7.06E-05,1.18E-02,"defaultdict(<class 'int'>, {'contradiction': 211, 'entailment': 153, 'neutral': 305})",0.001177,0.542345277,0.533333333,0.542994326,-0.009660992,0.550865801,-0.017532468,"defaultdict(<class 'int'>, {'contradiction': 232, 'entailment': 131, 'neutral': 306})",6.42E-06,0.874389251,0.833333333,0.877346137,-0.044012804,0.859307359,-0.025974026,"defaultdict(<class 'int'>, {'contradiction': 242, 'entailment': 129, 'neutral': 298})",9.82E-05,0.905537459,0.874242424,0.907791357,-0.033548933,0.883116883,-0.008874459,"defaultdict(<class 'int'>, {'contradiction': 230, 'entailment': 126, 'neutral': 313})",5.31E-05,0.918566775,0.909090909,0.919249236,-0.010158327,0.909090909,0
word,this,2598,"defaultdict(<class 'float'>, {'entailment': 1227.0, 'contradiction': 540.0, 'neutral': 831.0})",53,"defaultdict(<class 'float'>, {'entailment': 24.0, 'neutral': 21.0, 'contradiction': 8.0})",0.011744985,0.017167042,0.004408251,1.17E-02,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 31, 'neutral': 11})",0.009030501,0.542345277,0.679245283,0.541602702,0.137642581,0.625,0.054245283,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 14, 'entailment': 26})",0.002191246,0.874389251,0.773584906,0.874936035,-0.10135113,0.791666667,-0.018081761,"defaultdict(<class 'int'>, {'entailment': 24, 'contradiction': 11, 'neutral': 18})",0.000250416,0.905537459,0.867924528,0.90574148,-0.037816952,0.902777778,-0.034853249,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 8, 'neutral': 23})",0.007522588,0.918566775,0.924528302,0.918534439,0.005993863,0.944444444,-0.019916143
word,using,2626,"defaultdict(<class 'float'>, {'neutral': 795.0, 'contradiction': 575.0, 'entailment': 1256.0})",40,"defaultdict(<class 'float'>, {'entailment': 22.0, 'neutral': 11.0, 'contradiction': 7.0})",0.011676576,0.025138889,0.002813335,1.16E-02,"defaultdict(<class 'int'>, {'contradiction': 6, 'entailment': 24, 'neutral': 10})",0.0079432,0.542345277,0.525,0.54241619,-0.01741619,0.454545455,0.070454545,"defaultdict(<class 'int'>, {'entailment': 22, 'neutral': 13, 'contradiction': 5})",0.00794802,0.874389251,0.825,0.874591169,-0.049591169,0.848484848,-0.023484848,"defaultdict(<class 'int'>, {'entailment': 23, 'neutral': 12, 'contradiction': 5})",0.008725553,0.905537459,0.8,0.905968929,-0.105968929,0.848484848,-0.048484848,"defaultdict(<class 'int'>, {'entailment': 23, 'neutral': 12, 'contradiction': 5})",0.008725553,0.918566775,0.9,0.918642682,-0.018642682,0.909090909,-0.009090909
word,performer,886,"defaultdict(<class 'float'>, {'neutral': 426.0, 'contradiction': 200.0, 'entailment': 260.0})",24,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'entailment': 8.0, 'neutral': 10.0})",0.011639408,0.00462963,0.002091511,1.16E-02,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 16, 'contradiction': 1})",0.04238532,0.542345277,0.541666667,0.542346939,-0.000680272,0.466666667,0.075,"defaultdict(<class 'int'>, {'contradiction': 3, 'entailment': 11, 'neutral': 10})",0.017597045,0.874389251,0.708333333,0.874795918,-0.166462585,0.766666667,-0.058333333,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 9, 'neutral': 10})",0.003814801,0.905537459,0.833333333,0.905714286,-0.072380952,0.833333333,0,"defaultdict(<class 'int'>, {'contradiction': 6, 'entailment': 9, 'neutral': 9})",0.006081845,0.918566775,0.875,0.918673469,-0.043673469,0.866666667,0.008333333
word,pool,3884,"defaultdict(<class 'float'>, {'neutral': 1115.0, 'contradiction': 1876.0, 'entailment': 893.0})",46,"defaultdict(<class 'float'>, {'contradiction': 30.0, 'neutral': 8.0, 'entailment': 8.0})",0.011745632,0.050829658,0.015290082,1.16E-02,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 12, 'neutral': 11})",0.001655394,0.542345277,0.413043478,0.542953569,-0.129910091,0.5,-0.086956522,"defaultdict(<class 'int'>, {'contradiction': 31, 'entailment': 7, 'neutral': 8})",0.018910098,0.874389251,0.934782609,0.874105134,0.060677475,0.9,0.034782609,"defaultdict(<class 'int'>, {'contradiction': 30, 'neutral': 9, 'entailment': 7})",0.014663141,0.905537459,0.97826087,0.905195336,0.073065533,0.944444444,0.033816425,"defaultdict(<class 'int'>, {'contradiction': 31, 'entailment': 8, 'neutral': 7})",0.020386522,0.918566775,0.97826087,0.918285948,0.059974922,0.944444444,0.033816425
word,ocean,2640,"defaultdict(<class 'float'>, {'contradiction': 1233.0, 'neutral': 871.0, 'entailment': 536.0})",48,"defaultdict(<class 'float'>, {'contradiction': 26.0, 'neutral': 10.0, 'entailment': 12.0})",0.011623144,0.021990741,0.009527342,1.15E-02,"defaultdict(<class 'int'>, {'contradiction': 28, 'entailment': 10, 'neutral': 10})",0.010168659,0.542345277,0.604166667,0.542041735,0.062124932,0.512820513,0.091346154,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 16, 'entailment': 9})",0.000197641,0.874389251,0.833333333,0.874590835,-0.041257501,0.871794872,-0.038461538,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 14, 'entailment': 9})",0.001476001,0.905537459,0.895833333,0.905585106,-0.009751773,0.91025641,-0.014423077,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 12, 'entailment': 11})",0.003890442,0.918566775,0.895833333,0.918678396,-0.022845063,0.923076923,-0.02724359
word,off,3948,"defaultdict(<class 'float'>, {'neutral': 1826.0, 'contradiction': 1333.0, 'entailment': 789.0})",71,"defaultdict(<class 'float'>, {'neutral': 36.0, 'entailment': 13.0, 'contradiction': 22.0})",0.011508056,0.017765435,0.000992734,1.15E-02,"defaultdict(<class 'int'>, {'neutral': 39, 'contradiction': 17, 'entailment': 16})",0.006373324,0.542345277,0.563380282,0.542192146,0.021188136,0.555555556,0.007824726,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 33, 'contradiction': 25})",5.68E-05,0.874389251,0.887323944,0.874295089,0.013028855,0.888888889,-0.001564945,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 36, 'contradiction': 23})",0.000735785,0.905537459,0.901408451,0.905567518,-0.004159067,0.916666667,-0.015258216,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 36, 'contradiction': 24})",0.001124033,0.918566775,0.929577465,0.91848662,0.011090845,0.944444444,-0.01486698
word,working,5670,"defaultdict(<class 'float'>, {'neutral': 2018.0, 'entailment': 2560.0, 'contradiction': 1092.0})",116,"defaultdict(<class 'float'>, {'neutral': 48.0, 'entailment': 47.0, 'contradiction': 21.0})",0.011426912,0.011609856,0.00180534,1.14E-02,"defaultdict(<class 'int'>, {'neutral': 44, 'entailment': 58, 'contradiction': 14})",0.004967288,0.542345277,0.560344828,0.542130202,0.018214626,0.5625,-0.002155172,"defaultdict(<class 'int'>, {'neutral': 46, 'entailment': 50, 'contradiction': 20})",0.000946774,0.874389251,0.818965517,0.875051504,-0.056085987,0.840277778,-0.021312261,"defaultdict(<class 'int'>, {'neutral': 48, 'entailment': 48, 'contradiction': 20})",0.001779254,0.905537459,0.870689655,0.905953852,-0.035264197,0.875,-0.004310345,"defaultdict(<class 'int'>, {'neutral': 47, 'entailment': 50, 'contradiction': 19})",0.001498867,0.918566775,0.905172414,0.918726823,-0.013554409,0.909722222,-0.004549808
word,ground,2423,"defaultdict(<class 'float'>, {'neutral': 501.0, 'contradiction': 1134.0, 'entailment': 788.0})",39,"defaultdict(<class 'float'>, {'entailment': 13.0, 'neutral': 7.0, 'contradiction': 19.0})",0.011407886,0.015779093,0.000603266,1.14E-02,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 21, 'neutral': 7})",0.002483541,0.542345277,0.641025641,0.541951967,0.099073674,0.596491228,0.044534413,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 9, 'contradiction': 18})",0.000461903,0.874389251,0.871794872,0.874399591,-0.002604719,0.859649123,0.012145749,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 19, 'neutral': 10})",0.00346852,0.905537459,0.820512821,0.905876341,-0.085363521,0.824561404,-0.004048583,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 18, 'neutral': 10})",0.002111655,0.918566775,0.820512821,0.918957588,-0.098444768,0.842105263,-0.021592443
word,hold,2769,"defaultdict(<class 'float'>, {'neutral': 871.0, 'entailment': 1305.0, 'contradiction': 593.0})",45,"defaultdict(<class 'float'>, {'neutral': 14.0, 'contradiction': 10.0, 'entailment': 21.0})",0.011195856,0.010205761,4.77E-05,1.12E-02,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 9, 'entailment': 19})",0.00224038,0.542345277,0.444444444,0.542795787,-0.098351342,0.46031746,-0.015873016,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 22, 'contradiction': 6})",0.006269104,0.874389251,0.844444444,0.874527048,-0.030082603,0.857142857,-0.012698413,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 7, 'entailment': 21})",0.003783074,0.905537459,0.888888889,0.905614071,-0.016725182,0.904761905,-0.015873016,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 8, 'entailment': 20})",0.002487562,0.918566775,0.911111111,0.918601084,-0.007489973,0.936507937,-0.025396825
word,water,9003,"defaultdict(<class 'float'>, {'neutral': 2617.0, 'entailment': 4281.0, 'contradiction': 2105.0})",146,"defaultdict(<class 'float'>, {'entailment': 71.0, 'neutral': 44.0, 'contradiction': 31.0})",0.010645873,0.013020996,0.000337227,1.06E-02,"defaultdict(<class 'int'>, {'contradiction': 38, 'entailment': 72, 'neutral': 37})",0.001063586,0.542345277,0.51369863,0.542777433,-0.029078803,0.502347418,0.011351212,"defaultdict(<class 'int'>, {'contradiction': 29, 'neutral': 44, 'entailment': 74})",0.001005241,0.874389251,0.794520548,0.875594131,-0.081073583,0.79342723,0.001093318,"defaultdict(<class 'int'>, {'contradiction': 33, 'neutral': 39, 'entailment': 75})",0.000642396,0.905537459,0.876712329,0.905972308,-0.02925998,0.877934272,-0.001221944,"defaultdict(<class 'int'>, {'contradiction': 34, 'neutral': 37, 'entailment': 76})",0.001138284,0.918566775,0.869863014,0.919301509,-0.049438495,0.873239437,-0.003376423
word,bus,2610,"defaultdict(<class 'float'>, {'contradiction': 1152.0, 'neutral': 948.0, 'entailment': 510.0})",61,"defaultdict(<class 'float'>, {'contradiction': 22.0, 'neutral': 25.0, 'entailment': 14.0})",0.010530673,0.005792947,0.003422968,1.05E-02,"defaultdict(<class 'int'>, {'neutral': 37, 'contradiction': 12, 'entailment': 12})",0.039493063,0.542345277,0.557377049,0.542251357,0.015125692,0.573333333,-0.015956284,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 26, 'entailment': 12})",0.002525207,0.874389251,0.852459016,0.874526273,-0.022067256,0.88,-0.027540984,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 25, 'entailment': 13})",0.002160704,0.905537459,0.918032787,0.905459387,0.012573399,0.933333333,-0.015300546,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 25, 'entailment': 15})",0.00516005,0.918566775,0.901639344,0.918672539,-0.017033195,0.906666667,-0.005027322
word,picture,6374,"defaultdict(<class 'float'>, {'entailment': 2720.0, 'contradiction': 1228.0, 'neutral': 2426.0})",116,"defaultdict(<class 'float'>, {'entailment': 56.0, 'neutral': 40.0, 'contradiction': 20.0})",0.010249405,0.016118378,0.001585513,1.02E-02,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 39, 'entailment': 66})",0.014276146,0.542345277,0.594827586,0.541718171,0.053109416,0.583333333,0.011494253,"defaultdict(<class 'int'>, {'entailment': 57, 'neutral': 42, 'contradiction': 17})",0.002826169,0.874389251,0.896551724,0.874124433,0.022427291,0.898809524,-0.0022578,"defaultdict(<class 'int'>, {'entailment': 55, 'neutral': 43, 'contradiction': 18})",0.001668538,0.905537459,0.870689655,0.905953852,-0.035264197,0.886904762,-0.016215107,"defaultdict(<class 'int'>, {'entailment': 58, 'neutral': 36, 'contradiction': 22})",0.003244891,0.918566775,0.948275862,0.918211784,0.030064078,0.952380952,-0.00410509
word,large,3613,"defaultdict(<class 'float'>, {'neutral': 1707.0, 'entailment': 946.0, 'contradiction': 960.0})",63,"defaultdict(<class 'float'>, {'contradiction': 15.0, 'neutral': 24.0, 'entailment': 24.0})",0.009680695,0.004535147,0.008387092,9.60E-03,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 29, 'entailment': 18})",0.000366314,0.542345277,0.428571429,0.543079602,-0.114508174,0.430555556,-0.001984127,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 32, 'entailment': 16})",0.000729494,0.874389251,0.841269841,0.874603012,-0.033333171,0.861111111,-0.01984127,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 29, 'entailment': 19})",0.001119908,0.905537459,0.873015873,0.905747362,-0.032731489,0.888888889,-0.015873016,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 28, 'entailment': 20})",0.00193008,0.918566775,0.888888889,0.918758324,-0.029869435,0.902777778,-0.013888889
word,market,1394,"defaultdict(<class 'float'>, {'neutral': 627.0, 'entailment': 469.0, 'contradiction': 298.0})",40,"defaultdict(<class 'float'>, {'neutral': 15.0, 'entailment': 18.0, 'contradiction': 7.0})",0.009288401,0.013472222,0.006779563,9.23E-03,"defaultdict(<class 'int'>, {'neutral': 25, 'contradiction': 5, 'entailment': 10})",0.016254126,0.542345277,0.55,0.542313982,0.007686018,0.555555556,-0.005555556,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 17, 'contradiction': 8})",0.004392923,0.874389251,0.8,0.874693377,-0.074693377,0.851851852,-0.051851852,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 16, 'contradiction': 8})",0.002217262,0.905537459,0.925,0.90545789,0.01954211,0.944444444,-0.019444444,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 15, 'contradiction': 9})",0.001324092,0.918566775,0.875,0.91874489,-0.04374489,0.907407407,-0.032407407
word,being,4353,"defaultdict(<class 'float'>, {'contradiction': 906.0, 'neutral': 1527.0, 'entailment': 1920.0})",93,"defaultdict(<class 'float'>, {'neutral': 36.0, 'entailment': 39.0, 'contradiction': 18.0})",0.009196137,0.009943346,0.000716216,9.19E-03,"defaultdict(<class 'int'>, {'neutral': 34, 'contradiction': 14, 'entailment': 45})",0.002893792,0.542345277,0.548387097,0.542287535,0.006099562,0.512820513,0.035566584,"defaultdict(<class 'int'>, {'neutral': 39, 'entailment': 39, 'contradiction': 15})",0.003153919,0.874389251,0.806451613,0.875038537,-0.068586924,0.803418803,0.003032809,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 39, 'contradiction': 19})",0.000370502,0.905537459,0.870967742,0.905867845,-0.034900103,0.863247863,0.007719879,"defaultdict(<class 'int'>, {'neutral': 36, 'entailment': 40, 'contradiction': 17})",0.000892056,0.918566775,0.935483871,0.918405097,0.017078774,0.914529915,0.020953956
word,fire,1726,"defaultdict(<class 'float'>, {'neutral': 554.0, 'contradiction': 787.0, 'entailment': 385.0})",44,"defaultdict(<class 'float'>, {'neutral': 12.0, 'contradiction': 25.0, 'entailment': 7.0})",0.009117443,0.029729109,0.006750757,9.06E-03,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 13, 'entailment': 8})",0.002455563,0.542345277,0.5,0.542535787,-0.042535787,0.573333333,-0.073333333,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 18, 'entailment': 7})",0.007420129,0.874389251,0.75,0.874948875,-0.124948875,0.826666667,-0.076666667,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 22, 'entailment': 8})",0.001562294,0.905537459,0.863636364,0.905725971,-0.042089608,0.893333333,-0.02969697,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 13, 'entailment': 8})",0.002455563,0.918566775,0.863636364,0.918813906,-0.055177542,0.906666667,-0.043030303
word,restaurant,2350,"defaultdict(<class 'float'>, {'entailment': 518.0, 'contradiction': 1065.0, 'neutral': 767.0})",55,"defaultdict(<class 'float'>, {'contradiction': 26.0, 'neutral': 21.0, 'entailment': 8.0})",0.009054152,0.01902663,0.005056812,9.01E-03,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 19, 'entailment': 19})",0.010725651,0.542345277,0.545454545,0.542327772,0.003126774,0.564102564,-0.018648019,"defaultdict(<class 'int'>, {'contradiction': 26, 'neutral': 22, 'entailment': 7})",0.008287557,0.874389251,0.945454545,0.873989149,0.071465396,0.923076923,0.022377622,"defaultdict(<class 'int'>, {'contradiction': 26, 'neutral': 21, 'entailment': 8})",0.005056812,0.905537459,0.963636364,0.905210359,0.058426004,0.961538462,0.002097902,"defaultdict(<class 'int'>, {'contradiction': 27, 'neutral': 20, 'entailment': 8})",0.00474771,0.918566775,0.981818182,0.918210666,0.063607515,0.961538462,0.02027972
word,sit,2582,"defaultdict(<class 'float'>, {'contradiction': 1184.0, 'entailment': 807.0, 'neutral': 591.0})",51,"defaultdict(<class 'float'>, {'contradiction': 23.0, 'entailment': 15.0, 'neutral': 13.0})",0.009007156,0.007176727,0.000505543,9.00E-03,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 24, 'entailment': 11})",0.009245227,0.542345277,0.509803922,0.542515093,-0.032711171,0.565217391,-0.05541347,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 24, 'entailment': 16})",1.38E-05,0.874389251,0.960784314,0.873938402,0.086845912,0.942028986,0.018755328,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 25, 'entailment': 16})",0.000311792,0.905537459,0.901960784,0.905556124,-0.00359534,0.898550725,0.00341006,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 25, 'entailment': 15})",0.000374613,0.918566775,0.960784314,0.918346465,0.042437849,0.942028986,0.018755328
word,shopping,2126,"defaultdict(<class 'float'>, {'contradiction': 640.0, 'neutral': 984.0, 'entailment': 502.0})",50,"defaultdict(<class 'float'>, {'entailment': 16.0, 'neutral': 26.0, 'contradiction': 8.0})",0.009088352,0.021688889,0.01496702,8.95E-03,"defaultdict(<class 'int'>, {'neutral': 29, 'entailment': 11, 'contradiction': 11})",0.006488851,0.542345277,0.56,0.542254962,0.017745038,0.512820513,0.047179487,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 14, 'contradiction': 9})",0.010777551,0.874389251,0.86,0.874462861,-0.014462861,0.871794872,-0.011794872,"defaultdict(<class 'int'>, {'neutral': 27, 'entailment': 14, 'contradiction': 10})",0.007421288,0.905537459,0.88,0.905668099,-0.025668099,0.91025641,-0.03025641,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 13, 'contradiction': 10})",0.007598533,0.918566775,0.86,0.91886638,-0.05886638,0.884615385,-0.024615385
word,holding,8347,"defaultdict(<class 'float'>, {'entailment': 3877.0, 'neutral': 2326.0, 'contradiction': 2144.0})",156,"defaultdict(<class 'float'>, {'neutral': 30.0, 'contradiction': 44.0, 'entailment': 82.0})",0.008678733,0.019833443,0.005220607,8.63E-03,"defaultdict(<class 'int'>, {'contradiction': 45, 'neutral': 42, 'entailment': 70})",0.000559835,0.542345277,0.519230769,0.542718246,-0.023487477,0.495934959,0.02329581,"defaultdict(<class 'int'>, {'contradiction': 46, 'neutral': 35, 'entailment': 76})",0.002246694,0.874389251,0.897435897,0.874017377,0.023418521,0.898373984,-0.000938086,"defaultdict(<class 'int'>, {'contradiction': 44, 'neutral': 36, 'entailment': 77})",0.001632595,0.905537459,0.91025641,0.905461316,0.004795095,0.926829268,-0.016572858,"defaultdict(<class 'int'>, {'contradiction': 43, 'neutral': 33, 'entailment': 81})",0.003217322,0.918566775,0.923076923,0.918494001,0.004582922,0.93902439,-0.015947467
word,running,8985,"defaultdict(<class 'float'>, {'contradiction': 4138.0, 'entailment': 2564.0, 'neutral': 2283.0})",125,"defaultdict(<class 'float'>, {'contradiction': 59.0, 'entailment': 35.0, 'neutral': 31.0})",0.008254463,0.009784889,6.64E-05,8.25E-03,"defaultdict(<class 'int'>, {'contradiction': 48, 'neutral': 37, 'entailment': 40})",0.003031509,0.542345277,0.528,0.542530158,-0.014530158,0.519774011,0.008225989,"defaultdict(<class 'int'>, {'contradiction': 62, 'entailment': 30, 'neutral': 33})",0.001356511,0.874389251,0.904,0.87400763,0.02999237,0.915254237,-0.011254237,"defaultdict(<class 'int'>, {'contradiction': 61, 'entailment': 32, 'neutral': 32})",0.000598867,0.905537459,0.944,0.905041757,0.038958243,0.93220339,0.01179661,"defaultdict(<class 'int'>, {'contradiction': 61, 'entailment': 32, 'neutral': 32})",0.000598867,0.918566775,0.944,0.918238994,0.025761006,0.943502825,0.000497175
word,light,1178,"defaultdict(<class 'float'>, {'neutral': 540.0, 'contradiction': 290.0, 'entailment': 348.0})",28,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 7.0, 'contradiction': 9.0})",0.008225376,0.005385488,0.00369873,8.20E-03,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 4, 'neutral': 16})",0.010091158,0.542345277,0.428571429,0.542670478,-0.114099049,0.444444444,-0.015873016,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 6, 'contradiction': 9})",0.00575287,0.874389251,0.821428571,0.874540629,-0.053112057,0.833333333,-0.011904762,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 5, 'contradiction': 10})",0.012416315,0.905537459,0.857142857,0.905675786,-0.048532929,0.861111111,-0.003968254,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 5, 'contradiction': 9})",0.010228498,0.918566775,0.892857143,0.918640261,-0.025783118,0.888888889,0.003968254
word,book,2167,"defaultdict(<class 'float'>, {'contradiction': 984.0, 'neutral': 665.0, 'entailment': 518.0})",43,"defaultdict(<class 'float'>, {'entailment': 12.0, 'neutral': 16.0, 'contradiction': 15.0})",0.008057308,0.001562406,0.005801326,8.01E-03,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 18, 'entailment': 14})",0.004849934,0.542345277,0.395348837,0.542991514,-0.147642677,0.4375,-0.042151163,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 17, 'contradiction': 14})",0.008887148,0.874389251,0.976744186,0.87393927,0.102804916,0.979166667,-0.002422481,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 16, 'contradiction': 15})",0.005801326,0.905537459,1,0.905122176,0.094877824,1,0,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 16, 'contradiction': 15})",0.005801326,0.918566775,1,0.918208772,0.081791228,1,0
word,chair,2149,"defaultdict(<class 'float'>, {'contradiction': 987.0, 'neutral': 553.0, 'entailment': 609.0})",34,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'entailment': 14.0, 'neutral': 7.0})",0.008044883,0.008266052,0.009153022,7.97E-03,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 11, 'neutral': 9})",0.001338695,0.542345277,0.5,0.542492339,-0.042492339,0.452380952,0.047619048,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 12, 'neutral': 7})",0.003426896,0.874389251,0.882352941,0.874361593,0.007991348,0.857142857,0.025210084,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 13, 'neutral': 6})",0.007572652,0.905537459,0.911764706,0.905515832,0.006248873,0.928571429,-0.016806723,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 14, 'neutral': 6})",0.010399602,0.918566775,0.911764706,0.918590398,-0.006825692,0.928571429,-0.016806723
word,dancing,3377,"defaultdict(<class 'float'>, {'neutral': 827.0, 'entailment': 1015.0, 'contradiction': 1535.0})",58,"defaultdict(<class 'float'>, {'entailment': 13.0, 'contradiction': 32.0, 'neutral': 13.0})",0.007862727,0.023847272,0.005372348,7.82E-03,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 28, 'neutral': 15})",0.001093143,0.542345277,0.465517241,0.542801556,-0.077284315,0.5,-0.034482759,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 34, 'neutral': 12})",0.009322036,0.874389251,0.896551724,0.874257629,0.022294096,0.885416667,0.011135057,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 33, 'neutral': 12})",0.006797108,0.905537459,0.913793103,0.905488429,0.008304674,0.885416667,0.028376437,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 33, 'neutral': 12})",0.006797108,0.918566775,0.913793103,0.918595126,-0.004802022,0.895833333,0.01795977
word,can,1592,"defaultdict(<class 'float'>, {'neutral': 729.0, 'contradiction': 422.0, 'entailment': 441.0})",39,"defaultdict(<class 'float'>, {'neutral': 14.0, 'entailment': 10.0, 'contradiction': 15.0})",0.007783982,0.003068157,0.00873232,7.72E-03,"defaultdict(<class 'int'>, {'neutral': 22, 'entailment': 8, 'contradiction': 9})",0.006046315,0.542345277,0.435897436,0.542769545,-0.106872109,0.444444444,-0.008547009,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 17, 'contradiction': 11})",0.000278665,0.874389251,0.743589744,0.874910577,-0.131320834,0.777777778,-0.034188034,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 14, 'contradiction': 12})",0.005097947,0.905537459,0.846153846,0.905774144,-0.059620298,0.866666667,-0.020512821,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 10, 'contradiction': 15})",0.00873232,0.918566775,0.897435897,0.918650996,-0.021215099,0.911111111,-0.013675214
word,standing,12590,"defaultdict(<class 'float'>, {'contradiction': 4498.0, 'entailment': 5364.0, 'neutral': 2728.0})",256,"defaultdict(<class 'float'>, {'entailment': 116.0, 'contradiction': 88.0, 'neutral': 52.0})",0.007592568,0.01047092,0.00038305,7.59E-03,"defaultdict(<class 'int'>, {'neutral': 50, 'entailment': 129, 'contradiction': 78})",0.002946113,0.542345277,0.578125,0.54138796,0.03673704,0.577586207,0.000538793,"defaultdict(<class 'int'>, {'neutral': 50, 'entailment': 118, 'contradiction': 89})",0.000649855,0.874389251,0.890625,0.873954849,0.016670151,0.879310345,0.011314655,"defaultdict(<class 'int'>, {'neutral': 45, 'entailment': 116, 'contradiction': 96})",0.001378599,0.905537459,0.92578125,0.904995819,0.020785431,0.908045977,0.017735273,"defaultdict(<class 'int'>, {'neutral': 41, 'entailment': 122, 'contradiction': 94})",0.002860878,0.918566775,0.9296875,0.918269231,0.011418269,0.91954023,0.01014727
word,making,3336,"defaultdict(<class 'float'>, {'contradiction': 808.0, 'neutral': 1505.0, 'entailment': 1023.0})",61,"defaultdict(<class 'float'>, {'entailment': 20.0, 'contradiction': 20.0, 'neutral': 21.0})",0.007631365,5.97E-05,0.0070087,7.58E-03,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 32, 'entailment': 16})",0.00271415,0.542345277,0.508196721,0.54255864,-0.034361918,0.523809524,-0.015612802,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 17, 'neutral': 25})",0.001144248,0.874389251,0.770491803,0.87503841,-0.104546607,0.777777778,-0.007285974,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 17, 'neutral': 24})",0.001802787,0.905537459,0.852459016,0.905869098,-0.053410081,0.857142857,-0.004683841,"defaultdict(<class 'int'>, {'entailment': 18, 'contradiction': 19, 'neutral': 24})",0.003213971,0.918566775,0.885245902,0.918774967,-0.033529065,0.888888889,-0.003642987
word,some,10976,"defaultdict(<class 'float'>, {'neutral': 4012.0, 'contradiction': 2363.0, 'entailment': 4601.0})",204,"defaultdict(<class 'float'>, {'neutral': 74.0, 'contradiction': 47.0, 'entailment': 83.0})",0.007447307,0.005622837,0.000176621,7.45E-03,"defaultdict(<class 'int'>, {'neutral': 73, 'entailment': 95, 'contradiction': 37})",0.001351053,0.542345277,0.558823529,0.541995842,0.016827687,0.546184739,0.01263879,"defaultdict(<class 'int'>, {'neutral': 75, 'contradiction': 43, 'entailment': 87})",2.61E-05,0.874389251,0.838235294,0.875155925,-0.036920631,0.859437751,-0.021202457,"defaultdict(<class 'int'>, {'entailment': 81, 'contradiction': 47, 'neutral': 77})",0.000322068,0.905537459,0.848039216,0.906756757,-0.058717541,0.871485944,-0.023446728,"defaultdict(<class 'int'>, {'entailment': 81, 'contradiction': 46, 'neutral': 78})",0.000299975,0.918566775,0.867647059,0.91964657,-0.051999511,0.879518072,-0.011871013
word,taking,5520,"defaultdict(<class 'float'>, {'neutral': 2264.0, 'entailment': 1177.0, 'contradiction': 2079.0})",118,"defaultdict(<class 'float'>, {'neutral': 48.0, 'contradiction': 44.0, 'entailment': 26.0})",0.007400253,0.006575377,3.73E-05,7.40E-03,"defaultdict(<class 'int'>, {'contradiction': 40, 'neutral': 48, 'entailment': 30})",0.001399554,0.542345277,0.474576271,0.543169174,-0.068592903,0.479166667,-0.004590395,"defaultdict(<class 'int'>, {'neutral': 50, 'contradiction': 42, 'entailment': 26})",0.000230734,0.874389251,0.847457627,0.87471667,-0.027259043,0.840277778,0.007179849,"defaultdict(<class 'int'>, {'neutral': 52, 'contradiction': 39, 'entailment': 27})",0.001164049,0.905537459,0.86440678,0.906037503,-0.041630723,0.875,-0.01059322,"defaultdict(<class 'int'>, {'neutral': 47, 'contradiction': 44, 'entailment': 27})",0.000185507,0.918566775,0.940677966,0.91829796,0.022380006,0.9375,0.003177966
word,crowd,5403,"defaultdict(<class 'float'>, {'neutral': 2399.0, 'contradiction': 1264.0, 'entailment': 1740.0})",100,"defaultdict(<class 'float'>, {'neutral': 37.0, 'entailment': 41.0, 'contradiction': 22.0})",0.007418527,0.006688889,0.004440233,7.39E-03,"defaultdict(<class 'int'>, {'neutral': 55, 'contradiction': 15, 'entailment': 31})",0.00746264,0.542345277,0.55,0.542266557,0.007733443,0.544715447,0.005284553,"defaultdict(<class 'int'>, {'neutral': 44, 'entailment': 38, 'contradiction': 19})",0.002318804,0.874389251,0.87,0.874434389,-0.004434389,0.87804878,-0.00804878,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 38, 'entailment': 38})",0.002549967,0.905537459,0.88,0.905800082,-0.025800082,0.894308943,-0.014308943,"defaultdict(<class 'int'>, {'contradiction': 25, 'neutral': 38, 'entailment': 38})",0.002549967,0.918566775,0.9,0.918757713,-0.018757713,0.918699187,-0.018699187
word,old,5568,"defaultdict(<class 'float'>, {'entailment': 1239.0, 'neutral': 2389.0, 'contradiction': 1940.0})",112,"defaultdict(<class 'float'>, {'neutral': 44.0, 'entailment': 25.0, 'contradiction': 43.0})",0.00722341,0.006076389,0.000829626,7.22E-03,"defaultdict(<class 'int'>, {'neutral': 54, 'entailment': 17, 'contradiction': 41})",0.004244663,0.542345277,0.473214286,0.543142504,-0.069928218,0.477272727,-0.004058442,"defaultdict(<class 'int'>, {'neutral': 43, 'entailment': 29, 'contradiction': 40})",0.001342529,0.874389251,0.883928571,0.874279242,0.009649329,0.886363636,-0.002435065,"defaultdict(<class 'int'>, {'neutral': 47, 'entailment': 23, 'contradiction': 42})",0.000442517,0.905537459,0.9375,0.905168863,0.032331137,0.924242424,0.013257576,"defaultdict(<class 'int'>, {'neutral': 45, 'entailment': 23, 'contradiction': 44})",0.00106242,0.918566775,0.919642857,0.918554366,0.001088491,0.909090909,0.010551948
word,baseball,3085,"defaultdict(<class 'float'>, {'contradiction': 1384.0, 'neutral': 942.0, 'entailment': 759.0})",56,"defaultdict(<class 'float'>, {'contradiction': 29.0, 'neutral': 14.0, 'entailment': 13.0})",0.007232244,0.017077664,0.002723179,7.21E-03,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 13, 'contradiction': 24})",0.000662291,0.542345277,0.482142857,0.542690418,-0.060547561,0.494252874,-0.012110016,"defaultdict(<class 'int'>, {'contradiction': 27, 'neutral': 19, 'entailment': 10})",0.003439433,0.874389251,0.875,0.874385749,0.000614251,0.827586207,0.047413793,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 18, 'entailment': 10})",0.00348984,0.905537459,0.875,0.905712531,-0.030712531,0.862068966,0.012931034,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 17, 'entailment': 11})",0.002090307,0.918566775,0.892857143,0.918714169,-0.025857026,0.850574713,0.04228243
word,air,2235,"defaultdict(<class 'float'>, {'entailment': 1008.0, 'neutral': 662.0, 'contradiction': 565.0})",39,"defaultdict(<class 'float'>, {'contradiction': 14.0, 'entailment': 17.0, 'neutral': 8.0})",0.007237445,0.009204471,0.008853625,7.17E-03,"defaultdict(<class 'int'>, {'neutral': 8, 'entailment': 20, 'contradiction': 11})",0.005550851,0.542345277,0.461538462,0.542667348,-0.081128886,0.529411765,-0.067873303,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 18, 'neutral': 9})",0.00341282,0.874389251,0.871794872,0.874399591,-0.002604719,0.862745098,0.009049774,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 18, 'neutral': 8})",0.006964537,0.905537459,0.923076923,0.905467552,0.017609371,0.901960784,0.021116139,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 15, 'neutral': 10})",0.006667301,0.918566775,0.897435897,0.918650996,-0.021215099,0.882352941,0.015082956
word,down,12257,"defaultdict(<class 'float'>, {'contradiction': 5539.0, 'neutral': 3322.0, 'entailment': 3396.0})",231,"defaultdict(<class 'float'>, {'neutral': 66.0, 'contradiction': 101.0, 'entailment': 64.0})",0.007035699,0.005409694,0.000157413,7.03E-03,"defaultdict(<class 'int'>, {'entailment': 58, 'contradiction': 110, 'neutral': 66})",0.000550915,0.542345277,0.484848485,0.543729803,-0.058881318,0.491749175,-0.00690069,"defaultdict(<class 'int'>, {'neutral': 67, 'entailment': 65, 'contradiction': 102})",0.000177347,0.874389251,0.83982684,0.875221516,-0.035394676,0.838283828,0.001543011,"defaultdict(<class 'int'>, {'neutral': 66, 'entailment': 61, 'contradiction': 107})",0.000187612,0.905537459,0.883116883,0.906077348,-0.022960465,0.891089109,-0.007972226,"defaultdict(<class 'int'>, {'neutral': 63, 'entailment': 65, 'contradiction': 106})",2.05E-06,0.918566775,0.9004329,0.91900344,-0.01857054,0.900990099,-0.000557199
word,riding,8783,"defaultdict(<class 'float'>, {'contradiction': 3860.0, 'neutral': 2094.0, 'entailment': 2829.0})",154,"defaultdict(<class 'float'>, {'entailment': 54.0, 'neutral': 37.0, 'contradiction': 63.0})",0.006801307,0.004900583,0.000576992,6.80E-03,"defaultdict(<class 'int'>, {'entailment': 50, 'contradiction': 68, 'neutral': 37})",3.07E-07,0.542345277,0.493506494,0.543123061,-0.049616568,0.523809524,-0.03030303,"defaultdict(<class 'int'>, {'entailment': 53, 'neutral': 35, 'contradiction': 67})",0.000248763,0.874389251,0.87012987,0.874457084,-0.004327214,0.867724868,0.002405002,"defaultdict(<class 'int'>, {'entailment': 55, 'neutral': 37, 'contradiction': 63})",0.00071862,0.905537459,0.88961039,0.905791107,-0.016180717,0.894179894,-0.004569505,"defaultdict(<class 'int'>, {'entailment': 52, 'neutral': 38, 'contradiction': 65})",0.000209611,0.918566775,0.928571429,0.918407446,0.010163983,0.925925926,0.002645503
word,game,6746,"defaultdict(<class 'float'>, {'neutral': 3007.0, 'contradiction': 2036.0, 'entailment': 1703.0})",122,"defaultdict(<class 'float'>, {'contradiction': 37.0, 'neutral': 57.0, 'entailment': 28.0})",0.006724373,0.009868912,0.000400125,6.72E-03,"defaultdict(<class 'int'>, {'neutral': 62, 'contradiction': 36, 'entailment': 25})",0.002261048,0.542345277,0.598360656,0.541640899,0.056719757,0.567251462,0.031109194,"defaultdict(<class 'int'>, {'entailment': 27, 'contradiction': 38, 'neutral': 58})",0.000777266,0.874389251,0.885245902,0.874252731,0.01099317,0.883040936,0.002204966,"defaultdict(<class 'int'>, {'neutral': 61, 'contradiction': 36, 'entailment': 26})",0.00161414,0.905537459,0.893442623,0.905689549,-0.012246926,0.888888889,0.004553734,"defaultdict(<class 'int'>, {'contradiction': 36, 'neutral': 61, 'entailment': 26})",0.00161414,0.918566775,0.93442623,0.918367347,0.016058883,0.929824561,0.004601668
word,football,3036,"defaultdict(<class 'float'>, {'contradiction': 1346.0, 'neutral': 926.0, 'entailment': 764.0})",43,"defaultdict(<class 'float'>, {'contradiction': 20.0, 'entailment': 13.0, 'neutral': 10.0})",0.006525992,0.009494622,0.003739546,6.50E-03,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 12, 'entailment': 17})",0.017635367,0.542345277,0.348837209,0.543195992,-0.194358783,0.433333333,-0.084496124,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 11, 'entailment': 14})",0.003631699,0.874389251,0.860465116,0.874450465,-0.013985349,0.833333333,0.027131783,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 13, 'neutral': 10})",0.003739546,0.905537459,0.906976744,0.905531132,0.001445612,0.883333333,0.023643411,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 14, 'neutral': 9})",0.006982726,0.918566775,0.930232558,0.918515489,0.011717069,0.916666667,0.013565891
word,out,6708,"defaultdict(<class 'float'>, {'neutral': 2971.0, 'entailment': 1682.0, 'contradiction': 2055.0})",128,"defaultdict(<class 'float'>, {'contradiction': 50.0, 'neutral': 42.0, 'entailment': 36.0})",0.006518189,0.002007378,0.007278817,6.47E-03,"defaultdict(<class 'int'>, {'neutral': 62, 'contradiction': 31, 'entailment': 35})",0.002590111,0.542345277,0.40625,0.544141914,-0.137891914,0.413333333,-0.007083333,"defaultdict(<class 'int'>, {'contradiction': 42, 'neutral': 48, 'entailment': 38})",0.00257046,0.874389251,0.7734375,0.875721947,-0.102284447,0.793333333,-0.019895833,"defaultdict(<class 'int'>, {'contradiction': 45, 'neutral': 47, 'entailment': 36})",0.002986704,0.905537459,0.8671875,0.906043729,-0.038856229,0.873333333,-0.006145833,"defaultdict(<class 'int'>, {'contradiction': 47, 'entailment': 38, 'neutral': 43})",0.00603258,0.918566775,0.875,0.919141914,-0.044141914,0.886666667,-0.011666667
word,talking,4677,"defaultdict(<class 'float'>, {'entailment': 1787.0, 'contradiction': 1040.0, 'neutral': 1850.0})",99,"defaultdict(<class 'float'>, {'entailment': 43.0, 'contradiction': 22.0, 'neutral': 34.0})",0.006187253,0.00755025,0.00175661,6.18E-03,"defaultdict(<class 'int'>, {'neutral': 49, 'entailment': 40, 'contradiction': 11})",0.012312414,0.542345277,0.545454545,0.542313625,0.003140921,0.550387597,-0.004933051,"defaultdict(<class 'int'>, {'neutral': 33, 'entailment': 44, 'contradiction': 23})",0.002535838,0.874389251,0.909090909,0.87403599,0.035054919,0.906976744,0.002114165,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 44, 'contradiction': 24})",0.003187205,0.905537459,0.929292929,0.90529563,0.023997299,0.930232558,-0.000939629,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 47, 'contradiction': 21})",0.004358334,0.918566775,0.939393939,0.918354756,0.021039184,0.937984496,0.001409443
word,while,10027,"defaultdict(<class 'float'>, {'contradiction': 2636.0, 'neutral': 4413.0, 'entailment': 2978.0})",177,"defaultdict(<class 'float'>, {'neutral': 72.0, 'entailment': 59.0, 'contradiction': 46.0})",0.005894701,0.003596242,0.000856292,5.89E-03,"defaultdict(<class 'int'>, {'neutral': 73, 'entailment': 53, 'contradiction': 52})",0.000650327,0.542345277,0.502824859,0.543070385,-0.040245526,0.527777778,-0.024952919,"defaultdict(<class 'int'>, {'entailment': 63, 'neutral': 67, 'contradiction': 48})",0.002512011,0.874389251,0.830508475,0.875194361,-0.044685886,0.837962963,-0.007454488,"defaultdict(<class 'int'>, {'entailment': 57, 'neutral': 68, 'contradiction': 53})",0.001787831,0.905537459,0.870056497,0.906188452,-0.036131955,0.87962963,-0.009573132,"defaultdict(<class 'int'>, {'entailment': 59, 'neutral': 68, 'contradiction': 51})",0.001753731,0.918566775,0.86440678,0.919560485,-0.055153705,0.875,-0.01059322
word,run,3180,"defaultdict(<class 'float'>, {'contradiction': 1403.0, 'entailment': 862.0, 'neutral': 915.0})",63,"defaultdict(<class 'float'>, {'contradiction': 22.0, 'entailment': 20.0, 'neutral': 21.0})",0.005863362,0.000167968,0.004435353,5.84E-03,"defaultdict(<class 'int'>, {'entailment': 27, 'neutral': 21, 'contradiction': 15})",0.025194064,0.542345277,0.476190476,0.542772257,-0.066581781,0.46969697,0.006493506,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 19, 'neutral': 19})",0.001075755,0.874389251,0.920634921,0.874090769,0.046544151,0.924242424,-0.003607504,"defaultdict(<class 'int'>, {'contradiction': 23, 'entailment': 19, 'neutral': 21})",0.003043541,0.905537459,0.952380952,0.905235119,0.047145833,0.954545455,-0.002164502,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 19, 'neutral': 20})",0.00187647,0.918566775,0.936507937,0.918450978,0.018056958,0.939393939,-0.002886003
word,camera,2718,"defaultdict(<class 'float'>, {'neutral': 853.0, 'entailment': 1183.0, 'contradiction': 682.0})",65,"defaultdict(<class 'float'>, {'entailment': 33.0, 'neutral': 17.0, 'contradiction': 15.0})",0.005852841,0.015358317,0.002793586,5.84E-03,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 15, 'entailment': 34})",0.003360916,0.542345277,0.507692308,0.542576084,-0.034883776,0.484848485,0.022843823,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 30, 'neutral': 19})",0.000406413,0.874389251,0.846153846,0.874577313,-0.028423467,0.828282828,0.017871018,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 31, 'neutral': 20})",0.00066772,0.905537459,0.8,0.906240393,-0.106240393,0.828282828,-0.028282828,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 35, 'neutral': 16})",0.004933918,0.918566775,0.846153846,0.919049083,-0.072895237,0.888888889,-0.042735043
ner,NORP,6507,"defaultdict(<class 'float'>, {'neutral': 2843.0, 'entailment': 1659.0, 'contradiction': 2005.0})",117,"defaultdict(<class 'float'>, {'entailment': 29.0, 'neutral': 61.0, 'contradiction': 27.0})",0.005835724,0.017727129,0.004674097,5.81E-03,"defaultdict(<class 'int'>, {'neutral': 63, 'contradiction': 28, 'entailment': 27})",0.005086408,0.542345277,0.547008547,0.54228907,0.004719477,0.524590164,0.022418383,"defaultdict(<class 'int'>, {'contradiction': 27, 'entailment': 32, 'neutral': 59})",0.004127793,0.874389251,0.88034188,0.874317503,0.006024378,0.907103825,-0.026761945,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 28, 'neutral': 60})",0.002807179,0.905537459,0.923076923,0.905326053,0.01775087,0.923497268,-0.000420345,"defaultdict(<class 'int'>, {'contradiction': 29, 'entailment': 28, 'neutral': 61})",0.003598732,0.918566775,0.931623932,0.918409395,0.013214536,0.93989071,-0.008266779
word,talk,1283,"defaultdict(<class 'float'>, {'neutral': 535.0, 'entailment': 448.0, 'contradiction': 300.0})",29,"defaultdict(<class 'float'>, {'contradiction': 7.0, 'neutral': 10.0, 'entailment': 12.0})",0.00571712,0.005020478,0.00311104,5.70E-03,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 11, 'contradiction': 3})",0.015940344,0.542345277,0.586206897,0.542215416,0.043991481,0.555555556,0.030651341,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 11, 'entailment': 12})",0.002227111,0.874389251,0.896551724,0.874323635,0.02222809,0.916666667,-0.020114943,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 11, 'entailment': 12})",0.002227111,0.905537459,0.862068966,0.905666156,-0.043597191,0.888888889,-0.026819923,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 12, 'entailment': 11})",0.000726333,0.918566775,0.896551724,0.918631955,-0.022080231,0.916666667,-0.020114943
word,people,60872,"defaultdict(<class 'float'>, {'neutral': 17280.0, 'contradiction': 16942.0, 'entailment': 26650.0})",1046,"defaultdict(<class 'float'>, {'neutral': 300.0, 'entailment': 469.0, 'contradiction': 277.0})",0.00546219,0.006697848,0.00011923,5.46E-03,"defaultdict(<class 'int'>, {'contradiction': 237, 'entailment': 512, 'neutral': 328})",0.002275498,0.542345277,0.557361377,0.540555935,0.016805441,0.545131485,0.012229891,"defaultdict(<class 'int'>, {'neutral': 295, 'entailment': 483, 'contradiction': 299})",7.68E-05,0.874389251,0.880497132,0.873661426,0.006835706,0.874200426,0.006296705,"defaultdict(<class 'int'>, {'neutral': 301, 'entailment': 474, 'contradiction': 302})",1.20E-05,0.905537459,0.901529637,0.906015038,-0.004485401,0.899076048,0.002453588,"defaultdict(<class 'int'>, {'neutral': 290, 'entailment': 482, 'contradiction': 305})",0.00013379,0.918566775,0.914913958,0.919002051,-0.004088093,0.917555082,-0.002641124
word,both,947,"defaultdict(<class 'float'>, {'neutral': 282.0, 'entailment': 252.0, 'contradiction': 413.0})",23,"defaultdict(<class 'float'>, {'neutral': 6.0, 'entailment': 6.0, 'contradiction': 11.0})",0.005449197,0.010501995,0.001109042,5.44E-03,"defaultdict(<class 'int'>, {'entailment': 5, 'neutral': 8, 'contradiction': 10})",0.002200275,0.542345277,0.434782609,0.542597694,-0.107815085,0.545454545,-0.110671937,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 10, 'contradiction': 6})",0.021401673,0.874389251,0.782608696,0.874604632,-0.091995937,0.787878788,-0.005270092,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 9, 'contradiction': 9})",0.0097536,0.905537459,0.826086957,0.905723906,-0.079636949,0.848484848,-0.022397892,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 6, 'contradiction': 11})",0.001109042,0.918566775,1,0.918375676,0.081624324,0.96969697,0.03030303
word,female,2976,"defaultdict(<class 'float'>, {'entailment': 1217.0, 'neutral': 1060.0, 'contradiction': 699.0})",39,"defaultdict(<class 'float'>, {'neutral': 14.0, 'entailment': 17.0, 'contradiction': 8.0})",0.00531048,0.009204471,0.000721113,5.31E-03,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 20, 'contradiction': 6})",0.013279871,0.542345277,0.487179487,0.542565151,-0.055385664,0.470588235,0.016591252,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 18, 'contradiction': 7})",0.002654556,0.874389251,0.948717949,0.874092999,0.074624949,0.901960784,0.046757164,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 14, 'contradiction': 8})",0.000721113,0.905537459,0.897435897,0.90556975,-0.008133852,0.862745098,0.034690799,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 14, 'contradiction': 9})",0.001776899,0.918566775,0.897435897,0.918650996,-0.021215099,0.901960784,-0.004524887
word,couple,6379,"defaultdict(<class 'float'>, {'entailment': 1817.0, 'neutral': 2779.0, 'contradiction': 1783.0})",132,"defaultdict(<class 'float'>, {'entailment': 41.0, 'neutral': 50.0, 'contradiction': 41.0})",0.005238903,0.001033058,0.001681862,5.23E-03,"defaultdict(<class 'int'>, {'entailment': 31, 'neutral': 67, 'contradiction': 34})",0.002800741,0.542345277,0.454545455,0.543541065,-0.08899561,0.473333333,-0.018787879,"defaultdict(<class 'int'>, {'entailment': 43, 'neutral': 50, 'contradiction': 39})",0.001789764,0.874389251,0.878787879,0.874329344,0.004458535,0.88,-0.001212121,"defaultdict(<class 'int'>, {'entailment': 47, 'neutral': 46, 'contradiction': 39})",0.004520454,0.905537459,0.848484848,0.906314486,-0.057829638,0.86,-0.011515152,"defaultdict(<class 'int'>, {'entailment': 43, 'neutral': 48, 'contradiction': 41})",0.00271998,0.918566775,0.909090909,0.918695832,-0.009604923,0.92,-0.010909091
word,city,2702,"defaultdict(<class 'float'>, {'neutral': 1161.0, 'contradiction': 690.0, 'entailment': 851.0})",37,"defaultdict(<class 'float'>, {'entailment': 12.0, 'neutral': 11.0, 'contradiction': 14.0})",0.005233244,0.001136271,0.012102303,5.17E-03,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 12, 'neutral': 16})",0.004367198,0.542345277,0.621621622,0.542045571,0.079576051,0.666666667,-0.045045045,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 14, 'contradiction': 12})",0.002997753,0.874389251,0.837837838,0.874527434,-0.036689597,0.833333333,0.004504505,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 14, 'contradiction': 14})",0.009131566,0.905537459,0.864864865,0.905691223,-0.040826358,0.880952381,-0.016087516,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 11, 'contradiction': 15})",0.014779862,0.918566775,0.945945946,0.918463268,0.027482678,0.952380952,-0.006435006
word,several,1946,"defaultdict(<class 'float'>, {'neutral': 619.0, 'entailment': 832.0, 'contradiction': 495.0})",28,"defaultdict(<class 'float'>, {'neutral': 9.0, 'contradiction': 6.0, 'entailment': 13.0})",0.005114511,0.010487528,0.001240967,5.11E-03,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 6, 'neutral': 8})",0.002708676,0.542345277,0.678571429,0.5419559,0.136615528,0.615384615,0.063186813,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 6, 'entailment': 11})",0.003194276,0.874389251,0.928571429,0.874234381,0.054337047,0.923076923,0.005494505,"defaultdict(<class 'int'>, {'neutral': 8, 'contradiction': 7, 'entailment': 13})",0.000822152,0.905537459,0.964285714,0.905369539,0.058916176,0.948717949,0.015567766,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 6, 'neutral': 9})",0.001240967,0.918566775,0.928571429,0.918538179,0.01003325,0.923076923,0.005494505
word,looking,8049,"defaultdict(<class 'float'>, {'neutral': 3164.0, 'entailment': 3004.0, 'contradiction': 1881.0})",131,"defaultdict(<class 'float'>, {'entailment': 55.0, 'contradiction': 23.0, 'neutral': 53.0})",0.005029893,0.012483085,0.002797766,5.02E-03,"defaultdict(<class 'int'>, {'neutral': 47, 'entailment': 61, 'contradiction': 24})",0.004451324,0.542345277,0.526717557,0.542556484,-0.015838927,0.533333333,-0.006615776,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 59, 'neutral': 43})",0.003261861,0.874389251,0.824427481,0.87506448,-0.050636999,0.854545455,-0.030117974,"defaultdict(<class 'int'>, {'contradiction': 26, 'entailment': 57, 'neutral': 49})",0.002007955,0.905537459,0.908396947,0.905498814,0.002898133,0.921212121,-0.012815175,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 58, 'neutral': 50})",0.003038571,0.918566775,0.938931298,0.918291551,0.020639747,0.945454545,-0.006523248
typo,typo,31718,"defaultdict(<class 'float'>, {'contradiction': 10519.0, 'neutral': 13341.0, 'entailment': 7858.0})",561,"defaultdict(<class 'float'>, {'contradiction': 154.0, 'neutral': 254.0, 'entailment': 153.0})",0.00498194,0.007132243,0.001944021,4.97E-03,"defaultdict(<class 'int'>, {'contradiction': 151, 'entailment': 173, 'neutral': 250})",0.003358676,0.542345277,0.516934046,0.543884271,-0.026950224,0.507874016,0.009060031,"defaultdict(<class 'int'>, {'neutral': 272, 'contradiction': 158, 'entailment': 144})",0.00210931,0.874389251,0.819964349,0.877685415,-0.057721066,0.846456693,-0.026492344,"defaultdict(<class 'int'>, {'entailment': 150, 'contradiction': 166, 'neutral': 258})",0.001055934,0.905537459,0.860962567,0.908237072,-0.047274505,0.877952756,-0.016990189,"defaultdict(<class 'int'>, {'contradiction': 165, 'entailment': 153, 'neutral': 256})",0.001146823,0.918566775,0.873440285,0.921299795,-0.04785951,0.892388451,-0.018948166
word,wa,5261,"defaultdict(<class 'float'>, {'neutral': 2158.0, 'contradiction': 1840.0, 'entailment': 1263.0})",71,"defaultdict(<class 'float'>, {'neutral': 29.0, 'contradiction': 30.0, 'entailment': 12.0})",0.0049581,0.01353347,0.004819831,4.93E-03,"defaultdict(<class 'int'>, {'contradiction': 26, 'entailment': 14, 'neutral': 31})",0.001354064,0.542345277,0.507042254,0.542602276,-0.035560023,0.522222222,-0.015179969,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 24, 'neutral': 31})",0.000372527,0.874389251,0.802816901,0.874910284,-0.072093383,0.833333333,-0.030516432,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 25, 'neutral': 35})",0.006524995,0.905537459,0.802816901,0.906285246,-0.103468344,0.844444444,-0.041627543,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 27, 'neutral': 27})",0.000602606,0.918566775,0.85915493,0.918999282,-0.059844353,0.877777778,-0.018622848
word,doe,1882,"defaultdict(<class 'float'>, {'entailment': 456.0, 'neutral': 646.0, 'contradiction': 780.0})",33,"defaultdict(<class 'float'>, {'neutral': 16.0, 'entailment': 8.0, 'contradiction': 9.0})",0.004988877,0.011631466,0.013442889,4.92E-03,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 16, 'entailment': 7})",0.002506507,0.542345277,0.484848485,0.542539066,-0.057690582,0.520833333,-0.035984848,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 8, 'entailment': 7})",0.023499633,0.874389251,0.909090909,0.874272291,0.034818618,0.895833333,0.013257576,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 9, 'contradiction': 7})",0.025744714,0.905537459,0.848484848,0.905729752,-0.057244903,0.875,-0.026515152,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 9, 'contradiction': 8})",0.017928021,0.918566775,0.878787879,0.918700848,-0.039912969,0.895833333,-0.017045455
word,put,863,"defaultdict(<class 'float'>, {'contradiction': 265.0, 'entailment': 227.0, 'neutral': 371.0})",21,"defaultdict(<class 'float'>, {'entailment': 9.0, 'contradiction': 6.0, 'neutral': 6.0})",0.004985289,0.004535147,0.017506739,4.90E-03,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 13, 'contradiction': 2})",0.03814981,0.542345277,0.476190476,0.542486994,-0.066296518,0.481481481,-0.005291005,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 4, 'neutral': 6})",0.036226898,0.874389251,0.761904762,0.874630215,-0.112725453,0.814814815,-0.052910053,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 5, 'neutral': 4})",0.055077778,0.905537459,0.761904762,0.905845149,-0.143940388,0.777777778,-0.015873016,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 4, 'neutral': 7})",0.025542788,0.918566775,0.714285714,0.919004386,-0.204718672,0.777777778,-0.063492063
word,beach,7172,"defaultdict(<class 'float'>, {'neutral': 2263.0, 'entailment': 1856.0, 'contradiction': 3053.0})",130,"defaultdict(<class 'float'>, {'neutral': 41.0, 'entailment': 31.0, 'contradiction': 58.0})",0.004800981,0.007350427,0.000327888,4.80E-03,"defaultdict(<class 'int'>, {'neutral': 37, 'contradiction': 51, 'entailment': 42})",0.002518539,0.542345277,0.438461538,0.543738395,-0.105276856,0.482758621,-0.044297082,"defaultdict(<class 'int'>, {'neutral': 45, 'entailment': 31, 'contradiction': 54})",0.000593628,0.874389251,0.853846154,0.874664741,-0.020818587,0.867816092,-0.013969938,"defaultdict(<class 'int'>, {'neutral': 43, 'entailment': 29, 'contradiction': 58})",0.00087209,0.905537459,0.892307692,0.905714875,-0.013407183,0.908045977,-0.015738285,"defaultdict(<class 'int'>, {'neutral': 36, 'entailment': 32, 'contradiction': 62})",0.001436067,0.918566775,0.907692308,0.918712606,-0.011020298,0.925287356,-0.017595049
word,look,4033,"defaultdict(<class 'float'>, {'neutral': 1496.0, 'contradiction': 953.0, 'entailment': 1584.0})",89,"defaultdict(<class 'float'>, {'neutral': 28.0, 'entailment': 38.0, 'contradiction': 23.0})",0.004787035,0.004909593,0.001762999,4.78E-03,"defaultdict(<class 'int'>, {'neutral': 32, 'contradiction': 20, 'entailment': 37})",0.000280318,0.542345277,0.483146067,0.542886492,-0.059740425,0.49122807,-0.008082003,"defaultdict(<class 'int'>, {'contradiction': 21, 'entailment': 38, 'neutral': 30})",0.000762028,0.874389251,0.831460674,0.874781715,-0.043321041,0.815789474,0.0156712,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 34, 'neutral': 30})",0.001404839,0.905537459,0.887640449,0.905701079,-0.018060629,0.877192982,0.010447467,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 38, 'neutral': 27})",0.002602845,0.918566775,0.898876404,0.91874679,-0.019870385,0.903508772,-0.004632367
word,sign,1958,"defaultdict(<class 'float'>, {'neutral': 693.0, 'entailment': 794.0, 'contradiction': 471.0})",41,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 22.0, 'contradiction': 7.0})",0.004747698,0.023134378,0.009003768,4.71E-03,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 14, 'entailment': 15})",0.001842145,0.542345277,0.414634146,0.542880507,-0.128246361,0.484848485,-0.070214339,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 21, 'neutral': 12})",0.005746318,0.874389251,0.853658537,0.874476132,-0.020817595,0.863636364,-0.009977827,"defaultdict(<class 'int'>, {'neutral': 12, 'entailment': 21, 'contradiction': 8})",0.005746318,0.905537459,0.853658537,0.905754881,-0.052096344,0.893939394,-0.040280857,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 21, 'contradiction': 7})",0.006591267,0.918566775,0.87804878,0.918736584,-0.040687803,0.909090909,-0.031042129
word,stand,5914,"defaultdict(<class 'float'>, {'entailment': 2511.0, 'neutral': 1559.0, 'contradiction': 1844.0})",87,"defaultdict(<class 'float'>, {'entailment': 44.0, 'neutral': 19.0, 'contradiction': 24.0})",0.004550558,0.015413749,0.003384426,4.54E-03,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 41, 'neutral': 16})",0.004591582,0.542345277,0.528735632,0.542466879,-0.013731247,0.515151515,0.013584117,"defaultdict(<class 'int'>, {'entailment': 46, 'neutral': 17, 'contradiction': 24})",0.005943513,0.874389251,0.873563218,0.874396631,-0.000833413,0.871212121,0.002351097,"defaultdict(<class 'int'>, {'entailment': 44, 'neutral': 17, 'contradiction': 26})",0.004384437,0.905537459,0.896551724,0.905617747,-0.009066023,0.916666667,-0.020114943,"defaultdict(<class 'int'>, {'entailment': 41, 'neutral': 21, 'contradiction': 25})",0.001102531,0.918566775,0.885057471,0.918866181,-0.033808709,0.916666667,-0.031609195
word,dressed,3958,"defaultdict(<class 'float'>, {'neutral': 1166.0, 'entailment': 1687.0, 'contradiction': 1105.0})",70,"defaultdict(<class 'float'>, {'neutral': 20.0, 'entailment': 31.0, 'contradiction': 19.0})",0.004354052,0.006031746,0.000140832,4.35E-03,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 22, 'entailment': 32})",0.001693059,0.542345277,0.342857143,0.543776912,-0.200919769,0.376344086,-0.033486943,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 33, 'contradiction': 19})",0.001232604,0.874389251,0.814285714,0.874820586,-0.060534872,0.827956989,-0.013671275,"defaultdict(<class 'int'>, {'entailment': 31, 'contradiction': 24, 'neutral': 15})",0.004893664,0.905537459,0.771428571,0.906499897,-0.135071326,0.806451613,-0.035023041,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 27, 'contradiction': 23})",0.001544039,0.918566775,0.785714286,0.919520197,-0.133805911,0.817204301,-0.031490015
word,snow,3463,"defaultdict(<class 'float'>, {'neutral': 1239.0, 'entailment': 1381.0, 'contradiction': 843.0})",77,"defaultdict(<class 'float'>, {'entailment': 33.0, 'neutral': 26.0, 'contradiction': 18.0})",0.004321489,0.006334214,0.000462588,4.32E-03,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 21, 'entailment': 38})",0.005444571,0.542345277,0.636363636,0.541602544,0.094761092,0.626262626,0.01010101,"defaultdict(<class 'int'>, {'entailment': 35, 'neutral': 26, 'contradiction': 16})",0.001761456,0.874389251,0.935064935,0.873909921,0.061155014,0.929292929,0.005772006,"defaultdict(<class 'int'>, {'entailment': 33, 'neutral': 27, 'contradiction': 17})",0.000562495,0.905537459,0.935064935,0.905304196,0.029760739,0.939393939,-0.004329004,"defaultdict(<class 'int'>, {'entailment': 32, 'neutral': 28, 'contradiction': 17})",0.000374928,0.918566775,0.948051948,0.918333846,0.029718102,0.929292929,0.018759019
word,gymnast,409,"defaultdict(<class 'float'>, {'neutral': 174.0, 'entailment': 115.0, 'contradiction': 120.0})",25,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 8.0, 'contradiction': 6.0})",0.00426561,0.006755556,0.013895751,4.21E-03,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 7, 'contradiction': 3})",0.02622437,0.542345277,0.36,0.542810491,-0.182810491,0.393939394,-0.033939394,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 10, 'contradiction': 6})",0.003963421,0.874389251,0.76,0.87468109,-0.11468109,0.727272727,0.032727273,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 10, 'contradiction': 6})",0.003963421,0.905537459,0.84,0.905704664,-0.065704664,0.818181818,0.021818182,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 13, 'contradiction': 5})",0.006816393,0.918566775,0.72,0.919073375,-0.199073375,0.727272727,-0.007272727
word,line,1553,"defaultdict(<class 'float'>, {'neutral': 609.0, 'contradiction': 565.0, 'entailment': 379.0})",29,"defaultdict(<class 'float'>, {'contradiction': 12.0, 'neutral': 8.0, 'entailment': 9.0})",0.004120098,0.003435064,0.007877017,4.09E-03,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 14, 'contradiction': 4})",0.036106811,0.542345277,0.482758621,0.542521695,-0.059763074,0.527777778,-0.045019157,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 8, 'neutral': 10})",0.001327942,0.874389251,0.75862069,0.874732006,-0.116111316,0.805555556,-0.046934866,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 12, 'entailment': 6})",0.000992102,0.905537459,0.862068966,0.905666156,-0.043597191,0.888888889,-0.026819923,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 11, 'entailment': 5})",0.00534902,0.918566775,0.827586207,0.918836141,-0.091249934,0.833333333,-0.005747126
word,field,4230,"defaultdict(<class 'float'>, {'neutral': 1223.0, 'entailment': 1218.0, 'contradiction': 1789.0})",68,"defaultdict(<class 'float'>, {'entailment': 16.0, 'neutral': 17.0, 'contradiction': 35.0})",0.004014143,0.016484045,0.004286414,4.00E-03,"defaultdict(<class 'int'>, {'contradiction': 27, 'neutral': 18, 'entailment': 23})",0.00148428,0.542345277,0.544117647,0.542332923,0.001784724,0.561904762,-0.017787115,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 15, 'contradiction': 36})",0.005963118,0.874389251,0.911764706,0.874128741,0.037635965,0.895238095,0.016526611,"defaultdict(<class 'int'>, {'entailment': 19, 'neutral': 13, 'contradiction': 36})",0.008043588,0.905537459,0.911764706,0.905494055,0.006270651,0.895238095,0.016526611,"defaultdict(<class 'int'>, {'entailment': 18, 'neutral': 14, 'contradiction': 36})",0.006743251,0.918566775,0.926470588,0.918511685,0.007958903,0.914285714,0.012184874
word,dance,1744,"defaultdict(<class 'float'>, {'contradiction': 635.0, 'entailment': 429.0, 'neutral': 680.0})",29,"defaultdict(<class 'float'>, {'contradiction': 8.0, 'entailment': 8.0, 'neutral': 13.0})",0.003925721,0.006605892,0.0044964,3.91E-03,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 9, 'contradiction': 10})",0.00268849,0.542345277,0.551724138,0.542317509,0.009406629,0.487179487,0.064544651,"defaultdict(<class 'int'>, {'contradiction': 7, 'entailment': 13, 'neutral': 9})",0.023478458,0.874389251,0.827586207,0.87452782,-0.046941613,0.846153846,-0.018567639,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 11, 'neutral': 8})",0.012200864,0.905537459,0.827586207,0.905768249,-0.078182042,0.871794872,-0.044208665,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 10, 'neutral': 9})",0.006549445,0.918566775,0.827586207,0.918836141,-0.091249934,0.871794872,-0.044208665
word,the,242630,"defaultdict(<class 'float'>, {'contradiction': 90757.0, 'entailment': 59922.0, 'neutral': 91951.0})",4125,"defaultdict(<class 'float'>, {'neutral': 1578.0, 'entailment': 1003.0, 'contradiction': 1544.0})",0.003733467,0.004077703,1.16E-05,3.73E-03,"defaultdict(<class 'int'>, {'neutral': 1747, 'entailment': 1026, 'contradiction': 1529})",0.000390223,0.542345277,0.525575758,0.554483243,-0.028907485,0.526404732,-0.000828974,"defaultdict(<class 'int'>, {'entailment': 1152, 'neutral': 1601, 'contradiction': 1549})",0.000292611,0.874389251,0.864,0.881909107,-0.017909107,0.867553866,-0.003553866,"defaultdict(<class 'int'>, {'entailment': 1112, 'neutral': 1611, 'contradiction': 1579})",8.89E-05,0.905537459,0.897212121,0.911563432,-0.014351311,0.900295733,-0.003083612,"defaultdict(<class 'int'>, {'entailment': 1125, 'neutral': 1604, 'contradiction': 1573})",0.000140317,0.918566775,0.912242424,0.923144411,-0.010901987,0.914448669,-0.002206245
word,worker,4957,"defaultdict(<class 'float'>, {'neutral': 2071.0, 'entailment': 1517.0, 'contradiction': 1369.0})",91,"defaultdict(<class 'float'>, {'contradiction': 27.0, 'entailment': 27.0, 'neutral': 37.0})",0.00371529,0.002683519,0.000258073,3.71E-03,"defaultdict(<class 'int'>, {'entailment': 39, 'contradiction': 14, 'neutral': 38})",0.013955297,0.542345277,0.505494505,0.542689818,-0.037195313,0.477477477,0.028017028,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 30, 'neutral': 37})",0.000329487,0.874389251,0.857142857,0.874550498,-0.017407641,0.846846847,0.01029601,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 30, 'neutral': 36})",0.000372092,0.905537459,0.868131868,0.905887188,-0.03775532,0.882882883,-0.014751015,"defaultdict(<class 'int'>, {'contradiction': 25, 'entailment': 31, 'neutral': 35})",0.000807764,0.918566775,0.879120879,0.91893558,-0.039814701,0.891891892,-0.012771013
word,police,1269,"defaultdict(<class 'float'>, {'contradiction': 442.0, 'entailment': 321.0, 'neutral': 506.0})",22,"defaultdict(<class 'float'>, {'neutral': 10.0, 'contradiction': 6.0, 'entailment': 6.0})",0.003654253,0.007346189,0.00340422,3.64E-03,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 9, 'neutral': 5})",0.018107571,0.542345277,0.5,0.542440318,-0.042440318,0.533333333,-0.033333333,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 6, 'entailment': 6})",0.00340422,0.874389251,1,0.874107325,0.125892675,1,0,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 6, 'entailment': 6})",0.00340422,0.905537459,1,0.905325444,0.094674556,0.966666667,0.033333333,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 6, 'entailment': 6})",0.00340422,0.918566775,1,0.918384003,0.081615997,1,0
word,green,3315,"defaultdict(<class 'float'>, {'entailment': 850.0, 'neutral': 1129.0, 'contradiction': 1336.0})",66,"defaultdict(<class 'float'>, {'entailment': 19.0, 'neutral': 17.0, 'contradiction': 30.0})",0.003608444,0.007499235,0.004118057,3.59E-03,"defaultdict(<class 'int'>, {'contradiction': 27, 'entailment': 20, 'neutral': 19})",0.002089613,0.542345277,0.439393939,0.543041607,-0.103647667,0.444444444,-0.005050505,"defaultdict(<class 'int'>, {'neutral': 20, 'contradiction': 32, 'entailment': 14})",0.003484226,0.874389251,0.848484848,0.87456446,-0.026079611,0.877777778,-0.029292929,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 30, 'entailment': 13})",0.002751104,0.905537459,0.863636364,0.905820865,-0.042184501,0.877777778,-0.014141414,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 32, 'entailment': 15})",0.003433189,0.918566775,0.863636364,0.918938307,-0.055301943,0.877777778,-0.014141414
word,dress,2807,"defaultdict(<class 'float'>, {'contradiction': 1159.0, 'entailment': 753.0, 'neutral': 895.0})",44,"defaultdict(<class 'float'>, {'contradiction': 21.0, 'neutral': 14.0, 'entailment': 9.0})",0.003591656,0.012511478,0.003318036,3.58E-03,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 18, 'neutral': 12})",0.001967953,0.542345277,0.522727273,0.542433538,-0.019706265,0.492063492,0.030663781,"defaultdict(<class 'int'>, {'contradiction': 22, 'neutral': 12, 'entailment': 10})",0.003829093,0.874389251,0.909090909,0.874233129,0.03485778,0.888888889,0.02020202,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 10, 'entailment': 13})",0.005350016,0.905537459,0.886363636,0.905623722,-0.019260086,0.920634921,-0.034271284,"defaultdict(<class 'int'>, {'contradiction': 22, 'neutral': 11, 'entailment': 11})",0.004329908,0.918566775,0.931818182,0.918507157,0.013311024,0.952380952,-0.020562771
word,asian,2490,"defaultdict(<class 'float'>, {'neutral': 1026.0, 'entailment': 799.0, 'contradiction': 665.0})",48,"defaultdict(<class 'float'>, {'contradiction': 14.0, 'entailment': 15.0, 'neutral': 19.0})",0.003580695,0.002025463,0.000379934,3.58E-03,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 11, 'entailment': 14})",0.002337834,0.542345277,0.541666667,0.542348609,-0.000681942,0.543859649,-0.002192982,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 17, 'neutral': 17})",0.00177541,0.874389251,0.895833333,0.874283961,0.021549373,0.912280702,-0.016447368,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 16, 'neutral': 18})",0.000766206,0.905537459,0.9375,0.905380524,0.032119476,0.947368421,-0.009868421,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 15, 'neutral': 18})",0.001355139,0.918566775,0.9375,0.918473813,0.019026187,0.947368421,-0.009868421
word,uniform,1475,"defaultdict(<class 'float'>, {'neutral': 538.0, 'entailment': 568.0, 'contradiction': 369.0})",38,"defaultdict(<class 'float'>, {'entailment': 14.0, 'contradiction': 12.0, 'neutral': 12.0})",0.003527058,0.000615574,0.002879709,3.52E-03,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 17, 'contradiction': 5})",0.01187067,0.542345277,0.447368421,0.542714081,-0.09534566,0.452380952,-0.005012531,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 13, 'contradiction': 10})",0.000293361,0.874389251,0.921052632,0.874208052,0.046844579,0.904761905,0.016290727,"defaultdict(<class 'int'>, {'entailment': 16, 'contradiction': 11, 'neutral': 11})",0.003287569,0.905537459,0.842105263,0.905783773,-0.06367851,0.857142857,-0.015037594,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 12, 'neutral': 11})",0.00410616,0.918566775,0.842105263,0.918863683,-0.07675842,0.833333333,0.00877193
word,rock,2995,"defaultdict(<class 'float'>, {'contradiction': 779.0, 'entailment': 1002.0, 'neutral': 1214.0})",47,"defaultdict(<class 'float'>, {'entailment': 16.0, 'neutral': 19.0, 'contradiction': 12.0})",0.003516626,0.003722147,2.42E-05,3.52E-03,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 10, 'entailment': 14})",0.003694255,0.542345277,0.446808511,0.542804541,-0.095996031,0.456140351,-0.00933184,"defaultdict(<class 'int'>, {'entailment': 17, 'contradiction': 12, 'neutral': 18})",0.000434346,0.874389251,0.893617021,0.874296819,0.019320202,0.877192982,0.016424039,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 21, 'contradiction': 12})",0.001048029,0.905537459,0.872340426,0.905697044,-0.033356619,0.859649123,0.012691303,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 21, 'contradiction': 13})",0.002007758,0.918566775,0.872340426,0.918788995,-0.046448569,0.859649123,0.012691303
word,under,1723,"defaultdict(<class 'float'>, {'contradiction': 719.0, 'entailment': 507.0, 'neutral': 497.0})",31,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 11.0, 'contradiction': 8.0})",0.00353043,0.003006128,0.014504352,3.48E-03,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 8, 'entailment': 10})",0.015887298,0.542345277,0.483870968,0.542530379,-0.058659411,0.527777778,-0.04390681,"defaultdict(<class 'int'>, {'neutral': 13, 'entailment': 10, 'contradiction': 8})",0.015887298,0.874389251,0.838709677,0.874502195,-0.035792518,0.861111111,-0.022401434,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 11, 'contradiction': 9})",0.008858524,0.905537459,0.967741935,0.905340549,0.062401386,0.972222222,-0.004480287,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 12, 'contradiction': 8})",0.014362987,0.918566775,0.967741935,0.91841111,0.049330826,0.972222222,-0.004480287
word,behind,1676,"defaultdict(<class 'float'>, {'entailment': 689.0, 'neutral': 536.0, 'contradiction': 451.0})",32,"defaultdict(<class 'float'>, {'entailment': 15.0, 'neutral': 11.0, 'contradiction': 6.0})",0.003452345,0.013237847,0.004825904,3.44E-03,"defaultdict(<class 'int'>, {'entailment': 16, 'neutral': 6, 'contradiction': 10})",0.01171012,0.542345277,0.5,0.54248366,-0.04248366,0.488888889,0.011111111,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 12, 'contradiction': 5})",0.009616899,0.874389251,0.6875,0.875,-0.1875,0.733333333,-0.045833333,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 12, 'contradiction': 5})",0.009616899,0.905537459,0.75,0.906045752,-0.156045752,0.8,-0.05,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 10, 'contradiction': 7})",0.002267322,0.918566775,0.84375,0.918811275,-0.075061275,0.866666667,-0.022916667
word,store,3192,"defaultdict(<class 'float'>, {'neutral': 1258.0, 'entailment': 812.0, 'contradiction': 1122.0})",44,"defaultdict(<class 'float'>, {'entailment': 10.0, 'contradiction': 17.0, 'neutral': 17.0})",0.003418896,0.005624426,0.000812869,3.42E-03,"defaultdict(<class 'int'>, {'entailment': 15, 'neutral': 21, 'contradiction': 8})",0.018876885,0.542345277,0.613636364,0.54202454,0.071611824,0.607843137,0.005793226,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 11, 'contradiction': 16})",8.02E-05,0.874389251,0.818181818,0.874642127,-0.056460309,0.843137255,-0.024955437,"defaultdict(<class 'int'>, {'entailment': 11, 'contradiction': 18, 'neutral': 15})",0.002064134,0.905537459,0.909090909,0.905521472,0.003569437,0.921568627,-0.012477718,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 18, 'neutral': 14})",0.003277947,0.918566775,0.840909091,0.918916155,-0.078007065,0.862745098,-0.021836007
word,grass,2956,"defaultdict(<class 'float'>, {'neutral': 814.0, 'entailment': 920.0, 'contradiction': 1222.0})",51,"defaultdict(<class 'float'>, {'contradiction': 22.0, 'entailment': 17.0, 'neutral': 12.0})",0.003419368,0.006407792,0.001072299,3.42E-03,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 16, 'neutral': 5})",0.029598077,0.542345277,0.392156863,0.543129029,-0.150972166,0.439393939,-0.047237077,"defaultdict(<class 'int'>, {'contradiction': 22, 'neutral': 13, 'entailment': 16})",0.000295726,0.874389251,0.882352941,0.874347693,0.008005249,0.878787879,0.003565062,"defaultdict(<class 'int'>, {'contradiction': 24, 'neutral': 13, 'entailment': 14})",0.001699211,0.905537459,0.921568627,0.905453801,0.016114826,0.939393939,-0.017825312,"defaultdict(<class 'int'>, {'contradiction': 24, 'neutral': 12, 'entailment': 15})",0.001833819,0.918566775,0.941176471,0.918448787,0.022727683,0.954545455,-0.013368984
word,reading,2927,"defaultdict(<class 'float'>, {'contradiction': 1198.0, 'entailment': 790.0, 'neutral': 939.0})",43,"defaultdict(<class 'float'>, {'neutral': 16.0, 'entailment': 12.0, 'contradiction': 15.0})",0.003316812,0.001562406,0.002194693,3.31E-03,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 15, 'entailment': 12})",0.000774625,0.542345277,0.488372093,0.542582558,-0.054210465,0.479166667,0.009205426,"defaultdict(<class 'int'>, {'contradiction': 17, 'neutral': 13, 'entailment': 13})",0.000657031,0.874389251,0.906976744,0.874245987,0.032730757,0.895833333,0.011143411,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 12, 'contradiction': 15})",0.002194693,0.905537459,1,0.905122176,0.094877824,1,0,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 13, 'contradiction': 15})",0.001959508,0.918566775,0.953488372,0.91841325,0.035075122,0.958333333,-0.004844961
tense,past,50932,"defaultdict(<class 'float'>, {'neutral': 20962.0, 'contradiction': 15899.0, 'entailment': 14071.0})",902,"defaultdict(<class 'float'>, {'entailment': 277.0, 'contradiction': 261.0, 'neutral': 364.0})",0.003275054,0.002517468,0.000643306,3.27E-03,"defaultdict(<class 'int'>, {'neutral': 416, 'entailment': 270, 'contradiction': 231})",0.002268677,0.542345277,0.50443459,0.546177987,-0.041743397,0.504578755,-0.000144165,"defaultdict(<class 'int'>, {'neutral': 375, 'entailment': 286, 'contradiction': 256})",0.001001987,0.874389251,0.823725055,0.87951132,-0.055786265,0.833333333,-0.009608278,"defaultdict(<class 'int'>, {'entailment': 264, 'contradiction': 274, 'neutral': 379})",0.000133854,0.905537459,0.859201774,0.910221923,-0.051020149,0.873626374,-0.0144246,"defaultdict(<class 'int'>, {'entailment': 275, 'contradiction': 267, 'neutral': 375})",0.000426937,0.918566775,0.896895787,0.920757678,-0.023861891,0.906593407,-0.009697619
word,ha,11493,"defaultdict(<class 'float'>, {'contradiction': 3089.0, 'entailment': 4681.0, 'neutral': 3723.0})",236,"defaultdict(<class 'float'>, {'neutral': 81.0, 'contradiction': 70.0, 'entailment': 85.0})",0.003242075,0.000722174,0.001205947,3.24E-03,"defaultdict(<class 'int'>, {'contradiction': 56, 'neutral': 65, 'entailment': 116})",0.003439698,0.542345277,0.542372881,0.542344597,2.83E-05,0.537254902,0.005117979,"defaultdict(<class 'int'>, {'contradiction': 69, 'neutral': 77, 'entailment': 91})",0.000395711,0.874389251,0.877118644,0.874322069,0.002796575,0.88627451,-0.009155866,"defaultdict(<class 'int'>, {'contradiction': 76, 'neutral': 79, 'entailment': 82})",0.002426101,0.905537459,0.919491525,0.905193992,0.014297533,0.925490196,-0.005998671,"defaultdict(<class 'int'>, {'contradiction': 75, 'entailment': 85, 'neutral': 77})",0.001745497,0.918566775,0.927966102,0.918335419,0.009630682,0.933333333,-0.005367232
word,front,6334,"defaultdict(<class 'float'>, {'contradiction': 1668.0, 'entailment': 2549.0, 'neutral': 2117.0})",122,"defaultdict(<class 'float'>, {'entailment': 53.0, 'neutral': 43.0, 'contradiction': 26.0})",0.003224767,0.008346024,0.001753018,3.22E-03,"defaultdict(<class 'int'>, {'neutral': 41, 'entailment': 57, 'contradiction': 25})",0.00301495,0.542345277,0.516393443,0.542671614,-0.026278171,0.522012579,-0.005619136,"defaultdict(<class 'int'>, {'contradiction': 28, 'entailment': 52, 'neutral': 43})",0.000861051,0.874389251,0.901639344,0.874046588,0.027592756,0.911949686,-0.010310341,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 51, 'neutral': 42})",0.000251205,0.905537459,0.909836066,0.905483405,0.00435266,0.918238994,-0.008402928,"defaultdict(<class 'int'>, {'contradiction': 29, 'entailment': 53, 'neutral': 41})",0.000624268,0.918566775,0.918032787,0.91857349,-0.000540703,0.918238994,-0.000206207
word,river,1514,"defaultdict(<class 'float'>, {'contradiction': 557.0, 'neutral': 574.0, 'entailment': 383.0})",25,"defaultdict(<class 'float'>, {'entailment': 9.0, 'contradiction': 6.0, 'neutral': 10.0})",0.003249964,0.004622222,0.011613637,3.21E-03,"defaultdict(<class 'int'>, {'entailment': 10, 'contradiction': 7, 'neutral': 8})",0.012590028,0.542345277,0.6,0.542198183,0.057801817,0.633333333,-0.033333333,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 10, 'contradiction': 6})",0.015249531,0.874389251,0.88,0.874374936,0.005625064,0.9,-0.02,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 10, 'contradiction': 6})",0.015249531,0.905537459,0.88,0.905602613,-0.025602613,0.9,-0.02,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 9, 'contradiction': 6})",0.011613637,0.918566775,0.84,0.918767221,-0.078767221,0.866666667,-0.026666667
word,table,3756,"defaultdict(<class 'float'>, {'contradiction': 1509.0, 'neutral': 988.0, 'entailment': 1259.0})",85,"defaultdict(<class 'float'>, {'contradiction': 33.0, 'entailment': 33.0, 'neutral': 19.0})",0.003208545,0.006028451,0.001834058,3.20E-03,"defaultdict(<class 'int'>, {'entailment': 46, 'neutral': 18, 'contradiction': 21})",0.022915134,0.542345277,0.541176471,0.542355478,-0.001179007,0.535353535,0.005822935,"defaultdict(<class 'int'>, {'contradiction': 31, 'entailment': 34, 'neutral': 20})",0.002264354,0.874389251,0.870588235,0.874422425,-0.00383419,0.858585859,0.012002377,"defaultdict(<class 'int'>, {'contradiction': 33, 'entailment': 34, 'neutral': 18})",0.002875049,0.905537459,0.917647059,0.905431769,0.01221529,0.909090909,0.00855615,"defaultdict(<class 'int'>, {'contradiction': 34, 'entailment': 31, 'neutral': 20})",0.000698649,0.918566775,0.917647059,0.918574802,-0.000927744,0.898989899,0.01865716
word,at,40741,"defaultdict(<class 'float'>, {'contradiction': 15138.0, 'neutral': 15269.0, 'entailment': 10334.0})",785,"defaultdict(<class 'float'>, {'contradiction': 318.0, 'entailment': 172.0, 'neutral': 295.0})",0.003176351,0.006666757,0.000993861,3.17E-03,"defaultdict(<class 'int'>, {'entailment': 218, 'contradiction': 287, 'neutral': 288})",0.000291089,0.542345277,0.518471338,0.54441863,-0.025947293,0.522012579,-0.003541241,"defaultdict(<class 'int'>, {'entailment': 174, 'contradiction': 323, 'neutral': 296})",0.001030853,0.874389251,0.872611465,0.874543644,-0.001932179,0.880503145,-0.00789168,"defaultdict(<class 'int'>, {'entailment': 168, 'neutral': 298, 'contradiction': 327})",0.001470726,0.905537459,0.903184713,0.905741786,-0.002557072,0.907756813,-0.0045721,"defaultdict(<class 'int'>, {'entailment': 173, 'neutral': 306, 'contradiction': 314})",0.000902487,0.918566775,0.918471338,0.918575064,-0.000103726,0.923480084,-0.005008746
word,through,5747,"defaultdict(<class 'float'>, {'contradiction': 2347.0, 'neutral': 1796.0, 'entailment': 1604.0})",120,"defaultdict(<class 'float'>, {'contradiction': 43.0, 'neutral': 38.0, 'entailment': 39.0})",0.003002549,0.000324074,0.00169699,3.00E-03,"defaultdict(<class 'int'>, {'contradiction': 40, 'neutral': 46, 'entailment': 34})",0.003715042,0.542345277,0.525,0.542559769,-0.017559769,0.527131783,-0.002131783,"defaultdict(<class 'int'>, {'contradiction': 45, 'neutral': 40, 'entailment': 35})",0.00059285,0.874389251,0.841666667,0.874793899,-0.033127233,0.852713178,-0.011046512,"defaultdict(<class 'int'>, {'contradiction': 45, 'neutral': 39, 'entailment': 36})",0.000605581,0.905537459,0.916666667,0.905399835,0.011266832,0.914728682,0.001937984,"defaultdict(<class 'int'>, {'contradiction': 45, 'neutral': 39, 'entailment': 36})",0.000605581,0.918566775,0.925,0.918487222,0.006512778,0.92248062,0.00251938
word,into,5143,"defaultdict(<class 'float'>, {'contradiction': 1981.0, 'neutral': 1837.0, 'entailment': 1325.0})",103,"defaultdict(<class 'float'>, {'contradiction': 38.0, 'neutral': 35.0, 'entailment': 30.0})",0.002996026,0.001026382,0.000711358,2.99E-03,"defaultdict(<class 'int'>, {'entailment': 39, 'neutral': 34, 'contradiction': 30})",0.009326375,0.542345277,0.54368932,0.542331036,0.001358284,0.552631579,-0.008942259,"defaultdict(<class 'int'>, {'contradiction': 34, 'neutral': 39, 'entailment': 30})",0.001733549,0.874389251,0.844660194,0.874704249,-0.030044054,0.859649123,-0.014988929,"defaultdict(<class 'int'>, {'contradiction': 38, 'neutral': 40, 'entailment': 25})",0.000524494,0.905537459,0.902912621,0.905565271,-0.00265265,0.903508772,-0.000596151,"defaultdict(<class 'int'>, {'contradiction': 37, 'neutral': 41, 'entailment': 25})",0.000890815,0.918566775,0.912621359,0.918629771,-0.006008411,0.921052632,-0.008431272
word,were,2736,"defaultdict(<class 'float'>, {'neutral': 1011.0, 'contradiction': 1024.0, 'entailment': 701.0})",36,"defaultdict(<class 'float'>, {'neutral': 15.0, 'entailment': 8.0, 'contradiction': 13.0})",0.002977501,0.006687243,0.001370442,2.97E-03,"defaultdict(<class 'int'>, {'contradiction': 9, 'neutral': 21, 'entailment': 6})",0.023100007,0.542345277,0.305555556,0.543216183,-0.237660628,0.4,-0.094444444,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 15, 'contradiction': 10})",0.005375089,0.874389251,0.666666667,0.875153249,-0.208486582,0.688888889,-0.022222222,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 13, 'contradiction': 11})",0.004292754,0.905537459,0.694444444,0.906313854,-0.211869409,0.711111111,-0.016666667,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 15, 'contradiction': 10})",0.005375089,0.918566775,0.833333333,0.918880262,-0.085546928,0.844444444,-0.011111111
word,other,5914,"defaultdict(<class 'float'>, {'contradiction': 1541.0, 'neutral': 2308.0, 'entailment': 2065.0})",136,"defaultdict(<class 'float'>, {'entailment': 45.0, 'neutral': 57.0, 'contradiction': 34.0})",0.00292877,0.0047698,0.000434941,2.93E-03,"defaultdict(<class 'int'>, {'entailment': 48, 'neutral': 58, 'contradiction': 30})",0.001237995,0.542345277,0.573529412,0.541907514,0.031621897,0.596491228,-0.022961816,"defaultdict(<class 'int'>, {'entailment': 48, 'neutral': 52, 'contradiction': 36})",3.34E-05,0.874389251,0.823529412,0.87510322,-0.051573809,0.842105263,-0.018575851,"defaultdict(<class 'int'>, {'entailment': 44, 'neutral': 54, 'contradiction': 38})",0.000423521,0.905537459,0.830882353,0.906585467,-0.075703114,0.847953216,-0.017070863,"defaultdict(<class 'int'>, {'entailment': 44, 'neutral': 53, 'contradiction': 39})",0.00055809,0.918566775,0.867647059,0.919281585,-0.051634527,0.883040936,-0.015393877
word,around,4609,"defaultdict(<class 'float'>, {'contradiction': 1840.0, 'entailment': 1540.0, 'neutral': 1229.0})",76,"defaultdict(<class 'float'>, {'contradiction': 27.0, 'entailment': 31.0, 'neutral': 18.0})",0.002929306,0.005116959,0.002918398,2.92E-03,"defaultdict(<class 'int'>, {'contradiction': 34, 'entailment': 25, 'neutral': 17})",0.001637641,0.542345277,0.618421053,0.541752154,0.076668898,0.591397849,0.027023203,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 27, 'entailment': 30})",0.002036177,0.874389251,0.921052632,0.874025441,0.04702719,0.903225806,0.017826825,"defaultdict(<class 'int'>, {'contradiction': 27, 'entailment': 29, 'neutral': 20})",0.001433374,0.905537459,0.907894737,0.905519081,0.002375656,0.892473118,0.015421619,"defaultdict(<class 'int'>, {'contradiction': 28, 'entailment': 30, 'neutral': 18})",0.002011884,0.918566775,0.934210526,0.918444809,0.015765717,0.924731183,0.009479344
word,truck,1981,"defaultdict(<class 'float'>, {'entailment': 564.0, 'neutral': 607.0, 'contradiction': 810.0})",38,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'entailment': 14.0, 'neutral': 11.0})",0.002932509,0.001077255,0.004296902,2.92E-03,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 14, 'neutral': 10})",0.004038819,0.542345277,0.368421053,0.543020642,-0.174599589,0.380952381,-0.012531328,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 14, 'neutral': 10})",0.004038819,0.874389251,0.868421053,0.874412426,-0.005991373,0.857142857,0.011278195,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 13, 'neutral': 11})",0.001963165,0.905537459,0.868421053,0.905681586,-0.037260533,0.857142857,0.011278195,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 14, 'neutral': 10})",0.004038819,0.918566775,0.921052632,0.918557122,0.002495509,0.904761905,0.016290727
word,rider,1160,"defaultdict(<class 'float'>, {'neutral': 461.0, 'entailment': 389.0, 'contradiction': 310.0})",28,"defaultdict(<class 'float'>, {'contradiction': 6.0, 'neutral': 11.0, 'entailment': 11.0})",0.002826166,0.007086168,0.002602203,2.82E-03,"defaultdict(<class 'int'>, {'contradiction': 5, 'neutral': 14, 'entailment': 9})",0.007450422,0.542345277,0.642857143,0.542057983,0.10079916,0.666666667,-0.023809524,"defaultdict(<class 'int'>, {'contradiction': 4, 'neutral': 12, 'entailment': 12})",0.012727036,0.874389251,0.821428571,0.874540629,-0.053112057,0.848484848,-0.027056277,"defaultdict(<class 'int'>, {'contradiction': 6, 'neutral': 10, 'entailment': 12})",0.004847858,0.905537459,0.892857143,0.905573704,-0.012716561,0.909090909,-0.016233766,"defaultdict(<class 'int'>, {'contradiction': 5, 'neutral': 13, 'entailment': 10})",0.005908809,0.918566775,0.857142857,0.918742344,-0.061599487,0.878787879,-0.021645022
word,",",8441,"defaultdict(<class 'float'>, {'contradiction': 2759.0, 'entailment': 2295.0, 'neutral': 3387.0})",151,"defaultdict(<class 'float'>, {'entailment': 48.0, 'neutral': 52.0, 'contradiction': 51.0})",0.002810342,0.0001267,0.002028259,2.80E-03,"defaultdict(<class 'int'>, {'entailment': 41, 'neutral': 68, 'contradiction': 42})",0.001689033,0.542345277,0.529801325,0.542541094,-0.012739769,0.525641026,0.004160299,"defaultdict(<class 'int'>, {'entailment': 44, 'neutral': 62, 'contradiction': 45})",0.000528699,0.874389251,0.854304636,0.874702781,-0.020398145,0.852564103,0.001740533,"defaultdict(<class 'int'>, {'entailment': 47, 'neutral': 54, 'contradiction': 50})",0.001299702,0.905537459,0.927152318,0.905200041,0.021952277,0.929487179,-0.002334862,"defaultdict(<class 'int'>, {'entailment': 44, 'neutral': 57, 'contradiction': 50})",0.000357236,0.918566775,0.933774834,0.91832937,0.015445464,0.929487179,0.004287655
word,up,7623,"defaultdict(<class 'float'>, {'neutral': 3087.0, 'entailment': 2139.0, 'contradiction': 2397.0})",151,"defaultdict(<class 'float'>, {'entailment': 44.0, 'contradiction': 48.0, 'neutral': 59.0})",0.002756008,0.001764055,0.000119212,2.76E-03,"defaultdict(<class 'int'>, {'contradiction': 45, 'entailment': 42, 'neutral': 66})",0.000395032,0.542345277,0.536423841,0.542437713,-0.006013872,0.531073446,0.005350395,"defaultdict(<class 'int'>, {'contradiction': 46, 'entailment': 50, 'neutral': 57})",0.001294471,0.874389251,0.794701987,0.875633206,-0.080931219,0.81920904,-0.024507053,"defaultdict(<class 'int'>, {'contradiction': 49, 'entailment': 41, 'neutral': 63})",0.000100151,0.905537459,0.860927152,0.906233847,-0.045306694,0.881355932,-0.02042878,"defaultdict(<class 'int'>, {'contradiction': 51, 'entailment': 45, 'neutral': 57})",0.00055509,0.918566775,0.880794702,0.919156415,-0.038361713,0.898305085,-0.017510383
word,over,3934,"defaultdict(<class 'float'>, {'contradiction': 1265.0, 'entailment': 1086.0, 'neutral': 1583.0})",68,"defaultdict(<class 'float'>, {'entailment': 20.0, 'contradiction': 22.0, 'neutral': 26.0})",0.002729425,0.001345636,0.000272498,2.73E-03,"defaultdict(<class 'int'>, {'entailment': 18, 'contradiction': 14, 'neutral': 36})",0.010795924,0.542345277,0.544117647,0.542332923,0.001784724,0.564102564,-0.019984917,"defaultdict(<class 'int'>, {'entailment': 21, 'contradiction': 20, 'neutral': 27})",0.000773904,0.874389251,0.823529412,0.874743747,-0.051214336,0.846153846,-0.022624434,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 21, 'neutral': 27})",0.000216258,0.905537459,0.926470588,0.905391554,0.021079034,0.935897436,-0.009426848,"defaultdict(<class 'int'>, {'entailment': 19, 'contradiction': 22, 'neutral': 27})",1.55E-05,0.918566775,0.926470588,0.918511685,0.007958903,0.935897436,-0.009426848
word,bag,1551,"defaultdict(<class 'float'>, {'neutral': 530.0, 'contradiction': 414.0, 'entailment': 607.0})",39,"defaultdict(<class 'float'>, {'neutral': 13.0, 'contradiction': 10.0, 'entailment': 16.0})",0.00261584,0.003944773,0.000190199,2.62E-03,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 24, 'contradiction': 5})",0.028058021,0.542345277,0.538461538,0.542360756,-0.003899218,0.583333333,-0.044871795,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 11, 'entailment': 17})",0.002132844,0.874389251,0.897435897,0.874297394,0.023138503,0.895833333,0.001602564,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 9, 'entailment': 18})",0.002548259,0.905537459,0.948717949,0.905365355,0.043352594,0.916666667,0.032051282,"defaultdict(<class 'int'>, {'neutral': 15, 'contradiction': 9, 'entailment': 15})",0.00130571,0.918566775,0.948717949,0.918446602,0.030271347,0.9375,0.011217949
word,officer,956,"defaultdict(<class 'float'>, {'neutral': 387.0, 'contradiction': 292.0, 'entailment': 277.0})",19,"defaultdict(<class 'float'>, {'entailment': 6.0, 'neutral': 6.0, 'contradiction': 7.0})",0.002595611,0.000615574,0.004510292,2.58E-03,"defaultdict(<class 'int'>, {'entailment': 8, 'contradiction': 7, 'neutral': 4})",0.023173905,0.542345277,0.526315789,0.542376339,-0.016060549,0.476190476,0.050125313,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 5, 'contradiction': 7})",0.011397689,0.874389251,0.894736842,0.874349822,0.020387021,0.857142857,0.037593985,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 6, 'contradiction': 7})",0.004510292,0.905537459,1,0.905354411,0.094645589,0.952380952,0.047619048,"defaultdict(<class 'int'>, {'entailment': 7, 'neutral': 7, 'contradiction': 5})",0.00357165,0.918566775,0.842105263,0.918714941,-0.076609678,0.80952381,0.032581454
word,walking,13054,"defaultdict(<class 'float'>, {'neutral': 4047.0, 'entailment': 5260.0, 'contradiction': 3747.0})",230,"defaultdict(<class 'float'>, {'entailment': 93.0, 'contradiction': 74.0, 'neutral': 63.0})",0.002510682,0.002902752,0.001053884,2.51E-03,"defaultdict(<class 'int'>, {'contradiction': 69, 'entailment': 98, 'neutral': 64})",0.000658165,0.542345277,0.57826087,0.541484261,0.036776609,0.569892473,0.008368396,"defaultdict(<class 'int'>, {'entailment': 93, 'contradiction': 75, 'neutral': 63})",0.001176362,0.874389251,0.904347826,0.873671044,0.030676782,0.906810036,-0.00246221,"defaultdict(<class 'int'>, {'contradiction': 80, 'entailment': 89, 'neutral': 62})",0.002237543,0.905537459,0.908695652,0.905461747,0.003233905,0.913978495,-0.005282842,"defaultdict(<class 'int'>, {'contradiction': 80, 'entailment': 92, 'neutral': 59})",0.002716599,0.918566775,0.926086957,0.918386492,0.007700465,0.931899642,-0.005812685
word,face,1761,"defaultdict(<class 'float'>, {'entailment': 702.0, 'neutral': 563.0, 'contradiction': 496.0})",41,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 17.0, 'neutral': 14.0})",0.00237355,0.004891268,0.000936386,2.37E-03,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 18, 'neutral': 13})",0.001168385,0.542345277,0.585365854,0.54216498,0.043200874,0.607843137,-0.022477284,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 16, 'neutral': 17})",0.007047312,0.874389251,0.780487805,0.874782786,-0.094294982,0.823529412,-0.043041607,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 17, 'neutral': 16})",0.005782181,0.905537459,0.804878049,0.905959317,-0.101081268,0.823529412,-0.018651363,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 16, 'neutral': 16})",0.003708899,0.918566775,0.87804878,0.918736584,-0.040687803,0.882352941,-0.004304161
word,ball,6273,"defaultdict(<class 'float'>, {'contradiction': 1704.0, 'neutral': 2451.0, 'entailment': 2118.0})",102,"defaultdict(<class 'float'>, {'neutral': 29.0, 'entailment': 43.0, 'contradiction': 30.0})",0.002372675,0.003908753,0.006758661,2.36E-03,"defaultdict(<class 'int'>, {'neutral': 46, 'contradiction': 26, 'entailment': 30})",0.001962541,0.542345277,0.441176471,0.543406706,-0.102230236,0.441860465,-0.000683995,"defaultdict(<class 'int'>, {'neutral': 39, 'entailment': 40, 'contradiction': 23})",0.002114429,0.874389251,0.803921569,0.875128574,-0.071207006,0.829457364,-0.025535796,"defaultdict(<class 'int'>, {'neutral': 32, 'entailment': 39, 'contradiction': 31})",0.003255746,0.905537459,0.892156863,0.905677844,-0.013520981,0.891472868,0.000683995,"defaultdict(<class 'int'>, {'neutral': 34, 'entailment': 39, 'contradiction': 29})",0.001905304,0.918566775,0.892156863,0.918843859,-0.026686997,0.891472868,0.000683995
word,tree,3738,"defaultdict(<class 'float'>, {'entailment': 1046.0, 'contradiction': 1483.0, 'neutral': 1209.0})",76,"defaultdict(<class 'float'>, {'contradiction': 31.0, 'neutral': 26.0, 'entailment': 19.0})",0.00232688,0.004193598,0.000589697,2.33E-03,"defaultdict(<class 'int'>, {'contradiction': 28, 'entailment': 25, 'neutral': 23})",0.001426716,0.542345277,0.460526316,0.542983176,-0.08245686,0.47311828,-0.012591964,"defaultdict(<class 'int'>, {'contradiction': 31, 'neutral': 25, 'entailment': 20})",0.00017831,0.874389251,0.894736842,0.874230611,0.020506231,0.88172043,0.013016412,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 30, 'entailment': 18})",0.00292984,0.905537459,0.921052632,0.905416496,0.015636136,0.903225806,0.017826825,"defaultdict(<class 'int'>, {'contradiction': 32, 'neutral': 25, 'entailment': 19})",0.000612483,0.918566775,0.934210526,0.918444809,0.015765717,0.913978495,0.020232032
word,blue,6463,"defaultdict(<class 'float'>, {'contradiction': 2513.0, 'entailment': 1759.0, 'neutral': 2191.0})",101,"defaultdict(<class 'float'>, {'entailment': 34.0, 'neutral': 28.0, 'contradiction': 39.0})",0.002284512,0.001982376,0.003263259,2.28E-03,"defaultdict(<class 'int'>, {'contradiction': 43, 'entailment': 29, 'neutral': 29})",0.001594262,0.542345277,0.435643564,0.543453667,-0.107810102,0.444444444,-0.00880088,"defaultdict(<class 'int'>, {'neutral': 35, 'contradiction': 38, 'entailment': 28})",8.41E-05,0.874389251,0.871287129,0.874421475,-0.003134346,0.871794872,-0.000507743,"defaultdict(<class 'int'>, {'neutral': 32, 'contradiction': 36, 'entailment': 33})",0.001784289,0.905537459,0.861386139,0.905996092,-0.044609953,0.846153846,0.015232292,"defaultdict(<class 'int'>, {'neutral': 30, 'contradiction': 39, 'entailment': 32})",0.001543089,0.918566775,0.910891089,0.918646508,-0.007755419,0.905982906,0.004908183
word,flower,1415,"defaultdict(<class 'float'>, {'contradiction': 411.0, 'neutral': 566.0, 'entailment': 438.0})",30,"defaultdict(<class 'float'>, {'neutral': 12.0, 'contradiction': 6.0, 'entailment': 12.0})",0.002282905,0.008888889,0.007086041,2.27E-03,"defaultdict(<class 'int'>, {'contradiction': 5, 'neutral': 12, 'entailment': 13})",0.013667882,0.542345277,0.5,0.542474985,-0.042474985,0.583333333,-0.083333333,"defaultdict(<class 'int'>, {'neutral': 14, 'contradiction': 6, 'entailment': 10})",0.005698523,0.874389251,0.866666667,0.874412906,-0.007746239,0.833333333,0.033333333,"defaultdict(<class 'int'>, {'neutral': 11, 'contradiction': 7, 'entailment': 12})",0.004814138,0.905537459,0.966666667,0.905350214,0.061316452,0.944444444,0.022222222,"defaultdict(<class 'int'>, {'neutral': 13, 'contradiction': 6, 'entailment': 11})",0.005736377,0.918566775,0.966666667,0.91841944,0.048247226,0.972222222,-0.005555556
word,mountain,2679,"defaultdict(<class 'float'>, {'neutral': 995.0, 'contradiction': 965.0, 'entailment': 719.0})",47,"defaultdict(<class 'float'>, {'contradiction': 18.0, 'entailment': 12.0, 'neutral': 17.0})",0.002130126,0.003118555,0.000288039,2.13E-03,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 15, 'neutral': 15})",0.002088337,0.542345277,0.446808511,0.542804541,-0.095996031,0.462962963,-0.016154452,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 12, 'neutral': 16})",0.001053512,0.874389251,0.936170213,0.874092257,0.062077955,0.944444444,-0.008274232,"defaultdict(<class 'int'>, {'contradiction': 18, 'entailment': 14, 'neutral': 15})",0.001548137,0.905537459,0.914893617,0.905492482,0.009401135,0.907407407,0.00748621,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 13, 'neutral': 15})",0.001655361,0.918566775,0.914893617,0.918584433,-0.003690816,0.925925926,-0.011032309
word,paper,938,"defaultdict(<class 'float'>, {'entailment': 368.0, 'neutral': 307.0, 'contradiction': 263.0})",26,"defaultdict(<class 'float'>, {'entailment': 13.0, 'contradiction': 6.0, 'neutral': 7.0})",0.002106687,0.014135437,0.005877122,2.09E-03,"defaultdict(<class 'int'>, {'entailment': 5, 'neutral': 15, 'contradiction': 6})",0.036118872,0.542345277,0.346153846,0.542865891,-0.196712045,0.358974359,-0.012820513,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 9, 'contradiction': 5})",0.005663119,0.874389251,0.846153846,0.874464176,-0.02831033,0.743589744,0.102564103,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 6, 'neutral': 6})",0.01116044,0.905537459,0.961538462,0.905388855,0.056149607,0.897435897,0.064102564,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 5, 'neutral': 8})",0.007534344,0.918566775,0.923076923,0.918554807,0.004522116,0.871794872,0.051282051
word,red,6701,"defaultdict(<class 'float'>, {'contradiction': 2547.0, 'neutral': 2331.0, 'entailment': 1823.0})",132,"defaultdict(<class 'float'>, {'contradiction': 50.0, 'entailment': 40.0, 'neutral': 42.0})",0.00205106,0.001071319,0.000748714,2.05E-03,"defaultdict(<class 'int'>, {'entailment': 37, 'neutral': 59, 'contradiction': 36})",0.007563108,0.542345277,0.416666667,0.544056954,-0.127390288,0.42,-0.003333333,"defaultdict(<class 'int'>, {'contradiction': 48, 'entailment': 37, 'neutral': 47})",0.000145768,0.874389251,0.893939394,0.874122988,0.019816406,0.886666667,0.007272727,"defaultdict(<class 'int'>, {'contradiction': 52, 'entailment': 38, 'neutral': 42})",0.000504513,0.905537459,0.939393939,0.905076352,0.034317588,0.94,-0.000606061,"defaultdict(<class 'int'>, {'contradiction': 49, 'entailment': 38, 'neutral': 45})",0.000155669,0.918566775,0.962121212,0.917973586,0.044147626,0.953333333,0.008787879
word,painting,1890,"defaultdict(<class 'float'>, {'contradiction': 722.0, 'neutral': 652.0, 'entailment': 516.0})",33,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 11.0, 'contradiction': 11.0})",0.002047722,0,0.002381196,2.04E-03,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 11, 'contradiction': 9})",0.010143011,0.542345277,0.636363636,0.542028393,0.094335243,0.636363636,0,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 10, 'contradiction': 14})",0.001232509,0.874389251,0.848484848,0.87447656,-0.025991712,0.848484848,0,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 10, 'contradiction': 14})",0.001232509,0.905537459,0.787878788,0.905934021,-0.118055233,0.787878788,0,"defaultdict(<class 'int'>, {'entailment': 9, 'neutral': 10, 'contradiction': 14})",0.001232509,0.918566775,0.727272727,0.919211521,-0.191938794,0.727272727,0
word,next,4424,"defaultdict(<class 'float'>, {'entailment': 1738.0, 'neutral': 1430.0, 'contradiction': 1256.0})",84,"defaultdict(<class 'float'>, {'contradiction': 24.0, 'entailment': 37.0, 'neutral': 23.0})",0.002029362,0.005763416,0.001706229,2.03E-03,"defaultdict(<class 'int'>, {'entailment': 36, 'neutral': 22, 'contradiction': 26})",0.002274983,0.542345277,0.44047619,0.543223819,-0.102747629,0.459459459,-0.018983269,"defaultdict(<class 'int'>, {'contradiction': 22, 'entailment': 35, 'neutral': 27})",0.000398136,0.874389251,0.833333333,0.874743326,-0.041409993,0.828828829,0.004504505,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 34, 'neutral': 26})",0.00012016,0.905537459,0.892857143,0.905646817,-0.012789674,0.90990991,-0.017052767,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 35, 'neutral': 25})",0.000440867,0.918566775,0.892857143,0.918788501,-0.025931358,0.90990991,-0.017052767
word,jump,3320,"defaultdict(<class 'float'>, {'entailment': 1203.0, 'neutral': 1222.0, 'contradiction': 895.0})",48,"defaultdict(<class 'float'>, {'neutral': 12.0, 'contradiction': 16.0, 'entailment': 20.0})",0.00203781,0.00462963,0.008309934,2.02E-03,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 19, 'contradiction': 12})",0.000621226,0.542345277,0.479166667,0.542655483,-0.063488816,0.5,-0.020833333,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 15, 'entailment': 17})",0.002847671,0.874389251,0.8125,0.874693126,-0.062193126,0.85,-0.0375,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 16, 'entailment': 17})",0.001245639,0.905537459,0.833333333,0.90589198,-0.072558647,0.866666667,-0.033333333,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 14, 'entailment': 18})",0.003960008,0.918566775,0.895833333,0.918678396,-0.022845063,0.9,-0.004166667
word,food,4217,"defaultdict(<class 'float'>, {'contradiction': 1153.0, 'neutral': 1457.0, 'entailment': 1607.0})",80,"defaultdict(<class 'float'>, {'neutral': 25.0, 'entailment': 30.0, 'contradiction': 25.0})",0.002005851,0.000868056,0.001078519,2.00E-03,"defaultdict(<class 'int'>, {'contradiction': 21, 'neutral': 29, 'entailment': 30})",0.000169793,0.542345277,0.425,0.543308703,-0.118308703,0.422222222,0.002777778,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 34, 'neutral': 26})",0.001017461,0.874389251,0.8375,0.874692118,-0.037192118,0.844444444,-0.006944444,"defaultdict(<class 'int'>, {'neutral': 24, 'entailment': 31, 'contradiction': 25})",0.001468329,0.905537459,0.9125,0.905480296,0.007019704,0.922222222,-0.009722222,"defaultdict(<class 'int'>, {'neutral': 24, 'entailment': 30, 'contradiction': 26})",0.001927867,0.918566775,0.9375,0.91841133,0.01908867,0.944444444,-0.006944444
word,pink,1875,"defaultdict(<class 'float'>, {'contradiction': 714.0, 'entailment': 512.0, 'neutral': 649.0})",28,"defaultdict(<class 'float'>, {'neutral': 11.0, 'entailment': 10.0, 'contradiction': 7.0})",0.002016332,0.003684807,0.010381544,2.00E-03,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 7, 'entailment': 9})",0.005582579,0.542345277,0.392857143,0.54277256,-0.149915417,0.454545455,-0.061688312,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 9, 'contradiction': 9})",0.002284152,0.874389251,0.892857143,0.874336464,0.018520679,0.909090909,-0.016233766,"defaultdict(<class 'int'>, {'entailment': 11, 'neutral': 10, 'contradiction': 7})",0.012289666,0.905537459,0.964285714,0.905369539,0.058916176,0.96969697,-0.005411255,"defaultdict(<class 'int'>, {'neutral': 10, 'entailment': 10, 'contradiction': 8})",0.006258474,0.918566775,0.964285714,0.918436096,0.045849618,0.96969697,-0.005411255
word,hand,3763,"defaultdict(<class 'float'>, {'neutral': 1049.0, 'entailment': 1459.0, 'contradiction': 1255.0})",68,"defaultdict(<class 'float'>, {'entailment': 33.0, 'contradiction': 17.0, 'neutral': 18.0})",0.00197857,0.011582084,0.005821138,1.97E-03,"defaultdict(<class 'int'>, {'entailment': 27, 'contradiction': 23, 'neutral': 18})",0.000127036,0.542345277,0.470588235,0.542845428,-0.072257193,0.454545455,0.016042781,"defaultdict(<class 'int'>, {'entailment': 31, 'contradiction': 21, 'neutral': 16})",0.002535712,0.874389251,0.75,0.875256253,-0.125256253,0.797979798,-0.047979798,"defaultdict(<class 'int'>, {'entailment': 30, 'contradiction': 14, 'neutral': 24})",0.010666507,0.905537459,0.794117647,0.906314063,-0.112196416,0.848484848,-0.054367201,"defaultdict(<class 'int'>, {'entailment': 30, 'contradiction': 14, 'neutral': 24})",0.010666507,0.918566775,0.808823529,0.919331693,-0.110508164,0.848484848,-0.039661319
word,train,2505,"defaultdict(<class 'float'>, {'neutral': 990.0, 'entailment': 753.0, 'contradiction': 762.0})",36,"defaultdict(<class 'float'>, {'contradiction': 14.0, 'neutral': 14.0, 'entailment': 8.0})",0.001916486,0.00617284,0.005555284,1.91E-03,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 11, 'neutral': 16})",0.002059196,0.542345277,0.527777778,0.542398856,-0.014621078,0.571428571,-0.043650794,"defaultdict(<class 'int'>, {'contradiction': 11, 'neutral': 15, 'entailment': 10})",0.000367723,0.874389251,0.888888889,0.874335922,0.014552967,0.904761905,-0.015873016,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 12, 'entailment': 8})",0.010871747,0.905537459,0.944444444,0.90539436,0.039050084,0.952380952,-0.007936508,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 12, 'entailment': 9})",0.006884846,0.918566775,0.833333333,0.918880262,-0.085546928,0.833333333,0
word,short,1722,"defaultdict(<class 'float'>, {'contradiction': 637.0, 'neutral': 613.0, 'entailment': 472.0})",33,"defaultdict(<class 'float'>, {'contradiction': 11.0, 'neutral': 8.0, 'entailment': 14.0})",0.001786675,0.005509642,0.01402963,1.76E-03,"defaultdict(<class 'int'>, {'neutral': 12, 'contradiction': 11, 'entailment': 10})",0.000859102,0.542345277,0.363636364,0.542947605,-0.179311241,0.380952381,-0.017316017,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 10, 'entailment': 11})",0.002524569,0.874389251,0.909090909,0.874272291,0.034818618,0.880952381,0.028138528,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 11, 'entailment': 9})",0.000375799,0.905537459,0.818181818,0.905831886,-0.087650068,0.785714286,0.032467532,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 10, 'entailment': 11})",0.002524569,0.918566775,0.909090909,0.918598713,-0.009507804,0.880952381,0.028138528
word,walk,5894,"defaultdict(<class 'float'>, {'entailment': 2163.0, 'neutral': 2115.0, 'contradiction': 1616.0})",114,"defaultdict(<class 'float'>, {'contradiction': 29.0, 'neutral': 33.0, 'entailment': 52.0})",0.001760782,0.007745973,0.00446331,1.75E-03,"defaultdict(<class 'int'>, {'entailment': 41, 'contradiction': 33, 'neutral': 40})",0.000144634,0.542345277,0.526315789,0.542533471,-0.016217681,0.5,0.026315789,"defaultdict(<class 'int'>, {'entailment': 50, 'contradiction': 27, 'neutral': 37})",0.002706182,0.874389251,0.824561404,0.874974253,-0.05041285,0.852564103,-0.028002699,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 37, 'entailment': 49})",0.002062901,0.905537459,0.885964912,0.90576725,-0.019802338,0.903846154,-0.017881242,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 36, 'entailment': 50})",0.002673484,0.918566775,0.885964912,0.918949537,-0.032984624,0.897435897,-0.011470985
word,have,3217,"defaultdict(<class 'float'>, {'neutral': 1261.0, 'entailment': 1008.0, 'contradiction': 948.0})",42,"defaultdict(<class 'float'>, {'contradiction': 15.0, 'neutral': 21.0, 'entailment': 6.0})",0.001777698,0.02154195,0.021096823,1.74E-03,"defaultdict(<class 'int'>, {'neutral': 23, 'contradiction': 8, 'entailment': 11})",0.01326567,0.542345277,0.547619048,0.542322633,0.005296414,0.53968254,0.007936508,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 18, 'entailment': 9})",0.006582882,0.874389251,0.833333333,0.874565529,-0.041232195,0.873015873,-0.03968254,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 23, 'entailment': 7})",0.0178948,0.905537459,0.904761905,0.905540789,-0.000778884,0.920634921,-0.015873016,"defaultdict(<class 'int'>, {'neutral': 20, 'contradiction': 12, 'entailment': 10})",0.004654491,0.918566775,0.833333333,0.918932734,-0.0855994,0.873015873,-0.03968254
word,carrying,2353,"defaultdict(<class 'float'>, {'contradiction': 677.0, 'entailment': 914.0, 'neutral': 762.0})",49,"defaultdict(<class 'float'>, {'neutral': 17.0, 'entailment': 21.0, 'contradiction': 11.0})",0.00173588,0.007034106,0.002648101,1.73E-03,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 26, 'contradiction': 12})",0.01090734,0.542345277,0.510204082,0.542506394,-0.032302312,0.476190476,0.034013605,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 23, 'contradiction': 9})",0.007899973,0.874389251,0.816326531,0.874680307,-0.058353776,0.825396825,-0.009070295,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 20, 'contradiction': 11})",0.002763358,0.905537459,0.87755102,0.905677749,-0.028126729,0.888888889,-0.011337868,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 19, 'contradiction': 11})",0.003393439,0.918566775,0.918367347,0.918567775,-0.000200428,0.936507937,-0.01814059
word,bird,1709,"defaultdict(<class 'float'>, {'neutral': 547.0, 'entailment': 496.0, 'contradiction': 666.0})",26,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 11.0, 'neutral': 6.0})",0.001737114,0.006245891,0.01050184,1.72E-03,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 12, 'neutral': 9})",0.027174664,0.542345277,0.5,0.542457644,-0.042457644,0.575757576,-0.075757576,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 12, 'neutral': 6})",0.015897564,0.874389251,0.961538462,0.874157991,0.08738047,0.939393939,0.022144522,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 12, 'neutral': 4})",0.024744233,0.905537459,0.884615385,0.905592978,-0.020977594,0.909090909,-0.024475524,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 12, 'neutral': 5})",0.018539466,0.918566775,0.807692308,0.918860992,-0.111168684,0.848484848,-0.040792541
word,black,8104,"defaultdict(<class 'float'>, {'contradiction': 3010.0, 'neutral': 2857.0, 'entailment': 2237.0})",129,"defaultdict(<class 'float'>, {'entailment': 41.0, 'contradiction': 43.0, 'neutral': 45.0})",0.001700868,0.000160247,0.001255654,1.70E-03,"defaultdict(<class 'int'>, {'entailment': 46, 'contradiction': 37, 'neutral': 46})",0.005302755,0.542345277,0.465116279,0.543372873,-0.078256594,0.459259259,0.00585702,"defaultdict(<class 'int'>, {'entailment': 36, 'contradiction': 46, 'neutral': 47})",0.000128249,0.874389251,0.92248062,0.873749355,0.048731265,0.918518519,0.003962102,"defaultdict(<class 'int'>, {'entailment': 38, 'contradiction': 51, 'neutral': 40})",0.00101808,0.905537459,0.875968992,0.905930892,-0.0299619,0.881481481,-0.005512489,"defaultdict(<class 'int'>, {'entailment': 37, 'contradiction': 46, 'neutral': 46})",0.000132996,0.918566775,0.930232558,0.918411552,0.011821006,0.933333333,-0.003100775
word,doing,4022,"defaultdict(<class 'float'>, {'entailment': 1342.0, 'neutral': 1543.0, 'contradiction': 1137.0})",73,"defaultdict(<class 'float'>, {'neutral': 31.0, 'entailment': 22.0, 'contradiction': 20.0})",0.001698364,0.004295156,0.00096553,1.70E-03,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 32, 'contradiction': 23})",0.011511092,0.542345277,0.506849315,0.542611014,-0.035761699,0.516129032,-0.009279717,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 25, 'contradiction': 20})",6.28E-05,0.874389251,0.849315068,0.874576966,-0.025261898,0.849462366,-0.000147297,"defaultdict(<class 'int'>, {'neutral': 28, 'entailment': 23, 'contradiction': 22})",0.000282589,0.905537459,0.904109589,0.905548149,-0.00143856,0.903225806,0.000883783,"defaultdict(<class 'int'>, {'neutral': 30, 'entailment': 23, 'contradiction': 20})",0.000402315,0.918566775,0.931506849,0.918469901,0.013036949,0.935483871,-0.003977022
word,one,6040,"defaultdict(<class 'float'>, {'entailment': 1984.0, 'neutral': 1725.0, 'contradiction': 2331.0})",111,"defaultdict(<class 'float'>, {'contradiction': 50.0, 'neutral': 26.0, 'entailment': 35.0})",0.001689515,0.0079539,0.002583712,1.69E-03,"defaultdict(<class 'int'>, {'contradiction': 41, 'neutral': 26, 'entailment': 44})",0.002954853,0.542345277,0.603603604,0.541645218,0.061958386,0.606666667,-0.003063063,"defaultdict(<class 'int'>, {'contradiction': 52, 'neutral': 23, 'entailment': 36})",0.005133803,0.874389251,0.828828829,0.874909915,-0.046081086,0.846666667,-0.017837838,"defaultdict(<class 'int'>, {'contradiction': 52, 'neutral': 27, 'entailment': 32})",0.003500663,0.905537459,0.90990991,0.905487491,0.004422419,0.92,-0.01009009,"defaultdict(<class 'int'>, {'contradiction': 50, 'neutral': 25, 'entailment': 36})",0.00304016,0.918566775,0.90990991,0.918665706,-0.008755796,0.906666667,0.003243243
word,in,100873,"defaultdict(<class 'float'>, {'neutral': 31552.0, 'contradiction': 39319.0, 'entailment': 30002.0})",1761,"defaultdict(<class 'float'>, {'neutral': 549.0, 'entailment': 590.0, 'contradiction': 622.0})",0.001632869,0.000287853,0.001010379,1.63E-03,"defaultdict(<class 'int'>, {'contradiction': 622, 'neutral': 563, 'entailment': 592})",0.001047103,0.542345277,0.536626917,0.543594196,-0.006967279,0.536441586,0.00018533,"defaultdict(<class 'int'>, {'neutral': 580, 'entailment': 573, 'contradiction': 624})",0.000828954,0.874389251,0.893810335,0.870147588,0.023662747,0.888531618,0.005278717,"defaultdict(<class 'int'>, {'neutral': 564, 'entailment': 580, 'contradiction': 633})",0.000722599,0.905537459,0.914253265,0.903633883,0.010619382,0.91318328,0.001069985,"defaultdict(<class 'int'>, {'neutral': 556, 'entailment': 583, 'contradiction': 638})",0.000691683,0.918566775,0.923339012,0.917524495,0.005814517,0.921757771,0.001581241
word,skateboard,1922,"defaultdict(<class 'float'>, {'contradiction': 564.0, 'neutral': 614.0, 'entailment': 744.0})",46,"defaultdict(<class 'float'>, {'entailment': 19.0, 'neutral': 14.0, 'contradiction': 13.0})",0.001558047,0.003255619,0.000352864,1.56E-03,"defaultdict(<class 'int'>, {'entailment': 20, 'neutral': 17, 'contradiction': 9})",0.006525177,0.542345277,0.586956522,0.542135406,0.044821116,0.649122807,-0.062166285,"defaultdict(<class 'int'>, {'entailment': 21, 'neutral': 13, 'contradiction': 12})",0.002473,0.874389251,0.913043478,0.874207404,0.038836074,0.929824561,-0.016781083,"defaultdict(<class 'int'>, {'entailment': 21, 'neutral': 13, 'contradiction': 12})",0.002473,0.905537459,0.956521739,0.905297607,0.051224132,0.947368421,0.009153318,"defaultdict(<class 'int'>, {'entailment': 19, 'neutral': 13, 'contradiction': 14})",0.000824323,0.918566775,0.934782609,0.918490489,0.01629212,0.947368421,-0.012585812
word,shirt,7980,"defaultdict(<class 'float'>, {'contradiction': 2876.0, 'neutral': 2216.0, 'entailment': 2888.0})",163,"defaultdict(<class 'float'>, {'contradiction': 52.0, 'entailment': 63.0, 'neutral': 48.0})",0.001548231,0.001513878,0.000955795,1.55E-03,"defaultdict(<class 'int'>, {'entailment': 70, 'neutral': 45, 'contradiction': 48})",0.003105976,0.542345277,0.447852761,0.543939551,-0.09608679,0.455026455,-0.007173694,"defaultdict(<class 'int'>, {'contradiction': 56, 'entailment': 60, 'neutral': 47})",0.000163981,0.874389251,0.914110429,0.873719077,0.040391353,0.904761905,0.009348525,"defaultdict(<class 'int'>, {'contradiction': 56, 'entailment': 60, 'neutral': 47})",0.000163981,0.905537459,0.889570552,0.905806852,-0.0162363,0.883597884,0.005972669,"defaultdict(<class 'int'>, {'contradiction': 54, 'entailment': 63, 'neutral': 46})",0.00051768,0.918566775,0.901840491,0.91884898,-0.01700849,0.894179894,0.007660597
word,phone,2059,"defaultdict(<class 'float'>, {'contradiction': 582.0, 'neutral': 703.0, 'entailment': 774.0})",48,"defaultdict(<class 'float'>, {'neutral': 20.0, 'entailment': 17.0, 'contradiction': 11.0})",0.001481995,0.006076389,0.00343215,1.48E-03,"defaultdict(<class 'int'>, {'entailment': 15, 'contradiction': 13, 'neutral': 20})",0.00339537,0.542345277,0.604166667,0.542041735,0.062124932,0.583333333,0.020833333,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 21, 'contradiction': 12})",0.001987984,0.874389251,0.833333333,0.874590835,-0.041257501,0.833333333,0,"defaultdict(<class 'int'>, {'neutral': 18, 'entailment': 17, 'contradiction': 13})",0.000618566,0.905537459,0.958333333,0.905278232,0.053055101,0.933333333,0.025,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 20, 'contradiction': 12})",0.001049443,0.918566775,0.916666667,0.918576105,-0.001909438,0.916666667,0
word,hat,4004,"defaultdict(<class 'float'>, {'neutral': 1372.0, 'entailment': 1500.0, 'contradiction': 1132.0})",57,"defaultdict(<class 'float'>, {'contradiction': 16.0, 'neutral': 17.0, 'entailment': 24.0})",0.001451318,0.003898635,0.001449438,1.45E-03,"defaultdict(<class 'int'>, {'entailment': 29, 'neutral': 17, 'contradiction': 11})",0.010139697,0.542345277,0.578947368,0.542131668,0.036815701,0.569444444,0.009502924,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 21, 'entailment': 23})",0.001965929,0.874389251,0.912280702,0.874168117,0.038112585,0.916666667,-0.004385965,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 20, 'entailment': 22})",0.00024187,0.905537459,0.929824561,0.90539572,0.024428841,0.930555556,-0.000730994,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 19, 'entailment': 23})",0.00047549,0.918566775,0.929824561,0.918501075,0.011323486,0.930555556,-0.000730994
word,watch,3577,"defaultdict(<class 'float'>, {'contradiction': 1168.0, 'entailment': 1042.0, 'neutral': 1367.0})",61,"defaultdict(<class 'float'>, {'neutral': 19.0, 'entailment': 21.0, 'contradiction': 21.0})",0.001399009,0.000238884,0.003025672,1.39E-03,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 17, 'neutral': 24})",0.001527557,0.542345277,0.491803279,0.542661067,-0.050857789,0.492063492,-0.000260213,"defaultdict(<class 'int'>, {'contradiction': 22, 'entailment': 20, 'neutral': 19})",0.002768011,0.874389251,0.819672131,0.874731128,-0.055058997,0.825396825,-0.005724694,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 20, 'neutral': 21})",0.001035385,0.905537459,0.901639344,0.905561815,-0.003922471,0.904761905,-0.00312256,"defaultdict(<class 'int'>, {'neutral': 21, 'entailment': 20, 'contradiction': 20})",0.001035385,0.918566775,0.967213115,0.918262829,0.048950286,0.968253968,-0.001040853
word,jumping,3972,"defaultdict(<class 'float'>, {'entailment': 1532.0, 'neutral': 1230.0, 'contradiction': 1210.0})",68,"defaultdict(<class 'float'>, {'entailment': 34.0, 'neutral': 19.0, 'contradiction': 15.0})",0.001375354,0.01446559,0.007463216,1.37E-03,"defaultdict(<class 'int'>, {'entailment': 31, 'neutral': 27, 'contradiction': 10})",0.018209183,0.542345277,0.647058824,0.541615416,0.105443407,0.578431373,0.068627451,"defaultdict(<class 'int'>, {'entailment': 31, 'neutral': 21, 'contradiction': 16})",0.003697474,0.874389251,0.926470588,0.87402624,0.052444348,0.911764706,0.014705882,"defaultdict(<class 'int'>, {'entailment': 34, 'neutral': 18, 'contradiction': 16})",0.006811025,0.905537459,0.985294118,0.90498155,0.080312568,0.960784314,0.024509804,"defaultdict(<class 'int'>, {'entailment': 33, 'neutral': 18, 'contradiction': 17})",0.005081609,0.918566775,0.970588235,0.918204182,0.052384053,0.960784314,0.009803922
word,head,1826,"defaultdict(<class 'float'>, {'entailment': 682.0, 'neutral': 520.0, 'contradiction': 624.0})",25,"defaultdict(<class 'float'>, {'entailment': 9.0, 'contradiction': 7.0, 'neutral': 9.0})",0.001347086,0.001422222,0.003795948,1.34E-03,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 9, 'contradiction': 4})",0.022366621,0.542345277,0.44,0.542606388,-0.102606388,0.444444444,-0.004444444,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 10, 'contradiction': 7})",0.007437657,0.874389251,0.76,0.87468109,-0.11468109,0.777777778,-0.017777778,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 9, 'neutral': 7})",0.000191084,0.905537459,0.84,0.905704664,-0.065704664,0.851851852,-0.011851852,"defaultdict(<class 'int'>, {'entailment': 9, 'contradiction': 7, 'neutral': 9})",0.003795948,0.918566775,0.92,0.918563119,0.001436881,0.925925926,-0.005925926
word,sand,1835,"defaultdict(<class 'float'>, {'neutral': 540.0, 'contradiction': 700.0, 'entailment': 595.0})",38,"defaultdict(<class 'float'>, {'contradiction': 17.0, 'neutral': 10.0, 'entailment': 11.0})",0.001308364,0.006617421,0.002238661,1.31E-03,"defaultdict(<class 'int'>, {'entailment': 12, 'contradiction': 14, 'neutral': 12})",0.000274415,0.542345277,0.605263158,0.542100961,0.063162197,0.568627451,0.036635707,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 13, 'neutral': 9})",0.002163691,0.874389251,0.868421053,0.874412426,-0.005991373,0.882352941,-0.013931889,"defaultdict(<class 'int'>, {'contradiction': 18, 'entailment': 11, 'neutral': 9})",0.004539464,0.905537459,0.868421053,0.905681586,-0.037260533,0.882352941,-0.013931889,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 12, 'neutral': 7})",0.01041138,0.918566775,0.921052632,0.918557122,0.002495509,0.921568627,-0.000515996
word,five,1266,"defaultdict(<class 'float'>, {'contradiction': 477.0, 'neutral': 424.0, 'entailment': 365.0})",19,"defaultdict(<class 'float'>, {'entailment': 7.0, 'neutral': 6.0, 'contradiction': 6.0})",0.001305668,0.000615574,0.003934119,1.30E-03,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 4, 'entailment': 9})",0.023456499,0.542345277,0.578947368,0.54227435,0.036673019,0.619047619,-0.040100251,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 6, 'neutral': 6})",0.003934119,0.874389251,0.736842105,0.874655788,-0.137813683,0.714285714,0.022556391,"defaultdict(<class 'int'>, {'entailment': 8, 'neutral': 5, 'contradiction': 6})",0.009748657,0.905537459,0.947368421,0.9054564,0.041912021,0.904761905,0.042606516,"defaultdict(<class 'int'>, {'entailment': 6, 'neutral': 6, 'contradiction': 7})",0.000476568,0.918566775,0.842105263,0.918714941,-0.076609678,0.80952381,0.032581454
word,soccer,3786,"defaultdict(<class 'float'>, {'contradiction': 1115.0, 'entailment': 1229.0, 'neutral': 1442.0})",79,"defaultdict(<class 'float'>, {'entailment': 27.0, 'neutral': 29.0, 'contradiction': 23.0})",0.001281307,0.000996991,0.000178808,1.28E-03,"defaultdict(<class 'int'>, {'contradiction': 23, 'neutral': 42, 'entailment': 14})",0.017246315,0.542345277,0.493670886,0.542739867,-0.049068981,0.505747126,-0.01207624,"defaultdict(<class 'int'>, {'contradiction': 27, 'entailment': 25, 'neutral': 27})",0.001433856,0.874389251,0.898734177,0.874191893,0.024542284,0.873563218,0.025170959,"defaultdict(<class 'int'>, {'entailment': 25, 'contradiction': 26, 'neutral': 28})",0.000744213,0.905537459,0.898734177,0.905592612,-0.006858434,0.896551724,0.002182453,"defaultdict(<class 'int'>, {'entailment': 25, 'neutral': 31, 'contradiction': 23})",7.38E-05,0.918566775,0.962025316,0.918214469,0.043810847,0.942528736,0.019496581
word,pant,1331,"defaultdict(<class 'float'>, {'contradiction': 504.0, 'neutral': 438.0, 'entailment': 389.0})",33,"defaultdict(<class 'float'>, {'contradiction': 14.0, 'neutral': 8.0, 'entailment': 11.0})",0.001253258,0.005509642,0.004619088,1.25E-03,"defaultdict(<class 'int'>, {'contradiction': 7, 'neutral': 13, 'entailment': 13})",0.017134751,0.542345277,0.484848485,0.542539066,-0.057690582,0.547619048,-0.062770563,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 9, 'entailment': 12})",0.003342613,0.874389251,0.939393939,0.874170156,0.065223783,0.928571429,0.010822511,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 9, 'entailment': 11})",0.002071081,0.905537459,0.939393939,0.905423348,0.033970591,0.952380952,-0.012987013,"defaultdict(<class 'int'>, {'contradiction': 13, 'neutral': 9, 'entailment': 11})",0.002071081,0.918566775,0.939393939,0.918496578,0.020897361,0.952380952,-0.012987013
word,guitar,2864,"defaultdict(<class 'float'>, {'entailment': 1010.0, 'neutral': 1035.0, 'contradiction': 819.0})",41,"defaultdict(<class 'float'>, {'entailment': 16.0, 'neutral': 14.0, 'contradiction': 11.0})",0.001134641,0.002511732,0.000757739,1.13E-03,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 7, 'neutral': 15})",0.012580886,0.542345277,0.463414634,0.542676071,-0.079261437,0.458333333,0.005081301,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 15, 'neutral': 15})",1.34E-05,0.874389251,0.975609756,0.873965041,0.101644715,0.958333333,0.017276423,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 16, 'neutral': 14})",0.000556202,0.905537459,1,0.905141572,0.094858428,1,0,"defaultdict(<class 'int'>, {'contradiction': 12, 'entailment': 16, 'neutral': 14})",0.000556202,0.918566775,1,0.918225493,0.081774507,1,0
word,wall,2721,"defaultdict(<class 'float'>, {'neutral': 916.0, 'contradiction': 791.0, 'entailment': 1014.0})",53,"defaultdict(<class 'float'>, {'contradiction': 15.0, 'neutral': 16.0, 'entailment': 22.0})",0.001124912,0.003401764,0.001070676,1.12E-03,"defaultdict(<class 'int'>, {'entailment': 24, 'neutral': 20, 'contradiction': 9})",0.010558103,0.542345277,0.509433962,0.542523795,-0.033089833,0.53030303,-0.020869068,"defaultdict(<class 'int'>, {'contradiction': 12, 'neutral': 21, 'entailment': 20})",0.003223027,0.874389251,0.905660377,0.87421963,0.031440748,0.893939394,0.011720983,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 19, 'entailment': 20})",0.000496845,0.905537459,0.943396226,0.905332105,0.038064121,0.954545455,-0.011149228,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 18, 'entailment': 19})",0.000124693,0.918566775,0.924528302,0.918534439,0.005993863,0.939393939,-0.014865638
word,older,1906,"defaultdict(<class 'float'>, {'neutral': 707.0, 'contradiction': 553.0, 'entailment': 646.0})",48,"defaultdict(<class 'float'>, {'neutral': 18.0, 'entailment': 17.0, 'contradiction': 13.0})",0.001103698,0.002025463,0.000255378,1.10E-03,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 18, 'contradiction': 14})",0.000958909,0.542345277,0.458333333,0.542757774,-0.084424441,0.462962963,-0.00462963,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 16, 'contradiction': 13})",0.000379913,0.874389251,0.9375,0.874079378,0.063420622,0.944444444,-0.006944444,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 18, 'contradiction': 13})",0.000718823,0.905537459,0.895833333,0.905585106,-0.009751773,0.907407407,-0.011574074,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 20, 'contradiction': 14})",0.004380356,0.918566775,0.875,0.918780687,-0.043780687,0.888888889,-0.013888889
word,yellow,2671,"defaultdict(<class 'float'>, {'contradiction': 862.0, 'neutral': 1009.0, 'entailment': 800.0})",37,"defaultdict(<class 'float'>, {'contradiction': 13.0, 'entailment': 12.0, 'neutral': 12.0})",0.001076717,0.000162324,0.001568534,1.08E-03,"defaultdict(<class 'int'>, {'contradiction': 15, 'neutral': 14, 'entailment': 8})",0.005730456,0.542345277,0.378378378,0.542965158,-0.164586779,0.384615385,-0.006237006,"defaultdict(<class 'int'>, {'contradiction': 13, 'entailment': 12, 'neutral': 12})",0.001568534,0.874389251,0.945945946,0.874118729,0.071827217,0.923076923,0.022869023,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 10, 'neutral': 13})",0.001720156,0.905537459,0.891891892,0.905589047,-0.013697155,0.897435897,-0.005544006,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 9, 'neutral': 14})",0.002566769,0.918566775,0.864864865,0.918769797,-0.053904932,0.871794872,-0.006930007
word,pushing,673,"defaultdict(<class 'float'>, {'contradiction': 255.0, 'entailment': 203.0, 'neutral': 215.0})",24,"defaultdict(<class 'float'>, {'neutral': 7.0, 'entailment': 11.0, 'contradiction': 6.0})",0.001091169,0.008101852,0.015103897,1.07E-03,"defaultdict(<class 'int'>, {'neutral': 5, 'entailment': 7, 'contradiction': 12})",0.01012051,0.542345277,0.5,0.54244898,-0.04244898,0.575757576,-0.075757576,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 9, 'contradiction': 9})",0.004121339,0.874389251,0.75,0.874693878,-0.124693878,0.787878788,-0.037878788,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 11, 'contradiction': 6})",0.015103897,0.905537459,0.875,0.905612245,-0.030612245,0.878787879,-0.003787879,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 11, 'contradiction': 7})",0.013104506,0.918566775,0.833333333,0.91877551,-0.085442177,0.878787879,-0.045454545
word,and,35513,"defaultdict(<class 'float'>, {'neutral': 13476.0, 'contradiction': 11159.0, 'entailment': 10878.0})",649,"defaultdict(<class 'float'>, {'neutral': 225.0, 'contradiction': 207.0, 'entailment': 217.0})",0.001074577,0.000128732,0.000686008,1.07E-03,"defaultdict(<class 'int'>, {'contradiction': 190, 'neutral': 242, 'entailment': 217})",0.000511343,0.542345277,0.525423729,0.543542234,-0.018118506,0.524444444,0.000979284,"defaultdict(<class 'int'>, {'contradiction': 211, 'neutral': 222, 'entailment': 216})",0.000806278,0.874389251,0.87211094,0.874550409,-0.002439469,0.877037037,-0.004926097,"defaultdict(<class 'int'>, {'neutral': 233, 'contradiction': 212, 'entailment': 204})",0.000227846,0.905537459,0.898305085,0.906049046,-0.007743962,0.902222222,-0.003917137,"defaultdict(<class 'int'>, {'neutral': 233, 'contradiction': 209, 'entailment': 207})",0.00022951,0.918566775,0.921417565,0.918365123,0.003052443,0.924444444,-0.003026879
word,jacket,2337,"defaultdict(<class 'float'>, {'neutral': 730.0, 'entailment': 885.0, 'contradiction': 722.0})",48,"defaultdict(<class 'float'>, {'entailment': 23.0, 'neutral': 13.0, 'contradiction': 12.0})",0.001030595,0.010706019,0.005245736,1.03E-03,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 20, 'neutral': 13})",0.001198649,0.542345277,0.458333333,0.542757774,-0.084424441,0.52173913,-0.063405797,"defaultdict(<class 'int'>, {'neutral': 19, 'entailment': 19, 'contradiction': 10})",0.007483352,0.874389251,0.875,0.874386252,0.000613748,0.884057971,-0.009057971,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 20, 'contradiction': 11})",0.004076975,0.905537459,0.916666667,0.905482815,0.011183852,0.898550725,0.018115942,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 20, 'contradiction': 12})",0.002180571,0.918566775,0.9375,0.918473813,0.019026187,0.913043478,0.024456522
word,wearing,20659,"defaultdict(<class 'float'>, {'neutral': 6158.0, 'contradiction': 6765.0, 'entailment': 7736.0})",368,"defaultdict(<class 'float'>, {'entailment': 149.0, 'neutral': 98.0, 'contradiction': 121.0})",0.000989645,0.003211313,0.000745241,9.89E-04,"defaultdict(<class 'int'>, {'contradiction': 111, 'neutral': 103, 'entailment': 157})",0.001244954,0.542345277,0.494565217,0.544204738,-0.04963952,0.494407159,0.000158059,"defaultdict(<class 'int'>, {'entailment': 141, 'neutral': 111, 'contradiction': 119})",2.82E-05,0.874389251,0.899456522,0.873413706,0.026042816,0.897091723,0.002364799,"defaultdict(<class 'int'>, {'entailment': 146, 'neutral': 102, 'contradiction': 123})",0.000358486,0.905537459,0.907608696,0.905456853,0.002151843,0.901565996,0.0060427,"defaultdict(<class 'int'>, {'entailment': 142, 'neutral': 103, 'contradiction': 126})",0.000259766,0.918566775,0.923913043,0.918358714,0.005554329,0.917225951,0.006687093
word,with,32309,"defaultdict(<class 'float'>, {'neutral': 11792.0, 'entailment': 11110.0, 'contradiction': 9407.0})",598,"defaultdict(<class 'float'>, {'entailment': 227.0, 'neutral': 211.0, 'contradiction': 160.0})",0.000963673,0.002282475,0.000741905,9.63E-04,"defaultdict(<class 'int'>, {'neutral': 238, 'contradiction': 139, 'entailment': 224})",0.002326147,0.542345277,0.555183946,0.541513115,0.013670831,0.54185022,0.013333726,"defaultdict(<class 'int'>, {'entailment': 227, 'contradiction': 154, 'neutral': 220})",0.000954439,0.874389251,0.869565217,0.874701929,-0.005136712,0.866372981,0.003192236,"defaultdict(<class 'int'>, {'entailment': 226, 'contradiction': 169, 'neutral': 206})",0.000577233,0.905537459,0.901337793,0.905809668,-0.004471876,0.901615272,-0.000277479,"defaultdict(<class 'int'>, {'entailment': 218, 'contradiction': 163, 'neutral': 220})",0.000303124,0.918566775,0.911371237,0.919033167,-0.00766193,0.914831131,-0.003459893
word,tennis,2069,"defaultdict(<class 'float'>, {'contradiction': 712.0, 'neutral': 755.0, 'entailment': 602.0})",28,"defaultdict(<class 'float'>, {'entailment': 11.0, 'neutral': 10.0, 'contradiction': 7.0})",0.000969661,0.003684807,0.007574812,9.62E-04,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 9, 'neutral': 13})",0.006098504,0.542345277,0.535714286,0.54236423,-0.006649945,0.575757576,-0.04004329,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 11, 'contradiction': 5})",0.020215613,0.874389251,0.821428571,0.874540629,-0.053112057,0.848484848,-0.027056277,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 8, 'contradiction': 7})",0.016193239,0.905537459,0.928571429,0.905471621,0.023099808,0.939393939,-0.010822511,"defaultdict(<class 'int'>, {'entailment': 13, 'neutral': 8, 'contradiction': 7})",0.016193239,0.918566775,0.928571429,0.918538179,0.01003325,0.939393939,-0.010822511
word,of,48198,"defaultdict(<class 'float'>, {'neutral': 18146.0, 'contradiction': 15123.0, 'entailment': 14929.0})",952,"defaultdict(<class 'float'>, {'entailment': 312.0, 'neutral': 345.0, 'contradiction': 295.0})",0.000933891,0.000475435,0.000200201,9.34E-04,"defaultdict(<class 'int'>, {'entailment': 318, 'neutral': 390, 'contradiction': 249})",0.001757448,0.542345277,0.512605042,0.545536519,-0.032931477,0.509178744,0.003426298,"defaultdict(<class 'int'>, {'entailment': 320, 'contradiction': 287, 'neutral': 350})",0.000353032,0.874389251,0.855042017,0.876465284,-0.021423267,0.859903382,-0.004861365,"defaultdict(<class 'int'>, {'entailment': 312, 'contradiction': 292, 'neutral': 353})",0.000153903,0.905537459,0.891806723,0.907010821,-0.015204098,0.89468599,-0.002879268,"defaultdict(<class 'int'>, {'entailment': 318, 'contradiction': 305, 'neutral': 334})",0.0004679,0.918566775,0.909663866,0.919522092,-0.009858226,0.911111111,-0.001447246
word,by,10416,"defaultdict(<class 'float'>, {'entailment': 3730.0, 'contradiction': 3026.0, 'neutral': 3660.0})",179,"defaultdict(<class 'float'>, {'contradiction': 61.0, 'entailment': 61.0, 'neutral': 57.0})",0.00092425,0.000110969,0.001514343,9.23E-04,"defaultdict(<class 'int'>, {'entailment': 70, 'contradiction': 48, 'neutral': 61})",0.000626951,0.542345277,0.530726257,0.542560912,-0.011834655,0.535519126,-0.004792869,"defaultdict(<class 'int'>, {'entailment': 65, 'contradiction': 56, 'neutral': 58})",0.000492651,0.874389251,0.849162011,0.874857439,-0.025695428,0.846994536,0.002167476,"defaultdict(<class 'int'>, {'contradiction': 61, 'entailment': 60, 'neutral': 58})",0.001468125,0.905537459,0.888268156,0.905857957,-0.017589801,0.885245902,0.003022255,"defaultdict(<class 'int'>, {'contradiction': 62, 'entailment': 60, 'neutral': 57})",0.001820726,0.918566775,0.893854749,0.919025402,-0.025170653,0.890710383,0.003144366
word,bicycle,2260,"defaultdict(<class 'float'>, {'contradiction': 808.0, 'entailment': 795.0, 'neutral': 657.0})",34,"defaultdict(<class 'float'>, {'entailment': 13.0, 'neutral': 9.0, 'contradiction': 12.0})",0.000913976,0.002499039,0.000630431,9.13E-04,"defaultdict(<class 'int'>, {'entailment': 13, 'contradiction': 11, 'neutral': 10})",0.000747917,0.542345277,0.617647059,0.542083759,0.0755633,0.641025641,-0.023378582,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 11, 'contradiction': 11})",0.000863483,0.874389251,0.941176471,0.874157303,0.067019167,0.923076923,0.018099548,"defaultdict(<class 'int'>, {'neutral': 9, 'entailment': 13, 'contradiction': 12})",0.000630431,0.905537459,0.941176471,0.905413687,0.035762783,0.923076923,0.018099548,"defaultdict(<class 'int'>, {'entailment': 12, 'neutral': 9, 'contradiction': 13})",0.000513299,0.918566775,0.941176471,0.918488253,0.022688217,0.948717949,-0.007541478
word,guy,6075,"defaultdict(<class 'float'>, {'entailment': 2247.0, 'contradiction': 1798.0, 'neutral': 2030.0})",134,"defaultdict(<class 'float'>, {'contradiction': 36.0, 'entailment': 55.0, 'neutral': 43.0})",0.000910774,0.003428133,0.000925082,9.10E-04,"defaultdict(<class 'int'>, {'neutral': 44, 'contradiction': 27, 'entailment': 64})",0.007921734,0.542345277,0.597014925,0.541589267,0.055425658,0.587878788,0.009136137,"defaultdict(<class 'int'>, {'neutral': 39, 'contradiction': 35, 'entailment': 61})",0.003477977,0.874389251,0.865671642,0.874509804,-0.008838162,0.866666667,-0.000995025,"defaultdict(<class 'int'>, {'neutral': 41, 'contradiction': 35, 'entailment': 59})",0.002369849,0.905537459,0.880597015,0.905882353,-0.025285338,0.890909091,-0.010312076,"defaultdict(<class 'int'>, {'neutral': 41, 'contradiction': 37, 'entailment': 57})",0.001439307,0.918566775,0.917910448,0.918575851,-0.000665404,0.921212121,-0.003301673
word,horse,3927,"defaultdict(<class 'float'>, {'neutral': 1181.0, 'entailment': 1286.0, 'contradiction': 1460.0})",54,"defaultdict(<class 'float'>, {'neutral': 15.0, 'contradiction': 24.0, 'entailment': 15.0})",0.000858421,0.00617284,0.002868392,8.56E-04,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 26, 'entailment': 10})",0.013958727,0.542345277,0.574074074,0.542169908,0.031904166,0.569444444,0.00462963,"defaultdict(<class 'int'>, {'neutral': 17, 'contradiction': 24, 'entailment': 13})",0.005022552,0.874389251,0.888888889,0.87430911,0.014579779,0.875,0.013888889,"defaultdict(<class 'int'>, {'neutral': 16, 'contradiction': 25, 'entailment': 13})",0.005825958,0.905537459,0.962962963,0.905220061,0.057742902,0.930555556,0.032407407,"defaultdict(<class 'int'>, {'neutral': 19, 'contradiction': 22, 'entailment': 13})",0.004732078,0.918566775,0.925925926,0.9185261,0.007399826,0.902777778,0.023148148
word,stage,2246,"defaultdict(<class 'float'>, {'entailment': 840.0, 'neutral': 687.0, 'contradiction': 719.0})",48,"defaultdict(<class 'float'>, {'entailment': 24.0, 'contradiction': 15.0, 'neutral': 9.0})",0.000860649,0.016493056,0.011750536,8.51E-04,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 15, 'neutral': 13})",0.001131594,0.542345277,0.541666667,0.542348609,-0.000681942,0.555555556,-0.013888889,"defaultdict(<class 'int'>, {'entailment': 20, 'contradiction': 13, 'neutral': 15})",0.001622699,0.874389251,0.875,0.874386252,0.000613748,0.888888889,-0.013888889,"defaultdict(<class 'int'>, {'entailment': 23, 'contradiction': 15, 'neutral': 10})",0.007926297,0.905537459,0.979166667,0.905175941,0.073990726,0.930555556,0.048611111,"defaultdict(<class 'int'>, {'entailment': 22, 'contradiction': 15, 'neutral': 11})",0.004921973,0.918566775,0.9375,0.918473813,0.019026187,0.916666667,0.020833333
word,singing,1889,"defaultdict(<class 'float'>, {'entailment': 558.0, 'neutral': 677.0, 'contradiction': 654.0})",37,"defaultdict(<class 'float'>, {'contradiction': 10.0, 'entailment': 14.0, 'neutral': 13.0})",0.00074439,0.002110218,0.00492395,7.41E-04,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 16, 'contradiction': 5})",0.032170627,0.542345277,0.432432432,0.542760805,-0.110328373,0.452380952,-0.01994852,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 14, 'neutral': 15})",0.010865826,0.874389251,0.891891892,0.874323082,0.01756881,0.904761905,-0.012870013,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 14, 'neutral': 14})",0.007217373,0.905537459,0.972972973,0.905282518,0.067690455,0.976190476,-0.003217503,"defaultdict(<class 'int'>, {'contradiction': 8, 'entailment': 14, 'neutral': 15})",0.010865826,0.918566775,0.945945946,0.918463268,0.027482678,0.952380952,-0.006435006
word,an,22633,"defaultdict(<class 'float'>, {'contradiction': 6698.0, 'neutral': 8128.0, 'entailment': 7807.0})",390,"defaultdict(<class 'float'>, {'entailment': 130.0, 'neutral': 142.0, 'contradiction': 118.0})",0.000732673,0.000631164,7.66E-05,7.33E-04,"defaultdict(<class 'int'>, {'entailment': 148, 'neutral': 129, 'contradiction': 115})",0.000698865,0.542345277,0.556410256,0.541763833,0.014646423,0.556338028,7.22E-05,"defaultdict(<class 'int'>, {'entailment': 138, 'neutral': 142, 'contradiction': 112})",6.64E-05,0.874389251,0.884615385,0.873966504,0.01064888,0.875586854,0.00902853,"defaultdict(<class 'int'>, {'entailment': 130, 'neutral': 138, 'contradiction': 124})",0.000252794,0.905537459,0.88974359,0.906190375,-0.016446785,0.882629108,0.007114482,"defaultdict(<class 'int'>, {'entailment': 137, 'neutral': 132, 'contradiction': 123})",0.000318002,0.918566775,0.912820513,0.918804325,-0.005983812,0.910798122,0.002022391
word,white,7001,"defaultdict(<class 'float'>, {'entailment': 2087.0, 'neutral': 2548.0, 'contradiction': 2366.0})",112,"defaultdict(<class 'float'>, {'neutral': 29.0, 'entailment': 35.0, 'contradiction': 48.0})",0.000733319,0.005013464,0.007217371,7.28E-04,"defaultdict(<class 'int'>, {'neutral': 43, 'contradiction': 26, 'entailment': 44})",0.008282921,0.542345277,0.419642857,0.543760297,-0.124117439,0.506944444,-0.087301587,"defaultdict(<class 'int'>, {'neutral': 35, 'entailment': 32, 'contradiction': 46})",0.002793365,0.874389251,0.875,0.874382208,0.000617792,0.868055556,0.006944444,"defaultdict(<class 'int'>, {'neutral': 29, 'entailment': 34, 'contradiction': 50})",0.008176096,0.905537459,0.919642857,0.905374794,0.014268063,0.916666667,0.00297619,"defaultdict(<class 'int'>, {'neutral': 33, 'entailment': 34, 'contradiction': 46})",0.003583892,0.918566775,0.910714286,0.918657331,-0.007943045,0.909722222,0.000992063
word,player,6712,"defaultdict(<class 'float'>, {'neutral': 2487.0, 'entailment': 2068.0, 'contradiction': 2157.0})",115,"defaultdict(<class 'float'>, {'neutral': 41.0, 'entailment': 37.0, 'contradiction': 37.0})",0.000721114,0.000268851,0.000141328,7.21E-04,"defaultdict(<class 'int'>, {'neutral': 55, 'contradiction': 31, 'entailment': 29})",0.005962382,0.542345277,0.513043478,0.542692347,-0.029648869,0.504065041,0.008978438,"defaultdict(<class 'int'>, {'neutral': 42, 'entailment': 37, 'contradiction': 36})",0.00011067,0.874389251,0.843478261,0.874755382,-0.031277121,0.853658537,-0.010180276,"defaultdict(<class 'int'>, {'contradiction': 40, 'neutral': 41, 'entailment': 34})",0.000393352,0.905537459,0.843478261,0.906272531,-0.06279427,0.845528455,-0.002050194,"defaultdict(<class 'int'>, {'neutral': 43, 'entailment': 36, 'contradiction': 36})",4.09E-05,0.918566775,0.913043478,0.918632197,-0.005588719,0.910569106,0.002474373
word,woman,73904,"defaultdict(<class 'float'>, {'neutral': 23592.0, 'contradiction': 27368.0, 'entailment': 22944.0})",1344,"defaultdict(<class 'float'>, {'neutral': 426.0, 'entailment': 437.0, 'contradiction': 481.0})",0.000696755,0.000312603,0.000139974,6.97E-04,"defaultdict(<class 'int'>, {'neutral': 427, 'entailment': 475, 'contradiction': 452})",0.001094984,0.542345277,0.531994048,0.543985849,-0.011991801,0.534303534,-0.002309487,"defaultdict(<class 'int'>, {'neutral': 421, 'entailment': 454, 'contradiction': 479})",0.00036094,0.874389251,0.889136905,0.872051887,0.017085018,0.888426888,0.000710016,"defaultdict(<class 'int'>, {'neutral': 433, 'entailment': 426, 'contradiction': 495})",1.47E-05,0.905537459,0.915922619,0.903891509,0.01203111,0.914760915,0.001161704,"defaultdict(<class 'int'>, {'neutral': 427, 'entailment': 442, 'contradiction': 485})",0.000156582,0.918566775,0.930059524,0.916745283,0.013314241,0.930699931,-0.000640407
word,child,25546,"defaultdict(<class 'float'>, {'entailment': 9332.0, 'neutral': 8477.0, 'contradiction': 7737.0})",452,"defaultdict(<class 'float'>, {'neutral': 149.0, 'contradiction': 134.0, 'entailment': 169.0})",0.000650843,0.001006126,4.39E-05,6.51E-04,"defaultdict(<class 'int'>, {'contradiction': 137, 'neutral': 144, 'entailment': 172})",0.00014447,0.542345277,0.519911504,0.54342723,-0.023515726,0.514792899,0.005118605,"defaultdict(<class 'int'>, {'contradiction': 124, 'neutral': 162, 'entailment': 167})",0.000613126,0.874389251,0.851769912,0.875480154,-0.023710242,0.846153846,0.005616065,"defaultdict(<class 'int'>, {'contradiction': 129, 'neutral': 159, 'entailment': 165})",0.000274176,0.905537459,0.880530973,0.906743491,-0.026212518,0.881656805,-0.001125831,"defaultdict(<class 'int'>, {'contradiction': 136, 'neutral': 151, 'entailment': 166})",4.19E-06,0.918566775,0.898230088,0.919547589,-0.0213175,0.895463511,0.002766578
word,two,46211,"defaultdict(<class 'float'>, {'contradiction': 14929.0, 'entailment': 16982.0, 'neutral': 14300.0})",844,"defaultdict(<class 'float'>, {'neutral': 237.0, 'contradiction': 275.0, 'entailment': 332.0})",0.000614158,0.002139752,0.000570668,6.14E-04,"defaultdict(<class 'int'>, {'contradiction': 233, 'neutral': 259, 'entailment': 362})",0.002080932,0.542345277,0.536729858,0.542873051,-0.006143193,0.530120482,0.006609376,"defaultdict(<class 'int'>, {'neutral': 251, 'entailment': 328, 'contradiction': 275})",0.000192009,0.874389251,0.896919431,0.872271715,0.024647716,0.889558233,0.007361198,"defaultdict(<class 'int'>, {'neutral': 248, 'entailment': 326, 'contradiction': 280})",0.000227893,0.905537459,0.926540284,0.903563474,0.02297681,0.920682731,0.005857553,"defaultdict(<class 'int'>, {'neutral': 237, 'contradiction': 290, 'entailment': 327})",0.000616632,0.918566775,0.927725118,0.917706013,0.010019105,0.928714859,-0.000989741
word,side,1171,"defaultdict(<class 'float'>, {'contradiction': 417.0, 'neutral': 403.0, 'entailment': 351.0})",21,"defaultdict(<class 'float'>, {'entailment': 6.0, 'contradiction': 6.0, 'neutral': 9.0})",0.000587951,0.004535147,0.00432839,5.85E-04,"defaultdict(<class 'int'>, {'contradiction': 5, 'entailment': 8, 'neutral': 8})",0.00879352,0.542345277,0.571428571,0.542282975,0.029145597,0.592592593,-0.021164021,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 7, 'neutral': 8})",0.000739305,0.874389251,0.857142857,0.874426196,-0.017283339,0.888888889,-0.031746032,"defaultdict(<class 'int'>, {'entailment': 6, 'contradiction': 7, 'neutral': 8})",0.000739305,0.905537459,0.857142857,0.90564113,-0.048498273,0.888888889,-0.031746032,"defaultdict(<class 'int'>, {'entailment': 7, 'contradiction': 9, 'neutral': 5})",0.006977706,0.918566775,0.80952381,0.918800367,-0.109276558,0.851851852,-0.042328042
word,on,68807,"defaultdict(<class 'float'>, {'entailment': 21394.0, 'neutral': 22180.0, 'contradiction': 25233.0})",1233,"defaultdict(<class 'float'>, {'neutral': 403.0, 'contradiction': 436.0, 'entailment': 394.0})",0.00057913,0.000214433,9.69E-05,5.79E-04,"defaultdict(<class 'int'>, {'neutral': 396, 'entailment': 417, 'contradiction': 431})",0.00037837,0.542345277,0.529602595,0.544174136,-0.01457154,0.533639144,-0.004036548,"defaultdict(<class 'int'>, {'neutral': 407, 'entailment': 399, 'contradiction': 438})",0.000121505,0.874389251,0.872668289,0.874636247,-0.001967959,0.872324159,0.00034413,"defaultdict(<class 'int'>, {'neutral': 407, 'entailment': 383, 'contradiction': 454})",1.38E-05,0.905537459,0.901054339,0.906180887,-0.005126548,0.898318043,0.002736296,"defaultdict(<class 'int'>, {'neutral': 396, 'entailment': 391, 'contradiction': 457})",1.10E-05,0.918566775,0.915652879,0.918984984,-0.003332105,0.913608563,0.002044316
word,play,10430,"defaultdict(<class 'float'>, {'contradiction': 3370.0, 'neutral': 3822.0, 'entailment': 3238.0})",158,"defaultdict(<class 'float'>, {'contradiction': 48.0, 'neutral': 60.0, 'entailment': 50.0})",0.000574818,0.001103812,0.000222388,5.75E-04,"defaultdict(<class 'int'>, {'entailment': 63, 'contradiction': 44, 'neutral': 51})",0.004274818,0.542345277,0.525316456,0.542623629,-0.017307174,0.505555556,0.0197609,"defaultdict(<class 'int'>, {'contradiction': 50, 'neutral': 63, 'entailment': 45})",0.00063427,0.874389251,0.917721519,0.873680944,0.044040575,0.911111111,0.006610408,"defaultdict(<class 'int'>, {'contradiction': 52, 'neutral': 61, 'entailment': 45})",0.000418101,0.905537459,0.930379747,0.905131388,0.025248358,0.927777778,0.002601969,"defaultdict(<class 'int'>, {'contradiction': 49, 'neutral': 63, 'entailment': 46})",0.000562304,0.918566775,0.943037975,0.91816677,0.024871205,0.944444444,-0.00140647
word,little,5814,"defaultdict(<class 'float'>, {'contradiction': 2010.0, 'neutral': 2058.0, 'entailment': 1746.0})",69,"defaultdict(<class 'float'>, {'entailment': 26.0, 'contradiction': 21.0, 'neutral': 22.0})",0.000556644,0.000980186,0.003282906,5.55E-04,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 28, 'contradiction': 22})",0.00575861,0.542345277,0.608695652,0.541875961,0.066819691,0.576923077,0.031772575,"defaultdict(<class 'int'>, {'contradiction': 27, 'entailment': 22, 'neutral': 21})",0.001741412,0.874389251,0.84057971,0.874628396,-0.034048686,0.846153846,-0.005574136,"defaultdict(<class 'int'>, {'contradiction': 24, 'entailment': 23, 'neutral': 23})",0.000556992,0.905537459,0.884057971,0.90568939,-0.021631419,0.884615385,-0.000557414,"defaultdict(<class 'int'>, {'contradiction': 26, 'entailment': 23, 'neutral': 21})",0.001663015,0.918566775,0.869565217,0.918913378,-0.04934816,0.884615385,-0.015050167
word,bike,7779,"defaultdict(<class 'float'>, {'neutral': 2558.0, 'entailment': 2831.0, 'contradiction': 2390.0})",160,"defaultdict(<class 'float'>, {'contradiction': 44.0, 'entailment': 56.0, 'neutral': 60.0})",0.000545768,0.001805556,0.001271974,5.45E-04,"defaultdict(<class 'int'>, {'entailment': 59, 'neutral': 52, 'contradiction': 49})",1.40E-05,0.542345277,0.50625,0.542942881,-0.036692881,0.5,0.00625,"defaultdict(<class 'int'>, {'contradiction': 44, 'entailment': 61, 'neutral': 55})",0.000629833,0.874389251,0.8875,0.874172185,0.013327815,0.888888889,-0.001388889,"defaultdict(<class 'int'>, {'contradiction': 43, 'entailment': 58, 'neutral': 59})",0.001215426,0.905537459,0.89375,0.905732616,-0.011982616,0.9,-0.00625,"defaultdict(<class 'int'>, {'contradiction': 46, 'entailment': 57, 'neutral': 57})",0.000458612,0.918566775,0.9125,0.918667219,-0.006167219,0.922222222,-0.009722222
word,building,5813,"defaultdict(<class 'float'>, {'contradiction': 1749.0, 'neutral': 2051.0, 'entailment': 2013.0})",110,"defaultdict(<class 'float'>, {'neutral': 36.0, 'entailment': 42.0, 'contradiction': 32.0})",0.000533818,0.001395776,0.000715638,5.33E-04,"defaultdict(<class 'int'>, {'contradiction': 33, 'entailment': 39, 'neutral': 38})",4.41E-05,0.542345277,0.554545455,0.542207124,0.012338331,0.515873016,0.038672439,"defaultdict(<class 'int'>, {'contradiction': 30, 'entailment': 37, 'neutral': 43})",0.000869241,0.874389251,0.836363636,0.874819848,-0.038456211,0.825396825,0.010966811,"defaultdict(<class 'int'>, {'contradiction': 36, 'entailment': 36, 'neutral': 38})",0.000431135,0.905537459,0.872727273,0.905908997,-0.033181725,0.880952381,-0.008225108,"defaultdict(<class 'int'>, {'contradiction': 34, 'entailment': 41, 'neutral': 35})",0.000718135,0.918566775,0.890909091,0.918879967,-0.027970876,0.896825397,-0.005916306
word,hair,3203,"defaultdict(<class 'float'>, {'entailment': 1089.0, 'contradiction': 1142.0, 'neutral': 972.0})",52,"defaultdict(<class 'float'>, {'contradiction': 15.0, 'neutral': 14.0, 'entailment': 23.0})",0.000491677,0.005999343,0.005666603,4.89E-04,"defaultdict(<class 'int'>, {'entailment': 24, 'neutral': 14, 'contradiction': 14})",0.008192936,0.542345277,0.596153846,0.542058944,0.054094902,0.550724638,0.045429208,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 15, 'entailment': 21})",0.002365978,0.874389251,0.923076923,0.874130168,0.048946755,0.913043478,0.010033445,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 13, 'entailment': 23})",0.005547034,0.905537459,0.942307692,0.905341793,0.036965899,0.942028986,0.000278707,"defaultdict(<class 'int'>, {'contradiction': 18, 'neutral': 13, 'entailment': 21})",0.002703596,0.918566775,0.884615385,0.918747442,-0.034132057,0.898550725,-0.01393534
word,road,2924,"defaultdict(<class 'float'>, {'neutral': 890.0, 'entailment': 992.0, 'contradiction': 1042.0})",53,"defaultdict(<class 'float'>, {'entailment': 18.0, 'neutral': 16.0, 'contradiction': 19.0})",0.000467952,0.000553776,4.19E-06,4.68E-04,"defaultdict(<class 'int'>, {'entailment': 23, 'contradiction': 22, 'neutral': 8})",0.017208446,0.542345277,0.490566038,0.542626139,-0.052060101,0.50877193,-0.018205892,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 20, 'contradiction': 19})",0.001220319,0.874389251,0.830188679,0.874629004,-0.044440325,0.842105263,-0.011916584,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 16, 'contradiction': 20})",0.000802496,0.905537459,0.905660377,0.905536793,0.000123585,0.912280702,-0.006620324,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 17, 'contradiction': 20})",0.000282549,0.918566775,0.905660377,0.918636782,-0.012976405,0.912280702,-0.006620324
word,three,10410,"defaultdict(<class 'float'>, {'entailment': 3547.0, 'contradiction': 3697.0, 'neutral': 3166.0})",183,"defaultdict(<class 'float'>, {'contradiction': 69.0, 'entailment': 58.0, 'neutral': 56.0})",0.000461003,0.000975445,0.00038057,4.61E-04,"defaultdict(<class 'int'>, {'contradiction': 81, 'entailment': 51, 'neutral': 51})",0.004237114,0.542345277,0.530054645,0.542578571,-0.012523926,0.526570048,0.003484596,"defaultdict(<class 'int'>, {'contradiction': 72, 'entailment': 58, 'neutral': 53})",0.000794075,0.874389251,0.890710383,0.874079452,0.01663093,0.874396135,0.016314247,"defaultdict(<class 'int'>, {'contradiction': 72, 'entailment': 58, 'neutral': 53})",0.000794075,0.905537459,0.928961749,0.905092833,0.023868916,0.90821256,0.020749188,"defaultdict(<class 'int'>, {'contradiction': 73, 'entailment': 60, 'neutral': 50})",0.001111141,0.918566775,0.945355191,0.918058293,0.027296899,0.942028986,0.003326206
word,small,3419,"defaultdict(<class 'float'>, {'neutral': 1236.0, 'entailment': 1117.0, 'contradiction': 1066.0})",48,"defaultdict(<class 'float'>, {'contradiction': 14.0, 'neutral': 17.0, 'entailment': 17.0})",0.000434024,0.000868056,0.000463584,4.34E-04,"defaultdict(<class 'int'>, {'neutral': 18, 'contradiction': 17, 'entailment': 13})",0.002044365,0.542345277,0.4375,0.542860065,-0.105360065,0.431372549,0.006127451,"defaultdict(<class 'int'>, {'contradiction': 14, 'neutral': 21, 'entailment': 13})",0.003285174,0.874389251,0.875,0.874386252,0.000613748,0.882352941,-0.007352941,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 19, 'entailment': 13})",0.001876875,0.905537459,0.875,0.905687398,-0.030687398,0.882352941,-0.007352941,"defaultdict(<class 'int'>, {'contradiction': 16, 'neutral': 18, 'entailment': 14})",0.000738288,0.918566775,0.895833333,0.918678396,-0.022845063,0.901960784,-0.006127451
word,top,2001,"defaultdict(<class 'float'>, {'entailment': 629.0, 'contradiction': 725.0, 'neutral': 647.0})",41,"defaultdict(<class 'float'>, {'entailment': 15.0, 'contradiction': 14.0, 'neutral': 12.0})",0.000433566,0.000925375,0.001512219,4.33E-04,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 16, 'contradiction': 8})",0.017763217,0.542345277,0.43902439,0.542778289,-0.103753899,0.422222222,0.016802168,"defaultdict(<class 'int'>, {'entailment': 14, 'neutral': 12, 'contradiction': 15})",0.000666298,0.874389251,0.87804878,0.874373914,0.003674867,0.866666667,0.011382114,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 15, 'neutral': 12})",0.000666298,0.905537459,0.902439024,0.905550445,-0.00311142,0.888888889,0.013550136,"defaultdict(<class 'int'>, {'entailment': 14, 'contradiction': 15, 'neutral': 12})",0.000666298,0.918566775,0.902439024,0.918634366,-0.016195341,0.888888889,0.013550136
word,swing,1416,"defaultdict(<class 'float'>, {'contradiction': 457.0, 'neutral': 513.0, 'entailment': 446.0})",31,"defaultdict(<class 'float'>, {'neutral': 11.0, 'contradiction': 9.0, 'entailment': 11.0})",0.000429248,0.000924962,0.001041659,4.29E-04,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 9, 'entailment': 12})",0.002860271,0.542345277,0.612903226,0.542121924,0.070781302,0.575757576,0.03714565,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 12, 'neutral': 10})",0.002860271,0.874389251,0.903225806,0.874297968,0.028927839,0.909090909,-0.005865103,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 9, 'entailment': 12})",0.002860271,0.905537459,0.967741935,0.905340549,0.062401386,0.96969697,-0.001955034,"defaultdict(<class 'int'>, {'neutral': 10, 'contradiction': 9, 'entailment': 12})",0.002860271,0.918566775,0.967741935,0.91841111,0.049330826,0.96969697,-0.001955034
word,each,4046,"defaultdict(<class 'float'>, {'contradiction': 1234.0, 'neutral': 1432.0, 'entailment': 1380.0})",90,"defaultdict(<class 'float'>, {'neutral': 35.0, 'contradiction': 28.0, 'entailment': 27.0})",0.000429129,0.001563786,0.001085132,4.29E-04,"defaultdict(<class 'int'>, {'neutral': 39, 'entailment': 29, 'contradiction': 22})",0.003811088,0.542345277,0.5,0.542736799,-0.042736799,0.485714286,0.014285714,"defaultdict(<class 'int'>, {'neutral': 33, 'contradiction': 28, 'entailment': 29})",0.000205493,0.874389251,0.8,0.87507705,-0.07507705,0.80952381,-0.00952381,"defaultdict(<class 'int'>, {'neutral': 31, 'contradiction': 30, 'entailment': 29})",0.000480901,0.905537459,0.833333333,0.906205054,-0.072871721,0.847619048,-0.014285714,"defaultdict(<class 'int'>, {'neutral': 32, 'contradiction': 31, 'entailment': 27})",0.001258926,0.918566775,0.877777778,0.918943908,-0.04116613,0.895238095,-0.017460317
word,boy,30498,"defaultdict(<class 'float'>, {'contradiction': 10737.0, 'entailment': 9302.0, 'neutral': 10459.0})",604,"defaultdict(<class 'float'>, {'contradiction': 222.0, 'entailment': 192.0, 'neutral': 190.0})",0.000415135,0.000587206,0.000456105,4.15E-04,"defaultdict(<class 'int'>, {'entailment': 216, 'neutral': 178, 'contradiction': 213})",0.001950875,0.542345277,0.523178808,0.543600868,-0.02042206,0.534534535,-0.011355727,"defaultdict(<class 'int'>, {'entailment': 186, 'neutral': 202, 'contradiction': 219})",6.57E-05,0.874389251,0.874172185,0.874403471,-0.000231285,0.867867868,0.006304318,"defaultdict(<class 'int'>, {'entailment': 190, 'neutral': 193, 'contradiction': 224})",0.000362002,0.905537459,0.915562914,0.904880694,0.01068222,0.903903904,0.01165901,"defaultdict(<class 'int'>, {'entailment': 186, 'neutral': 205, 'contradiction': 216})",1.59E-05,0.918566775,0.920529801,0.918438178,0.002091623,0.90990991,0.010619891
word,young,14731,"defaultdict(<class 'float'>, {'entailment': 4717.0, 'neutral': 5327.0, 'contradiction': 4687.0})",321,"defaultdict(<class 'float'>, {'neutral': 120.0, 'entailment': 101.0, 'contradiction': 100.0})",0.000400712,0.000821679,8.05E-05,4.01E-04,"defaultdict(<class 'int'>, {'neutral': 105, 'contradiction': 96, 'entailment': 120})",0.001617291,0.542345277,0.548286604,0.542144586,0.006142018,0.55,-0.001713396,"defaultdict(<class 'int'>, {'neutral': 114, 'entailment': 102, 'contradiction': 105})",4.79E-05,0.874389251,0.878504673,0.874250237,0.004254436,0.875,0.003504673,"defaultdict(<class 'int'>, {'neutral': 120, 'entailment': 96, 'contradiction': 105})",0.000262117,0.905537459,0.906542056,0.905503525,0.001038531,0.902777778,0.003764278,"defaultdict(<class 'int'>, {'neutral': 116, 'contradiction': 104, 'entailment': 101})",2.54E-05,0.918566775,0.919003115,0.918552036,0.000451079,0.919444444,-0.000441329
word,drink,1858,"defaultdict(<class 'float'>, {'neutral': 592.0, 'entailment': 594.0, 'contradiction': 672.0})",31,"defaultdict(<class 'float'>, {'contradiction': 14.0, 'entailment': 6.0, 'neutral': 11.0})",0.000401938,0.01133079,0.010810006,3.98E-04,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 4, 'neutral': 13})",0.026851364,0.542345277,0.580645161,0.542224038,0.038421124,0.619047619,-0.038402458,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 16, 'entailment': 6})",0.014989809,0.874389251,0.774193548,0.874706423,-0.100512875,0.80952381,-0.035330261,"defaultdict(<class 'int'>, {'neutral': 9, 'contradiction': 14, 'entailment': 8})",0.004467083,0.905537459,0.870967742,0.905646891,-0.034679149,0.880952381,-0.009984639,"defaultdict(<class 'int'>, {'contradiction': 14, 'entailment': 9, 'neutral': 8})",0.004437816,0.918566775,0.870967742,0.918717451,-0.047749709,0.857142857,0.013824885
word,kid,9862,"defaultdict(<class 'float'>, {'contradiction': 3043.0, 'entailment': 3524.0, 'neutral': 3295.0})",186,"defaultdict(<class 'float'>, {'neutral': 62.0, 'entailment': 73.0, 'contradiction': 51.0})",0.000396771,0.002331676,0.000919046,3.96E-04,"defaultdict(<class 'int'>, {'entailment': 78, 'contradiction': 45, 'neutral': 63})",0.003268105,0.542345277,0.537634409,0.54243619,-0.004801781,0.538812785,-0.001178377,"defaultdict(<class 'int'>, {'neutral': 57, 'entailment': 73, 'contradiction': 56})",0.000733542,0.874389251,0.865591398,0.874559037,-0.008967639,0.867579909,-0.001988511,"defaultdict(<class 'int'>, {'neutral': 67, 'entailment': 67, 'contradiction': 52})",0.000605659,0.905537459,0.897849462,0.905685827,-0.007836365,0.899543379,-0.001693917,"defaultdict(<class 'int'>, {'neutral': 66, 'entailment': 71, 'contradiction': 49})",0.00124778,0.918566775,0.913978495,0.918655323,-0.004676828,0.922374429,-0.008395935
word,ride,4181,"defaultdict(<class 'float'>, {'contradiction': 1366.0, 'entailment': 1314.0, 'neutral': 1501.0})",87,"defaultdict(<class 'float'>, {'neutral': 34.0, 'entailment': 32.0, 'contradiction': 21.0})",0.000355299,0.00431585,0.004605756,3.54E-04,"defaultdict(<class 'int'>, {'entailment': 27, 'contradiction': 25, 'neutral': 35})",0.001253172,0.542345277,0.528735632,0.542466879,-0.013731247,0.519607843,0.009127789,"defaultdict(<class 'int'>, {'neutral': 37, 'entailment': 32, 'contradiction': 18})",0.009237582,0.874389251,0.91954023,0.873985827,0.045554403,0.921568627,-0.002028398,"defaultdict(<class 'int'>, {'entailment': 32, 'neutral': 37, 'contradiction': 18})",0.009237582,0.905537459,0.91954023,0.905412345,0.014127885,0.931372549,-0.011832319,"defaultdict(<class 'int'>, {'entailment': 32, 'neutral': 32, 'contradiction': 23})",0.002725518,0.918566775,0.908045977,0.918660778,-0.010614801,0.911764706,-0.003718729
ner,CARDINAL,67652,"defaultdict(<class 'float'>, {'contradiction': 22710.0, 'entailment': 24022.0, 'neutral': 20920.0})",1237,"defaultdict(<class 'float'>, {'contradiction': 419.0, 'entailment': 458.0, 'neutral': 360.0})",0.000353179,0.001060595,0.000220747,3.53E-04,"defaultdict(<class 'int'>, {'neutral': 373, 'contradiction': 379, 'entailment': 496})",0.001040946,0.542345277,0.534357316,0.543495982,-0.009138666,0.534934498,-0.000577182,"defaultdict(<class 'int'>, {'contradiction': 426, 'neutral': 368, 'entailment': 454})",0.000123463,0.874389251,0.890864996,0.872015838,0.018849158,0.885007278,0.005857718,"defaultdict(<class 'int'>, {'contradiction': 434, 'neutral': 367, 'entailment': 447})",0.000151859,0.905537459,0.924818108,0.902759986,0.022058122,0.918486172,0.006331937,"defaultdict(<class 'int'>, {'contradiction': 443, 'neutral': 348, 'entailment': 457})",0.000569922,0.918566775,0.929668553,0.916967509,0.012701044,0.923580786,0.006087767
word,lady,6563,"defaultdict(<class 'float'>, {'entailment': 2344.0, 'neutral': 2160.0, 'contradiction': 2059.0})",135,"defaultdict(<class 'float'>, {'contradiction': 40.0, 'neutral': 40.0, 'entailment': 55.0})",0.000323178,0.002743484,0.001381739,3.23E-04,"defaultdict(<class 'int'>, {'contradiction': 43, 'neutral': 45, 'entailment': 47})",4.45E-05,0.542345277,0.503703704,0.542883683,-0.039179979,0.527272727,-0.023569024,"defaultdict(<class 'int'>, {'contradiction': 43, 'neutral': 36, 'entailment': 56})",0.002726371,0.874389251,0.874074074,0.874393642,-0.000319568,0.884848485,-0.010774411,"defaultdict(<class 'int'>, {'contradiction': 39, 'neutral': 42, 'entailment': 54})",0.000989145,0.905537459,0.948148148,0.904943751,0.043204398,0.933333333,0.014814815,"defaultdict(<class 'int'>, {'contradiction': 42, 'neutral': 36, 'entailment': 57})",0.003001999,0.918566775,0.925925926,0.918464238,0.007461688,0.927272727,-0.001346801
word,girl,32971,"defaultdict(<class 'float'>, {'contradiction': 11680.0, 'neutral': 11042.0, 'entailment': 10249.0})",554,"defaultdict(<class 'float'>, {'entailment': 186.0, 'contradiction': 196.0, 'neutral': 172.0})",0.00031518,0.000315685,0.000470957,3.15E-04,"defaultdict(<class 'int'>, {'neutral': 167, 'entailment': 226, 'contradiction': 164})",0.005016787,0.542345277,0.5433213,0.542286947,0.001034352,0.545918367,-0.002597068,"defaultdict(<class 'int'>, {'entailment': 200, 'neutral': 169, 'contradiction': 188})",0.001358025,0.874389251,0.895306859,0.873139159,0.022167701,0.889455782,0.005851077,"defaultdict(<class 'int'>, {'entailment': 194, 'neutral': 167, 'contradiction': 196})",0.00101903,0.905537459,0.92599278,0.904314995,0.021677785,0.921768707,0.004224072,"defaultdict(<class 'int'>, {'entailment': 200, 'neutral': 162, 'contradiction': 195})",0.001650627,0.918566775,0.938628159,0.917367853,0.021260306,0.93877551,-0.000147351
word,window,1850,"defaultdict(<class 'float'>, {'contradiction': 619.0, 'entailment': 576.0, 'neutral': 655.0})",27,"defaultdict(<class 'float'>, {'contradiction': 9.0, 'entailment': 7.0, 'neutral': 11.0})",0.000304716,0.003657979,0.002126492,3.04E-04,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 8, 'neutral': 10})",0.000185737,0.542345277,0.481481481,0.542513014,-0.061031533,0.393939394,0.087542088,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 12, 'entailment': 7})",0.004335685,0.874389251,0.851851852,0.874451363,-0.022599511,0.848484848,0.003367003,"defaultdict(<class 'int'>, {'contradiction': 8, 'neutral': 12, 'entailment': 7})",0.004335685,0.905537459,0.851851852,0.905685414,-0.053833562,0.848484848,0.003367003,"defaultdict(<class 'int'>, {'contradiction': 9, 'entailment': 7, 'neutral': 11})",0.002126492,0.918566775,0.925925926,0.918546494,0.007379432,0.909090909,0.016835017
word,dog,31151,"defaultdict(<class 'float'>, {'contradiction': 11001.0, 'neutral': 10463.0, 'entailment': 9687.0})",502,"defaultdict(<class 'float'>, {'contradiction': 191.0, 'neutral': 150.0, 'entailment': 161.0})",0.000299791,0.001191339,0.000833898,3.00E-04,"defaultdict(<class 'int'>, {'neutral': 189, 'contradiction': 147, 'entailment': 167})",0.002169723,0.542345277,0.571713147,0.540763785,0.030949363,0.568935428,0.00277772,"defaultdict(<class 'int'>, {'neutral': 161, 'contradiction': 187, 'entailment': 155})",0.000217927,0.874389251,0.900398406,0.872988629,0.027409777,0.897033159,0.003365248,"defaultdict(<class 'int'>, {'neutral': 161, 'contradiction': 187, 'entailment': 155})",0.000217927,0.905537459,0.930278884,0.904205106,0.026073778,0.921465969,0.008812916,"defaultdict(<class 'int'>, {'neutral': 158, 'contradiction': 187, 'entailment': 158})",0.00030575,0.918566775,0.93625498,0.917614246,0.018640734,0.931937173,0.004317807
word,climbing,2210,"defaultdict(<class 'float'>, {'contradiction': 690.0, 'neutral': 744.0, 'entailment': 776.0})",43,"defaultdict(<class 'float'>, {'contradiction': 17.0, 'entailment': 11.0, 'neutral': 15.0})",0.000257889,0.003365182,0.006259376,2.56E-04,"defaultdict(<class 'int'>, {'contradiction': 10, 'entailment': 18, 'neutral': 15})",0.004457179,0.542345277,0.558139535,0.542275841,0.015863694,0.529411765,0.02872777,"defaultdict(<class 'int'>, {'contradiction': 16, 'entailment': 12, 'neutral': 15})",0.0034301,0.874389251,0.930232558,0.874143748,0.05608881,0.901960784,0.028271774,"defaultdict(<class 'int'>, {'contradiction': 15, 'entailment': 13, 'neutral': 15})",0.001473724,0.905537459,0.837209302,0.905837849,-0.068628547,0.823529412,0.013679891,"defaultdict(<class 'int'>, {'contradiction': 17, 'entailment': 12, 'neutral': 14})",0.004558202,0.918566775,0.88372093,0.918719967,-0.034999037,0.882352941,0.001367989
word,track,1424,"defaultdict(<class 'float'>, {'entailment': 479.0, 'contradiction': 447.0, 'neutral': 498.0})",20,"defaultdict(<class 'float'>, {'neutral': 6.0, 'contradiction': 6.0, 'entailment': 8.0})",0.000218411,0.002222222,0.002406844,2.18E-04,"defaultdict(<class 'int'>, {'neutral': 6, 'entailment': 7, 'contradiction': 7})",0.00151057,0.542345277,0.5,0.542431661,-0.042431661,0.458333333,0.041666667,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 7, 'contradiction': 6})",0.000146373,0.874389251,0.9,0.874337005,0.025662995,0.875,0.025,"defaultdict(<class 'int'>, {'neutral': 6, 'contradiction': 7, 'entailment': 7})",0.00151057,0.905537459,0.95,0.905446756,0.044553244,0.916666667,0.033333333,"defaultdict(<class 'int'>, {'neutral': 7, 'entailment': 7, 'contradiction': 6})",0.000146373,0.918566775,0.85,0.91870665,-0.06870665,0.791666667,0.058333333
word,street,10665,"defaultdict(<class 'float'>, {'entailment': 3762.0, 'neutral': 3398.0, 'contradiction': 3505.0})",214,"defaultdict(<class 'float'>, {'contradiction': 64.0, 'entailment': 78.0, 'neutral': 72.0})",0.000205136,0.000718161,0.000518101,2.05E-04,"defaultdict(<class 'int'>, {'contradiction': 76, 'neutral': 73, 'entailment': 65})",0.00136411,0.542345277,0.481308411,0.543704475,-0.062396063,0.478632479,0.002675933,"defaultdict(<class 'int'>, {'contradiction': 59, 'entailment': 75, 'neutral': 80})",0.002264931,0.874389251,0.841121495,0.875130073,-0.034008578,0.841880342,-0.000758847,"defaultdict(<class 'int'>, {'contradiction': 63, 'entailment': 70, 'neutral': 81})",0.002000807,0.905537459,0.878504673,0.906139438,-0.027634765,0.884615385,-0.006110712,"defaultdict(<class 'int'>, {'contradiction': 65, 'entailment': 74, 'neutral': 75})",0.000641883,0.918566775,0.897196262,0.919042664,-0.021846402,0.897435897,-0.000239636
word,men,27581,"defaultdict(<class 'float'>, {'contradiction': 9736.0, 'neutral': 9034.0, 'entailment': 8811.0})",507,"defaultdict(<class 'float'>, {'entailment': 170.0, 'neutral': 160.0, 'contradiction': 177.0})",0.000204218,0.000189328,0.000156892,2.04E-04,"defaultdict(<class 'int'>, {'entailment': 160, 'neutral': 158, 'contradiction': 189})",0.000239745,0.542345277,0.504930966,0.544381239,-0.039450272,0.510357815,-0.005426849,"defaultdict(<class 'int'>, {'entailment': 171, 'neutral': 165, 'contradiction': 171})",0.000212065,0.874389251,0.865877712,0.87485242,-0.008974708,0.866290019,-0.000412307,"defaultdict(<class 'int'>, {'entailment': 169, 'neutral': 158, 'contradiction': 180})",0.000174166,0.905537459,0.903353057,0.905656327,-0.00230327,0.902071563,0.001281494,"defaultdict(<class 'int'>, {'entailment': 168, 'neutral': 160, 'contradiction': 179})",0.000110049,0.918566775,0.909270217,0.919072663,-0.009802446,0.90960452,-0.000334303
word,baby,4216,"defaultdict(<class 'float'>, {'neutral': 1485.0, 'contradiction': 1374.0, 'entailment': 1357.0})",54,"defaultdict(<class 'float'>, {'contradiction': 19.0, 'entailment': 18.0, 'neutral': 17.0})",0.000181244,0.000228624,0.000823545,1.81E-04,"defaultdict(<class 'int'>, {'entailment': 26, 'neutral': 12, 'contradiction': 16})",0.015753168,0.542345277,0.5,0.542579324,-0.042579324,0.50877193,-0.00877193,"defaultdict(<class 'int'>, {'contradiction': 19, 'entailment': 18, 'neutral': 17})",0.000823545,0.874389251,0.925925926,0.874104401,0.051821525,0.929824561,-0.003898635,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 15, 'neutral': 19})",0.001521791,0.905537459,0.925925926,0.90542477,0.020501156,0.929824561,-0.003898635,"defaultdict(<class 'int'>, {'contradiction': 18, 'entailment': 16, 'neutral': 20})",0.000399369,0.918566775,0.944444444,0.918423746,0.026020698,0.947368421,-0.002923977
word,group,16457,"defaultdict(<class 'float'>, {'contradiction': 5284.0, 'entailment': 5791.0, 'neutral': 5382.0})",318,"defaultdict(<class 'float'>, {'neutral': 107.0, 'entailment': 116.0, 'contradiction': 95.0})",0.000178025,0.000731775,0.000292885,1.78E-04,"defaultdict(<class 'int'>, {'entailment': 117, 'contradiction': 90, 'neutral': 113})",0.000974949,0.542345277,0.518867925,0.543130654,-0.02426273,0.525862069,-0.006994144,"defaultdict(<class 'int'>, {'contradiction': 99, 'neutral': 97, 'entailment': 124})",0.000710167,0.874389251,0.864779874,0.874710709,-0.009930835,0.870689655,-0.005909781,"defaultdict(<class 'int'>, {'contradiction': 99, 'neutral': 103, 'entailment': 118})",0.00016324,0.905537459,0.896226415,0.905848938,-0.009622522,0.902298851,-0.006072435,"defaultdict(<class 'int'>, {'contradiction': 103, 'neutral': 102, 'entailment': 115})",4.65E-05,0.918566775,0.91509434,0.918682937,-0.003588597,0.922413793,-0.007319453
word,orange,1742,"defaultdict(<class 'float'>, {'neutral': 613.0, 'contradiction': 566.0, 'entailment': 563.0})",39,"defaultdict(<class 'float'>, {'neutral': 12.0, 'entailment': 15.0, 'contradiction': 12.0})",0.00017275,0.001314924,0.002192592,1.72E-04,"defaultdict(<class 'int'>, {'entailment': 17, 'neutral': 10, 'contradiction': 12})",0.00807874,0.542345277,0.58974359,0.542156362,0.047587228,0.577777778,0.011965812,"defaultdict(<class 'int'>, {'neutral': 16, 'entailment': 13, 'contradiction': 10})",0.003180362,0.874389251,0.897435897,0.874297394,0.023138503,0.888888889,0.008547009,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 13, 'contradiction': 11})",0.001160059,0.905537459,0.923076923,0.905467552,0.017609371,0.933333333,-0.01025641,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 13, 'contradiction': 11})",0.001160059,0.918566775,0.923076923,0.918548799,0.004528124,0.933333333,-0.01025641
word,four,3364,"defaultdict(<class 'float'>, {'neutral': 1068.0, 'contradiction': 1125.0, 'entailment': 1171.0})",63,"defaultdict(<class 'float'>, {'entailment': 23.0, 'neutral': 23.0, 'contradiction': 17.0})",0.000156841,0.002015621,0.002660543,1.56E-04,"defaultdict(<class 'int'>, {'neutral': 20, 'entailment': 24, 'contradiction': 19})",0.000794283,0.542345277,0.555555556,0.542260014,0.013295541,0.536231884,0.019323671,"defaultdict(<class 'int'>, {'entailment': 23, 'neutral': 22, 'contradiction': 18})",0.001436167,0.874389251,0.920634921,0.874090769,0.046544151,0.913043478,0.007591442,"defaultdict(<class 'int'>, {'entailment': 23, 'neutral': 24, 'contradiction': 16})",0.004304133,0.905537459,0.936507937,0.905337568,0.031170369,0.927536232,0.008971705,"defaultdict(<class 'int'>, {'entailment': 25, 'neutral': 22, 'contradiction': 16})",0.003933981,0.918566775,0.936507937,0.918450978,0.018056958,0.927536232,0.008971705
word,sidewalk,2846,"defaultdict(<class 'float'>, {'contradiction': 986.0, 'neutral': 903.0, 'entailment': 957.0})",48,"defaultdict(<class 'float'>, {'contradiction': 17.0, 'entailment': 17.0, 'neutral': 14.0})",0.000146041,0.000868056,0.000406909,1.46E-04,"defaultdict(<class 'int'>, {'contradiction': 19, 'neutral': 20, 'entailment': 9})",0.014906136,0.542345277,0.541666667,0.542348609,-0.000681942,0.529411765,0.012254902,"defaultdict(<class 'int'>, {'contradiction': 18, 'entailment': 16, 'neutral': 14})",0.000555272,0.874389251,0.8125,0.874693126,-0.062193126,0.823529412,-0.011029412,"defaultdict(<class 'int'>, {'contradiction': 20, 'entailment': 16, 'neutral': 12})",0.003620633,0.905537459,0.875,0.905687398,-0.030687398,0.882352941,-0.007352941,"defaultdict(<class 'int'>, {'contradiction': 21, 'entailment': 15, 'neutral': 12})",0.004867208,0.918566775,0.833333333,0.91898527,-0.085651937,0.843137255,-0.009803922
word,are,125847,"defaultdict(<class 'float'>, {'neutral': 41094.0, 'entailment': 43901.0, 'contradiction': 40852.0})",2166,"defaultdict(<class 'float'>, {'neutral': 708.0, 'contradiction': 682.0, 'entailment': 776.0})",0.00012091,0.000334786,6.86E-05,1.21E-04,"defaultdict(<class 'int'>, {'neutral': 732, 'entailment': 826, 'contradiction': 650})",0.000599239,0.542345277,0.565558633,0.535779577,0.029779057,0.563573883,0.00198475,"defaultdict(<class 'int'>, {'neutral': 739, 'entailment': 779, 'contradiction': 690})",8.83E-05,0.874389251,0.880424746,0.872682162,0.007742584,0.87757732,0.002847426,"defaultdict(<class 'int'>, {'neutral': 729, 'entailment': 764, 'contradiction': 715})",8.12E-06,0.905537459,0.913204063,0.903369026,0.009835037,0.912800687,0.000403376,"defaultdict(<class 'int'>, {'neutral': 722, 'entailment': 773, 'contradiction': 713})",1.75E-06,0.918566775,0.927054478,0.916166101,0.010888377,0.925257732,0.001796746
word,playing,29364,"defaultdict(<class 'float'>, {'contradiction': 10014.0, 'entailment': 9974.0, 'neutral': 9376.0})",479,"defaultdict(<class 'float'>, {'contradiction': 153.0, 'entailment': 171.0, 'neutral': 155.0})",9.87E-05,0.000282813,0.000291763,9.87E-05,"defaultdict(<class 'int'>, {'entailment': 157, 'contradiction': 163, 'neutral': 163})",0.000210716,0.542345277,0.532359081,0.542857143,-0.010498061,0.530214425,0.002144656,"defaultdict(<class 'int'>, {'contradiction': 162, 'entailment': 171, 'neutral': 150})",0.000116463,0.874389251,0.897703549,0.873194222,0.024509328,0.894736842,0.002966707,"defaultdict(<class 'int'>, {'contradiction': 159, 'neutral': 157, 'entailment': 167})",7.86E-05,0.905537459,0.924843424,0.904547887,0.020295537,0.92202729,0.002816133,"defaultdict(<class 'int'>, {'contradiction': 155, 'entailment': 171, 'neutral': 157})",0.00024014,0.918566775,0.945720251,0.91717496,0.028545291,0.943469786,0.002250465
word,a,330665,"defaultdict(<class 'float'>, {'neutral': 110687.0, 'contradiction': 106572.0, 'entailment': 113406.0})",6150,"defaultdict(<class 'float'>, {'contradiction': 1922.0, 'entailment': 2209.0, 'neutral': 2019.0})",7.22E-05,0.000375667,0.000147034,7.22E-05,"defaultdict(<class 'int'>, {'neutral': 2153, 'entailment': 2480, 'contradiction': 1800})",0.001371853,0.542345277,0.530243902,0.562602069,-0.032358166,0.527689754,0.002554148,"defaultdict(<class 'int'>, {'neutral': 2140, 'contradiction': 2045, 'entailment': 2248})",2.44E-05,0.874389251,0.879349593,0.86608601,0.013263584,0.878225441,0.001124152,"defaultdict(<class 'int'>, {'contradiction': 2099, 'neutral': 2146, 'entailment': 2188})",9.59E-06,0.905537459,0.90796748,0.901469788,0.006497692,0.907348725,0.000618755,"defaultdict(<class 'int'>, {'neutral': 2117, 'contradiction': 2105, 'entailment': 2211})",2.16E-05,0.918566775,0.920487805,0.915351116,0.005136689,0.919420552,0.001067253
word,is,221473,"defaultdict(<class 'float'>, {'neutral': 73973.0, 'contradiction': 75753.0, 'entailment': 71747.0})",3954,"defaultdict(<class 'float'>, {'entailment': 1312.0, 'neutral': 1280.0, 'contradiction': 1362.0})",5.48E-05,7.28E-05,6.59E-05,5.48E-05,"defaultdict(<class 'int'>, {'neutral': 1370, 'entailment': 1382, 'contradiction': 1258})",0.000487601,0.542345277,0.546535154,0.539522998,0.007012156,0.546500245,3.49E-05,"defaultdict(<class 'int'>, {'entailment': 1363, 'neutral': 1291, 'contradiction': 1356})",0.000156757,0.874389251,0.881385938,0.86967632,0.011709618,0.878854626,0.002531313,"defaultdict(<class 'int'>, {'entailment': 1320, 'neutral': 1319, 'contradiction': 1371})",2.02E-05,0.905537459,0.909205867,0.90306644,0.006139428,0.906999511,0.002206357,"defaultdict(<class 'int'>, {'entailment': 1342, 'neutral': 1301, 'contradiction': 1367})",7.88E-05,0.918566775,0.923621649,0.91516184,0.008459809,0.921194322,0.002427327
word,wood,1609,"defaultdict(<class 'float'>, {'entailment': 521.0, 'neutral': 539.0, 'contradiction': 549.0})",39,"defaultdict(<class 'float'>, {'neutral': 15.0, 'entailment': 14.0, 'contradiction': 10.0})",5.18E-05,0.003068157,0.004327416,5.16E-05,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 13, 'contradiction': 12})",0.00067472,0.542345277,0.538461538,0.542360756,-0.003899218,0.577777778,-0.039316239,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 13, 'contradiction': 11})",0.0022965,0.874389251,0.897435897,0.874297394,0.023138503,0.888888889,0.008547009,"defaultdict(<class 'int'>, {'neutral': 17, 'entailment': 13, 'contradiction': 9})",0.008710511,0.905537459,0.948717949,0.905365355,0.043352594,0.933333333,0.015384615,"defaultdict(<class 'int'>, {'neutral': 15, 'entailment': 13, 'contradiction': 11})",0.0022965,0.918566775,0.948717949,0.918446602,0.030271347,0.955555556,-0.006837607
overlap,overlap,524143,"defaultdict(<class 'float'>, {'neutral': 175256.0, 'contradiction': 170281.0, 'entailment': 178606.0})",9405,"defaultdict(<class 'float'>, {'neutral': 3087.0, 'entailment': 3304.0, 'contradiction': 3014.0})",4.26E-05,0.000171486,6.19E-05,4.26E-05,"defaultdict(<class 'int'>, {'contradiction': 2983, 'entailment': 3531, 'neutral': 3376})",0.000328801,0.542345277,0.542902711,0.529832936,0.013069776,0.541162228,0.001740484,"defaultdict(<class 'int'>, {'neutral': 3281, 'entailment': 3390, 'contradiction': 3219})",4.19E-06,0.874389251,0.874322169,0.875894988,-0.001572819,0.873991122,0.000331047,"defaultdict(<class 'int'>, {'neutral': 3302, 'entailment': 3268, 'contradiction': 3320})",8.41E-05,0.905537459,0.906220096,0.890214797,0.016005299,0.906174334,4.58E-05,"defaultdict(<class 'int'>, {'neutral': 3259, 'entailment': 3316, 'contradiction': 3315})",6.02E-05,0.918566775,0.919404572,0.899761337,0.019643236,0.919491525,-8.70E-05
word,man,113415,"defaultdict(<class 'float'>, {'neutral': 37491.0, 'entailment': 37101.0, 'contradiction': 38823.0})",2104,"defaultdict(<class 'float'>, {'entailment': 692.0, 'neutral': 695.0, 'contradiction': 717.0})",4.23E-05,2.81E-05,2.07E-06,4.23E-05,"defaultdict(<class 'int'>, {'entailment': 777, 'contradiction': 656, 'neutral': 677})",0.001022168,0.542345277,0.529942966,0.545725389,-0.015782423,0.530915853,-0.000972887,"defaultdict(<class 'int'>, {'entailment': 722, 'neutral': 680, 'contradiction': 708})",0.000127848,0.874389251,0.883555133,0.871891192,0.011663941,0.882845188,0.000709945,"defaultdict(<class 'int'>, {'entailment': 682, 'neutral': 694, 'contradiction': 734})",1.81E-05,0.905537459,0.904467681,0.905829016,-0.001361335,0.90376569,0.00070199,"defaultdict(<class 'int'>, {'entailment': 692, 'neutral': 684, 'contradiction': 734})",2.71E-05,0.918566775,0.921102662,0.917875648,0.003227014,0.920037192,0.00106547
word,boat,3466,"defaultdict(<class 'float'>, {'contradiction': 1156.0, 'entailment': 1176.0, 'neutral': 1134.0})",76,"defaultdict(<class 'float'>, {'contradiction': 29.0, 'neutral': 17.0, 'entailment': 30.0})",2.45E-05,0.00604032,0.006745754,2.43E-05,"defaultdict(<class 'int'>, {'entailment': 34, 'neutral': 19, 'contradiction': 23})",0.006686505,0.542345277,0.473684211,0.542880591,-0.06919638,0.466666667,0.007017544,"defaultdict(<class 'int'>, {'contradiction': 27, 'neutral': 19, 'entailment': 30})",0.003807126,0.874389251,0.921052632,0.874025441,0.04702719,0.911111111,0.00994152,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 19, 'entailment': 29})",0.003641992,0.905537459,0.960526316,0.90510874,0.055417576,0.955555556,0.00497076,"defaultdict(<class 'int'>, {'contradiction': 28, 'neutral': 19, 'entailment': 29})",0.003641992,0.918566775,0.960526316,0.918239639,0.042286677,0.944444444,0.016081871
tense,present,512594,"defaultdict(<class 'float'>, {'neutral': 171482.0, 'contradiction': 171777.0, 'entailment': 169335.0})",9211,"defaultdict(<class 'float'>, {'neutral': 3030.0, 'entailment': 3134.0, 'contradiction': 3047.0})",4.51E-06,2.45E-05,5.52E-05,4.51E-06,"defaultdict(<class 'int'>, {'neutral': 3185, 'entailment': 3345, 'contradiction': 2855})",0.000629764,0.542345277,0.541092172,0.561174551,-0.020082379,0.539885131,0.001207042,"defaultdict(<class 'int'>, {'neutral': 3118, 'contradiction': 3079, 'entailment': 3188})",5.32E-05,0.874389251,0.875583541,0.856443719,0.019139822,0.874813869,0.000769672,"defaultdict(<class 'int'>, {'neutral': 3140, 'entailment': 3094, 'contradiction': 3151})",3.23E-07,0.905537459,0.906741939,0.887438825,0.019303114,0.906083812,0.000658127,"defaultdict(<class 'int'>, {'neutral': 3104, 'entailment': 3129, 'contradiction': 3152})",9.14E-06,0.918566775,0.919552709,0.903752039,0.01580067,0.919591576,-3.89E-05
word,.,439170,"defaultdict(<class 'float'>, {'neutral': 145499.0, 'contradiction': 147549.0, 'entailment': 146122.0})",7825,"defaultdict(<class 'float'>, {'neutral': 2591.0, 'entailment': 2657.0, 'contradiction': 2577.0})",3.82E-06,1.99E-05,3.39E-05,3.82E-06,"defaultdict(<class 'int'>, {'entailment': 2862, 'neutral': 2703, 'contradiction': 2369})",0.000866445,0.542345277,0.543258786,0.538769385,0.004489401,0.54271735,0.000541436,"defaultdict(<class 'int'>, {'neutral': 2620, 'contradiction': 2596, 'entailment': 2718})",6.54E-05,0.874389251,0.874760383,0.872936468,0.001823915,0.874419772,0.000340612,"defaultdict(<class 'int'>, {'neutral': 2633, 'entailment': 2629, 'contradiction': 2672})",1.06E-06,0.905537459,0.907476038,0.897948974,0.009527064,0.907288922,0.000187116,"defaultdict(<class 'int'>, {'neutral': 2603, 'contradiction': 2658, 'entailment': 2673})",1.08E-05,0.918566775,0.920255591,0.911955978,0.008299613,0.920587128,-0.000331537
word,motorcycle,1924,"defaultdict(<class 'float'>, {'neutral': 645.0, 'contradiction': 639.0, 'entailment': 640.0})",36,"defaultdict(<class 'float'>, {'neutral': 10.0, 'entailment': 13.0, 'contradiction': 13.0})",1.86E-06,0.00154321,0.001943881,1.86E-06,"defaultdict(<class 'int'>, {'contradiction': 11, 'entailment': 12, 'neutral': 13})",0.000517295,0.542345277,0.527777778,0.542398856,-0.014621078,0.538461538,-0.010683761,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 10, 'contradiction': 15})",0.003969902,0.874389251,0.833333333,0.874540253,-0.04120692,0.794871795,0.038461538,"defaultdict(<class 'int'>, {'neutral': 14, 'entailment': 10, 'contradiction': 12})",0.002229562,0.905537459,0.888888889,0.905598692,-0.016709803,0.871794872,0.017094017,"defaultdict(<class 'int'>, {'neutral': 11, 'entailment': 11, 'contradiction': 14})",0.001749897,0.918566775,0.888888889,0.91867593,-0.029787041,0.871794872,0.017094017


==> SWAG/return_SWAG-0.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
sentiment,sent_any,64282,"{'wrong': 16036.333333333334, 'right': 16173.0}",18172,"{'right': 4643.0, 'wrong': 4509.666666666667}",4.500924633113767e-06,5.305449559894596e-05,1.3325978020150555e-05,"defaultdict(<class 'int'>, {'wrong': 13446, 'right': 5179})",0.026661921145916832,0.6388083574927522,0.6415486761059115,0.6342438374417055,0.007304838664205948,0.6415646205444193,-1.5944438507831116e-05,"defaultdict(<class 'int'>, {'wrong': 13970, 'right': 4655})",0.03438592475477967,0.6895431370588824,0.6895048396128309,0.6896069287141905,-0.00010208910135955929,0.6892598081272912,0.0002450314855397817,"defaultdict(<class 'int'>, {'wrong': 13826, 'right': 4799})",0.032142733238743226,0.8879836049185245,0.8932885369170467,0.8791472351765489,0.01414130174049777,0.8930660634895874,0.000222473427459291,"defaultdict(<class 'int'>, {'wrong': 13850, 'right': 4775})",0.03251007509038685,0.9095271418574428,0.913886889048876,0.9022651565622918,0.011621732486584269,0.9137742765774901,0.00011261247138594221
sentiment,positive,26601,"{'wrong': 6572.333333333333, 'right': 6884.0}",7534,"{'wrong': 1858.0, 'right': 1960.0}",0.0001341118790763132,0.0001784302582594485,1.580044560007209e-06,"defaultdict(<class 'int'>, {'right': 2364, 'wrong': 5485})",0.023143015481437906,0.6388083574927522,0.6393675889328063,0.6385498136101162,0.0008177753226901174,0.6395666010001515,-0.0001990120673451834,"defaultdict(<class 'int'>, {'wrong': 5902, 'right': 1947})",0.03744064909084809,0.6895431370588824,0.6960474308300395,0.6865360719245669,0.009511358905472611,0.6960145476587362,3.288317130334395e-05,"defaultdict(<class 'int'>, {'wrong': 5788, 'right': 2061})",0.0331152089933624,0.8879836049185245,0.9012648221343873,0.8818434324976244,0.019421389636762876,0.900590998636157,0.0006738234982303082,"defaultdict(<class 'int'>, {'wrong': 5826, 'right': 2023})",0.03452028051597828,0.9095271418574428,0.9225296442687747,0.9035158248666033,0.019013819402171395,0.922109410516745,0.00042023375202970836
sentiment,negative,37681,"{'wrong': 9464.0, 'right': 9289.0}",10638,"{'right': 2683.0, 'wrong': 2651.6666666666665}",2.177081056106547e-05,8.624593414256018e-06,2.8900781494461915e-05,"defaultdict(<class 'int'>, {'wrong': 7933, 'right': 2804})",0.029516144416228476,0.6388083574927522,0.6426285849727423,0.6360217842323651,0.006606800740377228,0.6427732769754608,-0.00014469200271849392,"defaultdict(<class 'int'>, {'wrong': 8055, 'right': 2682})",0.03270106798425091,0.6895431370588824,0.6868926285849728,0.6914764868603043,-0.004583858275331476,0.6866267465069861,0.00026588207798672325,"defaultdict(<class 'int'>, {'wrong': 8019, 'right': 2718})",0.031740206187540546,0.8879836049185245,0.8891917515999052,0.8871023513139695,0.0020894002859356275,0.8894563813549372,-0.0002646297550320531,"defaultdict(<class 'int'>, {'wrong': 8006, 'right': 2731})",0.03139759808991009,0.9095271418574428,0.9089239156198151,0.9099671507607192,-0.0010432351409040974,0.909064224492192,-0.00014030887237692635
overlap,overlap,293560,"{'right': 73442.0, 'wrong': 73372.66666666667}",79897,"{'wrong': 19967.333333333332, 'right': 19995.0}",5.5755187715398696e-08,1.198262609817041e-07,6.053735612340685e-09,"defaultdict(<class 'int'>, {'right': 20033, 'wrong': 60032})",0.03382090938927324,0.6388083574927522,0.638775,0.75,-0.11122500000000002,0.6386837640953996,9.12359046003619e-05,"defaultdict(<class 'int'>, {'right': 20022, 'wrong': 60043})",0.03386129063686816,0.6895431370588824,0.68955,0.6666666666666666,0.022883333333333367,0.6895768885340784,-2.688853407839531e-05,"defaultdict(<class 'int'>, {'wrong': 60028, 'right': 20037})",0.03380623278218593,0.8879836049185245,0.888,0.8333333333333334,0.05466666666666664,0.8879852310148688,1.4768985131197176e-05,"defaultdict(<class 'int'>, {'wrong': 60030, 'right': 20035})",0.03381357058697673,0.9095271418574428,0.909575,0.75,0.15957500000000002,0.9094401756311745,0.00013482436882550353
negation,negation,1308,"{'right': 309.0, 'wrong': 333.0}",454,"{'wrong': 118.0, 'right': 100.0}",0.00034937549130928473,0.001704401986364782,0.0002561611943990051,"defaultdict(<class 'int'>, {'wrong': 357, 'right': 115})",0.03098346037617919,0.6388083574927522,0.6532066508313539,0.6384988511616033,0.014707799669750554,0.6526195899772209,0.0005870608541329592,"defaultdict(<class 'int'>, {'right': 114, 'wrong': 358})",0.03158900885535869,0.6895431370588824,0.6852731591448931,0.6896349246872606,-0.004361765542367557,0.6845102505694761,0.0007629085754169429,"defaultdict(<class 'int'>, {'wrong': 348, 'right': 124})",0.025855529143714195,0.8879836049185245,0.8990498812351544,0.8877457237681899,0.011304157466964448,0.89749430523918,0.0015555759959744453,"defaultdict(<class 'int'>, {'right': 117, 'wrong': 355})",0.029794267082465922,0.9095271418574428,0.9239904988123515,0.9092162369160072,0.014774261896344343,0.9214123006833713,0.0025781981289801914
typo,typo,25594,"{'wrong': 6713.666666666667, 'right': 5453.0}",7087,"{'wrong': 1810.6666666666667, 'right': 1655.0}",0.002684091574404208,0.0005043797962265764,0.000433158580749814,"defaultdict(<class 'int'>, {'wrong': 6141, 'right': 1102})",0.05391549124773044,0.6388083574927522,0.6409614421632449,0.6378879771673207,0.003073464995924202,0.6394989425736132,0.0014624995896317383,"defaultdict(<class 'int'>, {'wrong': 5384, 'right': 1859})",0.020283244854013414,0.6895431370588824,0.6810215322984476,0.6931858722797003,-0.012164339981252659,0.6813079551000488,-0.0002864228016011827,"defaultdict(<class 'int'>, {'wrong': 5524, 'right': 1719})",0.024973111938089904,0.8879836049185245,0.885411450509097,0.8890831252229754,-0.0036716747138784145,0.8849032048153571,0.0005082456937398616,"defaultdict(<class 'int'>, {'right': 1719, 'wrong': 5524})",0.024973111938089904,0.9095271418574428,0.9040227007177433,0.9118801284338209,-0.00785742771607767,0.903530177322271,0.000492523395472233
tense,present,266969,"{'right': 66511.0, 'wrong': 66819.33333333333}",72979,"{'wrong': 18261.666666666668, 'right': 18194.0}",1.336974225663214e-06,8.613099927396235e-07,2.6039589859456146e-08,"defaultdict(<class 'int'>, {'wrong': 54760, 'right': 18287})",0.033426304126706316,0.6388083574927522,0.6388319415970799,0.5714285714285714,0.0674033701685085,0.638610654308068,0.00022128728901193995,"defaultdict(<class 'int'>, {'wrong': 54764, 'right': 18283})",0.03344230209354088,0.6895431370588824,0.6895844792239612,0.5714285714285714,0.11815590779538976,0.6893656251557283,0.00021885406823285436,"defaultdict(<class 'int'>, {'right': 18283, 'wrong': 54764})",0.03344230209354088,0.8879836049185245,0.887994399719986,0.8571428571428571,0.030851542577128854,0.8878756166841082,0.0001187830358777564,"defaultdict(<class 'int'>, {'wrong': 54783, 'right': 18264})",0.03351835786840293,0.9095271418574428,0.9095454772738637,0.8571428571428571,0.052402620131006605,0.9094533313400109,9.214593385276082e-05
tense,past,36225,"{'wrong': 9087.666666666666, 'right': 8962.0}",10579,"{'wrong': 2649.6666666666665, 'right': 2630.0}",1.2118303573537878e-05,3.4688739129642566e-06,1.3100422869287052e-06,"defaultdict(<class 'int'>, {'wrong': 7772, 'right': 2827})",0.02830445828204304,0.6388083574927522,0.6365725541694025,0.6401823904446776,-0.0036098362752751134,0.6366732154551408,-0.00010066128573826827,"defaultdict(<class 'int'>, {'right': 2613, 'wrong': 7986})",0.033954383721310544,0.6895431370588824,0.6881812212738017,0.6903801145993059,-0.0021988933255042697,0.6882776686313032,-9.64473575015834e-05,"defaultdict(<class 'int'>, {'right': 2664, 'wrong': 7935})",0.03254990913052912,0.8879836049185245,0.9013131976362443,0.8797917843596158,0.021521413276628487,0.9011787819253438,0.00013441571090044846,"defaultdict(<class 'int'>, {'right': 2683, 'wrong': 7916})",0.03203612033409538,0.9095271418574428,0.926526592252134,0.8990799774029538,0.027446614849180206,0.9264571054354944,6.948681663954126e-05
tense,future,1480,"{'wrong': 380.0, 'right': 340.0}",455,"{'wrong': 114.66666666666667, 'right': 111.0}",0.0007716049382716057,6.600062400590036e-05,0.00019339577288693226,"defaultdict(<class 'int'>, {'wrong': 336, 'right': 123})",0.022589669685232315,0.6388083574927522,0.6217494089834515,0.6391768370525456,-0.01742742806909403,0.6217798594847775,-3.0450501325995916e-05,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 347})",0.028696198623229786,0.6895431370588824,0.6879432624113475,0.6895776949394883,-0.0016344325281407723,0.689695550351288,-0.0017522879399405333,"defaultdict(<class 'int'>, {'right': 115, 'wrong': 344})",0.02694207548820312,0.8879836049185245,0.9066193853427896,0.8875810652096205,0.019038320133169084,0.9074941451990632,-0.0008747598562736103,"defaultdict(<class 'int'>, {'right': 115, 'wrong': 344})",0.02694207548820312,0.9095271418574428,0.9290780141843972,0.9091048358269928,0.01997317835740442,0.9297423887587822,-0.0006643745743850626
ner,CARDINAL,7821,"{'wrong': 2026.0, 'right': 1743.0}",2270,"{'wrong': 567.6666666666666, 'right': 567.0}",0.0014094854752371294,8.630200731564182e-08,0.0006949133052760251,"defaultdict(<class 'int'>, {'wrong': 1793, 'right': 478})",0.03620644333417518,0.6388083574927522,0.6481826654240447,0.6376819708846585,0.01050069453938618,0.6481136469492315,6.901847481322054e-05,"defaultdict(<class 'int'>, {'wrong': 1696, 'right': 575})",0.024085882676265657,0.6895431370588824,0.695712954333644,0.6888017917133259,0.006911162620318101,0.6956217978574756,9.115647616841915e-05,"defaultdict(<class 'int'>, {'right': 558, 'wrong': 1713})",0.02598952412760363,0.8879836049185245,0.90237651444548,0.8862541993281075,0.0161223151173725,0.9024219841639497,-4.5469718469748344e-05,"defaultdict(<class 'int'>, {'right': 562, 'wrong': 1709})",0.02553362089427389,0.9095271418574428,0.9275396085740913,0.9073628219484883,0.02017678662560307,0.9275733581741965,-3.3749600105159594e-05
ner,PERSON,3804,"{'wrong': 986.6666666666666, 'right': 844.0}",1131,"{'wrong': 292.0, 'right': 255.0}",0.0015183311062532037,0.0011438492826084782,1.3305691227170034e-05,"defaultdict(<class 'int'>, {'wrong': 888, 'right': 280})",0.027245958199561403,0.6388083574927522,0.6343351548269581,0.6390681193145759,-0.00473296448761773,0.6334801762114537,0.0008549786155044314,"defaultdict(<class 'int'>, {'wrong': 887, 'right': 281})",0.02701676010956104,0.6895431370588824,0.6912568306010929,0.6894436217474085,0.0018132088536844115,0.6903083700440529,0.0009484605570400095,"defaultdict(<class 'int'>, {'wrong': 887, 'right': 281})",0.02701676010956104,0.8879836049185245,0.9016393442622951,0.8871906071504125,0.014448737111882548,0.9004405286343612,0.0011988156279338913,"defaultdict(<class 'int'>, {'wrong': 885, 'right': 283})",0.02656196368330626,0.9095271418574428,0.9139344262295082,0.909271207954305,0.004663218275203107,0.9127753303964757,0.0011590958330324197
ner,QUANTITY,523,"{'wrong': 123.0, 'right': 154.0}",170,"{'wrong': 40.666666666666664, 'right': 48.0}",0.0031311498911754374,0.0017101023234778697,0.0001076514671753603,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 72})",0.016908338731492445,0.6388083574927522,0.6153846153846154,0.639007914503201,-0.023623299118585628,0.6119791666666666,0.003405448717948789,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 37})",0.07318207162562344,0.6895431370588824,0.6834319526627219,0.6895952008872309,-0.006163248224508977,0.6875,-0.004068047337278058,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 51})",0.044732939098191184,0.8879836049185245,0.8905325443786982,0.8879618893985985,0.0025706549800996736,0.8854166666666666,0.005115877712031591,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 49})",0.04823872373579056,0.9095271418574428,0.9230769230769231,0.9094117053990018,0.013665217677921282,0.9270833333333334,-0.004006410256410242
ner,ORG,5649,"{'wrong': 1446.0, 'right': 1311.0}",1500,"{'right': 372.0, 'wrong': 376.0}",0.0005994238426827661,7.149189281935486e-06,0.00023801805591598495,"defaultdict(<class 'int'>, {'wrong': 1140, 'right': 364})",0.03003342904325238,0.6388083574927522,0.6388316151202749,0.6388065333405207,2.5081779754132505e-05,0.6387936943111721,3.792080910280937e-05,"defaultdict(<class 'int'>, {'right': 413, 'wrong': 1091})",0.021728600319771155,0.6895431370588824,0.6962199312714776,0.6890194598673925,0.007200471404085085,0.6963673749143249,-0.00014744364284724476,"defaultdict(<class 'int'>, {'wrong': 1158, 'right': 346})",0.03350942544710105,0.8879836049185245,0.8896907216494845,0.8878497116058434,0.0018410100436411225,0.8889650445510624,0.0007256770984220839,"defaultdict(<class 'int'>, {'wrong': 1161, 'right': 343})",0.034112465728016204,0.9095271418574428,0.9065292096219931,0.9097622769662013,-0.0032330673442081403,0.9057573680603153,0.0007718415616778662
ner,GPE,942,"{'wrong': 251.0, 'right': 189.0}",218,"{'wrong': 59.0, 'right': 41.0}",0.004963842975206609,0.0081,0.00019607426368883126,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 182})",0.023083476295629908,0.6388083574927522,0.6214953271028038,0.6389955537590946,-0.017500226656290807,0.6185344827586207,0.002960844344183089,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 176})",0.01721757044294451,0.6895431370588824,0.6915887850467289,0.689521018593371,0.002067766453357933,0.6918103448275862,-0.00022155978085725003,"defaultdict(<class 'int'>, {'wrong': 183, 'right': 53})",0.02416479193892681,0.8879836049185245,0.9042056074766355,0.8878082053354891,0.016397402141146378,0.9030172413793104,0.0011883660973250887,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 176})",0.01721757044294451,0.9095271418574428,0.9228971962616822,0.9093825788197252,0.013514617441957033,0.9245689655172413,-0.001671769255559119
ner,ORDINAL,2306,"{'wrong': 596.3333333333334, 'right': 517.0}",680,"{'wrong': 170.0, 'right': 170.0}",0.0012694072931980368,0.0,0.0006356457465510248,"defaultdict(<class 'int'>, {'wrong': 542, 'right': 138})",0.03920822030206889,0.6388083574927522,0.6417682926829268,0.6387080103359173,0.003060282347009502,0.6417682926829268,0.0,"defaultdict(<class 'int'>, {'right': 188, 'wrong': 492})",0.019081741953819037,0.6895431370588824,0.7179878048780488,0.688578811369509,0.02940899350853976,0.7179878048780488,0.0,"defaultdict(<class 'int'>, {'wrong': 515, 'right': 165})",0.027232826735775185,0.8879836049185245,0.9214939024390244,0.8868475452196383,0.03464635721938614,0.9214939024390244,0.0,"defaultdict(<class 'int'>, {'wrong': 512, 'right': 168})",0.026069359056417434,0.9095271418574428,0.944359756097561,0.9083462532299742,0.036013502867586755,0.944359756097561,0.0
ner,DATE,793,"{'wrong': 199.66666666666666, 'right': 194.0}",223,"{'right': 54.0, 'wrong': 56.333333333333336}",5.18009895602185e-05,0.0001118098593477605,5.702956919312785e-06,"defaultdict(<class 'int'>, {'wrong': 179, 'right': 47})",0.04553832397870809,0.6388083574927522,0.6447963800904978,0.6387414708112206,0.00605490927927721,0.6450892857142857,-0.0002929056237879202,"defaultdict(<class 'int'>, {'wrong': 179, 'right': 47})",0.04553832397870809,0.6895431370588824,0.6832579185520362,0.6896133434420015,-0.006355424889965322,0.6830357142857143,0.0002222042663219126,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 171})",0.03394297424939068,0.8879836049185245,0.9049773755656109,0.8877937831690674,0.017183592396543435,0.90625,-0.0012726244343891358,"defaultdict(<class 'int'>, {'wrong': 176, 'right': 50})",0.04092722309417537,0.9095271418574428,0.920814479638009,0.9094010614101592,0.011413418227849803,0.9196428571428571,0.0011716224951519028
ner,NORP,1384,"{'wrong': 372.3333333333333, 'right': 267.0}",433,"{'right': 129.0, 'wrong': 101.33333333333333}",0.006786048640778702,0.0036069498053325722,0.010183658131029068,"defaultdict(<class 'int'>, {'wrong': 399, 'right': 118})",0.02073230594076432,0.6388083574927522,0.6317647058823529,0.6389612379347327,-0.0071965320523798,0.640748031496063,-0.00898332561371007,"defaultdict(<class 'int'>, {'wrong': 400, 'right': 117})",0.02119771383648971,0.6895431370588824,0.6894117647058824,0.6895459884581993,-0.00013422375231686434,0.6840551181102362,0.005356646595646164,"defaultdict(<class 'int'>, {'wrong': 415, 'right': 102})",0.028981838601031346,0.8879836049185245,0.9164705882352941,0.8873653030999438,0.02910528513535038,0.9251968503937008,-0.008726262158406661,"defaultdict(<class 'int'>, {'wrong': 399, 'right': 118})",0.02073230594076432,0.9095271418574428,0.9247058823529412,0.909197691639855,0.015508190713086178,0.9271653543307087,-0.0024594719777675245
ner,TIME,546,"{'wrong': 135.33333333333334, 'right': 140.0}",152,"{'wrong': 39.666666666666664, 'right': 33.0}",7.181844297615636e-05,0.0021041999831664005,0.0014795533546155936,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 46})",0.025292293182332233,0.6388083574927522,0.6333333333333333,0.6388497179693795,-0.005516384636046201,0.6369426751592356,-0.0036093418259023347,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 35})",0.04581697709638555,0.6895431370588824,0.6666666666666666,0.6897159548751007,-0.023049288208434104,0.6656050955414012,0.0010615711252653925,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 38})",0.03945280756188527,0.8879836049185245,0.9133333333333333,0.8877921031426269,0.02554123019070642,0.9076433121019108,0.005690021231422482,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 116})",0.03015487783818563,0.9095271418574428,0.9266666666666666,0.909397663174859,0.0172690034918076,0.9267515923566879,-8.492569002127581e-05
ner,LOC,363,"{'right': 73.0, 'wrong': 96.66666666666667}",84,"{'right': 32.0, 'wrong': 17.333333333333332}",0.004864308845496193,0.022096420745069394,0.024198051007726908,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 31})",0.020009773087426547,0.6388083574927522,0.5892857142857143,0.6390171669511093,-0.049731452665395026,0.57421875,0.015066964285714302,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 31})",0.020009773087426547,0.6895431370588824,0.6666666666666666,0.6896395944182311,-0.022972927751564454,0.66796875,-0.0013020833333333703,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 27})",0.02802677449529256,0.8879836049185245,0.8869047619047619,0.8879881537998193,-0.0010833918950574617,0.87109375,0.015811011904761862,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 27})",0.02802677449529256,0.9095271418574428,0.8928571428571429,0.90959742997691,-0.01674028711976705,0.90625,-0.013392857142857095
ner,FAC,496,"{'wrong': 121.33333333333333, 'right': 132.0}",124,"{'right': 40.0, 'wrong': 28.0}",0.0004432132963988935,0.007785467128027685,0.0022858619266373087,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 40})",0.03940701270565029,0.6388083574927522,0.6219512195121951,0.638912638937786,-0.01696141942559093,0.629746835443038,-0.007795615930842881,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 41})",0.037461795901542784,0.6895431370588824,0.6991869918699187,0.6894834783483378,0.009703513521580942,0.6867088607594937,0.012478131110425061,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 37})",0.04562712482224359,0.8879836049185245,0.8943089430894309,0.8879444751798018,0.006364467909629079,0.8924050632911392,0.0019038797982916522,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 40})",0.03940701270565029,0.9095271418574428,0.9105691056910569,0.9095206960720214,0.0010484096190355174,0.9082278481012658,0.0023412575897910903
ner,PRODUCT,143,"{'wrong': 35.333333333333336, 'right': 37.0}",55,"{'wrong': 14.333333333333334, 'right': 12.0}",0.0001327273885620834,0.0019628264701169696,0.001560681353390372,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 11})",0.05850770811127757,0.6388083574927522,0.63,0.6388304269392664,-0.00883042693926639,0.6320754716981132,-0.0020754716981131738,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 39})",0.01747859684491849,0.6895431370588824,0.74,0.6894167167769092,0.0505832832230908,0.7452830188679245,-0.005283018867924483,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 41})",0.025043598314702153,0.8879836049185245,0.91,0.8879284425736621,0.02207155742633793,0.9150943396226415,-0.005094339622641497,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 41})",0.025043598314702153,0.9095271418574428,0.93,0.9094758468630988,0.020524153136901258,0.9339622641509434,-0.003962264150943362


==> SWAG/return_SWAG-1.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,',119,"{'wrong': 24.666666666666668, 'right': 45.0}",30,"{'right': 16.0, 'wrong': 4.666666666666667}",0.02129644467846431,0.07518210197710717,0.010051341135325579,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 26})",0.029088749983219114,0.6388083574927522,0.65,0.6387915498598318,0.011208450140168247,0.625,0.025000000000000022,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 17})",0.07483776432852488,0.6895431370588824,0.75,0.6894523428113737,0.060547657188626314,0.703125,0.046875,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 14})",0.09633904346559183,0.8879836049185245,0.9333333333333333,0.887915498598318,0.04541783473501537,0.9375,-0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 14})",0.09633904346559183,0.9095271418574428,0.95,0.9094663596315579,0.04053364036844209,0.9765625,-0.026562500000000044
word,'re,143,"{'wrong': 37.333333333333336, 'right': 31.0}",37,"{'right': 9.0, 'wrong': 9.333333333333334}",0.0021475312314098737,8.264462809917361e-05,0.0006961038760145335,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 10})",0.019906799230666426,0.6388083574927522,0.6527777777777778,0.6387831747621432,0.013994603015634599,0.6486486486486487,0.0041291291291291055,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 27})",0.01452108167172253,0.6895431370588824,0.6805555555555556,0.6895593390085127,-0.00900378345295716,0.6891891891891891,-0.008633633633633564,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 29})",0.026327507478048094,0.8879836049185245,0.9027777777777778,0.8879569354031046,0.014820842374673182,0.9054054054054054,-0.0026276276276275823,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 26})",0.01007907090404046,0.9095271418574428,0.9444444444444444,0.9094641962944416,0.03498024815000278,0.9459459459459459,-0.0015015015015015232
word,'s,15777,"{'wrong': 4144.333333333333, 'right': 3344.0}",4351,"{'wrong': 1111.0, 'right': 1018.0}",0.002855692776096198,0.0004770397655583142,0.0005021302685078791,"defaultdict(<class 'int'>, {'wrong': 3962, 'right': 482})",0.07523219424497304,0.6388083574927522,0.6392754003675505,0.6386985244181022,0.00057687594944833,0.637109174782163,0.0021662255853874823,"defaultdict(<class 'int'>, {'wrong': 3308, 'right': 1136})",0.02019271828915139,0.6895431370588824,0.6731425571016014,0.6934000123479657,-0.020257455246364242,0.6728600717580728,0.00028248534352859345,"defaultdict(<class 'int'>, {'right': 1050, 'wrong': 3394})",0.02488556223855312,0.8879836049185245,0.8792333945917563,0.8900413656850034,-0.010807971093247049,0.8792926704254228,-5.927583366649447e-05,"defaultdict(<class 'int'>, {'right': 1054, 'wrong': 3390})",0.024653904342612956,0.9095271418574428,0.8995799422420583,0.9118663950114219,-0.012286452769363576,0.8991542798564839,0.00042566238557439906
word,",",39705,"{'right': 9404.0, 'wrong': 10100.333333333334}",11135,"{'wrong': 2780.6666666666665, 'right': 2793.0}",0.00031864870522835004,1.2241058207417597e-06,0.00017974751090205163,"defaultdict(<class 'int'>, {'wrong': 8170, 'right': 3012})",0.024381653307755248,0.6388083574927522,0.6438690766976063,0.6353020815704857,0.008566995127120558,0.6439172749391727,-4.819824156643282e-05,"defaultdict(<class 'int'>, {'wrong': 8383, 'right': 2799})",0.029325065589026443,0.6895431370588824,0.680019540791402,0.6961414790996785,-0.016121938308276462,0.6797445255474452,0.0002750152439567888,"defaultdict(<class 'int'>, {'wrong': 8325, 'right': 2857})",0.02792369849772501,0.8879836049185245,0.892342452369321,0.8849636148248434,0.007378837544477546,0.8922141119221412,0.00012834044717979776,"defaultdict(<class 'int'>, {'wrong': 8346, 'right': 2836})",0.02842621405300883,0.9095271418574428,0.9155471421592575,0.9053562362497884,0.010190905909469028,0.915632603406326,-8.546124706854119e-05
word,-,4835,"{'wrong': 1262.3333333333333, 'right': 1048.0}",1305,"{'wrong': 331.0, 'right': 312.0}",0.0021516427120174867,0.00021828568940788338,0.0005015984927417812,"defaultdict(<class 'int'>, {'wrong': 1113, 'right': 211})",0.0525362703207204,0.6388083574927522,0.6456504389465283,0.6383511971417907,0.007299241804737622,0.6434748427672956,0.002175596179232686,"defaultdict(<class 'int'>, {'wrong': 982, 'right': 342})",0.021000165578899527,0.6895431370588824,0.6743814844373504,0.6905561776782382,-0.016174693240887827,0.6741352201257862,0.0002462643115641594,"defaultdict(<class 'int'>, {'right': 313, 'wrong': 1011})",0.02643347500161964,0.8879836049185245,0.8962490023942538,0.8874313443182424,0.008817658076011314,0.8954402515723271,0.0008087508219266626,"defaultdict(<class 'int'>, {'right': 328, 'wrong': 996})",0.023528064788182257,0.9095271418574428,0.9102154828411811,0.9094811496827174,0.000734333158463718,0.9099842767295597,0.00023120611162141813
word,10,48,"{'wrong': 10.0, 'right': 18.0}",18,"{'right': 6.0, 'wrong': 4.0}",0.020408163265306128,0.009999999999999995,0.0009763246525549257,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.06781377277788643,0.6388083574927522,0.6944444444444444,0.6387582549529718,0.05568618949147264,0.68,0.014444444444444371,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.06781377277788643,0.6895431370588824,0.8055555555555556,0.6894386631979188,0.11611689235763678,0.84,-0.03444444444444439,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.10466942511884812,0.8879836049185245,0.9722222222222222,0.8879077446467881,0.08431447757543409,0.98,-0.007777777777777772,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.08485193253404685,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.94,-0.023333333333333317
word,2,78,"{'right': 15.0, 'wrong': 21.0}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",0.006944444444444446,0.014565992865636153,0.020989889062933073,"defaultdict(<class 'int'>, {'right': 3, 'wrong': 22})",0.05853495141319741,0.6388083574927522,0.5588235294117647,0.6388763820101055,-0.08005285259834083,0.54,0.018823529411764683,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 14})",0.00027796010088214536,0.6895431370588824,0.7941176470588235,0.6894541998098954,0.10466344724892807,0.76,0.034117647058823475,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0178554431337355,0.8879836049185245,0.9705882352941176,0.8879133523437891,0.08267488295032854,0.96,0.010588235294117676,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.02796278789257317,0.9095271418574428,0.9411764705882353,0.9095002251238181,0.03167624546441716,0.94,0.0011764705882353343
word,:,176,"{'wrong': 43.333333333333336, 'right': 46.0}",60,"{'wrong': 13.0, 'right': 21.0}",0.00022276676319893035,0.013840830449826995,0.005380608902164359,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 22})",0.03506726575794911,0.6388083574927522,0.6637931034482759,0.6387357128534189,0.02505739059485701,0.6867469879518072,-0.022953884503531308,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 26})",0.022771248889728847,0.6895431370588824,0.6637931034482759,0.6896180068177261,-0.025824903369450203,0.6566265060240963,0.007166597424179577,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 23})",0.031692971649344134,0.8879836049185245,0.8879310344827587,0.8879837577702026,-5.2723287443878775e-05,0.8795180722891566,0.008412962193602103,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 21})",0.038656526372455584,0.9095271418574428,0.9137931034482759,0.909514738319631,0.004278365128644879,0.8975903614457831,0.01620274200249283
word,a,106087,"{'wrong': 26936.666666666668, 'right': 25277.0}",29603,"{'wrong': 7450.666666666667, 'right': 7251.0}",0.00025258837980685387,4.611242911438681e-05,4.1448889270928515e-05,"defaultdict(<class 'int'>, {'wrong': 23651, 'right': 6152})",0.043556089246351355,0.6388083574927522,0.6379352850539292,0.6425548796614652,-0.004619594607536026,0.6374733637747336,0.00046192127919553183,"defaultdict(<class 'int'>, {'right': 7232, 'wrong': 22571})",0.03195576851073753,0.6895431370588824,0.6913405238828968,0.681830203649828,0.009510320233068748,0.6914155251141553,-7.50012312584758e-05,"defaultdict(<class 'int'>, {'right': 7237, 'wrong': 22566})",0.0319073533561892,0.8879836049185245,0.8909707241910632,0.8751653001851362,0.015805424005926993,0.8907762557077625,0.00019446848330062494,"defaultdict(<class 'int'>, {'right': 7384, 'wrong': 22419})",0.03050442370130537,0.9095271418574428,0.912573189522342,0.8964559640306797,0.01611722549166228,0.9126636225266362,-9.043300429423251e-05
word,able,126,"{'wrong': 31.333333333333332, 'right': 32.0}",48,"{'wrong': 12.333333333333334, 'right': 11.0}",2.7700831024930628e-05,0.0008163265306122471,0.0005728103718249007,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 34})",0.017821427706128976,0.6388083574927522,0.6063829787234043,0.6388847136630091,-0.03250173493960484,0.6224489795918368,-0.016066000868432462,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 16})",0.017821427706128976,0.6895431370588824,0.7553191489361702,0.6893882459041034,0.06593090303206683,0.7448979591836735,0.010421189752496729,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 36})",0.02688813345735886,0.8879836049185245,0.9361702127659575,0.8878701337742372,0.048300078991720286,0.9387755102040817,-0.00260529743812421,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 38})",0.03825555811867494,0.9095271418574428,0.9361702127659575,0.9094644020241495,0.026705810741808,0.9387755102040817,-0.00260529743812421
word,about,1634,"{'wrong': 401.0, 'right': 431.0}",489,"{'wrong': 118.33333333333333, 'right': 134.0}",0.00032503929363905296,0.0009637046744693737,8.489868430523132e-05,"defaultdict(<class 'int'>, {'wrong': 357, 'right': 179})",0.017431808228735093,0.6388083574927522,0.6257861635220126,0.6391264273644324,-0.01334026384241982,0.6192748091603053,0.0065113543617072445,"defaultdict(<class 'int'>, {'right': 125, 'wrong': 411})",0.04406770106640855,0.6895431370588824,0.7023060796645703,0.6892313994572175,0.013074680207352807,0.7022900763358778,1.6003328692448804e-05,"defaultdict(<class 'int'>, {'wrong': 406, 'right': 130})",0.04096054137467337,0.8879836049185245,0.9129979035639413,0.8873726253264376,0.025625278237503712,0.9093511450381679,0.0036467585257733415,"defaultdict(<class 'int'>, {'wrong': 399, 'right': 137})",0.036852138645217324,0.9095271418574428,0.9486373165618449,0.9085718674791335,0.04006544908271137,0.9484732824427481,0.00016403411909682308
word,above,997,"{'wrong': 256.6666666666667, 'right': 227.0}",292,"{'wrong': 73.0, 'right': 73.0}",0.0009405571670194901,0.0,0.0004707954896268074,"defaultdict(<class 'int'>, {'wrong': 244, 'right': 48})",0.055411648767304804,0.6388083574927522,0.6328671328671329,0.638894523326572,-0.006027390459439119,0.6328671328671329,0.0,"defaultdict(<class 'int'>, {'wrong': 219, 'right': 73})",0.026425620781037093,0.6895431370588824,0.6713286713286714,0.6898073022312373,-0.018478630902565962,0.6713286713286714,0.0,"defaultdict(<class 'int'>, {'wrong': 213, 'right': 79})",0.0213896098587431,0.8879836049185245,0.9003496503496503,0.8878042596348884,0.012545390714761906,0.9003496503496503,0.0,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 219})",0.026425620781037093,0.9095271418574428,0.9090909090909091,0.9095334685598377,-0.0004425594689286827,0.9090909090909091,0.0
word,abruptly,68,"{'wrong': 15.0, 'right': 23.0}",18,"{'right': 6.0, 'wrong': 4.0}",0.011080332409972297,0.009999999999999995,1.445972509332206e-05,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.02121757438245052,0.6388083574927522,0.6944444444444444,0.6387582549529718,0.05568618949147264,0.66,0.03444444444444439,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.11009286555655928,0.6895431370588824,0.6666666666666666,0.6895637382429458,-0.022897071576279182,0.72,-0.053333333333333344,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.07017731143280659,0.8879836049185245,0.8611111111111112,0.8880078046828097,-0.02689669357169855,0.82,0.04111111111111121,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.07017731143280659,0.9095271418574428,0.7777777777777778,0.9096457874724835,-0.1318680096947057,0.76,0.01777777777777778
word,accordion,115,"{'wrong': 31.666666666666668, 'right': 20.0}",43,"{'wrong': 11.333333333333334, 'right': 9.0}",0.012747138397502604,0.003292125772641764,0.001588553524466841,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 2})",0.09774017780585911,0.6388083574927522,0.6162790697674418,0.6388568852376897,-0.022577815470247842,0.6086956521739131,0.007583417593528763,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 32})",0.003790767779392752,0.6895431370588824,0.7093023255813954,0.6895005760657216,0.019801749515673817,0.717391304347826,-0.008088978766430666,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 39})",0.035949203450202555,0.8879836049185245,0.9302325581395349,0.887892601312428,0.042339956827106895,0.9130434782608695,0.01718907987866536,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 36})",0.017244676365307167,0.9095271418574428,0.9186046511627907,0.9095075890397235,0.009097062123067157,0.9130434782608695,0.005561172901921152
word,across,4018,"{'wrong': 1018.3333333333334, 'right': 963.0}",1177,"{'wrong': 292.6666666666667, 'right': 299.0}",0.00019498382389969004,2.8645110097202684e-05,0.0001865749956057594,"defaultdict(<class 'int'>, {'wrong': 991, 'right': 205})",0.05783696541949374,0.6388083574927522,0.6385224274406333,0.6388255869415443,-0.0003031595009110877,0.6384083044982699,0.0001141229423633483,"defaultdict(<class 'int'>, {'wrong': 884, 'right': 312})",0.02740703104951734,0.6895431370588824,0.6873350923482849,0.689676188457258,-0.0023410961089730398,0.6868512110726643,0.00048388127562060124,"defaultdict(<class 'int'>, {'wrong': 876, 'right': 320})",0.025688270729577516,0.8879836049185245,0.895778364116095,0.8875139117070328,0.008264452409062262,0.8948961937716263,0.0008821703444686912,"defaultdict(<class 'int'>, {'wrong': 896, 'right': 300})",0.03011365943260308,0.9095271418574428,0.9107299912049253,0.9094546610843182,0.0012753301206070988,0.9100346020761245,0.0006953891288007386
word,action,187,"{'right': 42.0, 'wrong': 48.333333333333336}",51,"{'wrong': 13.0, 'right': 12.0}",0.0012288776024291606,0.0004000000000000007,0.00011368071381538409,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 15})",0.016699126674348905,0.6388083574927522,0.6274509803921569,0.6388373841142571,-0.011386403722100202,0.625,0.002450980392156854,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 36})",0.013108189964810231,0.6895431370588824,0.6470588235294118,0.6896517163618141,-0.04259289283240231,0.6538461538461539,-0.006787330316742057,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 41})",0.03652456395581998,0.8879836049185245,0.8823529411764706,0.8879979954898521,-0.005645054313381581,0.8846153846153846,-0.002262443438914019,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 39})",0.025438705217738306,0.9095271418574428,0.9313725490196079,0.9094713104485092,0.021901238571098713,0.9326923076923077,-0.0013197586726998445
word,ad,87,"{'wrong': 23.0, 'right': 18.0}",28,"{'right': 6.0, 'wrong': 7.333333333333333}",0.003718024985127903,0.0024999999999999988,6.098434825589942e-05,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 5})",0.04512916953467993,0.6388083574927522,0.6607142857142857,0.6387776554209631,0.0219366302933226,0.65,0.010714285714285676,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.03345371110148413,0.6895431370588824,0.6071428571428571,0.6896586244869356,-0.0825157673440785,0.6,0.0071428571428571175,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.023985660860958664,0.8879836049185245,0.9464285714285714,0.8879016918610472,0.058526879567524226,0.95,-0.0035714285714285587,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.016386479220556784,0.9095271418574428,0.9642857142857143,0.9094503954349785,0.05483531885073578,0.9666666666666667,-0.0023809523809523725
word,add,1066,"{'right': 263.0, 'wrong': 267.6666666666667}",369,"{'wrong': 93.0, 'right': 90.0}",1.933347642736299e-05,6.71862402579953e-05,7.220160817773217e-06,"defaultdict(<class 'int'>, {'right': 120, 'wrong': 252})",0.015572345575113444,0.6388083574927522,0.6276595744680851,0.6389947654622148,-0.011335190994129718,0.6280120481927711,-0.0003524737246860532,"defaultdict(<class 'int'>, {'right': 88, 'wrong': 284})",0.036742137733205976,0.6895431370588824,0.729483282674772,0.6888753366875032,0.0406079459872688,0.7319277108433735,-0.0024444281686014646,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 279})",0.03270804371827858,0.8879836049185245,0.8738601823708206,0.8882197489454693,-0.014359566574648652,0.875,-0.0011398176291793627,"defaultdict(<class 'int'>, {'right': 103, 'wrong': 269})",0.025491259451086087,0.9095271418574428,0.9118541033434651,0.9094882349951721,0.0023658683482929987,0.911144578313253,0.0007095250302120437
word,added,206,"{'wrong': 48.333333333333336, 'right': 61.0}",58,"{'wrong': 16.333333333333332, 'right': 9.0}",0.003355517549077926,0.02094875346260388,0.02084191952524922,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 18})",0.04255199473037106,0.6388083574927522,0.59375,0.6389167251227578,-0.04516672512275777,0.5892857142857143,0.004464285714285698,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 44})",0.025755687752702615,0.6895431370588824,0.6979166666666666,0.6895229982964225,0.008393668370244134,0.7142857142857143,-0.016369047619047672,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 47})",0.037880418908784845,0.8879836049185245,0.9479166666666666,0.8878394628720313,0.060077203794635325,0.9553571428571429,-0.007440476190476275,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 47})",0.037880418908784845,0.9095271418574428,0.96875,0.9093847078865618,0.05936529211343822,0.9732142857142857,-0.004464285714285698
word,adding,107,"{'right': 31.0, 'wrong': 25.333333333333332}",42,"{'wrong': 8.0, 'right': 18.0}",0.0025296733307657304,0.036982248520710054,0.010762728578306874,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 28})",0.014028117397416481,0.6388083574927522,0.6071428571428571,0.6388749749549189,-0.031732117812061755,0.6095890410958904,-0.0024461839530333096,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 15})",0.06502824010898504,0.6895431370588824,0.7857142857142857,0.6893408134642356,0.09637347225005011,0.7876712328767124,-0.00195694716242667,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 17})",0.05404822755390819,0.8879836049185245,0.9642857142857143,0.8878230815467842,0.07646263273893006,0.9794520547945206,-0.015166340508806275,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 20})",0.04000120495407905,0.9095271418574428,0.9523809523809523,0.9094369865758365,0.042943965805115836,0.952054794520548,0.00032615786040435246
word,address,195,"{'right': 46.0, 'wrong': 49.666666666666664}",50,"{'wrong': 13.666666666666666, 'right': 9.0}",0.0003672498148575317,0.010596885813148795,0.003566942938030511,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 10})",0.05183865777967262,0.6388083574927522,0.6428571428571429,0.6387984165956807,0.004058726261462198,0.6296296296296297,0.013227513227513255,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 36})",0.009483014179135406,0.6895431370588824,0.7244897959183674,0.689457333266523,0.03503246265184434,0.7314814814814815,-0.006991685563114136,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 41})",0.027872031672382412,0.8879836049185245,0.8877551020408163,0.8879841659568072,-0.00022906391599086806,0.8888888888888888,-0.0011337868480725266,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 41})",0.027872031672382412,0.9095271418574428,0.8979591836734694,0.9095555444205041,-0.01159636074703474,0.8981481481481481,-0.00018896447467875443
word,adjusts,337,"{'wrong': 84.33333333333333, 'right': 84.0}",99,"{'wrong': 25.666666666666668, 'right': 22.0}",9.802960494068677e-07,0.0014792899408284025,0.0007033147185832207,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 23})",0.041980358920878744,0.6388083574927522,0.6464646464646465,0.6387702818104184,0.007694364654228125,0.6407766990291263,0.0056879474355202575,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 79})",0.03878146367473218,0.6895431370588824,0.696969696969697,0.6895062038478927,0.007463493121804277,0.7038834951456311,-0.006913798175934072,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 81})",0.04534892372689032,0.8879836049185245,0.9191919191919192,0.8878284020696238,0.03136351712229546,0.9174757281553398,0.0017161910365793842,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 78})",0.035744787040553644,0.9095271418574428,0.9040404040404041,0.9095544280906214,-0.005514024050217281,0.9029126213592233,0.0011277826811807445
word,adult,86,"{'right': 15.0, 'wrong': 23.666666666666668}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",0.012559453032104638,0.00010412328196584837,0.005276827093019194,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 4})",0.05036644922921142,0.6388083574927522,0.6666666666666666,0.6387623291443448,0.027904337522321798,0.6617647058823529,0.004901960784313708,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.004907025260471251,0.6895431370588824,0.7727272727272727,0.6894056976918841,0.08332157503538862,0.7794117647058824,-0.006684491978609652,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.004907025260471251,0.8879836049185245,0.9090909090909091,0.8879487307865619,0.02114217830434717,0.9117647058823529,-0.002673796791443861,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 26})",0.013680752486802304,0.9095271418574428,0.9393939393939394,0.9094777950232814,0.029916144370658038,0.9411764705882353,-0.0017825311942958333
word,advance,101,"{'wrong': 23.333333333333332, 'right': 31.0}",39,"{'wrong': 10.666666666666666, 'right': 7.0}",0.0049776054800707605,0.010768956924172304,0.015289956918967326,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 30})",0.03705495419753902,0.6388083574927522,0.6538461538461539,0.6387789853257876,0.01506716852036627,0.686046511627907,-0.03220035778175312,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 27})",0.01989203852846036,0.6895431370588824,0.6794871794871795,0.6895627785846647,-0.010075599097485233,0.6976744186046512,-0.018187239117471665,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 32})",0.05210043388515662,0.8879836049185245,0.8717948717948718,0.8880152251214504,-0.016220353326578563,0.8604651162790697,0.011329755515802065,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 28})",0.024953354153577405,0.9095271418574428,0.8846153846153846,0.9095758000701157,-0.024960415454731155,0.8953488372093024,-0.01073345259391778
word,after,1934,"{'wrong': 480.3333333333333, 'right': 493.0}",505,"{'wrong': 128.66666666666666, 'right': 119.0}",4.233908800900715e-05,0.00038085387347862104,0.0003386763213848688,"defaultdict(<class 'int'>, {'wrong': 353, 'right': 162})",0.019169842584233113,0.6388083574927522,0.6427125506072875,0.638709512095121,0.004003038512166546,0.6418650793650794,0.0008474712422080755,"defaultdict(<class 'int'>, {'wrong': 381, 'right': 134})",0.03251935659940821,0.6895431370588824,0.7206477732793523,0.6887556375563756,0.03189213572297667,0.7202380952380952,0.00040967804125702223,"defaultdict(<class 'int'>, {'right': 132, 'wrong': 383})",0.033637063517900107,0.8879836049185245,0.917004048582996,0.8872488724887249,0.02975517609427114,0.9176587301587301,-0.0006546815757341173,"defaultdict(<class 'int'>, {'right': 135, 'wrong': 380})",0.031969234433545886,0.9095271418574428,0.9190283400809717,0.9092865928659286,0.009741747215043062,0.9196428571428571,-0.0006145170618854223
word,afterwards,212,"{'wrong': 54.0, 'right': 50.0}",67,"{'wrong': 14.666666666666666, 'right': 23.0}",0.0003698224852071012,0.012236666927715568,0.00852663236439144,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 36})",0.004472372231366758,0.6388083574927522,0.6538461538461539,0.6387593400531568,0.015086813792997034,0.6263736263736264,0.027472527472527486,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 23})",0.029822637268969443,0.6895431370588824,0.6923076923076923,0.6895341256707287,0.002773566636963598,0.6868131868131868,0.005494505494505475,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 20})",0.03965250096698656,0.8879836049185245,0.9615384615384616,0.8877438443408053,0.07379461719765623,0.9560439560439561,0.005494505494505475,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 27})",0.01929015378557066,0.9095271418574428,0.9692307692307692,0.9093325309663507,0.059898238264418535,0.9560439560439561,0.01318681318681314
word,again,3785,"{'wrong': 922.0, 'right': 1019.0}",1087,"{'wrong': 261.3333333333333, 'right': 303.0}",0.0006243561679541316,0.0013628439120257905,7.143308666550992e-05,"defaultdict(<class 'int'>, {'wrong': 764, 'right': 449})",0.012171175955862527,0.6388083574927522,0.6361867704280155,0.6389503635788808,-0.0027635931508652734,0.6341145833333334,0.002072187094682154,"defaultdict(<class 'int'>, {'wrong': 919, 'right': 294})",0.042987670726252356,0.6895431370588824,0.7251945525291829,0.687611971756771,0.03758258077241183,0.7269965277777778,-0.0018019752485949336,"defaultdict(<class 'int'>, {'wrong': 904, 'right': 309})",0.03899649302051228,0.8879836049185245,0.9007782101167315,0.8872905469490989,0.013487663167632613,0.9032118055555556,-0.0024335954388240433,"defaultdict(<class 'int'>, {'wrong': 908, 'right': 305})",0.04003663344213998,0.9095271418574428,0.9231517509727627,0.9087891242491306,0.014362626723632088,0.9240451388888888,-0.0008933879161261427
word,against,2368,"{'wrong': 603.0, 'right': 559.0}",613,"{'wrong': 156.0, 'right': 145.0}",0.00035845373132559807,0.00033388152448648404,2.1839884157211806e-07,"defaultdict(<class 'int'>, {'wrong': 527, 'right': 97})",0.06331172033468802,0.6388083574927522,0.655,0.6383077398742657,0.016692260125734326,0.6530278232405892,0.0019721767594108597,"defaultdict(<class 'int'>, {'wrong': 479, 'right': 145})",0.034229070889780513,0.6895431370588824,0.6883333333333334,0.6895805421003813,-0.0012472087670479803,0.6882160392798691,0.00011729405346427857,"defaultdict(<class 'int'>, {'right': 151, 'wrong': 473})",0.03139690235549213,0.8879836049185245,0.8891666666666667,0.8879470266927755,0.0012196399738911845,0.8903436988543372,-0.0011770321876705125,"defaultdict(<class 'int'>, {'right': 150, 'wrong': 474})",0.031858210236783625,0.9095271418574428,0.9216666666666666,0.9091518087189528,0.012514857947713787,0.9230769230769231,-0.001410256410256494
word,aged,74,"{'wrong': 19.0, 'right': 17.0}",17,"{'wrong': 3.6666666666666665, 'right': 6.0}",0.0007716049382716057,0.014565992865636153,0.011160303691892616,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.10405652175204813,0.6388083574927522,0.5588235294117647,0.6388763820101055,-0.08005285259834083,0.58,-0.02117647058823524,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 13})",0.001141861861669511,0.6895431370588824,0.7058823529411765,0.6895292410825954,0.016353111858581126,0.66,0.045882352941176485,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.012166999909878733,0.8879836049185245,0.9117647058823529,0.8879633798589224,0.023801326023430547,0.88,0.03176470588235292,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.006495016638171328,0.9095271418574428,0.9705882352941176,0.9094752113662514,0.06111302392786622,0.94,0.030588235294117694
word,agent,187,"{'wrong': 53.0, 'right': 28.0}",65,"{'wrong': 13.333333333333334, 'right': 25.0}",0.023814967230605097,0.023156899810964086,0.04773429080814329,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 12})",0.03685682257780202,0.6388083574927522,0.609375,0.6389028181727008,-0.02952781817270078,0.6515151515151515,-0.04214015151515149,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 25})",0.005489686724162411,0.6895431370588824,0.734375,0.6893992578477585,0.04497574215224154,0.7525252525252525,-0.018150252525252486,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 25})",0.005489686724162411,0.8879836049185245,0.8671875,0.8880503460034099,-0.02086284600340993,0.8636363636363636,0.0035511363636363535,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 26})",0.004357256001788809,0.9095271418574428,0.921875,0.9094875137899909,0.012387486210009069,0.9242424242424242,-0.0023674242424241987
word,ahead,488,"{'wrong': 117.33333333333333, 'right': 136.0}",126,"{'wrong': 27.666666666666668, 'right': 43.0}",0.0013573407202216068,0.011770202919188318,0.0026246303874430353,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 99})",0.00634252165390415,0.6388083574927522,0.656,0.6387002665861878,0.01729973341381219,0.638235294117647,0.017764705882353016,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 138})",0.06368455579960916,0.6895431370588824,0.684,0.6895779890347568,-0.005577989034756703,0.6823529411764706,0.0016470588235294459,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 40})",0.04992876455488241,0.8879836049185245,0.908,0.887857753634123,0.020142246365877026,0.9088235294117647,-0.0008235294117646674,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 46})",0.03830668348725253,0.9095271418574428,0.876,0.9097379407474473,-0.03373794074744729,0.8647058823529412,0.011294117647058788
word,aim,555,"{'wrong': 143.33333333333334, 'right': 125.0}",162,"{'wrong': 41.0, 'right': 39.0}",0.0011670074457003998,0.0001562499999999996,0.00023514061109005183,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 22})",0.06835550952068022,0.6388083574927522,0.6550632911392406,0.6386789600967352,0.016384331042505362,0.653125,0.0019382911392406,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 125})",0.028893168152538944,0.6895431370588824,0.6708860759493671,0.6896916565900847,-0.01880558064071758,0.675,-0.004113924050632933,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 123})",0.025638359445001736,0.8879836049185245,0.879746835443038,0.888049173720274,-0.008302338277236032,0.88125,-0.0015031645569619778,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 112})",0.01166738585592031,0.9095271418574428,0.8892405063291139,0.9096886336154776,-0.020448127286363693,0.890625,-0.001384493670886111
word,air,2314,"{'wrong': 579.3333333333334, 'right': 576.0}",637,"{'wrong': 151.66666666666666, 'right': 182.0}",2.0810518068691157e-06,0.00206611570247934,0.001102212846158173,"defaultdict(<class 'int'>, {'right': 214, 'wrong': 515})",0.0221570692233291,0.6388083574927522,0.6488673139158576,0.638487724365587,0.01037958955027063,0.6424541607898449,0.0064131531260127606,"defaultdict(<class 'int'>, {'wrong': 555, 'right': 174})",0.03686715289669202,0.6895431370588824,0.6941747572815534,0.6893955023726016,0.004779254908951813,0.6960507757404796,-0.0018760184589261542,"defaultdict(<class 'int'>, {'wrong': 552, 'right': 177})",0.03560190547442859,0.8879836049185245,0.8988673139158576,0.8876366824840107,0.011230631431846883,0.9033850493653033,-0.00451773544944567,"defaultdict(<class 'int'>, {'wrong': 555, 'right': 174})",0.03686715289669202,0.9095271418574428,0.9231391585760518,0.9090932535589024,0.014045905017149418,0.9245416078984485,-0.0014024493223967482
word,aisle,210,"{'wrong': 53.333333333333336, 'right': 50.0}",74,"{'wrong': 20.0, 'right': 14.0}",0.0002601456815816862,0.007785467128027685,0.0026306930918809854,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 24})",0.01786043335628379,0.6388083574927522,0.6418918918918919,0.6387969094922737,0.0030949823996181403,0.6375,0.00439189189189193,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 16})",0.04579632263445714,0.6895431370588824,0.7094594594594594,0.6894691952638973,0.019990264195562157,0.71875,-0.00929054054054057,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 65})",0.05052993894298147,0.8879836049185245,0.8851351351351351,0.8879941802127232,-0.0028590450775881626,0.88125,0.0038851351351351093,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 64})",0.04579632263445714,0.9095271418574428,0.918918918918919,0.9094922737306843,0.009426645188234661,0.9125,0.006418918918918992
word,alarm,103,"{'right': 26.0, 'wrong': 25.666666666666668}",23,"{'right': 11.0, 'wrong': 4.0}",1.0405827263267305e-05,0.054444444444444434,0.028379312055312016,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.06080104686338299,0.6388083574927522,0.6739130434782609,0.6387679527598459,0.035145090718414984,0.6555555555555556,0.018357487922705307,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 38})",0.07107013501173338,0.6895431370588824,0.717391304347826,0.6895110844217585,0.027880219926067595,0.7222222222222222,-0.004830917874396157,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.024240548819387267,0.8879836049185245,0.9347826086956522,0.8879297402792373,0.046852868416414895,0.9111111111111111,0.023671497584541124,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 14})",0.01925479449761141,0.9095271418574428,0.9782608695652174,0.9094480308262023,0.06881283873901511,0.9666666666666667,0.011594202898550732
word,album,29,"{'right': 8.0, 'wrong': 7.0}",20,"{'wrong': 4.0, 'right': 8.0}",0.0011111111111111107,0.027777777777777776,0.009292928204941,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.0820016278321157,0.6388083574927522,0.675,0.6387721404983489,0.036227859501651194,0.703125,-0.028124999999999956,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.0820016278321157,0.6895431370588824,0.7,0.6895326728710097,0.010467327128990234,0.734375,-0.034375000000000044,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.06690711591196881,0.8879836049185245,0.875,0.8879965976183328,-0.012996597618332828,0.875,0.0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.05397071980829603,0.9095271418574428,0.925,0.9095116581607124,0.0154883418392876,0.921875,0.0031250000000000444
word,alcohol,82,"{'wrong': 20.0, 'right': 22.0}",34,"{'wrong': 8.333333333333334, 'right': 9.0}",0.0005668934240362824,0.0003698224852071001,1.0501988299357716e-05,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 29})",0.06060592700462292,0.6388083574927522,0.6911764705882353,0.6387192068896455,0.05245726369858983,0.6805555555555556,0.0106209150326797,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.04016933937512673,0.6895431370588824,0.6323529411764706,0.6896404966953735,-0.057287555518902966,0.625,0.007352941176470562,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 11})",0.024761936618879356,0.8879836049185245,0.9117647058823529,0.887943120368516,0.02382158551383695,0.9166666666666666,-0.004901960784313708,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.031904547195707914,0.9095271418574428,0.9558823529411765,0.9094482275185259,0.046434125422650574,0.9444444444444444,0.011437908496732097
word,alien,187,"{'wrong': 54.0, 'right': 25.0}",55,"{'wrong': 14.0, 'right': 13.0}",0.03368851145649735,0.0003429355281207133,0.014276202885942793,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 2})",0.07628223219592906,0.6388083574927522,0.6909090909090909,0.6386647285850333,0.0522443623240576,0.6875,0.003409090909090917,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 44})",0.0067254877639508805,0.6895431370588824,0.7545454545454545,0.6893639416570598,0.06518151288839469,0.7589285714285714,-0.004383116883116878,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 46})",0.012892346830423295,0.8879836049185245,0.8454545454545455,0.8881008470753345,-0.042646301620789084,0.8482142857142857,-0.00275974025974024,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 45})",0.009512370658643313,0.9095271418574428,0.8545454545454545,0.9096787128464738,-0.05513325830101934,0.8571428571428571,-0.0025974025974025983
word,all,2739,"{'wrong': 697.3333333333334, 'right': 647.0}",829,"{'wrong': 210.0, 'right': 199.0}",0.0003504591951510369,0.0001808334479110002,1.3917377448577177e-05,"defaultdict(<class 'int'>, {'right': 154, 'wrong': 686})",0.051371662058075564,0.6388083574927522,0.6264222503160556,0.6393182409575853,-0.012895990641529687,0.6253117206982544,0.0011105296178012258,"defaultdict(<class 'int'>, {'right': 219, 'wrong': 621})",0.026359692921561227,0.6895431370588824,0.7193426042983565,0.6883164194639605,0.03102618483439601,0.720074812967581,-0.0007322086692245211,"defaultdict(<class 'int'>, {'right': 215, 'wrong': 625})",0.027601628582080595,0.8879836049185245,0.9304677623261695,0.8862347124642207,0.04423304986194876,0.9295511221945137,0.0009166401316557105,"defaultdict(<class 'int'>, {'right': 209, 'wrong': 631})",0.02953070455675315,0.9095271418574428,0.9424778761061947,0.9081706999739787,0.03430717613221601,0.9413965087281796,0.001081367378015119
word,alley,206,"{'right': 48.0, 'wrong': 52.666666666666664}",62,"{'wrong': 17.0, 'right': 11.0}",0.0005372571378448304,0.01147959183673469,0.003590479830083225,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 23})",0.009981129170560564,0.6388083574927522,0.6370967741935484,0.6388136782992379,-0.0017169041056894763,0.6544117647058824,-0.017314990512333983,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 50})",0.024363759974127534,0.6895431370588824,0.6370967741935484,0.68970617729643,-0.05260940310288165,0.6470588235294118,-0.009962049335863421,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 47})",0.014879640461854589,0.8879836049185245,0.8790322580645161,0.888011432009627,-0.00897917394511083,0.8897058823529411,-0.010673624288424999,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 48})",0.017743411324279125,0.9095271418574428,0.9112903225806451,0.9095216606498195,0.001768661930825588,0.9191176470588235,-0.007827324478178355
word,allows,124,"{'wrong': 29.0, 'right': 37.0}",34,"{'wrong': 9.0, 'right': 7.0}",0.003673094582185488,0.00390625,0.007596835415156957,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 18})",0.0018444690294978933,0.6388083574927522,0.6617647058823529,0.6387692769877829,0.02299542889457007,0.6805555555555556,-0.01879084967320266,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.05104433765619832,0.6895431370588824,0.6764705882352942,0.6895653915481674,-0.013094803312873271,0.6944444444444444,-0.017973856209150263,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 25})",0.033523302706785316,0.8879836049185245,0.8529411764705882,0.8880432605647907,-0.03510208409420246,0.8611111111111112,-0.008169934640522958,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.05104433765619832,0.9095271418574428,0.8529411764705882,0.9096234728620068,-0.05668229639141864,0.8472222222222222,0.005718954248365993
word,almost,282,"{'wrong': 71.66666666666667, 'right': 67.0}",83,"{'right': 26.0, 'wrong': 19.0}",0.00028314534023668626,0.0060493827160493785,0.004498562296177205,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 26})",0.030317325568581292,0.6388083574927522,0.6280487804878049,0.638852640032122,-0.010803859544317174,0.6225490196078431,0.005499760879961735,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 27})",0.0277257231530501,0.6895431370588824,0.7317073170731707,0.689369604497089,0.042337712576081765,0.7303921568627451,0.0013151602104256588,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 29})",0.02295809712945305,0.8879836049185245,0.9512195121951219,0.8877233487251556,0.06349616346996634,0.9509803921568627,0.0002391200382592107,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 24})",0.0359436014072795,0.9095271418574428,0.9390243902439024,0.9094057418189119,0.029618648424990512,0.9509803921568627,-0.011956001912960312
word,alone,521,"{'right': 121.0, 'wrong': 133.33333333333334}",150,"{'wrong': 37.0, 'right': 39.0}",0.0005878877095826124,0.00017313019390581753,0.0006997898288404573,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 31})",0.04434592824549988,0.6388083574927522,0.6666666666666666,0.6385979049153908,0.028068761751275817,0.6687898089171974,-0.002123142250530785,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 123})",0.03778966470916852,0.6895431370588824,0.6766666666666666,0.6896404109589042,-0.012973744292237521,0.6751592356687898,0.0015074309978768685,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 32})",0.04208157233519737,0.8879836049185245,0.8766666666666667,0.8880690975020145,-0.011402430835347754,0.8757961783439491,0.000870488322717633,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 37})",0.03190721552583562,0.9095271418574428,0.9166666666666666,0.9094732070910556,0.0071934595756110165,0.9171974522292994,-0.0005307855626327518
word,along,3001,"{'wrong': 748.6666666666666, 'right': 755.0}",866,"{'wrong': 213.66666666666666, 'right': 225.0}",4.435081004236144e-06,0.00016687299636921303,5.8463683268291256e-05,"defaultdict(<class 'int'>, {'wrong': 666, 'right': 237})",0.030794818612116193,0.6388083574927522,0.6311672683513839,0.6391395045632334,-0.007972236211849504,0.6287528868360277,0.002414381515356223,"defaultdict(<class 'int'>, {'wrong': 657, 'right': 246})",0.02811199878114761,0.6895431370588824,0.7015643802647413,0.6890221642764016,0.012542215988339711,0.7026558891454965,-0.0010915088807551543,"defaultdict(<class 'int'>, {'wrong': 694, 'right': 209})",0.04013794992509374,0.8879836049185245,0.8995186522262335,0.88748370273794,0.012034949488293534,0.901270207852194,-0.0017515556259605214,"defaultdict(<class 'int'>, {'wrong': 676, 'right': 227})",0.033953630454711586,0.9095271418574428,0.927797833935018,0.9087353324641461,0.019062501470871962,0.9284064665127021,-0.0006086325776840651
word,alongside,188,"{'wrong': 49.666666666666664, 'right': 39.0}",65,"{'wrong': 14.333333333333334, 'right': 22.0}",0.0036180677257052368,0.011131217910950252,0.013813318278101921,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 18})",0.03295947123570054,0.6388083574927522,0.6484375,0.6387774546183933,0.009660045381606697,0.6534090909090909,-0.004971590909090939,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 20})",0.026429750825553246,0.6895431370588824,0.703125,0.6894995486912044,0.013625451308795555,0.7159090909090909,-0.01278409090909094,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 19})",0.02957831966057961,0.8879836049185245,0.90625,0.8879249824491025,0.01832501755089755,0.9147727272727273,-0.008522727272727293,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 21})",0.023501363703039235,0.9095271418574428,0.921875,0.9094875137899909,0.012387486210009069,0.9318181818181818,-0.009943181818181768
word,already,130,"{'wrong': 34.333333333333336, 'right': 27.0}",45,"{'wrong': 11.333333333333334, 'right': 11.0}",0.003573960302457472,5.5691690799733415e-05,0.0013755466487143705,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 7})",0.05138452726863166,0.6388083574927522,0.6777777777777778,0.6387205049847202,0.039057272793057596,0.6739130434782609,0.0038647342995169476,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 5})",0.07276034076791957,0.6895431370588824,0.7222222222222222,0.6894694654576424,0.03275275676457978,0.717391304347826,0.004830917874396157,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 37})",0.03515404883226532,0.8879836049185245,0.9111111111111111,0.8879314663594008,0.023179644751710304,0.9130434782608695,-0.0019323671497584183,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 36})",0.02854442364501463,0.9095271418574428,0.9222222222222223,0.9094985221181303,0.012723700104091962,0.9239130434782609,-0.0016908212560385882
word,also,598,"{'wrong': 155.0, 'right': 133.0}",197,"{'right': 48.0, 'wrong': 49.666666666666664}",0.001458815586419751,7.280224580367835e-05,0.00044094575258440006,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 41})",0.03748060702330724,0.6388083574927522,0.6384615384615384,0.638811771238201,-0.00035023277666257346,0.6370558375634517,0.0014057008980866703,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 143})",0.017553042727819046,0.6895431370588824,0.7256410256410256,0.6891878249457373,0.036453200695288346,0.7284263959390863,-0.0027853702980606965,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 144})",0.018606426443784893,0.8879836049185245,0.9333333333333333,0.8875372267931957,0.04579610654013766,0.934010152284264,-0.0006768189509306355,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 150})",0.02570705982799293,0.9095271418574428,0.9256410256410257,0.9093685326333855,0.01627249300764022,0.9263959390862944,-0.000754913445268679
word,alternate,49,"{'wrong': 11.333333333333334, 'right': 15.0}",12,"{'right': 6.0, 'wrong': 2.0}",0.004846979650697001,0.0625,0.018282941440821994,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.09096877025912044,0.6388083574927522,0.6666666666666666,0.6387916374912473,0.027875029175419286,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.05391096680510076,0.6895431370588824,0.75,0.6895068520556167,0.06049314794438332,0.75,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.05391096680510076,0.8879836049185245,1.0,0.8879163749124738,0.11208362508752623,1.0,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.05391096680510076,0.9095271418574428,1.0,0.9094728418525557,0.09052715814744428,1.0,0.0
word,american,108,"{'right': 19.0, 'wrong': 29.666666666666668}",30,"{'wrong': 5.333333333333333, 'right': 14.0}",0.012009757928316763,0.05023781212841855,0.05760495100483175,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 11})",0.02393873901840564,0.6388083574927522,0.7,0.638716459751702,0.06128354024829796,0.7368421052631579,-0.0368421052631579,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 10})",0.029025776707229924,0.6895431370588824,0.6333333333333333,0.6896275530636764,-0.0562942197303431,0.6578947368421053,-0.024561403508772006,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 16})",0.006770725984198665,0.8879836049185245,0.9,0.8879655586704045,0.012034441329595524,0.9122807017543859,-0.012280701754385892,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.012163882857294986,0.9095271418574428,0.8666666666666667,0.9095915098117742,-0.04292484314510747,0.8508771929824561,0.015789473684210575
word,amid,75,"{'right': 20.0, 'wrong': 18.333333333333332}",24,"{'right': 6.0, 'wrong': 6.0}",0.0004725897920604933,0.0,0.0002364252875255747,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.01092379114391407,0.6388083574927522,0.6041666666666666,0.6388499649684716,-0.03468329830180494,0.6041666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.027716550387113972,0.6895431370588824,0.6458333333333334,0.6895956360724652,-0.04376230273913184,0.6458333333333334,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.01092379114391407,0.8879836049185245,0.8541666666666666,0.8880242217996197,-0.03385755513295308,0.8541666666666666,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.01092379114391407,0.9095271418574428,0.8541666666666666,0.9095936342708437,-0.05542696760417709,0.8541666666666666,0.0
word,among,229,"{'wrong': 59.0, 'right': 52.0}",62,"{'wrong': 14.333333333333334, 'right': 19.0}",0.0009942374807239678,0.004899999999999996,0.005170936898676894,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 20})",0.022943969067565413,0.6388083574927522,0.6048387096774194,0.6389139590854392,-0.03407524940801987,0.6052631578947368,-0.0004244482173174635,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 22})",0.017139601042715835,0.6895431370588824,0.7016129032258065,0.6895056157240272,0.012107287501779251,0.7105263157894737,-0.008913412563667178,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 21})",0.01991787231315314,0.8879836049185245,0.9032258064516129,0.887936221419976,0.01528958503163691,0.8947368421052632,0.008488964346349714,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 20})",0.022943969067565413,0.9095271418574428,0.9435483870967742,0.9094213798636182,0.03412700723315609,0.9407894736842105,0.002758913412563735
word,amongst,89,"{'wrong': 24.0, 'right': 17.0}",21,"{'wrong': 5.0, 'right': 6.0}",0.007287328970850683,0.0020661157024793376,0.00859545497101719,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 12})",0.002161959932270311,0.6388083574927522,0.5952380952380952,0.6388541406054541,-0.04361604536735886,0.58,0.015238095238095273,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.040646542832849346,0.6895431370588824,0.6666666666666666,0.6895671753815361,-0.022900508714869483,0.68,-0.01333333333333342,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.017471924028373213,0.8879836049185245,0.9761904761904762,0.8878909181886415,0.08829955800183464,0.98,-0.003809523809523818,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.010042866137809456,0.9095271418574428,0.9523809523809523,0.9094821115836877,0.04289884079726458,0.94,0.012380952380952381
word,an,6833,"{'right': 1640.0, 'wrong': 1731.0}",1918,"{'right': 461.0, 'wrong': 485.6666666666667}",0.00018218192566977402,0.00016973318785955122,1.1020323758363366e-07,"defaultdict(<class 'int'>, {'wrong': 1585, 'right': 358})",0.05264041132336059,0.6388083574927522,0.6397820163487739,0.6387100324693192,0.0010719838794546188,0.6400537634408602,-0.0002717470920863274,"defaultdict(<class 'int'>, {'wrong': 1436, 'right': 507})",0.027497099675572963,0.6895431370588824,0.6852861035422343,0.6899730339552034,-0.004686930412969081,0.685752688172043,-0.0004665846298087528,"defaultdict(<class 'int'>, {'wrong': 1489, 'right': 454})",0.035243226049556584,0.8879836049185245,0.8841961852861036,0.8883660778163007,-0.004169892530197172,0.8844086021505376,-0.00021241686443407293,"defaultdict(<class 'int'>, {'wrong': 1471, 'right': 472})",0.03247723559645373,0.9095271418574428,0.9119891008174387,0.9092785207198283,0.002710580097610382,0.9118279569892473,0.00016114382819132356
word,and,92668,"{'wrong': 23402.333333333332, 'right': 22461.0}",26353,"{'right': 6601.0, 'wrong': 6584.0}",0.00010531631434883755,4.1560195629163476e-07,5.948850555566928e-05,"defaultdict(<class 'int'>, {'wrong': 20072, 'right': 6340})",0.03414727532409614,0.6388083574927522,0.6374030216414863,0.6426957831325302,-0.005292761491043851,0.637477930191498,-7.49085500116875e-05,"defaultdict(<class 'int'>, {'right': 6554, 'wrong': 19858})",0.03177760641009373,0.6895431370588824,0.6947393493943106,0.6751694277108434,0.019569921683467162,0.6947236180904522,1.5731303858346202e-05,"defaultdict(<class 'int'>, {'wrong': 19852, 'right': 6560})",0.031712703537524464,0.8879836049185245,0.8959779501837485,0.8658697289156626,0.030108221268085877,0.8960342251799538,-5.627499620530774e-05,"defaultdict(<class 'int'>, {'wrong': 19825, 'right': 6587})",0.03142166429074585,0.9095271418574428,0.9176194365046958,0.8871423192771084,0.03047711722758739,0.9176286839603423,-9.247455646455016e-06
word,angle,419,"{'right': 108.0, 'wrong': 103.66666666666667}",118,"{'wrong': 28.333333333333332, 'right': 33.0}",0.00010478020956041898,0.0014473062381852575,0.00038757562878736964,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 39})",0.024729336464623844,0.6388083574927522,0.6410256410256411,0.6387953139926592,0.0022303270329818714,0.6363636363636364,0.004662004662004726,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 32})",0.03942188772330236,0.6895431370588824,0.7478632478632479,0.6892000603348585,0.05866318752838939,0.7386363636363636,0.009226884226884224,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 39})",0.024729336464623844,0.8879836049185245,0.9444444444444444,0.8876514656342702,0.0567929788101742,0.946969696969697,-0.002525252525252597,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 32})",0.03942188772330236,0.9095271418574428,0.9700854700854701,0.9091708984866006,0.06091457159886948,0.9696969696969697,0.00038850038850035684
word,angrily,135,"{'wrong': 33.333333333333336, 'right': 35.0}",21,"{'right': 9.0, 'wrong': 4.0}",0.00014872099940511493,0.036982248520710054,0.017042493858584244,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.02418592272247031,0.6388083574927522,0.7142857142857143,0.6387290467850888,0.07555666750062551,0.7027027027027027,0.01158301158301156,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 23})",0.00909090027839219,0.6895431370588824,0.5952380952380952,0.6896422316737553,-0.09440413643566004,0.581081081081081,0.014157014157014203,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.03110770401988444,0.8879836049185245,0.8333333333333334,0.8880410307730798,-0.05470769743974646,0.8513513513513513,-0.018018018018017945,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.03911685197533911,0.9095271418574428,0.8571428571428571,0.90958218663998,-0.05243932949712293,0.8378378378378378,0.019305019305019266
word,angry,82,"{'right': 17.0, 'wrong': 21.666666666666668}",24,"{'wrong': 6.0, 'right': 6.0}",0.003641498216409038,0.0,0.0018285347054525277,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.04531499650949551,0.6388083574927522,0.5416666666666666,0.6389250325292763,-0.09725836586260972,0.5416666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.031050397143535344,0.6895431370588824,0.6458333333333334,0.6895956360724652,-0.04376230273913184,0.6458333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.020095004965846347,0.8879836049185245,0.8541666666666666,0.8880242217996197,-0.03385755513295308,0.8541666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.020095004965846347,0.9095271418574428,0.7916666666666666,0.9096687018316485,-0.11800203516498187,0.7916666666666666,0.0
word,animal,150,"{'wrong': 39.333333333333336, 'right': 32.0}",64,"{'wrong': 18.666666666666668, 'right': 8.0}",0.0026421521530264657,0.04000000000000002,0.011845219036902263,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 21})",0.015448260514931644,0.6388083574927522,0.6328125,0.6388276000401163,-0.006015100040116295,0.6266666666666667,0.006145833333333295,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 9})",0.06957866349329758,0.6895431370588824,0.6640625,0.689624912245512,-0.025562412245512034,0.64,0.024062499999999987,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 57})",0.024379197200008453,0.8879836049185245,0.90625,0.8879249824491025,0.01832501755089755,0.9066666666666666,-0.0004166666666666208,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 55})",0.018159435332028413,0.9095271418574428,0.9609375,0.9093621502356835,0.05157534976431655,0.9666666666666667,-0.005729166666666674
word,ankle,130,"{'right': 25.0, 'wrong': 35.0}",46,"{'right': 8.0, 'wrong': 12.666666666666666}",0.006944444444444446,0.012747138397502598,0.0004547791802778315,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 8})",0.0424173527786029,0.6388083574927522,0.6521739130434783,0.6387775551102205,0.013396357933257774,0.6372549019607843,0.014919011082694,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 39})",0.018901475228217494,0.6895431370588824,0.6304347826086957,0.6896793587174349,-0.05924457610873923,0.6372549019607843,-0.006820119352088594,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.008225460561130736,0.8879836049185245,0.9021739130434783,0.8879509018036073,0.01422301123987102,0.9117647058823529,-0.009590792838874651,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 38})",0.014774576932408662,0.9095271418574428,0.9130434782608695,0.9095190380761523,0.0035244401847172036,0.9215686274509803,-0.008525149190110826
word,another,5765,"{'wrong': 1453.0, 'right': 1406.0}",1623,"{'right': 415.0, 'wrong': 402.6666666666667}",6.756276486041295e-05,5.687852956412137e-05,0.00012421673987204809,"defaultdict(<class 'int'>, {'wrong': 1339, 'right': 321})",0.05068505153779881,0.6388083574927522,0.6398891966759003,0.6387242754013576,0.0011649212745427073,0.6421800947867299,-0.002290898110829609,"defaultdict(<class 'int'>, {'wrong': 1220, 'right': 440})",0.0276377083650471,0.6895431370588824,0.7101800554016621,0.6879377222282081,0.02224233317345392,0.7112389979688558,-0.0010589425671937436,"defaultdict(<class 'int'>, {'wrong': 1270, 'right': 390})",0.0362326762977291,0.8879836049185245,0.9096260387811634,0.886299967675897,0.02332607110526641,0.909952606635071,-0.0003265678539076111,"defaultdict(<class 'int'>, {'wrong': 1250, 'right': 410})",0.03262016877954446,0.9095271418574428,0.9321329639889196,0.907768559422476,0.02436440456644362,0.9319566689234936,0.00017629506542604645
word,answer,256,"{'right': 61.0, 'wrong': 65.0}",77,"{'wrong': 21.0, 'right': 14.0}",0.0002519526329050147,0.009999999999999995,0.0035913698751147416,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 18})",0.04084243836144919,0.6388083574927522,0.62,0.6388791330088807,-0.018879133008880666,0.6158536585365854,0.004146341463414638,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 18})",0.04084243836144919,0.6895431370588824,0.6933333333333334,0.6895288746174302,0.0038044587159031806,0.6890243902439024,0.004308943089430972,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 66})",0.04084243836144919,0.8879836049185245,0.82,0.8882394260197682,-0.06823942601976829,0.823170731707317,-0.003170731707317076,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 62})",0.02669978332896887,0.9095271418574428,0.84,0.9097887712608499,-0.06978877126084992,0.8475609756097561,-0.007560975609756104
word,anxious,45,"{'wrong': 7.333333333333333, 'right': 23.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.06668880569979473,0.036982248520710075,0.002732305756966485,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 3})",0.012712350580089078,0.6388083574927522,0.7142857142857143,0.6387555022008804,0.0755302120848339,0.62,0.0942857142857143,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 7})",0.0009487056316565008,0.6895431370588824,0.6428571428571429,0.6895758303321329,-0.04671868747498997,0.58,0.06285714285714294,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.08288206680536428,0.8879836049185245,0.8214285714285714,0.8880302120848339,-0.0666016406562625,0.76,0.06142857142857139,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.06751925892145112,0.9095271418574428,0.8928571428571429,0.9095388155262105,-0.016681672669067615,0.86,0.03285714285714292
word,anxiously,184,"{'wrong': 44.0, 'right': 52.0}",46,"{'wrong': 10.666666666666666, 'right': 14.0}",0.0017361111111111104,0.0045653761869978125,0.00033951932061105847,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 18})",0.0262902286251605,0.6388083574927522,0.6956521739130435,0.6386773547094189,0.05697481920362457,0.7105263157894737,-0.014874141876430214,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 16})",0.03564375802628477,0.6895431370588824,0.6739130434782609,0.6895791583166333,-0.015666114838372436,0.6929824561403509,-0.019069412662090057,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.046780589792524536,0.8879836049185245,0.8804347826086957,0.888001002004008,-0.007566219395312324,0.8859649122807017,-0.005530129672006057,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 16})",0.03564375802628477,0.9095271418574428,0.8260869565217391,0.9097194388777555,-0.08363248235601639,0.8157894736842105,0.010297482837528626
word,any,101,"{'wrong': 25.0, 'right': 26.0}",36,"{'wrong': 8.333333333333334, 'right': 11.0}",9.61168781237984e-05,0.004756242568370983,0.0017620344394336847,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.02985706242792724,0.6388083574927522,0.625,0.6388332498748123,-0.01383324987481227,0.6363636363636364,-0.011363636363636354,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 7})",0.07172647273387883,0.6895431370588824,0.7361111111111112,0.6894591887831748,0.04665192232793636,0.7386363636363636,-0.002525252525252486,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.036371071689722916,0.8879836049185245,0.9027777777777778,0.8879569354031046,0.014820842374673182,0.9204545454545454,-0.017676767676767624,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.02985706242792724,0.9095271418574428,0.9444444444444444,0.9094641962944416,0.03498024815000278,0.9431818181818182,0.0012626262626261875
word,anything,63,"{'right': 13.0, 'wrong': 16.666666666666668}",29,"{'wrong': 7.0, 'right': 8.0}",0.0038189622522408835,0.0011111111111111107,0.004535514447758477,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 20})",0.0010083803256251272,0.6388083574927522,0.6724137931034483,0.6387595735095359,0.03365421959391235,0.6515151515151515,0.020898641588296796,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.051035953747834255,0.6895431370588824,0.6724137931034483,0.6895680032036843,-0.01715421010023599,0.696969696969697,-0.02455590386624873,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.009832988311217938,0.8879836049185245,0.9655172413793104,0.8878710517094659,0.07764618966984449,0.9696969696969697,-0.004179728317659337,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.009832988311217938,0.9095271418574428,0.9482758620689655,0.9094708915252541,0.03880497054371146,0.9545454545454546,-0.006269592476489061
word,apart,180,"{'wrong': 47.666666666666664, 'right': 37.0}",70,"{'wrong': 15.666666666666666, 'right': 23.0}",0.003968007936015868,0.008992271105826396,0.01251870726360417,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 23})",0.020181407781345223,0.6388083574927522,0.6159420289855072,0.6388874956111752,-0.022945466625667987,0.6195652173913043,-0.0036231884057971175,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 24})",0.017801717379172487,0.6895431370588824,0.7101449275362319,0.6894718362842955,0.020673091251936393,0.7228260869565217,-0.0126811594202898,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 65})",0.009962287382697194,0.8879836049185245,0.8768115942028986,0.8880222701509756,-0.011210675948077009,0.875,0.0018115942028985588,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 26})",0.013558983519760731,0.9095271418574428,0.927536231884058,0.9094648141646186,0.01807141771943943,0.9239130434782609,0.0036231884057971175
word,apartment,663,"{'wrong': 171.66666666666666, 'right': 148.0}",198,"{'wrong': 52.0, 'right': 42.0}",0.0013703120973467963,0.002829334540516073,0.00013187439090679622,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 165})",0.03756629776102131,0.6388083574927522,0.6365979381443299,0.6388300020189784,-0.002232063874648582,0.6421568627450981,-0.005558924600768234,"defaultdict(<class 'int'>, {'wrong': 160, 'right': 48})",0.030187029969609147,0.6895431370588824,0.654639175257732,0.6898849182313749,-0.03524574297364291,0.6593137254901961,-0.004674550232464103,"defaultdict(<class 'int'>, {'wrong': 160, 'right': 48})",0.030187029969609147,0.8879836049185245,0.8634020618556701,0.8882243084998991,-0.02482224664422894,0.8651960784313726,-0.0017940165757024396,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 51})",0.02624243181970573,0.9095271418574428,0.8814432989690721,0.9098021401171007,-0.028358841148028557,0.8799019607843137,0.001541338184758434
word,appear,615,"{'wrong': 160.66666666666666, 'right': 133.0}",166,"{'wrong': 43.666666666666664, 'right': 35.0}",0.0022189339582895803,0.003034329215742605,3.216999031530965e-05,"defaultdict(<class 'int'>, {'wrong': 152, 'right': 23})",0.06517768463954185,0.6388083574927522,0.6158940397350994,0.6389826240241753,-0.023088584289075897,0.609375,0.0065190397350993745,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 126})",0.016209699206740223,0.6895431370588824,0.6788079470198676,0.6896247796524805,-0.010816832632612905,0.6875,-0.008692052980132425,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 135})",0.028396863399427937,0.8879836049185245,0.9105960264900662,0.8878116343490304,0.02278439214103578,0.90625,0.004346026490066213,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 132})",0.023874766669016327,0.9095271418574428,0.9271523178807947,0.9093930999748174,0.01775921790597723,0.925,0.0021523178807946186
word,appears,1527,"{'right': 409.0, 'wrong': 372.6666666666667}",451,"{'right': 109.0, 'wrong': 114.0}",0.0005401412068503046,0.00012568119206097055,0.0005936632906557507,"defaultdict(<class 'int'>, {'wrong': 300, 'right': 156})",0.016809495840402866,0.6388083574927522,0.6256345177664975,0.6390730165204976,-0.013438498754000161,0.62531328320802,0.00032123455847743454,"defaultdict(<class 'int'>, {'wrong': 340, 'right': 116})",0.03862985487896786,0.6895431370588824,0.6713197969543148,0.6899092392412809,-0.01858944228696613,0.6704260651629073,0.0008937317914075038,"defaultdict(<class 'int'>, {'right': 126, 'wrong': 330})",0.03216846109058707,0.8879836049185245,0.9060913705583756,0.8876198245971854,0.018471545961190272,0.9072681704260651,-0.001176799867689482,"defaultdict(<class 'int'>, {'right': 116, 'wrong': 340})",0.03862985487896786,0.9095271418574428,0.9289340101522843,0.9091372629002652,0.019796747252019076,0.9285714285714286,0.00036258158085566983
word,applauding,60,"{'wrong': 16.333333333333332, 'right': 11.0}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.00951814396192742,0.0244140625,0.03268410262631761,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.08360367021303147,0.6388083574927522,0.6944444444444444,0.6387582549529718,0.05568618949147264,0.7068965517241379,-0.01245210727969348,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.004631689947236044,0.6895431370588824,0.6944444444444444,0.6895387232339404,0.004905721210504033,0.7068965517241379,-0.01245210727969348,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 15})",0.0066477078096309,0.8879836049185245,0.8611111111111112,0.8880078046828097,-0.02689669357169855,0.8275862068965517,0.03352490421455945,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.022865623892572053,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.9137931034482759,0.002873563218390718
word,apple,101,"{'wrong': 27.666666666666668, 'right': 18.0}",28,"{'wrong': 6.0, 'right': 10.0}",0.01120198199158186,0.015625,0.026895570649905214,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 24})",1.7803856021235062e-05,0.6388083574927522,0.6607142857142857,0.6387776554209631,0.0219366302933226,0.6625,-0.0017857142857142794,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.016896100081813137,0.6895431370588824,0.7142857142857143,0.6895084593052357,0.024777254980478558,0.7,0.014285714285714346,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.022882477548657437,0.8879836049185245,0.8571428571428571,0.8880268295124637,-0.030883972369606605,0.8375,0.019642857142857073,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.03867602543647725,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.9375,-0.0267857142857143
word,applies,384,"{'wrong': 101.0, 'right': 81.0}",127,"{'right': 35.0, 'wrong': 30.666666666666668}",0.0030189590629151096,0.0010886650003865074,0.0038735977111043346,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 18})",0.0638940193327594,0.6388083574927522,0.6300813008130082,0.6388623447165921,-0.008781043903583918,0.6323529411764706,-0.0022716403634623905,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 28})",0.035010199492165134,0.6895431370588824,0.7357723577235772,0.6892571543529649,0.046515203370612324,0.7389705882352942,-0.0031982305117169707,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 29})",0.03275968318476832,0.8879836049185245,0.9186991869918699,0.8877935925162199,0.03090559447565,0.9154411764705882,0.003258010521281718,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 36})",0.019552138298748273,0.9095271418574428,0.943089430894309,0.9093195191872454,0.03376991170706356,0.9411764705882353,0.0019129603060736855
word,apply,128,"{'wrong': 33.0, 'right': 29.0}",52,"{'right': 12.0, 'wrong': 13.333333333333334}",0.001040582726326743,0.0006925207756232686,1.771620450003418e-05,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 41})",0.02853431512435145,0.6388083574927522,0.66,0.638755261575466,0.021244738424534004,0.6634615384615384,-0.003461538461538405,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 14})",0.02373312325162818,0.6895431370588824,0.77,0.6893415514131088,0.0806584485868912,0.7692307692307693,0.0007692307692307443,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.02373312325162818,0.8879836049185245,0.91,0.8879284425736621,0.02207155742633793,0.9134615384615384,-0.003461538461538405,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.02373312325162818,0.9095271418574428,0.97,0.9093756263780317,0.060624373621968264,0.9711538461538461,-0.001153846153846172
word,applying,118,"{'wrong': 29.0, 'right': 31.0}",42,"{'wrong': 9.333333333333334, 'right': 14.0}",0.0002777777777777786,0.010000000000000002,0.00352450725961825,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 18})",0.019716179444052323,0.6388083574927522,0.5833333333333334,0.638925065117211,-0.05559173178387766,0.5714285714285714,0.011904761904761973,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.04403633627115392,0.6895431370588824,0.7976190476190477,0.6893157683830896,0.10830327923595806,0.7946428571428571,0.0029761904761905766,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.04403633627115392,0.8879836049185245,0.9047619047619048,0.8879483069525145,0.01681359780939029,0.9107142857142857,-0.005952380952380931,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.038209066636927726,0.9095271418574428,0.9404761904761905,0.9094620316569826,0.031014158819207882,0.9375,0.0029761904761904656
word,approach,1337,"{'right': 382.0, 'wrong': 318.3333333333333}",396,"{'right': 80.0, 'wrong': 105.33333333333333}",0.00206611570247934,0.00467108327726308,0.006492693395214608,"defaultdict(<class 'int'>, {'right': 176, 'wrong': 246})",0.008276960931680882,0.6388083574927522,0.6432225063938619,0.6387203670660209,0.004502139327841048,0.6498800959232613,-0.0066575895293994325,"defaultdict(<class 'int'>, {'wrong': 317, 'right': 105})",0.04681335390380321,0.6895431370588824,0.69693094629156,0.6893958705072648,0.007535075784295242,0.6918465227817746,0.005084423509785441,"defaultdict(<class 'int'>, {'right': 120, 'wrong': 302})",0.03557814857096462,0.8879836049185245,0.8631713554987213,0.8884782054550089,-0.025306849956287625,0.8693045563549161,-0.0061332008561948426,"defaultdict(<class 'int'>, {'right': 114, 'wrong': 308})",0.03984248104230293,0.9095271418574428,0.8964194373401535,0.9097884272240632,-0.013368989883909665,0.8992805755395683,-0.0028611381994148033
word,approaching,238,"{'wrong': 58.0, 'right': 64.0}",54,"{'wrong': 12.333333333333334, 'right': 17.0}",0.0006046761623219578,0.006327479338842973,0.0015274087206621108,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 44})",0.015036186895284048,0.6388083574927522,0.6574074074074074,0.6387580192461909,0.01864938816121653,0.6323529411764706,0.025054466230936878,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 52})",0.04526983747555646,0.6895431370588824,0.6296296296296297,0.6897052927024859,-0.06007566307285628,0.6176470588235294,0.011982570806100212,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 16})",0.04526983747555646,0.8879836049185245,0.8888888888888888,0.8879811547714515,0.0009077341174373865,0.8897058823529411,-0.0008169934640522847,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 17})",0.04038651118394873,0.9095271418574428,0.8796296296296297,0.9096080593424218,-0.029978429712792187,0.875,0.00462962962962965
word,arch,105,"{'right': 21.0, 'wrong': 28.0}",21,"{'wrong': 4.0, 'right': 9.0}",0.005102040816326529,0.036982248520710054,0.03574846563662952,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.04381432827864662,0.6388083574927522,0.5952380952380952,0.6388541406054541,-0.04361604536735886,0.581081081081081,0.014157014157014203,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.03422522177999215,0.6895431370588824,0.6666666666666666,0.6895671753815361,-0.022900508714869483,0.6621621621621622,0.0045045045045044585,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 19})",0.003624159460070924,0.8879836049185245,0.8809523809523809,0.8879909932449337,-0.0070386122925527594,0.8378378378378378,0.0431145431145431,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.005801256006591524,0.9095271418574428,0.9761904761904762,0.9094570928196147,0.06673338337086143,0.9594594594594594,0.016731016731016735
word,archway,56,"{'wrong': 15.0, 'right': 11.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.005917159763313606,0.009999999999999995,0.01574218639570389,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.06068767117807906,0.6388083574927522,0.5,0.6389333600160096,-0.13893336001600964,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.04305565036552594,0.6895431370588824,0.6111111111111112,0.6896137682609566,-0.07850265714984539,0.58,0.0311111111111112,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.01908997404350809,0.8879836049185245,0.8055555555555556,0.8880578347008204,-0.08250227914526487,0.8,0.005555555555555536,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.02949201297651375,0.9095271418574428,0.8055555555555556,0.9096207724634781,-0.10406521690792248,0.8,0.005555555555555536
word,are,16116,"{'wrong': 4003.6666666666665, 'right': 4105.0}",4392,"{'wrong': 1109.6666666666667, 'right': 1063.0}",3.9043232870530664e-05,0.00011533665923459242,0.0001443050593990837,"defaultdict(<class 'int'>, {'wrong': 3304, 'right': 1135})",0.03375241986259303,0.6388083574927522,0.6343762535098275,0.6394392736824074,-0.0050630201725798685,0.6358267716535433,-0.0014505181437157733,"defaultdict(<class 'int'>, {'wrong': 3351, 'right': 1088})",0.03692824187542161,0.6895431370588824,0.7029683112715603,0.6876320447667447,0.015336266504815677,0.7023622047244095,0.0006061065471508753,"defaultdict(<class 'int'>, {'right': 1103, 'wrong': 3336})",0.03589512991946931,0.8879836049185245,0.9149618933012434,0.8841432079027008,0.0308186853985426,0.9141732283464566,0.0007886649547867997,"defaultdict(<class 'int'>, {'right': 1095, 'wrong': 3344})",0.03644381364504619,0.9095271418574428,0.9358202968311271,0.905784274538914,0.030036022292213138,0.9358267716535433,-6.474822416224768e-06
word,area,1241,"{'wrong': 313.6666666666667, 'right': 300.0}",343,"{'wrong': 86.66666666666667, 'right': 83.0}",0.00012399385002305843,0.00011675885147888127,5.439424423916625e-08,"defaultdict(<class 'int'>, {'wrong': 280, 'right': 67})",0.04989822675399209,0.6388083574927522,0.655688622754491,0.6385217568117121,0.01716686594277894,0.6538461538461539,0.0018424689083371693,"defaultdict(<class 'int'>, {'wrong': 268, 'right': 79})",0.03774376302598917,0.6895431370588824,0.7080838323353293,0.6892283448556323,0.01885548747969701,0.7071005917159763,0.0009832406193530652,"defaultdict(<class 'int'>, {'right': 88, 'wrong': 259})",0.030030242062668494,0.8879836049185245,0.9326347305389222,0.8872254981699877,0.04540923236893446,0.9319526627218935,0.0006820678170287309,"defaultdict(<class 'int'>, {'right': 84, 'wrong': 263})",0.03332103229174758,0.9095271418574428,0.9461077844311377,0.9089060593737291,0.0372017250574086,0.9452662721893491,0.0008415122417886334
word,arena,236,"{'wrong': 60.333333333333336, 'right': 55.0}",55,"{'wrong': 15.0, 'right': 10.0}",0.0005345985499014341,0.009999999999999995,0.003003841657430284,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.04375483468421816,0.6388083574927522,0.6481481481481481,0.6387830793905372,0.009365068757610895,0.6440677966101694,0.004080351537978699,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 7})",0.08195085410274582,0.6895431370588824,0.6574074074074074,0.6896301122694467,-0.032222704862039264,0.6440677966101694,0.013339610797238,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 45})",0.028165040281167564,0.8879836049185245,0.9259259259259259,0.8878809141940658,0.038045011731860146,0.923728813559322,0.002197112366603915,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 46})",0.032875073098562475,0.9095271418574428,0.9259259259259259,0.9094827586206896,0.016443167305236317,0.9152542372881356,0.010671688637790333
word,arm,4532,"{'wrong': 1131.0, 'right': 1139.0}",1227,"{'wrong': 311.3333333333333, 'right': 293.0}",3.105047643074763e-06,0.00023007518476748668,0.00014335089106793254,"defaultdict(<class 'int'>, {'wrong': 913, 'right': 333})",0.02940294285317345,0.6388083574927522,0.6415254237288136,0.6386380537554446,0.002887369973369025,0.6422018348623854,-0.0006764111335717526,"defaultdict(<class 'int'>, {'wrong': 937, 'right': 309})",0.034870266287744624,0.6895431370588824,0.6711864406779661,0.6906937214490598,-0.01950728077109376,0.6693077564637198,0.0018786842142463067,"defaultdict(<class 'int'>, {'wrong': 937, 'right': 309})",0.034870266287744624,0.8879836049185245,0.8762711864406779,0.8887177307978328,-0.012446544357154865,0.8765638031693077,-0.00029261672862979093,"defaultdict(<class 'int'>, {'right': 317, 'wrong': 929})",0.03298352139086828,0.9095271418574428,0.9008474576271186,0.9100711781578668,-0.009223720530748158,0.9011676396997498,-0.00032018207263118104
word,armored,83,"{'wrong': 21.666666666666668, 'right': 18.0}",24,"{'wrong': 5.666666666666667, 'right': 7.0}",0.0021361485770778903,0.0027700831024930718,0.004893858581369415,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.04490916177064028,0.6388083574927522,0.5833333333333334,0.6388749874887398,-0.05554165415540646,0.5892857142857143,-0.005952380952380931,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.01525218857588266,0.6895431370588824,0.6458333333333334,0.6895956360724652,-0.04376230273913184,0.625,0.02083333333333337,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 18})",0.004851658231545809,0.8879836049185245,0.8541666666666666,0.8880242217996197,-0.03385755513295308,0.8392857142857143,0.014880952380952328,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.02300727928725463,0.9095271418574428,0.9166666666666666,0.9095185667100391,0.007148099956627574,0.9285714285714286,-0.011904761904761973
word,army,71,"{'wrong': 20.333333333333332, 'right': 10.0}",27,"{'wrong': 5.666666666666667, 'right': 10.0}",0.029012196594614167,0.01912630149388863,0.04846598614407874,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 5})",0.03067874589838735,0.6388083574927522,0.6666666666666666,0.6387707092447069,0.027895957421959716,0.675,-0.008333333333333415,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.010880160445080587,0.6895431370588824,0.7962962962962963,0.6893988688122529,0.1068974274840434,0.7875,0.008796296296296302,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.003863992372591194,0.8879836049185245,0.9814814814814815,0.8878572501126183,0.09362423136886322,0.9625,0.018981481481481488,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.003863992372591194,0.9095271418574428,1.0,0.9094048751188748,0.0905951248811252,1.0,0.0
word,around,12998,"{'wrong': 3226.6666666666665, 'right': 3318.0}",3591,"{'wrong': 876.0, 'right': 963.0}",4.8688182286313314e-05,0.0005595192791315941,0.0001391893733400599,"defaultdict(<class 'int'>, {'wrong': 2817, 'right': 1054})",0.02929988288981765,0.6388083574927522,0.6323962079110821,0.639965775653508,-0.007569567742425898,0.6324422843256379,-4.6076414555784595e-05,"defaultdict(<class 'int'>, {'right': 998, 'wrong': 2873})",0.03332079201441937,0.6895431370588824,0.7074207257273619,0.6863161621525934,0.02110456357476853,0.7080801944106926,-0.0006594686833306662,"defaultdict(<class 'int'>, {'wrong': 2927, 'right': 944})",0.03750618985287237,0.8879836049185245,0.9022556390977443,0.8854074467457367,0.01684819235200763,0.9024908869987849,-0.00023524790104056947,"defaultdict(<class 'int'>, {'wrong': 2921, 'right': 950})",0.03702566806035623,0.9095271418574428,0.9266100032690422,0.9064436183395291,0.02016638492951306,0.9267922235722965,-0.00018222030325432126
word,arrive,237,"{'right': 62.0, 'wrong': 58.333333333333336}",81,"{'wrong': 21.333333333333332, 'right': 17.0}",0.00023211915194020898,0.00319470699432892,0.0025811803654610353,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 22})",0.03604627191981899,0.6388083574927522,0.6153846153846154,0.6389000401445203,-0.023515424759904868,0.6144578313253012,0.000926784059314234,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 27})",0.021032019683369735,0.6895431370588824,0.6666666666666666,0.6896326776395022,-0.02296601097283557,0.6626506024096386,0.004016064257028051,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 22})",0.03604627191981899,0.8879836049185245,0.9038461538461539,0.8879215174628663,0.01592463638328756,0.8975903614457831,0.006255792400370774,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 65})",0.039652286436918024,0.9095271418574428,0.9294871794871795,0.9094490164592534,0.02003816302792616,0.927710843373494,0.0017763361136855504
word,arrives,560,"{'wrong': 141.66666666666666, 'right': 135.0}",146,"{'right': 39.0, 'wrong': 35.666666666666664}",0.00014515894904920846,0.0004982461734693879,0.0005908141896143922,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 19})",0.08371334155266724,0.6388083574927522,0.65625,0.6386819051455039,0.017568094854496064,0.6580645161290323,-0.001814516129032273,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 112})",0.021540434832358284,0.6895431370588824,0.6493055555555556,0.6898348605377101,-0.04052930498215457,0.6516129032258065,-0.00230734767025087,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 39})",0.031261875110151285,0.8879836049185245,0.8854166666666666,0.8880022152854697,-0.002585548618803113,0.8870967741935484,-0.0016801075268817467,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 34})",0.04114363895097149,0.9095271418574428,0.8923611111111112,0.9096515960124861,-0.01729048490137497,0.8935483870967742,-0.0011872759856630388
word,arrow,290,"{'wrong': 70.0, 'right': 80.0}",72,"{'wrong': 17.333333333333332, 'right': 20.0}",0.0011111111111111107,0.0012755102040816354,2.848048141969317e-06,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 16})",0.06253789662568665,0.6388083574927522,0.6304347826086957,0.6388373376134825,-0.008402555004786816,0.6346153846153846,-0.004180602006688905,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 18})",0.052650999276552785,0.6895431370588824,0.6956521739130435,0.6895219942819882,0.0061301796310552215,0.7051282051282052,-0.009476031215161718,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 16})",0.06253789662568665,0.8879836049185245,0.8478260869565217,0.8881225861463611,-0.04029649918983935,0.8525641025641025,-0.004738015607580803,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 18})",0.052650999276552785,0.9095271418574428,0.8985507246376812,0.9095651301600041,-0.011014405522322912,0.8974358974358975,0.0011148272017836858
word,art,277,"{'wrong': 77.0, 'right': 46.0}",80,"{'right': 27.0, 'wrong': 17.666666666666668}",0.015880097825368495,0.010915571396747606,0.026817089661626936,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 25})",0.012502752206027354,0.6388083574927522,0.6,0.638964167419452,-0.03896416741945197,0.5779816513761468,0.022018348623853212,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 87})",0.01828033043155624,0.6895431370588824,0.7375,0.6893505972096758,0.0481494027903242,0.7568807339449541,-0.0193807339449541,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 29})",0.00671537414618564,0.8879836049185245,0.96875,0.8876593395563586,0.08109066044364144,0.944954128440367,0.02379587155963303,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 28})",0.007972935401323988,0.9095271418574428,0.94375,0.9093897420455685,0.03436025795443143,0.9403669724770642,0.003383027522935733
word,ash,78,"{'wrong': 21.0, 'right': 15.0}",26,"{'right': 8.0, 'wrong': 6.0}",0.006944444444444446,0.005102040816326529,0.012025631862054749,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.01152896046412219,0.6388083574927522,0.6538461538461539,0.6387887887887888,0.015057365057365102,0.6515151515151515,0.002331002331002363,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.01152896046412219,0.6895431370588824,0.6923076923076923,0.6895395395395395,0.0027681527681527873,0.7121212121212122,-0.019813519813519864,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 20})",0.00026790057341496195,0.8879836049185245,0.8653846153846154,0.888013013013013,-0.022628397628397634,0.803030303030303,0.062354312354312436,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.024597897832278455,0.9095271418574428,0.9423076923076923,0.9094844844844845,0.0328232078232078,0.9242424242424242,0.018065268065268092
word,aside,475,"{'wrong': 125.33333333333333, 'right': 99.0}",121,"{'right': 34.0, 'wrong': 29.0}",0.0034448003991795605,0.0015747039556563364,0.004848417993420642,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 17})",0.06486679381564633,0.6388083574927522,0.6625,0.6386653927386101,0.023834607261389862,0.6691176470588235,-0.006617647058823506,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 37})",0.016111612779511855,0.6895431370588824,0.6791666666666667,0.6896057527909082,-0.010439086124241492,0.6691176470588235,0.010049019607843213,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 31})",0.026341624759298708,0.8879836049185245,0.9208333333333333,0.8877853766468873,0.033047956686446,0.9227941176470589,-0.0019607843137255943,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 29})",0.03046022063630053,0.9095271418574428,0.8875,0.909660062355426,-0.022160062355426002,0.8860294117647058,0.0014705882352941124
word,asleep,197,"{'wrong': 51.0, 'right': 44.0}",71,"{'wrong': 17.0, 'right': 20.0}",0.0013573407202216068,0.0016435354273192113,0.0029970734026961814,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 20})",0.025833881419204355,0.6388083574927522,0.6714285714285714,0.6386938202247191,0.032734751203852275,0.675,-0.0035714285714286698,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 15})",0.04517612168081176,0.6895431370588824,0.6214285714285714,0.6897823033707865,-0.06835373194221506,0.625,-0.0035714285714285587,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 19})",0.029156292091925523,0.8879836049185245,0.8285714285714286,0.8881922150882825,-0.059620786516853874,0.83125,-0.002678571428571419,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 19})",0.029156292091925523,0.9095271418574428,0.8642857142857143,0.9096859951845907,-0.04540028089887638,0.8625,0.0017857142857142794
word,at,21723,"{'wrong': 5240.333333333333, 'right': 6002.0}",5653,"{'wrong': 1374.3333333333333, 'right': 1530.0}",0.0011475113563542234,0.0007181883264200906,2.5126901200423846e-05,"defaultdict(<class 'int'>, {'wrong': 3863, 'right': 2274})",0.013525630560660182,0.6388083574927522,0.6394467213114754,0.6386024064524659,0.0008443148590094873,0.6373139951026559,0.0021327262088195464,"defaultdict(<class 'int'>, {'wrong': 4537, 'right': 1600})",0.03957309292188452,0.6895431370588824,0.6828893442622951,0.6916898056326855,-0.008800461370390367,0.68270860802411,0.00018073623818504192,"defaultdict(<class 'int'>, {'wrong': 4492, 'right': 1645})",0.037321075675784396,0.8879836049185245,0.8816598360655737,0.8900238000793336,-0.008363964013759828,0.8813335844791863,0.00032625158638743823,"defaultdict(<class 'int'>, {'wrong': 4509, 'right': 1628})",0.03816218939379575,0.9095271418574428,0.9032786885245901,0.911543038476795,-0.00826434995220482,0.9036541721604822,-0.0003754836358920155
word,athlete,137,"{'wrong': 36.666666666666664, 'right': 27.0}",46,"{'wrong': 10.0, 'right': 16.0}",0.0057632740330583,0.013313609467455623,0.018440914356481847,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.029735503998356547,0.6388083574927522,0.6666666666666666,0.6387497495491885,0.027916917117478124,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.029735503998356547,0.6895431370588824,0.7023809523809523,0.6895161290322581,0.01286482334869421,0.7083333333333334,-0.005952380952381042,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 14})",0.025378950604926558,0.8879836049185245,0.9285714285714286,0.8878982167902224,0.0406732117812062,0.9333333333333333,-0.004761904761904745,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.029735503998356547,0.9095271418574428,0.9642857142857143,0.9094119414946904,0.0548737727910239,0.975,-0.010714285714285676
word,atop,98,"{'wrong': 24.0, 'right': 26.0}",34,"{'wrong': 8.0, 'right': 10.0}",0.0004000000000000007,0.0030864197530864226,0.0006358657922958619,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.03361657521790004,0.6388083574927522,0.6029411764705882,0.6388694171840577,-0.03592824071346945,0.5853658536585366,0.017575322812051652,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 15})",0.012088785347854125,0.6895431370588824,0.7058823529411765,0.68951532145003,0.01636703149114649,0.6951219512195121,0.01076040172166437,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.04106948611181574,0.8879836049185245,0.8823529411764706,0.8879931904666533,-0.005640249290182697,0.8658536585365854,0.016499282639885204,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.021319977951230813,0.9095271418574428,0.8823529411764706,0.9095734027638694,-0.02722046158739888,0.8536585365853658,0.028694404591104727
word,attache,93,"{'wrong': 25.0, 'right': 18.0}",39,"{'wrong': 11.0, 'right': 6.0}",0.006625202812330991,0.021626297577854673,0.0022766678899635885,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.011827217092464357,0.6388083574927522,0.6410256410256411,0.6388040266439625,0.0022216143816785605,0.6590909090909091,-0.01806526806526798,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.008289344856328273,0.6895431370588824,0.6794871794871795,0.6895627785846647,-0.010075599097485233,0.6931818181818182,-0.013694638694638717,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.008289344856328273,0.8879836049185245,0.8974358974358975,0.8879651424851004,0.009470754950797078,0.9090909090909091,-0.011655011655011593,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.008289344856328273,0.9095271418574428,0.9358974358974359,0.9094756347974158,0.026421801100020126,0.9431818181818182,-0.007284382284382329
word,attached,309,"{'wrong': 83.66666666666667, 'right': 58.0}",100,"{'wrong': 25.666666666666668, 'right': 23.0}",0.008206228373702426,0.0007506098705197988,0.0020261814283272436,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 9})",0.07402803424713351,0.6388083574927522,0.64,0.6388023711443785,0.0011976288556214687,0.6359223300970874,0.004077669902912584,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 26})",0.014013014290610963,0.6895431370588824,0.71,0.6894403697377675,0.02055963026223251,0.7087378640776699,0.0012621359223300432,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 79})",0.018013088726222433,0.8879836049185245,0.925,0.8877976489500653,0.037202351049934745,0.9271844660194175,-0.0021844660194174637,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 82})",0.025200584851088392,0.9095271418574428,0.925,0.9094494122375163,0.015550587762483747,0.9271844660194175,-0.0021844660194174637
word,attack,163,"{'right': 46.0, 'wrong': 39.0}",55,"{'wrong': 13.0, 'right': 16.0}",0.0016955017301038054,0.0026753864447086793,5.61119957630668e-05,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.06419062872697469,0.6388083574927522,0.6454545454545455,0.6387900355871886,0.006664509867356894,0.6461538461538462,-0.0006993006993006867,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.06419062872697469,0.6895431370588824,0.6636363636363637,0.6896145556613703,-0.02597819202500662,0.6538461538461539,0.009790209790209836,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 14})",0.05783790397354936,0.8879836049185245,0.9454545454545454,0.8878251716705929,0.0576293737839525,0.9538461538461539,-0.008391608391608463,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.05193432732645865,0.9095271418574428,0.9454545454545454,0.9094280988421632,0.03602644661238219,0.9538461538461539,-0.008391608391608463
word,attempt,370,"{'wrong': 90.66666666666667, 'right': 98.0}",127,"{'wrong': 32.0, 'right': 31.0}",0.0003777048034062095,6.298815822625346e-05,0.00037468592136516866,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 28})",0.049614377272241245,0.6388083574927522,0.6062992125984252,0.6390160470848634,-0.03271683448643814,0.60546875,0.0008304625984252301,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 84})",0.01581697167606215,0.6895431370588824,0.7165354330708661,0.6893706926907792,0.02716474038008687,0.71875,-0.00221456692913391,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 94})",0.03424115101864931,0.8879836049185245,0.937007874015748,0.887670405956034,0.04933746805971406,0.9375,-0.0004921259842519676,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 93})",0.03202035743147106,0.9095271418574428,0.9724409448818898,0.9091252075054077,0.0633157373764821,0.97265625,-0.00021530511811018727
word,attempting,110,"{'wrong': 28.0, 'right': 26.0}",41,"{'wrong': 9.666666666666666, 'right': 12.0}",0.0003429355281207133,0.002899408284023669,0.0026239020245696423,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.030670694955412005,0.6388083574927522,0.6341463414634146,0.6388179313799148,-0.004671589916500185,0.6428571428571429,-0.008710801393728262,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.02043265483141799,0.6895431370588824,0.7560975609756098,0.6894064613072878,0.06669109966832198,0.7346938775510204,0.021403683424589315,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.016206364120289654,0.8879836049185245,0.975609756097561,0.8878036563986977,0.08780609969886322,0.9693877551020408,0.006222000995520172,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.02043265483141799,0.9095271418574428,0.9512195121951219,0.9094415226646632,0.04177798953045875,0.9591836734693877,-0.007964161274265802
word,attention,248,"{'wrong': 61.0, 'right': 65.0}",56,"{'wrong': 15.0, 'right': 11.0}",0.0002519526329050147,0.005917159763313606,0.004328006099665563,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 44})",0.033033533647409054,0.6388083574927522,0.6517857142857143,0.6387719298245614,0.013013784461152866,0.6583333333333333,-0.006547619047619024,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 18})",0.024344955039942336,0.6895431370588824,0.6428571428571429,0.6896741854636591,-0.0468170426065162,0.6416666666666667,0.0011904761904761862,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 47})",0.04929065461201464,0.8879836049185245,0.8482142857142857,0.888095238095238,-0.03988095238095235,0.8333333333333334,0.014880952380952328,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 42})",0.024344955039942336,0.9095271418574428,0.9107142857142857,0.9095238095238095,0.0011904761904761862,0.9083333333333333,0.0023809523809523725
word,audience,676,"{'right': 174.0, 'wrong': 167.33333333333334}",175,"{'wrong': 43.0, 'right': 46.0}",9.536743164062392e-05,0.00028405504355510713,2.5140077608029263e-05,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 42})",0.043788924196960254,0.6388083574927522,0.6374269005847953,0.6388202672044366,-0.0013933666196412897,0.638121546961326,-0.0006946463765306055,"defaultdict(<class 'int'>, {'wrong': 145, 'right': 40})",0.04760292467678815,0.6895431370588824,0.7046783625730995,0.6894126543987901,0.01526570817430939,0.7099447513812155,-0.005266388808116029,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 52})",0.027648356158863366,0.8879836049185245,0.9093567251461988,0.8877993445928913,0.02155738055330747,0.914364640883978,-0.005007915737779145,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 44})",0.040182447374532755,0.9095271418574428,0.9122807017543859,0.9095034030753718,0.0027772986790141063,0.9171270718232044,-0.004846370068818495
word,averts,94,"{'right': 35.0, 'wrong': 19.666666666666668}",27,"{'wrong': 7.0, 'right': 6.0}",0.019668352171326578,0.0014792899408284004,0.01622667046373845,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 17})",0.03095588447747813,0.6388083574927522,0.7777777777777778,0.6386205515791581,0.1391572261986197,0.7857142857142857,-0.007936507936507908,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.09609994090487817,0.6895431370588824,0.6111111111111112,0.6896491315881675,-0.07853802047705638,0.6071428571428571,0.003968253968254065,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 17})",0.03095588447747813,0.8879836049185245,0.8333333333333334,0.88805746033335,-0.05472412700001661,0.8392857142857143,-0.005952380952380931,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.02268461450150365,0.9095271418574428,0.8148148148148148,0.9096551378947896,-0.09484032307997481,0.8214285714285714,-0.006613756613756627
word,avoid,81,"{'right': 19.0, 'wrong': 20.666666666666668}",19,"{'wrong': 4.0, 'right': 7.0}",0.00044135301179295167,0.018595041322314047,0.012605936320753373,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.07113695559636933,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.6379310344827587,-0.006352087114337657,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.07113695559636933,0.6895431370588824,0.7631578947368421,0.689473157552409,0.07368473718443314,0.8103448275862069,-0.047186932849364704,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.04192902222892829,0.8879836049185245,0.868421052631579,0.8880022014309301,-0.019581148799351134,0.8793103448275862,-0.010889292196007205,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.02215696321183274,0.9095271418574428,0.8947368421052632,0.9095412017811577,-0.014804359675894552,0.896551724137931,-0.001814882032667886
word,aware,48,"{'right': 14.0, 'wrong': 11.333333333333334}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.0027700831024930718,0.0045653761869978125,0.00011318156173342059,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.10008324395759774,0.6388083574927522,0.6739130434782609,0.6387679527598459,0.035145090718414984,0.6724137931034483,0.0014992503748125774,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.051648101576415466,0.6895431370588824,0.5652173913043478,0.6896862332983036,-0.1244688419939558,0.5689655172413793,-0.0037481259370315545,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.02198935973948131,0.8879836049185245,0.782608695652174,0.8881048891557825,-0.1054961935036085,0.7586206896551724,0.02398800599700157,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.030243334934460263,0.9095271418574428,0.8260869565217391,0.9096231797027473,-0.08353622318100817,0.8275862068965517,-0.0014992503748125774
word,away,5907,"{'wrong': 1424.0, 'right': 1635.0}",1532,"{'wrong': 381.3333333333333, 'right': 388.0}",0.0011894493827986393,1.8772771371674003e-05,0.00045543712878982033,"defaultdict(<class 'int'>, {'wrong': 1057, 'right': 496})",0.02384738888203934,0.6388083574927522,0.6487854251012146,0.6380101489958973,0.010775276105317366,0.6478029294274301,0.0009824956737845003,"defaultdict(<class 'int'>, {'wrong': 1173, 'right': 380})",0.04496857640958208,0.6895431370588824,0.680161943319838,0.6902936730727705,-0.010131729752932417,0.6827563249001332,-0.0025943815802951242,"defaultdict(<class 'int'>, {'wrong': 1150, 'right': 403})",0.04012495370097387,0.8879836049185245,0.8859649122807017,0.8881451090477219,-0.0021801967670201927,0.8858189081225033,0.0001460041581984317,"defaultdict(<class 'int'>, {'wrong': 1148, 'right': 405})",0.03972020927403276,0.9095271418574428,0.902834008097166,0.9100626214640466,-0.007228613366880632,0.9031291611185086,-0.0002951530213426423
word,awkwardly,137,"{'right': 36.0, 'wrong': 33.666666666666664}",30,"{'wrong': 7.666666666666667, 'right': 7.0}",0.0002804422975664478,0.000516528925619835,0.0007793162366570225,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 21})",0.01949037112117588,0.6388083574927522,0.6333333333333333,0.638816579895875,-0.005483246562541733,0.6451612903225806,-0.011827956989247324,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 4})",0.09046364904569988,0.6895431370588824,0.6833333333333333,0.6895524629555466,-0.006219129622213271,0.6774193548387096,0.005913978494623717,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 19})",0.00850801400540617,0.8879836049185245,0.8166666666666667,0.8880907088506207,-0.07142404218395404,0.8225806451612904,-0.005913978494623717,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 24})",0.046258746993615034,0.9095271418574428,0.9166666666666666,0.9095164197036444,0.007150246963022244,0.9193548387096774,-0.0026881720430107503
word,ax,328,"{'wrong': 83.0, 'right': 79.0}",104,"{'wrong': 26.0, 'right': 26.0}",0.00015241579027587326,0.0,7.622144996554748e-05,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 18})",0.057650264107445004,0.6388083574927522,0.6127450980392157,0.638941921221865,-0.026196823182649265,0.6127450980392157,0.0,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 23})",0.039526998006240696,0.6895431370588824,0.7058823529411765,0.6894594051446945,0.016422947796482013,0.7058823529411765,0.0,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 25})",0.03351325867811156,0.8879836049185245,0.9117647058823529,0.8878617363344051,0.023902969547947794,0.9117647058823529,0.0,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 27})",0.028113630826461275,0.9095271418574428,0.9362745098039216,0.9093900723472669,0.026884437456654697,0.9362745098039216,0.0
word,axe,102,"{'wrong': 29.0, 'right': 15.0}",19,"{'wrong': 4.333333333333333, 'right': 6.0}",0.0253099173553719,0.006503642039542146,0.029207380989461955,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.05435528520789061,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.66,-0.028421052631579014,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.002168897479425438,0.6895431370588824,0.6578947368421053,0.6895732225946866,-0.031678485752581254,0.66,-0.002105263157894721,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.03554417919701026,0.8879836049185245,0.8947368421052632,0.8879771851703607,0.006759656934902436,0.92,-0.025263157894736876,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.012690889606121906,0.9095271418574428,0.9473684210526315,0.909491169260019,0.037877251792612476,0.94,0.00736842105263158
word,baby,508,"{'wrong': 138.66666666666666, 'right': 92.0}",155,"{'wrong': 40.0, 'right': 35.0}",0.010232550369207125,0.0011111111111111107,0.002344296193202231,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 11})",0.08235688314425971,0.6388083574927522,0.6348684210526315,0.638838521204795,-0.0039701001521634804,0.6305732484076433,0.004295172644988243,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 107})",0.002466635975184619,0.6895431370588824,0.7203947368421053,0.6893069406668682,0.03108779617523716,0.7229299363057324,-0.0025351994636271247,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 127})",0.022264036461752693,0.8879836049185245,0.9177631578947368,0.8877556159967764,0.0300075418979604,0.9171974522292994,0.0005657056654374548,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 123})",0.01641824291148529,0.9095271418574428,0.930921052631579,0.9093633524730533,0.02155770015852565,0.9331210191082803,-0.002199966476701287
word,back,15110,"{'right': 3656.0, 'wrong': 3818.0}",4145,"{'wrong': 1011.6666666666666, 'right': 1110.0}",0.00011745292878303163,0.0005370159990965928,0.0005785797344352878,"defaultdict(<class 'int'>, {'wrong': 3428, 'right': 1013})",0.03768471211324261,0.6388083574927522,0.639237129901307,0.6387094789936643,0.0005276509076427294,0.6394278606965174,-0.00019073079521036984,"defaultdict(<class 'int'>, {'right': 1075, 'wrong': 3366})",0.033400197410168156,0.6895431370588824,0.6891170978927714,0.689641385249431,-0.0005242873566595474,0.689179104477612,-6.20065848405682e-05,"defaultdict(<class 'int'>, {'wrong': 3346, 'right': 1095})",0.03208755035118087,0.8879836049185245,0.8905041344358495,0.8874023497570277,0.0031017846788218284,0.8890547263681592,0.0014494080676903387,"defaultdict(<class 'int'>, {'wrong': 3339, 'right': 1102})",0.03163590072889796,0.9095271418574428,0.9147772739397173,0.9083164175432121,0.006460856396505177,0.9138059701492537,0.0009713037904636179
word,background,600,"{'wrong': 142.0, 'right': 174.0}",153,"{'wrong': 40.0, 'right': 33.0}",0.002563691716071144,0.002298742728466879,0.004866758141205591,"defaultdict(<class 'int'>, {'right': 75, 'wrong': 85})",0.003357430352695985,0.6388083574927522,0.6710526315789473,0.6385614989422786,0.032491132636668696,0.6823899371069182,-0.011337305527970853,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 108})",0.026097520694619694,0.6895431370588824,0.7006578947368421,0.6894580437191498,0.011199851017692386,0.7012578616352201,-0.0005999668983779349,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 110})",0.029202730630554397,0.8879836049185245,0.8848684210526315,0.8880074544172459,-0.0031390333646144075,0.8867924528301887,-0.001924031777557178,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 112})",0.03251241250722167,0.9095271418574428,0.9078947368421053,0.9095396393673819,-0.0016449025252766036,0.9119496855345912,-0.004054948692485905
word,backpack,138,"{'wrong': 34.666666666666664, 'right': 34.0}",37,"{'wrong': 10.333333333333334, 'right': 6.0}",2.3564897728343567e-05,0.017596834652228232,0.00834870569506305,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 4})",0.102939039223484,0.6388083574927522,0.6351351351351351,0.6388151635034304,-0.003680028368295285,0.6190476190476191,0.01608751608751602,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 9})",0.04397710716328873,0.6895431370588824,0.6756756756756757,0.6895688316891181,-0.013893156013442431,0.6547619047619048,0.02091377091377089,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 30})",0.023255204706731945,0.8879836049185245,0.9054054054054054,0.8879513245530573,0.01745408085234812,0.9166666666666666,-0.011261261261261257,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 8})",0.05287597715833215,0.9095271418574428,0.8783783783783784,0.9095848565276178,-0.03120647814923938,0.8571428571428571,0.021235521235521304
word,backstage,49,"{'wrong': 14.0, 'right': 7.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.027777777777777776,0.009999999999999995,0.036160391661783364,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 19})",0.005342977490381914,0.6388083574927522,0.5833333333333334,0.6388583149889934,-0.05552498165566,0.58,0.0033333333333334103,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.005342977490381914,0.6895431370588824,0.7777777777777778,0.6894636782069241,0.08831409957085368,0.78,-0.0022222222222222365,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.020551361699305944,0.8879836049185245,0.9166666666666666,0.8879577746647989,0.02870889200186777,0.9,0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.0016738328971045418,0.9095271418574428,0.9444444444444444,0.909495697418451,0.034948747025993376,0.94,0.004444444444444473
word,backward,224,"{'wrong': 57.0, 'right': 53.0}",76,"{'wrong': 18.666666666666668, 'right': 20.0}",0.00033057851239669446,0.00029726516052318595,0.0006275332926377365,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 23})",0.02010703199070161,0.6388083574927522,0.66,0.6387286137173248,0.02127138628267522,0.6708860759493671,-0.01088607594936708,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 15})",0.04989743989688279,0.6895431370588824,0.7133333333333334,0.6894536149716523,0.023879718361681124,0.7215189873417721,-0.008185654008438736,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 24})",0.017477907945106792,0.8879836049185245,0.88,0.8880136470824344,-0.00801364708243435,0.879746835443038,0.00025316455696200446,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 19})",0.03288832896077639,0.9095271418574428,0.9066666666666666,0.9095379057749234,-0.002871239108256818,0.8987341772151899,0.007932489451476732
word,backwards,426,"{'wrong': 102.33333333333333, 'right': 119.0}",128,"{'right': 25.0, 'wrong': 34.333333333333336}",0.0014175678618086802,0.006186087615200101,0.006789985819503991,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 88})",0.015610710320226956,0.6388083574927522,0.61328125,0.6389727336754201,-0.025691483675420068,0.6195652173913043,-0.006283967391304324,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 44})",0.024663256383253215,0.6895431370588824,0.6875,0.689556293389677,-0.002056293389677055,0.6920289855072463,-0.004528985507246341,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 104})",0.04532587315356145,0.8879836049185245,0.89453125,0.8879414428010867,0.006589807198913333,0.8985507246376812,-0.004019474637681153,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 29})",0.05876860295540324,0.9095271418574428,0.9375,0.9093470168024952,0.02815298319750481,0.9347826086956522,0.0027173913043477826
word,backyard,100,"{'wrong': 26.333333333333332, 'right': 21.0}",40,"{'wrong': 10.0, 'right': 10.0}",0.0031739734179726253,0.0,0.001592896544338163,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.04330824033345664,0.6388083574927522,0.6625,0.6387608935189822,0.023739106481017735,0.6625,0.0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.02722866321617743,0.6895431370588824,0.675,0.6895722728638686,-0.01457227286386853,0.675,0.0,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.015555041375795664,0.8879836049185245,0.825,0.8881097866372833,-0.0631097866372834,0.825,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.020902353573054026,0.9095271418574428,0.925,0.9094961434438545,0.015503856556145501,0.925,0.0
word,bag,1503,"{'wrong': 393.6666666666667, 'right': 322.0}",399,"{'wrong': 98.0, 'right': 105.0}",0.002506991373888761,0.00029726516052318687,0.0022695708112165265,"defaultdict(<class 'int'>, {'wrong': 392, 'right': 29})",0.10300243092411279,0.6388083574927522,0.629156010230179,0.6390007647208769,-0.009844754490697882,0.6319612590799032,-0.002805248849724218,"defaultdict(<class 'int'>, {'wrong': 313, 'right': 108})",0.02066240095237433,0.6895431370588824,0.6892583120204604,0.6895488146826408,-0.0002905026621804474,0.6852300242130751,0.004028287807385289,"defaultdict(<class 'int'>, {'wrong': 328, 'right': 93})",0.029861878961945927,0.8879836049185245,0.8836317135549873,0.8880703543206729,-0.004438640765685675,0.8849878934624698,-0.001356179907482491,"defaultdict(<class 'int'>, {'wrong': 322, 'right': 99})",0.02593005473105188,0.9095271418574428,0.9040920716112532,0.9096354830486872,-0.005543411437434087,0.9055690072639225,-0.0014769356526693755
word,bagpipe,128,"{'wrong': 37.666666666666664, 'right': 15.0}",30,"{'right': 8.0, 'wrong': 7.333333333333333}",0.04630668162153501,0.00047258979206049086,0.02949668737560135,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.0211623827201064,0.6388083574927522,0.6,0.6388666399679616,-0.03886663996796158,0.6060606060606061,-0.0060606060606061,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 24})",9.077294406113854e-05,0.6895431370588824,0.6666666666666666,0.6895774929915899,-0.02291082632492325,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.007460752689628227,0.8879836049185245,0.9,0.8879655586704045,0.012034441329595524,0.8939393939393939,0.0060606060606061,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.007460752689628227,0.9095271418574428,0.95,0.9094663596315579,0.04053364036844209,0.9545454545454546,-0.00454545454545463
word,bake,29,"{'wrong': 6.666666666666667, 'right': 9.0}",16,"{'right': 7.0, 'wrong': 3.0}",0.005545495699411493,0.039999999999999994,0.008553483495545477,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.05875420915716437,0.6388083574927522,0.5666666666666667,0.6388624881196538,-0.0721958214529872,0.6111111111111112,-0.04444444444444451,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.05875420915716437,0.6895431370588824,0.8,0.689460257115702,0.11053974288429802,0.8333333333333334,-0.033333333333333326,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.05875420915716437,0.8879836049185245,0.9666666666666667,0.8879245660547246,0.07874210061194209,0.9814814814814815,-0.014814814814814836,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.05875420915716437,0.9095271418574428,1.0,0.9094592566654994,0.09054074333450057,1.0,0.0
word,baking,157,"{'wrong': 42.666666666666664, 'right': 29.0}",65,"{'wrong': 17.0, 'right': 14.0}",0.009091400757166029,0.0023413111342351703,0.0011264237299842914,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 58})",0.04278290052194632,0.6388083574927522,0.6475409836065574,0.6387816495362246,0.008759334070332803,0.6484375,-0.0008965163934425702,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 47})",0.005013524387515615,0.6895431370588824,0.6885245901639344,0.6895462521935322,-0.0010216620295977474,0.6875,0.0010245901639344135,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 55})",0.02769785300348574,0.8879836049185245,0.8852459016393442,0.8879919779393332,-0.002746076299988909,0.8828125,0.002433401639344246,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 52})",0.016625276201858136,0.9095271418574428,0.8852459016393442,0.9096014038606167,-0.024355502221272474,0.890625,-0.005379098360655754
word,balance,526,"{'wrong': 125.66666666666667, 'right': 149.0}",133,"{'wrong': 36.333333333333336, 'right': 24.0}",0.001804187482326325,0.010446872806080403,0.010542088020919528,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 52})",0.017644537541704496,0.6388083574927522,0.6190476190476191,0.638933601609658,-0.019885982562038884,0.6187050359712231,0.00034258307639600805,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 111})",0.04908879036622378,0.6895431370588824,0.7142857142857143,0.6893863179074446,0.024899396378269656,0.7158273381294964,-0.0015416238437820917,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 109})",0.04437138945137369,0.8879836049185245,0.9166666666666666,0.8878018108651912,0.028864855801475464,0.9136690647482014,0.002997601918465209,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 107})",0.039954268120469316,0.9095271418574428,0.9365079365079365,0.9093561368209255,0.02715179968701098,0.9388489208633094,-0.002340984355372888
word,balancing,73,"{'right': 19.0, 'wrong': 18.0}",20,"{'right': 8.0, 'wrong': 4.0}",0.00018261504747991162,0.027777777777777776,0.012177703143732871,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.060080041478529814,0.6388083574927522,0.65,0.6387971580106074,0.011202841989392587,0.671875,-0.021874999999999978,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.021000089006336542,0.6895431370588824,0.9,0.689332532772941,0.21066746722705898,0.90625,-0.006249999999999978,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 12})",0.009747051891326838,0.8879836049185245,0.975,0.8878965275692985,0.08710347243070149,0.9375,0.03749999999999998,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",0.0028988056671885205,0.9095271418574428,0.95,0.909486640648454,0.040513359351545986,0.90625,0.043749999999999956
word,balcony,299,"{'right': 70.0, 'wrong': 76.33333333333333}",86,"{'wrong': 21.0, 'right': 23.0}",0.0004682935435162739,0.0005165289256198337,0.000984555811221928,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 78})",0.05973074002644268,0.6388083574927522,0.627906976744186,0.638855421686747,-0.010948444942560975,0.6236559139784946,0.004251062765691427,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 18})",0.04654646955866906,0.6895431370588824,0.7267441860465116,0.6893825301204819,0.03736165592602969,0.7258064516129032,0.0009377344336083393,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 22})",0.03229674654357526,0.8879836049185245,0.872093023255814,0.8880522088353414,-0.01595918557952747,0.8763440860215054,-0.004251062765691427,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 18})",0.04654646955866906,0.9095271418574428,0.8895348837209303,0.909613453815261,-0.020078570094330783,0.8870967741935484,0.002438109527381882
word,bald,58,"{'right': 9.0, 'wrong': 16.333333333333332}",28,"{'wrong': 5.333333333333333, 'right': 12.0}",0.02094875346260388,0.036982248520710075,0.05807237649542597,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.004739169189252334,0.6388083574927522,0.6607142857142857,0.6387776554209631,0.0219366302933226,0.6836734693877551,-0.022959183673469385,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 20})",0.0014830704406320026,0.6895431370588824,0.6428571428571429,0.6896085694263691,-0.04675142656922615,0.6020408163265306,0.04081632653061229,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.007280421643746336,0.8879836049185245,0.9107142857142857,0.8879517469216138,0.02276253879267187,0.8979591836734694,0.012755102040816313,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.004739169189252334,0.9095271418574428,0.8928571428571429,0.9095505055561117,-0.016693362698968817,0.8877551020408163,0.005102040816326592
word,ball,5978,"{'wrong': 1502.6666666666667, 'right': 1470.0}",1585,"{'wrong': 398.0, 'right': 391.0}",3.018959062915116e-05,1.9678051021571723e-05,5.602776636912826e-07,"defaultdict(<class 'int'>, {'wrong': 1201, 'right': 391})",0.03371474788959388,0.6388083574927522,0.6359427609427609,0.638989265596769,-0.003046504654008131,0.6355648535564854,0.00037790738627552223,"defaultdict(<class 'int'>, {'right': 384, 'wrong': 1208})",0.035028155287389236,0.6895431370588824,0.7150673400673401,0.6879317674566904,0.027135572610649694,0.7154811715481172,-0.00041383148077711596,"defaultdict(<class 'int'>, {'right': 404, 'wrong': 1188})",0.031358547797624085,0.8879836049185245,0.9128787878787878,0.8864119460091402,0.02646684186964765,0.9125523012552301,0.0003264866235577202,"defaultdict(<class 'int'>, {'right': 391, 'wrong': 1201})",0.03371474788959388,0.9095271418574428,0.9406565656565656,0.9075619088107132,0.033094656845852444,0.9410041841004184,-0.00034761844385278184
word,ballet,121,"{'wrong': 32.0, 'right': 25.0}",39,"{'wrong': 11.0, 'right': 6.0}",0.0037703908895044625,0.021626297577854673,0.0038408930022310744,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.03193450324642922,0.6388083574927522,0.631578947368421,0.6388221153846154,-0.007243168016194401,0.6162790697674418,0.015299877600979173,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 14})",0.007730685862152711,0.6895431370588824,0.7105263157894737,0.6895032051282052,0.021023110661268496,0.7093023255813954,0.001223990208078285,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.015111310610470469,0.8879836049185245,0.9342105263157895,0.8878956330128205,0.04631489330296901,0.9418604651162791,-0.007649938800489586,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.015111310610470469,0.9095271418574428,0.9078947368421053,0.9095302483974359,-0.0016355115553305932,0.9186046511627907,-0.010709914320685354
word,band,377,"{'wrong': 96.66666666666667, 'right': 87.0}",105,"{'right': 21.0, 'wrong': 28.0}",0.0006925207756232686,0.005102040816326529,0.0010277630080263705,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 20})",0.050911516600927305,0.6388083574927522,0.6323529411764706,0.6388414389067524,-0.006488497730281817,0.6330275229357798,-0.000674581759309234,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 25})",0.03512753675254469,0.6895431370588824,0.7058823529411765,0.6894594051446945,0.016422947796482013,0.6972477064220184,0.008634646519158129,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 24})",0.037972694751254664,0.8879836049185245,0.9068627450980392,0.8878868569131833,0.01897588818485596,0.908256880733945,-0.0013941356359057355,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 88})",0.037972694751254664,0.9095271418574428,0.9313725490196079,0.909415192926045,0.021957356093562863,0.9357798165137615,-0.004407267494153655
word,bang,134,"{'right': 28.0, 'wrong': 35.333333333333336}",48,"{'right': 13.0, 'wrong': 11.666666666666666}",0.0033518005540166254,0.000730460189919651,0.003613663605459113,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 9})",0.044820823429176176,0.6388083574927522,0.6770833333333334,0.6387163042389017,0.03836702909443168,0.6792452830188679,-0.0021619496855345144,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 36})",0.007827061657893333,0.6895431370588824,0.6770833333333334,0.6895731035173865,-0.012489770184053173,0.6981132075471698,-0.021029874213836397,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.026486295507056605,0.8879836049185245,0.8854166666666666,0.8879897785349233,-0.0025731118682567056,0.8773584905660378,0.008058176100628867,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.03189534935824005,0.9095271418574428,0.875,0.9096101813808999,-0.034610181380899885,0.8773584905660378,-0.002358490566037763
word,bank,302,"{'wrong': 84.33333333333333, 'right': 49.0}",78,"{'wrong': 18.333333333333332, 'right': 23.0}",0.017556250000000002,0.003186784599375654,0.0180668477859968,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 10})",0.048734252262314794,0.6388083574927522,0.6118421052631579,0.6389111891620672,-0.027069083898909385,0.5989010989010989,0.012941006362058971,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 21})",0.012116318281299793,0.6895431370588824,0.618421052631579,0.6898143502257903,-0.07139329759421131,0.6208791208791209,-0.0024580682475419113,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 20})",0.014197165338117428,0.8879836049185245,0.881578947368421,0.8880080280983442,-0.006429080729923209,0.8956043956043956,-0.014025448235974625,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 21})",0.012116318281299793,0.9095271418574428,0.8881578947368421,0.90960863020572,-0.02145073546887788,0.8956043956043956,-0.007446500867553496
word,bar,2556,"{'wrong': 667.3333333333334, 'right': 554.0}",780,"{'right': 195.0, 'wrong': 195.0}",0.0021527168627600525,0.0,0.0010790720664198717,"defaultdict(<class 'int'>, {'wrong': 666, 'right': 114})",0.05835376063008866,0.6388083574927522,0.6412894375857339,0.6387145302692327,0.0025749073165011183,0.6412894375857339,0.0,"defaultdict(<class 'int'>, {'wrong': 573, 'right': 207})",0.019401490567875636,0.6895431370588824,0.7187928669410151,0.6884369974581107,0.030355869482904363,0.7187928669410151,0.0,"defaultdict(<class 'int'>, {'wrong': 585, 'right': 195})",0.02296924937673274,0.8879836049185245,0.9039780521262003,0.887378741505421,0.01659931062077935,0.9039780521262003,0.0,"defaultdict(<class 'int'>, {'wrong': 581, 'right': 199})",0.0217398035592399,0.9095271418574428,0.9266117969821673,0.908881049955906,0.017730747026261318,0.9266117969821673,0.0
word,barbell,192,"{'wrong': 46.0, 'right': 54.0}",39,"{'wrong': 9.666666666666666, 'right': 10.0}",0.0016000000000000007,7.181844297615684e-05,0.0004981801034287031,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.02560440894684774,0.6388083574927522,0.6710526315789473,0.6387469951923077,0.032305636386639636,0.675,-0.003947368421052699,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 24})",0.007895479226002079,0.6895431370588824,0.6973684210526315,0.6895282451923077,0.007840175860323817,0.7,-0.0026315789473684292,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.03890855854369484,0.8879836049185245,0.8947368421052632,0.8879707532051282,0.00676608890013497,0.9,-0.0052631578947368585,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.03890855854369484,0.9095271418574428,0.9210526315789473,0.9095052083333334,0.011547423245613975,0.925,-0.003947368421052699
word,bare,185,"{'wrong': 51.0, 'right': 32.0}",55,"{'wrong': 12.0, 'right': 19.0}",0.013100595151691097,0.012747138397502604,0.026074008158722004,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 60})",0.016216289832145882,0.6388083574927522,0.6944444444444444,0.6386577786688051,0.05578666577563929,0.7171052631578947,-0.02266081871345027,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 66})",0.038989679756206395,0.6895431370588824,0.6759259259259259,0.6895799919807538,-0.013654066054827885,0.7171052631578947,-0.04117933723196876,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 18})",0.01357397979152776,0.8879836049185245,0.9629629629629629,0.88778067361668,0.0751822893462829,0.9671052631578947,-0.004142300194931781,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.01120541069323322,0.9095271418574428,0.9351851851851852,0.9094576984763433,0.02572748670884195,0.9407894736842105,-0.005604288499025278
word,barn,104,"{'wrong': 26.333333333333332, 'right': 25.0}",26,"{'wrong': 6.0, 'right': 8.0}",0.00016866250632484336,0.005102040816326529,0.003579538110135845,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.08323722564319276,0.6388083574927522,0.6153846153846154,0.6388388388388389,-0.023454223454223433,0.6212121212121212,-0.005827505827505797,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.08323722564319276,0.6895431370588824,0.7307692307692307,0.6894894894894895,0.04127974127974121,0.7575757575757576,-0.026806526806526842,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.05378712831930817,0.8879836049185245,0.8269230769230769,0.888063063063063,-0.06113998613998617,0.8484848484848485,-0.021561771561771637,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.05378712831930817,0.9095271418574428,0.9615384615384616,0.9094594594594595,0.05207900207900207,0.9696969696969697,-0.00815850815850816
word,barrel,158,"{'wrong': 43.333333333333336, 'right': 28.0}",46,"{'wrong': 12.333333333333334, 'right': 9.0}",0.011551227181413227,0.006103515625000004,0.00044620328219687356,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 8})",0.034621201567359074,0.6388083574927522,0.6630434782608695,0.63875250501002,0.0242909732508495,0.66,0.003043478260869481,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 12})",0.013547753291261996,0.6895431370588824,0.6195652173913043,0.6897044088176353,-0.07013919142633096,0.61,0.009565217391304337,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 40})",0.022530544907467136,0.8879836049185245,0.8369565217391305,0.8881012024048096,-0.05114468066567912,0.83,0.006956521739130528,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 38})",0.013547753291261996,0.9095271418574428,0.8804347826086957,0.9095941883767535,-0.029159405768057867,0.87,0.01043478260869568
word,barrier,81,"{'wrong': 19.666666666666668, 'right': 22.0}",25,"{'right': 7.0, 'wrong': 6.0}",0.0007839999999999982,0.0014792899408284004,5.4965704920137155e-05,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.08987480206423065,0.6388083574927522,0.54,0.6389319853861168,-0.0989319853861168,0.5344827586206896,0.0055172413793104225,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.056886600328659415,0.6895431370588824,0.62,0.6896301486412092,-0.0696301486412092,0.6206896551724138,-0.0006896551724138167,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.08987480206423065,0.8879836049185245,0.8,0.8880936890045543,-0.08809368900455428,0.8103448275862069,-0.010344827586206806,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.056886600328659415,0.9095271418574428,0.86,0.9095891096541715,-0.049589109654171515,0.8448275862068966,0.015172413793103412
word,base,228,"{'wrong': 56.666666666666664, 'right': 58.0}",78,"{'right': 23.0, 'wrong': 18.333333333333332}",3.380205516495382e-05,0.003186784599375654,0.0012876376524177321,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 14})",0.0745191720250381,0.6388083574927522,0.6730769230769231,0.6386742272179847,0.034402695858938404,0.6720430107526881,0.001033912324234998,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 26})",0.02712389271771244,0.6895431370588824,0.6410256410256411,0.6897330389401847,-0.04870739791454359,0.6397849462365591,0.001240694789081953,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 25})",0.029952940853174646,0.8879836049185245,0.8910256410256411,0.8879716981132075,0.0030539429124335493,0.8870967741935484,0.003928866832092703,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 22})",0.03950379608623776,0.9095271418574428,0.9230769230769231,0.909474106784424,0.013602816292499154,0.9193548387096774,0.003722084367245748
word,basement,151,"{'wrong': 40.333333333333336, 'right': 30.0}",27,"{'right': 7.0, 'wrong': 6.666666666666667}",0.005396329821881806,0.00014872099940511625,0.003686797781890124,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.026232776118901062,0.6388083574927522,0.5925925925925926,0.6388708143550729,-0.04627822176248031,0.5892857142857143,0.003306878306878258,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.017556150512398103,0.6895431370588824,0.6481481481481481,0.6895990790329847,-0.041450930884836534,0.6428571428571429,0.005291005291005235,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.026232776118901062,0.8879836049185245,0.9074074074074074,0.8879573552229841,0.019450052184423305,0.9107142857142857,-0.003306878306878258,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.037246494017955004,0.9095271418574428,0.8333333333333334,0.9096301116171981,-0.07629677828386472,0.8392857142857143,-0.005952380952380931
word,basket,345,"{'wrong': 92.33333333333333, 'right': 68.0}",84,"{'wrong': 21.333333333333332, 'right': 20.0}",0.005758317088878424,0.00026014568158168436,0.0018016660339650985,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 14})",0.04228776133959575,0.6388083574927522,0.6488095238095238,0.6387661881337215,0.01004333567580229,0.6453488372093024,0.0034606866002214742,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 62})",0.011597991809577747,0.6895431370588824,0.7083333333333334,0.6894639092460596,0.018869424087273767,0.7093023255813954,-0.0009689922480620172,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 69})",0.030441507291073776,0.8879836049185245,0.8869047619047619,0.8879881537998193,-0.0010833918950574617,0.8837209302325582,0.0031838316722037074,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 17})",0.030441507291073776,0.9095271418574428,0.9166666666666666,0.9094970384499548,0.007169628216711854,0.9127906976744186,0.003875968992248069
word,basketball,211,"{'wrong': 58.333333333333336, 'right': 36.0}",54,"{'wrong': 14.0, 'right': 12.0}",0.014012536053640327,0.0014792899408284004,0.0032775118753411332,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 7})",0.045133153689695615,0.6388083574927522,0.6944444444444444,0.6386577786688051,0.05578666577563929,0.6875,0.00694444444444442,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.026008960074901014,0.6895431370588824,0.7222222222222222,0.6894546912590217,0.03276753096320051,0.7142857142857143,0.007936507936507908,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 46})",0.026008960074901014,0.8879836049185245,0.9166666666666666,0.8879059743384122,0.0287606923282544,0.9107142857142857,0.005952380952380931,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 48})",0.03790292156171528,0.9095271418574428,0.9166666666666666,0.9095078187650361,0.007158847901630572,0.9107142857142857,0.005952380952380931
word,bat,234,"{'wrong': 65.0, 'right': 39.0}",67,"{'wrong': 16.0, 'right': 19.0}",0.015625,0.0018367346938775498,0.014253432820819562,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 6})",0.06735066990889689,0.6388083574927522,0.6343283582089553,0.6388234114047846,-0.004495053195829324,0.6428571428571429,-0.008528784648187626,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 18})",0.011857257824114207,0.6895431370588824,0.6865671641791045,0.6895531370680575,-0.002985972888953081,0.6818181818181818,0.004748982360922693,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 12})",0.031513644277197335,0.8879836049185245,0.8955223880597015,0.8879582727318321,0.007564115327869381,0.8961038961038961,-0.0005815080441945453,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 14})",0.02359320472761818,0.9095271418574428,0.917910447761194,0.9094989718641857,0.008411475897008303,0.922077922077922,-0.004167474316728037
word,bath,127,"{'wrong': 37.0, 'right': 16.0}",41,"{'right': 15.0, 'wrong': 8.666666666666666}",0.03924884300462797,0.01790319381075184,0.05640023722050845,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 2})",0.0732609209053984,0.6388083574927522,0.6341463414634146,0.6388179313799148,-0.004671589916500185,0.680327868852459,-0.04618152738904435,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 52})",0.0173725702630992,0.6895431370588824,0.7560975609756098,0.6894064613072878,0.06669109966832198,0.7950819672131147,-0.03898440623750499,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 9})",0.0173725702630992,0.8879836049185245,0.8414634146341463,0.8880791384923616,-0.04661572385821533,0.8442622950819673,-0.0027988804478209506,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 10})",0.01347373807232375,0.9095271418574428,0.8658536585365854,0.9096168294515402,-0.04376317091495485,0.8770491803278688,-0.01119552179128347
word,bathroom,485,"{'wrong': 127.0, 'right': 104.0}",144,"{'wrong': 39.0, 'right': 27.0}",0.0024784018290511804,0.008264462809917356,0.000863000709551736,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 28})",0.043529257852587544,0.6388083574927522,0.6524822695035462,0.6387113012836647,0.013770968219881441,0.6437908496732027,0.008691419830343494,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 36})",0.0271686867177508,0.6895431370588824,0.6950354609929078,0.6895041530329725,0.005531307959935283,0.7058823529411765,-0.010846891948268711,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 36})",0.0271686867177508,0.8879836049185245,0.8900709219858156,0.8879687893279637,0.002102132657851863,0.8888888888888888,0.0011820330969267712,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 40})",0.020748279612701093,0.9095271418574428,0.8829787234042553,0.9097155801661213,-0.02673685676186599,0.8888888888888888,-0.005910165484633523
word,baton,507,"{'wrong': 126.66666666666667, 'right': 127.0}",131,"{'wrong': 33.0, 'right': 32.0}",4.3168871444828305e-07,5.9171597633135674e-05,3.4857852194460515e-05,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 33})",0.03399009098718132,0.6388083574927522,0.6652173913043479,0.6386556734201397,0.026561717884208136,0.6637931034482759,0.0014242878560719596,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 39})",0.022160513274249526,0.6895431370588824,0.7043478260869566,0.6894575436126892,0.01489028247426738,0.7025862068965517,0.0017616191904048506,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 96})",0.027695957619518652,0.8879836049185245,0.9130434782608695,0.8878387210296114,0.025204757231258146,0.9137931034482759,-0.0007496251874063997,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 97})",0.029706583345541576,0.9095271418574428,0.9043478260869565,0.9095570861193505,-0.00520926003239397,0.9051724137931034,-0.0008245877061469065
word,batter,61,"{'wrong': 16.666666666666668, 'right': 11.0}",13,"{'wrong': 2.0, 'right': 7.0}",0.010487734068805347,0.0771604938271605,0.07682601678366172,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.021834092688856208,0.6388083574927522,0.5384615384615384,0.6388736057620167,-0.10041206730047825,0.5172413793103449,0.021220159151193574,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.03175797628818313,0.6895431370588824,0.8846153846153846,0.6894162957034963,0.1951990889118883,0.8793103448275862,0.0053050397877983935,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.01413695119542839,0.8879836049185245,1.0,0.8879107687690692,0.11208923123093084,1.0,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.01413695119542839,0.9095271418574428,1.0,0.9094683139098685,0.09053168609013151,1.0,0.0
word,battle,65,"{'right': 17.0, 'wrong': 16.0}",22,"{'wrong': 4.333333333333333, 'right': 9.0}",0.0002295684113865928,0.030625000000000006,0.013323325686210183,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.059913271361187743,0.6388083574927522,0.7045454545454546,0.6387359887910328,0.06580946575442181,0.7297297297297297,-0.02518427518427513,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.059913271361187743,0.6895431370588824,0.75,0.689476581265012,0.06052341873498801,0.7297297297297297,0.020270270270270285,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.04923601865927782,0.8879836049185245,0.9090909090909091,0.8879603682946358,0.0211305407962733,0.8918918918918919,0.017199017199017175,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.04923601865927782,0.9095271418574428,0.9318181818181818,0.9095026020816653,0.022315579736516433,0.9054054054054054,0.026412776412776395
word,bay,90,"{'wrong': 25.666666666666668, 'right': 13.0}",22,"{'right': 7.0, 'wrong': 5.0}",0.026828180737217596,0.006944444444444446,0.03106644971185693,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.010644560361610458,0.6388083574927522,0.6590909090909091,0.6387860288230585,0.0203048802678506,0.6551724137931034,0.003918495297805635,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.010644560361610458,0.6895431370588824,0.6590909090909091,0.6895766613290633,-0.030485752238154196,0.6896551724137931,-0.03056426332288409,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.017930967177310582,0.8879836049185245,0.9090909090909091,0.8879603682946358,0.0211305407962733,0.896551724137931,0.01253918495297801,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.010644560361610458,0.9095271418574428,0.9545454545454546,0.9094775820656525,0.04506787247980204,0.9655172413793104,-0.010971786833855801
word,be,742,"{'wrong': 191.66666666666666, 'right': 167.0}",233,"{'right': 59.0, 'wrong': 58.0}",0.0011824394356075806,1.8262838775659157e-05,0.0007481680426477,"defaultdict(<class 'int'>, {'wrong': 206, 'right': 31})",0.06999375237913667,0.6388083574927522,0.6397379912663755,0.6387975931637762,0.0009403981025993824,0.6459227467811158,-0.006184755514740292,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 46})",0.042632601711747424,0.6895431370588824,0.6790393013100436,0.6896647620973858,-0.010625460787342167,0.6824034334763949,-0.0033641321663512302,"defaultdict(<class 'int'>, {'wrong': 176, 'right': 61})",0.02373398807494339,0.8879836049185245,0.9061135371179039,0.8877736764928957,0.018339860625008142,0.907725321888412,-0.0016117847705081623,"defaultdict(<class 'int'>, {'wrong': 178, 'right': 59})",0.025859832138598993,0.9095271418574428,0.9279475982532751,0.9093138494210447,0.018633748832230457,0.9291845493562232,-0.0012369511029480806
word,beach,826,"{'wrong': 212.66666666666666, 'right': 188.0}",237,"{'wrong': 63.666666666666664, 'right': 46.0}",0.0009475333678478172,0.00648783732596705,0.0012543727447846594,"defaultdict(<class 'int'>, {'wrong': 214, 'right': 41})",0.05693434067196113,0.6388083574927522,0.6152173913043478,0.6390827265372169,-0.023865335232869045,0.6149193548387096,0.0002980364656381962,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 178})",0.014850497700835887,0.6895431370588824,0.7282608695652174,0.6890928398058253,0.03916802975939215,0.7358870967741935,-0.0076262272089761,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 196})",0.03153901896496925,0.8879836049185245,0.9021739130434783,0.8878185679611651,0.014355345082313176,0.8951612903225806,0.007012622720897643,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 197})",0.03269508503412173,0.9095271418574428,0.9347826086956522,0.9092334142394822,0.025549194456169988,0.9314516129032258,0.003330995792426461
word,beam,1030,"{'right': 271.0, 'wrong': 253.0}",244,"{'right': 58.0, 'wrong': 62.0}",0.0002950002913583125,0.0002777777777777786,0.000572758083934961,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 66})",0.0335176346444373,0.6388083574927522,0.6566820276497696,0.6386123604022437,0.0180696672475259,0.6561085972850679,0.0005734303647016992,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 57})",0.04497666912751797,0.6895431370588824,0.695852534562212,0.6894739501743393,0.006378584387872643,0.6945701357466063,0.0012823988156056565,"defaultdict(<class 'int'>, {'wrong': 186, 'right': 62})",0.038347131745083536,0.8879836049185245,0.9009216589861752,0.8878417302541817,0.013079928731993484,0.8959276018099548,0.004994057176220368,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 59})",0.04224268001482722,0.9095271418574428,0.9377880184331797,0.9092172419020668,0.02857077653111295,0.9366515837104072,0.0011364347227724725
word,bear,148,"{'wrong': 38.666666666666664, 'right': 32.0}",65,"{'wrong': 16.333333333333332, 'right': 16.0}",0.002224991100035596,2.6570305027101808e-05,0.0008853246757066207,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 17})",0.021009868262750968,0.6388083574927522,0.65625,0.6387523819075318,0.017497618092468192,0.6538461538461539,0.0024038461538461453,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 13})",0.03807622509993006,0.6895431370588824,0.703125,0.6894995486912044,0.013625451308795555,0.7,0.0031250000000000444,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 47})",0.014678068439000234,0.8879836049185245,0.8671875,0.8880503460034099,-0.02086284600340993,0.8692307692307693,-0.0020432692307692513,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 15})",0.028744372167095328,0.9095271418574428,0.90625,0.9095376592117139,-0.0032876592117139225,0.9,0.006249999999999978
word,beard,215,"{'wrong': 50.666666666666664, 'right': 63.0}",55,"{'wrong': 12.666666666666666, 'right': 17.0}",0.0029433011412010597,0.005333922484534787,0.00017928854545387618,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.06142471108027068,0.6388083574927522,0.6698113207547169,0.6387260061143688,0.03108531464034814,0.6716417910447762,-0.0018304702900592273,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 13})",0.07408318299003047,0.6895431370588824,0.7075471698113207,0.6894953139878714,0.01805185582344926,0.7089552238805971,-0.0014080540692763543,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 19})",0.04067618500064004,0.8879836049185245,0.9339622641509434,0.8878614744649928,0.04610078968595066,0.9104477611940298,0.023514502956913597,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.06142471108027068,0.9095271418574428,0.9528301886792453,0.9094121184784243,0.043418070200821,0.9552238805970149,-0.0023936919177696137
word,bearded,91,"{'right': 16.0, 'wrong': 25.0}",36,"{'wrong': 10.0, 'right': 6.0}",0.012046400951814393,0.015625,0.0001229711472520308,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.02912088078298547,0.6388083574927522,0.6666666666666666,0.6387581372058088,0.027908529460857867,0.65,0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.022044565811274022,0.6895431370588824,0.6805555555555556,0.6895593390085127,-0.00900378345295716,0.6625,0.018055555555555602,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 3})",0.07480435422013323,0.8879836049185245,0.875,0.8880070105157737,-0.013007010515773687,0.8375,0.03749999999999998,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 4})",0.059942309800391495,0.9095271418574428,0.8888888888888888,0.9095643465197797,-0.020675457630890848,0.85,0.03888888888888886
word,beat,341,"{'wrong': 91.0, 'right': 68.0}",82,"{'right': 24.0, 'wrong': 19.333333333333332}",0.00523120129741703,0.002899408284023669,0.007983856825743318,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 12})",0.06038708884603835,0.6388083574927522,0.6463414634146342,0.6387773539449909,0.007564109469643254,0.654639175257732,-0.0082977118430978,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 27})",0.0122727783087863,0.6895431370588824,0.7317073170731707,0.689369604497089,0.042337712576081765,0.7268041237113402,0.004903193361830538,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 18})",0.03518007021260009,0.8879836049185245,0.9329268292682927,0.8877986348122867,0.04512819445600602,0.9329896907216495,-6.286145335676618e-05,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 22})",0.023188851495838166,0.9095271418574428,0.9451219512195121,0.9093806464565348,0.03574130476297732,0.9432989690721649,0.0018229821473472185
word,beautiful,93,"{'wrong': 23.333333333333332, 'right': 23.0}",28,"{'right': 9.0, 'wrong': 6.333333333333333}",1.2939288856684075e-05,0.0075614366729678684,0.0041345319519872775,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 16})",0.0020579649562061843,0.6388083574927522,0.6071428571428571,0.638852738011813,-0.031709880868955875,0.581081081081081,0.026061776061776065,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.07906182782294113,0.6895431370588824,0.7857142857142857,0.6894083491841025,0.09630593653018316,0.8108108108108109,-0.025096525096525157,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.04366605693613919,0.8879836049185245,0.9285714285714286,0.8879267193913305,0.040644709180098104,0.9459459459459459,-0.01737451737451734,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.05378945219591661,0.9095271418574428,0.9464285714285714,0.9094754229652617,0.03695314846330966,0.9594594594594594,-0.013030888030888033
word,because,60,"{'wrong': 13.0, 'right': 21.0}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",0.013840830449826995,0.014565992865636153,4.90747159359573e-06,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 19})",0.0748384034778041,0.6388083574927522,0.6470588235294118,0.6388013407374056,0.008257482792006221,0.66,-0.012941176470588234,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.05882114292563906,0.6895431370588824,0.6470588235294118,0.6895792685977288,-0.04252044506831698,0.64,0.007058823529411784,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.05882114292563906,0.8879836049185245,0.9411764705882353,0.8879383661013558,0.05323810448687949,0.92,0.02117647058823524,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.09362414638867635,0.9095271418574428,0.9705882352941176,0.9094752113662514,0.06111302392786622,0.98,-0.009411764705882342
word,becomes,143,"{'wrong': 38.0, 'right': 29.0}",54,"{'right': 12.0, 'wrong': 14.0}",0.004511026954778347,0.0014792899408284004,0.00041662883203337584,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 8})",0.05310512102200868,0.6388083574927522,0.6111111111111112,0.638883319967923,-0.027772208856811864,0.6071428571428571,0.003968253968254065,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.03896072010432935,0.6895431370588824,0.6296296296296297,0.6897052927024859,-0.06007566307285628,0.625,0.00462962962962965,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.011816253109869092,0.8879836049185245,0.8888888888888888,0.8879811547714515,0.0009077341174373865,0.8839285714285714,0.004960317460317443,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 43})",0.022952332436237573,0.9095271418574428,0.9259259259259259,0.9094827586206896,0.016443167305236317,0.9285714285714286,-0.002645502645502673
word,bed,2321,"{'wrong': 593.0, 'right': 542.0}",594,"{'wrong': 149.66666666666666, 'right': 145.0}",0.0005047643074773427,6.270346634999283e-05,0.00010592964570126226,"defaultdict(<class 'int'>, {'wrong': 482, 'right': 117})",0.04564315248430484,0.6388083574927522,0.6313485113835376,0.6390275276562902,-0.007679016272752581,0.6310763888888888,0.00027212249464880767,"defaultdict(<class 'int'>, {'wrong': 474, 'right': 125})",0.040904244528549544,0.6895431370588824,0.669877408056042,0.6901209158734243,-0.020243507817382267,0.6692708333333334,0.0006065747227086415,"defaultdict(<class 'int'>, {'wrong': 465, 'right': 134})",0.03598126021841457,0.8879836049185245,0.8651488616462347,0.8886544893233856,-0.02350562767715092,0.8645833333333334,0.0005655283129013533,"defaultdict(<class 'int'>, {'right': 145, 'wrong': 454})",0.030508096031997577,0.9095271418574428,0.9028021015761821,0.909724723437098,-0.006922621860915856,0.9019097222222222,0.0008923793539599156
word,bedroom,626,"{'right': 152.0, 'wrong': 158.0}",143,"{'wrong': 36.0, 'right': 35.0}",9.36524453694068e-05,4.959333465582213e-05,3.473024384625001e-06,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 52})",0.008562909149269916,0.6388083574927522,0.6433566433566433,0.6387756129486986,0.004581030407944775,0.6423611111111112,0.0009955322455321713,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 36})",0.03139396201073121,0.6895431370588824,0.6643356643356644,0.6897246136031818,-0.025388949267517447,0.6631944444444444,0.0011412198912199578,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 33})",0.03765746025638191,0.8879836049185245,0.8811188811188811,0.8880330262296733,-0.006914145110792136,0.8784722222222222,0.0026466588966589377,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 105})",0.025823457753921725,0.9095271418574428,0.8811188811188811,0.9097316618839048,-0.028612780765023604,0.8819444444444444,-0.0008255633255632722
word,bedside,174,"{'wrong': 45.666666666666664, 'right': 37.0}",41,"{'wrong': 10.0, 'right': 11.0}",0.0027477887617065565,0.0005668934240362824,0.0029106353832325273,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 40})",0.07409766913826589,0.6388083574927522,0.6585365853658537,0.6387678437265214,0.019768741639332288,0.6555555555555556,0.0029810298102981303,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.023047982443252797,0.6895431370588824,0.6463414634146342,0.6896318557475583,-0.04329039233292409,0.6666666666666666,-0.020325203252032464,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 31})",0.009928847458901009,0.8879836049185245,0.8536585365853658,0.8880540946656649,-0.03439555808029904,0.8444444444444444,0.009214092140921393,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 33})",0.017966942739245054,0.9095271418574428,0.8658536585365854,0.9096168294515402,-0.04376317091495485,0.8555555555555555,0.010298102981029844
word,been,371,"{'right': 86.0, 'wrong': 95.0}",103,"{'wrong': 26.666666666666668, 'right': 23.0}",0.0006181130002136683,0.0013625512364307938,7.28917265801713e-05,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 22})",0.041287994739737335,0.6388083574927522,0.6336633663366337,0.6388344637025873,-0.00517109736595367,0.638095238095238,-0.004431871758604378,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 24})",0.03516927036788316,0.6895431370588824,0.6782178217821783,0.6896006028636021,-0.011382781081423876,0.6714285714285714,0.0067892503536068904,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 81})",0.02967138165072044,0.8879836049185245,0.9306930693069307,0.8877668927405175,0.04292617656641329,0.9333333333333333,-0.0026402640264026056,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 79})",0.024744332716837375,0.9095271418574428,0.9504950495049505,0.9093192665159507,0.04117578298899971,0.9523809523809523,-0.001885902876001877
word,beer,677,"{'right': 146.0, 'wrong': 177.0}",183,"{'wrong': 42.333333333333336, 'right': 56.0}",0.002302811298871838,0.004829072105716742,0.0069198729119683625,"defaultdict(<class 'int'>, {'wrong': 192, 'right': 32})",0.05934969943804415,0.6388083574927522,0.6285714285714286,0.6388986939639958,-0.01032726539256723,0.6342592592592593,-0.005687830687830742,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 179})",0.036551845375066255,0.6895431370588824,0.6771428571428572,0.689652564167213,-0.012509707024355832,0.6689814814814815,0.008161375661375647,"defaultdict(<class 'int'>, {'wrong': 169, 'right': 55})",0.023728558725574833,0.8879836049185245,0.8857142857142857,0.8880036306792396,-0.002289344964953921,0.8842592592592593,0.0014550264550263758,"defaultdict(<class 'int'>, {'wrong': 176, 'right': 48})",0.032329205612173346,0.9095271418574428,0.9342857142857143,0.9093086581614643,0.02497705612424994,0.9375,-0.003214285714285725
word,before,2459,"{'wrong': 618.6666666666666, 'right': 603.0}",678,"{'wrong': 164.66666666666666, 'right': 184.0}",4.111381398092976e-05,0.0007686570710966679,0.0005830344528248224,"defaultdict(<class 'int'>, {'wrong': 597, 'right': 140})",0.052590479271761796,0.6388083574927522,0.6384730538922155,0.6388199400144793,-0.0003468861222637454,0.6416781292984869,-0.0032050754062713516,"defaultdict(<class 'int'>, {'wrong': 550, 'right': 187})",0.031143533771381765,0.6895431370588824,0.6908682634730539,0.6894973627055538,0.0013709007675000162,0.687757909215956,0.003110354257097825,"defaultdict(<class 'int'>, {'wrong': 559, 'right': 178})",0.03469581602561782,0.8879836049185245,0.9221556886227545,0.8868031854379977,0.0353525031847568,0.920907840440165,0.001247848182589495,"defaultdict(<class 'int'>, {'wrong': 550, 'right': 187})",0.031143533771381765,0.9095271418574428,0.9356287425149701,0.9086255041886441,0.027003238326326007,0.9332874828060522,0.0023412597089178533
word,begin,7265,"{'wrong': 1822.6666666666667, 'right': 1797.0}",2077,"{'wrong': 513.0, 'right': 538.0}",1.257018857046802e-05,0.00014145379191219293,0.0001191925663185686,"defaultdict(<class 'int'>, {'wrong': 1660, 'right': 495})",0.03915093383469863,0.6388083574927522,0.6221395881006865,0.6404042063752875,-0.01826461827460102,0.621420704845815,0.0007188832548714608,"defaultdict(<class 'int'>, {'wrong': 1584, 'right': 571})",0.028756280025635038,0.6895431370588824,0.7193935926773455,0.6866852886405959,0.032708304036749625,0.7169603524229075,0.0024332402544380294,"defaultdict(<class 'int'>, {'wrong': 1622, 'right': 533})",0.033702164074442306,0.8879836049185245,0.9127574370709383,0.885611786614087,0.027145650456851245,0.912169603524229,0.0005878335467092155,"defaultdict(<class 'int'>, {'wrong': 1627, 'right': 528})",0.03438957802362838,0.9095271418574428,0.9396453089244852,0.9066436630518129,0.03300164587267229,0.9394273127753304,0.0002179961491547422
word,beginning,123,"{'wrong': 31.333333333333332, 'right': 29.0}",34,"{'right': 7.0, 'wrong': 9.0}",0.00037392021000579875,0.00390625,0.0009381036122383859,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.02905704061618984,0.6388083574927522,0.6176470588235294,0.638844382134989,-0.021197323311459515,0.625,-0.007352941176470562,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 23})",0.007349718752966222,0.6895431370588824,0.75,0.6894402163028239,0.06055978369717607,0.7638888888888888,-0.01388888888888884,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 28})",0.03728241945070614,0.8879836049185245,0.9558823529411765,0.8878680152213099,0.06801433771986665,0.9583333333333334,-0.002450980392156854,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 26})",0.022060475076236936,0.9095271418574428,0.9705882352941176,0.9094231924694572,0.0611650428246604,0.9722222222222222,-0.0016339869281045694
word,behind,4960,"{'wrong': 1228.6666666666667, 'right': 1274.0}",1321,"{'wrong': 319.6666666666667, 'right': 362.0}",8.202935515560113e-05,0.0009641860103657898,0.00024228489267633796,"defaultdict(<class 'int'>, {'wrong': 1054, 'right': 394})",0.02984655826332456,0.6388083574927522,0.6355799373040752,0.6390282968499733,-0.003448359545898061,0.6363636363636364,-0.0007836990595611049,"defaultdict(<class 'int'>, {'wrong': 1126, 'right': 322})",0.045195674084470186,0.6895431370588824,0.6775078369905956,0.6903630539241858,-0.012855216933590263,0.6764495347172512,0.0010583022733443581,"defaultdict(<class 'int'>, {'wrong': 1094, 'right': 354})",0.03787535636337504,0.8879836049185245,0.8863636363636364,0.8880939668980246,-0.0017303305343882025,0.8872584108804581,-0.0008947745168217391,"defaultdict(<class 'int'>, {'wrong': 1095, 'right': 353})",0.03809156386680345,0.9095271418574428,0.9028213166144201,0.9099839829151094,-0.007162666300689291,0.9051539012168933,-0.002332584602473209
word,being,1265,"{'wrong': 324.6666666666667, 'right': 291.0}",365,"{'wrong': 90.0, 'right': 95.0}",0.0007475650090622381,0.00018261504747991162,0.0008349637902098153,"defaultdict(<class 'int'>, {'wrong': 322, 'right': 59})",0.06072812201994465,0.6388083574927522,0.6430594900849859,0.6387320002035313,0.004327489881454594,0.6453804347826086,-0.0023209446976227843,"defaultdict(<class 'int'>, {'wrong': 263, 'right': 118})",0.014014740184125782,0.6895431370588824,0.6997167138810199,0.6893604029919096,0.010356310889110265,0.6942934782608695,0.005423235620150346,"defaultdict(<class 'int'>, {'wrong': 292, 'right': 89})",0.03174290357291441,0.8879836049185245,0.9220963172804533,0.8873708848521854,0.034725432428267866,0.9211956521739131,0.0009006651065401883,"defaultdict(<class 'int'>, {'wrong': 284, 'right': 97})",0.025987577280361926,0.9095271418574428,0.9405099150141643,0.9089706406146645,0.03153927439949977,0.9402173913043478,0.00029252370981647235
word,bell,102,"{'wrong': 27.0, 'right': 21.0}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.00390625,0.0024999999999999988,7.912863821705638e-05,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.01611208432602946,0.6388083574927522,0.5892857142857143,0.6388777655420963,-0.049592051256382,0.6,-0.010714285714285676,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 4})",0.05900232869915955,0.6895431370588824,0.8035714285714286,0.6893833216538192,0.11418810691760939,0.8,0.0035714285714285587,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.01611208432602946,0.8879836049185245,0.9821428571428571,0.8878516368004805,0.09429122034237658,0.9833333333333333,-0.0011904761904761862,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.01611208432602946,0.9095271418574428,1.0,0.9094003403744119,0.09059965962558814,1.0,0.0
word,belly,235,"{'wrong': 61.0, 'right': 52.0}",82,"{'wrong': 21.333333333333332, 'right': 18.0}",0.001585872033831935,0.0017954610744039044,3.273041750657653e-06,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 13})",0.0582456939049703,0.6388083574927522,0.64375,0.6387885175148048,0.004961482485195234,0.6369047619047619,0.006845238095238182,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 23})",0.020243608867471584,0.6895431370588824,0.6875,0.689551339957844,-0.0020513399578440117,0.6904761904761905,-0.0029761904761904656,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 65})",0.025871971583011973,0.8879836049185245,0.91875,0.8878600823045267,0.030889917695473224,0.9226190476190477,-0.0038690476190477163,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 64})",0.02295372402900616,0.9095271418574428,0.94375,0.9093897420455685,0.03436025795443143,0.9464285714285714,-0.002678571428571419
word,below,572,"{'wrong': 147.66666666666666, 'right': 129.0}",164,"{'right': 40.0, 'wrong': 41.333333333333336}",0.0011380461605457967,6.718624025799577e-05,0.0003267105133685352,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 29})",0.05016796941653846,0.6388083574927522,0.647239263803681,0.6387391019503099,0.008500161853371102,0.6454545454545455,0.0017847183491355167,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 128})",0.03152612371184052,0.6895431370588824,0.6717791411042945,0.6896890591140452,-0.017909918009750725,0.6727272727272727,-0.0009481316229782433,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 117})",0.015619494380588336,0.8879836049185245,0.901840490797546,0.8878697777553798,0.013970713042166238,0.9030303030303031,-0.0011898122327570482,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 44})",0.022030420892437112,0.9095271418574428,0.8987730061349694,0.9096154815300106,-0.01084247539504124,0.896969696969697,0.001803309165272382
word,belt,242,"{'wrong': 64.66666666666667, 'right': 48.0}",81,"{'wrong': 21.333333333333332, 'right': 17.0}",0.005470746822590252,0.00319470699432892,0.00015476848432095444,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 11})",0.05779300403833055,0.6388083574927522,0.6,0.638964167419452,-0.03896416741945197,0.6058823529411764,-0.00588235294117645,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 24})",0.011893501056751257,0.6895431370588824,0.6875,0.689551339957844,-0.0020513399578440117,0.6764705882352942,0.011029411764705843,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 67})",0.024342807759578693,0.8879836049185245,0.875,0.888035732209174,-0.013035732209173978,0.8764705882352941,-0.0014705882352941124,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 64})",0.01624785315473852,0.9095271418574428,0.90625,0.9095402991066948,-0.0032902991066947607,0.9117647058823529,-0.005514705882352922
word,bench,600,"{'right': 145.0, 'wrong': 151.66666666666666}",178,"{'wrong': 46.333333333333336, 'right': 39.0}",0.00012624668602449123,0.0018463134765625024,0.0005050548469112031,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 139})",0.030259074669577196,0.6388083574927522,0.6440677966101694,0.6387614100559786,0.005306386554190801,0.6486486486486487,-0.004580852038479244,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 48})",0.028789156269564777,0.6895431370588824,0.7033898305084746,0.6894195370417066,0.013970293466768036,0.7,0.003389830508474634,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 49})",0.027363840329698824,0.8879836049185245,0.9067796610169492,0.8878158253063695,0.01896383571057969,0.9054054054054054,0.0013742556115438065,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 135})",0.02464341184541921,0.9095271418574428,0.923728813559322,0.9094003731907812,0.014328440368540862,0.9243243243243243,-0.000595510765002305
word,bend,856,"{'wrong': 217.33333333333334, 'right': 204.0}",226,"{'wrong': 54.333333333333336, 'right': 63.0}",0.0002503605191475725,0.0013639591942148734,0.0013927922942249798,"defaultdict(<class 'int'>, {'wrong': 214, 'right': 39})",0.06499379474023431,0.6388083574927522,0.6383928571428571,0.6388130623799414,-0.00042020523708430346,0.6434262948207171,-0.00503343767786002,"defaultdict(<class 'int'>, {'wrong': 203, 'right': 50})",0.046760750533879236,0.6895431370588824,0.6964285714285714,0.6894651703568901,0.006963401071681252,0.6952191235059761,0.0012094479225952526,"defaultdict(<class 'int'>, {'wrong': 194, 'right': 59})",0.034779202732028,0.8879836049185245,0.890625,0.8879536952785361,0.0026713047214639296,0.8924302788844621,-0.001805278884462136,"defaultdict(<class 'int'>, {'wrong': 194, 'right': 59})",0.034779202732028,0.9095271418574428,0.9263392857142857,0.9093367708017389,0.017002514912546784,0.9282868525896414,-0.0019475668753556885
word,beneath,430,"{'wrong': 110.0, 'right': 100.0}",158,"{'wrong': 37.666666666666664, 'right': 45.0}",0.0005668934240362824,0.0019673517169614997,0.002325978220063255,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 37})",0.04199672572305019,0.6388083574927522,0.6329113924050633,0.6388553002821443,-0.0059439078770809894,0.6464088397790055,-0.013497447373942206,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 42})",0.033084460303844244,0.6895431370588824,0.6424050632911392,0.6899183796856106,-0.04751331639447143,0.6408839779005525,0.0015210853905867072,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 42})",0.033084460303844244,0.8879836049185245,0.8829113924050633,0.8880239822652156,-0.0051125898601522834,0.8867403314917127,-0.0038289390866493855,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 43})",0.03146448928858237,0.9095271418574428,0.9113924050632911,0.9095122934300686,0.0018801116332225476,0.9088397790055248,0.002552626057766294
word,beside,1302,"{'wrong': 324.3333333333333, 'right': 329.0}",392,"{'wrong': 102.0, 'right': 86.0}",1.2755102040816632e-05,0.0018107741059302834,0.0010657401459841787,"defaultdict(<class 'int'>, {'wrong': 312, 'right': 96})",0.03929498064817764,0.6388083574927522,0.6469072164948454,0.6386481802426344,0.008259036252211027,0.6460396039603961,0.0008676125344493357,"defaultdict(<class 'int'>, {'wrong': 325, 'right': 83})",0.05046506591170799,0.6895431370588824,0.6649484536082474,0.6900295646854929,-0.025081111077245533,0.6646039603960396,0.00034449321220775264,"defaultdict(<class 'int'>, {'wrong': 317, 'right': 91})",0.043371561466510354,0.8879836049185245,0.8762886597938144,0.8882149046793761,-0.01192624488556171,0.8725247524752475,0.003763907318566906,"defaultdict(<class 'int'>, {'wrong': 323, 'right': 85})",0.048622855416613285,0.9095271418574428,0.8969072164948454,0.9097767356509329,-0.012869519156087472,0.8935643564356436,0.003342860059201813
word,better,78,"{'wrong': 19.333333333333332, 'right': 20.0}",34,"{'right': 12.0, 'wrong': 7.333333333333333}",7.181844297615684e-05,0.014565992865636153,0.0064176132501414,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.03156793775269581,0.6388083574927522,0.6029411764705882,0.6388694171840577,-0.03592824071346945,0.5918367346938775,0.01110444177671066,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 34})",0.021376968578559287,0.6895431370588824,0.6176470588235294,0.6896655317444422,-0.07201847292091279,0.6122448979591837,0.005402160864345751,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.021376968578559287,0.8879836049185245,0.8676470588235294,0.888018225515722,-0.02037116669219252,0.8571428571428571,0.010504201680672343,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 16})",0.017124127597630802,0.9095271418574428,0.9264705882352942,0.9094982976166633,0.016972290618630814,0.8979591836734694,0.02851140456182477
word,between,1239,"{'wrong': 315.6666666666667, 'right': 292.0}",368,"{'right': 96.0, 'wrong': 90.66666666666667}",0.00037921313237419417,0.00020408163265306058,0.0005699623883646809,"defaultdict(<class 'int'>, {'wrong': 310, 'right': 74})",0.047508883003297864,0.6388083574927522,0.6397260273972603,0.6387913039050965,0.0009347234921637249,0.6407894736842106,-0.0010634462869503203,"defaultdict(<class 'int'>, {'right': 101, 'wrong': 283})",0.025602179462736907,0.6895431370588824,0.7123287671232876,0.6891196985896848,0.023209068533602828,0.7131578947368421,-0.0008291276135544701,"defaultdict(<class 'int'>, {'wrong': 292, 'right': 92})",0.0319559497280162,0.8879836049185245,0.9082191780821918,0.8876075556234407,0.020611622458751033,0.9078947368421053,0.00032444124008645936,"defaultdict(<class 'int'>, {'wrong': 284, 'right': 100})",0.0262657916247077,0.9095271418574428,0.9342465753424658,0.9090677664070057,0.025178808935460095,0.9342105263157895,3.604902667631027e-05
word,beyond,101,"{'wrong': 26.333333333333332, 'right': 22.0}",29,"{'right': 8.0, 'wrong': 7.0}",0.00200951248513674,0.0011111111111111107,0.00305808851572029,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 22})",0.007794023528523018,0.6388083574927522,0.5344827586206896,0.6389598037743405,-0.10447704515365086,0.5303030303030303,0.004179728317659337,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.012356082078548158,0.6895431370588824,0.6724137931034483,0.6895680032036843,-0.01715421010023599,0.6666666666666666,0.005747126436781658,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.033793062331730066,0.8879836049185245,0.8793103448275862,0.8879961956249687,-0.008685850797382488,0.8787878787878788,0.0005224660397074032,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.02520908992284289,0.9095271418574428,0.8275862068965517,0.909646093006958,-0.08205988611040627,0.8484848484848485,-0.020898641588296796
word,bicycle,218,"{'wrong': 54.0, 'right': 56.0}",61,"{'wrong': 15.666666666666666, 'right': 14.0}",8.264462809917311e-05,0.0007890417876530748,0.0006916151003448258,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 11})",0.0642067852282373,0.6388083574927522,0.6147540983606558,0.63888192529456,-0.02412782693390425,0.6111111111111112,0.0036429872495445936,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 41})",0.013105557116057487,0.6895431370588824,0.7213114754098361,0.6894459764351968,0.031865498974639306,0.7301587301587301,-0.008847254748894029,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 47})",0.03499059079696964,0.8879836049185245,0.9098360655737705,0.8879167711205816,0.021919294453188853,0.9126984126984127,-0.0028623471246421728,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 48})",0.039912185828846355,0.9095271418574428,0.9508196721311475,0.9094008523439459,0.04141881978720163,0.9523809523809523,-0.0015612802498048417
word,big,578,"{'wrong': 148.66666666666666, 'right': 132.0}",185,"{'wrong': 44.333333333333336, 'right': 52.0}",0.0008815680344841181,0.0015834341063924021,0.002416178992086619,"defaultdict(<class 'int'>, {'wrong': 177, 'right': 32})",0.060737044514785794,0.6388083574927522,0.6420765027322405,0.6387781869545478,0.003298315777692684,0.642512077294686,-0.0004355745624454732,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 50})",0.029561075309546846,0.6895431370588824,0.7021857923497268,0.6894264238510821,0.012759368498644674,0.6980676328502415,0.004118159499485241,"defaultdict(<class 'int'>, {'wrong': 163, 'right': 46})",0.03521991126222497,0.8879836049185245,0.9016393442622951,0.8878575392221157,0.01378180504017934,0.9057971014492754,-0.004157757186980304,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 51})",0.0282431658711357,0.9095271418574428,0.9371584699453552,0.90927205771074,0.027886412234615188,0.9396135265700483,-0.0024550566246930305
word,bike,1437,"{'wrong': 369.3333333333333, 'right': 329.0}",473,"{'wrong': 119.0, 'right': 116.0}",0.0008339551494921981,4.074241738343118e-05,0.00025335581481513315,"defaultdict(<class 'int'>, {'wrong': 385, 'right': 91})",0.045288067447267086,0.6388083574927522,0.6160493827160494,0.6392786082342737,-0.023229225518224372,0.6151960784313726,0.0008533042846767813,"defaultdict(<class 'int'>, {'right': 131, 'wrong': 345})",0.020693820446294676,0.6895431370588824,0.7493827160493827,0.6883067190449467,0.061075997004436,0.75,-0.0006172839506173311,"defaultdict(<class 'int'>, {'right': 124, 'wrong': 352})",0.024158614988783737,0.8879836049185245,0.8987654320987655,0.8877608285291567,0.01100460356960875,0.8995098039215687,-0.0007443718228031804,"defaultdict(<class 'int'>, {'right': 124, 'wrong': 352})",0.024158614988783737,0.9095271418574428,0.9320987654320988,0.9090607622060098,0.023038003226088954,0.9325980392156863,-0.000499273783587495
word,bin,147,"{'wrong': 41.666666666666664, 'right': 22.0}",42,"{'right': 9.0, 'wrong': 11.0}",0.023854883363942866,0.0025000000000000014,0.005705656096057717,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 39})",0.03943451326660647,0.6388083574927522,0.6666666666666666,0.6387497495491885,0.027916917117478124,0.6704545454545454,-0.0037878787878787845,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 30})",0.00042233760958436135,0.6895431370588824,0.75,0.6894159487076739,0.060584051292326135,0.75,0.0,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.01748133526963308,0.8879836049185245,0.8571428571428571,0.8880484872770987,-0.030905630134241635,0.8522727272727273,0.004870129870129802,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.01748133526963308,0.9095271418574428,0.8571428571428571,0.909637347225005,-0.052494490082147904,0.8522727272727273,0.004870129870129802
word,binoculars,142,"{'wrong': 37.0, 'right': 31.0}",44,"{'right': 11.0, 'wrong': 11.0}",0.0019463667820069188,0.0,0.0009754009101291435,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.023456092523998086,0.6388083574927522,0.6136363636363636,0.6388638412984671,-0.025227477662103426,0.6136363636363636,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 14})",0.010031602421611989,0.6895431370588824,0.6477272727272727,0.6896353070834585,-0.04190803435618584,0.6477272727272727,0.0,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.04430543562596583,0.8879836049185245,0.9090909090909091,0.8879370804528605,0.0211538286380486,0.9090909090909091,0.0,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 29})",0.006912817915849124,0.9095271418574428,0.9090909090909091,0.9095281033964533,-0.00043719430554423067,0.9090909090909091,0.0
word,bird,182,"{'wrong': 51.333333333333336, 'right': 28.0}",63,"{'wrong': 17.333333333333332, 'right': 11.0}",0.021626297577854666,0.01249134948096885,0.0006677481022283414,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 65})",0.0635536171545778,0.6388083574927522,0.6428571428571429,0.6387955673669959,0.0040615754901469625,0.6357142857142857,0.0071428571428572285,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 19})",0.003876223441067396,0.6895431370588824,0.6825396825396826,0.6895652609938324,-0.007025578454149861,0.6857142857142857,-0.0031746031746031633,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 53})",0.007274074066117537,0.8879836049185245,0.9126984126984127,0.8879055307626736,0.02479288193573903,0.9214285714285714,-0.0087301587301587,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 14})",0.014763559662306462,0.9095271418574428,0.9285714285714286,0.9094669808955523,0.019104447675876268,0.9285714285714286,0.0
word,bit,428,"{'wrong': 102.66666666666667, 'right': 120.0}",109,"{'wrong': 26.666666666666668, 'right': 29.0}",0.0015149342034493866,0.00043924127792319546,0.00016194344636654215,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 77})",0.02102958382964492,0.6388083574927522,0.6146788990825688,0.638940543800573,-0.024261644718004183,0.6206896551724138,-0.006010756089845026,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 37})",0.024914217683895658,0.6895431370588824,0.6788990825688074,0.6896014474543901,-0.010702364885582738,0.6724137931034483,0.00648528946535909,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 80})",0.026998278192612517,0.8879836049185245,0.926605504587156,0.8877720259335579,0.0388334786535981,0.9181034482758621,0.00850205631129386,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 79})",0.024914217683895658,0.9095271418574428,0.9357798165137615,0.909383324119214,0.026396492394547555,0.9267241379310345,0.009055678582727045
word,bite,391,"{'wrong': 100.33333333333333, 'right': 90.0}",135,"{'wrong': 32.333333333333336, 'right': 38.0}",0.0007368705162847623,0.0016228296758832887,0.002275503737612865,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 28})",0.04843899640194161,0.6388083574927522,0.6240601503759399,0.63890705982992,-0.01484690945398015,0.6233333333333333,0.0007268170426065756,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 41})",0.022306878337961404,0.6895431370588824,0.6992481203007519,0.6894781864841745,0.009769933816577425,0.6966666666666667,0.00258145363408524,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 34})",0.03476662602812667,0.8879836049185245,0.8609022556390977,0.8881648467770341,-0.027262591137936387,0.86,0.0009022556390977376,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 38})",0.027231075612538548,0.9095271418574428,0.9022556390977443,0.9095758063704523,-0.007320167272708011,0.9066666666666666,-0.00441102756892231


==> SWAG/return_SWAG-10.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,title,553,"{'right': 185.0, 'wrong': 122.66666666666667}",129,"{'right': 48.0, 'wrong': 27.0}",0.010261711950174245,0.019600000000000003,0.0007954014353415556,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 112})",0.0002278064862698704,0.6388083574927522,0.6942148760330579,0.6384712094543625,0.05574366657869534,0.6621621621621622,0.0320527138708957,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 53})",0.05529198065351319,0.6895431370588824,0.6818181818181818,0.6895901433241136,-0.007771961505931846,0.6891891891891891,-0.0073710073710073765,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 51})",0.05911360044728731,0.8879836049185245,0.8801652892561983,0.888031179280865,-0.007865890024666644,0.8918918918918919,-0.011726602635693584,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 52})",0.05718234319737424,0.9095271418574428,0.8925619834710744,0.909630374654262,-0.017068391183187592,0.8972972972972973,-0.004735313826222942
word,to,62264,"{'wrong': 15515.333333333334, 'right': 15718.0}",17382,"{'wrong': 4335.333333333333, 'right': 4376.0}",1.052611196978461e-05,5.448135451851102e-06,4.1431131068760964e-07,"defaultdict(<class 'int'>, {'wrong': 12473, 'right': 5059})",0.024323883389979838,0.6388083574927522,0.6361195031889896,0.6427688504326329,-0.0066493472436433,0.6358641358641358,0.00025536732485376135,"defaultdict(<class 'int'>, {'wrong': 13203, 'right': 4329})",0.03557914761211197,0.6895431370588824,0.6961648204095334,0.6797898640296662,0.01637495637986719,0.6961371961371962,2.762427233726772e-05,"defaultdict(<class 'int'>, {'wrong': 13094, 'right': 4438})",0.033730674271517366,0.8879836049185245,0.8933366901644847,0.8800988875154512,0.013237802649033514,0.8936063936063936,-0.0002697034419089084,"defaultdict(<class 'int'>, {'wrong': 13073, 'right': 4459})",0.03338161800250472,0.9095271418574428,0.9180933199060087,0.8969097651421508,0.021183554763857915,0.9181235431235432,-3.0223217534430802e-05
word,toe,146,"{'wrong': 35.333333333333336, 'right': 40.0}",32,"{'right': 12.0, 'wrong': 6.666666666666667}",0.0009593546871328996,0.02040816326530611,0.006469717005542601,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.043871996805211255,0.6388083574927522,0.609375,0.6388555121658156,-0.029480512165815598,0.6122448979591837,-0.002869897959183687,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 17})",0.01729672306389316,0.6895431370588824,0.71875,0.6894963452488234,0.029253654751176583,0.6938775510204082,0.024872448979591844,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 39})",0.05900856678012598,0.8879836049185245,0.8125,0.8881045358966657,-0.07560453589666571,0.826530612244898,-0.014030612244897989,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 37})",0.043871996805211255,0.9095271418574428,0.90625,0.9095323921097427,-0.0032823921097426823,0.8979591836734694,0.008290816326530615
word,together,2353,"{'wrong': 563.6666666666666, 'right': 662.0}",663,"{'wrong': 170.33333333333334, 'right': 152.0}",0.0016091509311644716,0.0008087465471201127,0.002351901629981945,"defaultdict(<class 'int'>, {'wrong': 381, 'right': 301})",0.004886940708979423,0.6388083574927522,0.6278135048231511,0.6391611638464714,-0.011347659023320245,0.6310452418096724,-0.0032317369865212386,"defaultdict(<class 'int'>, {'wrong': 519, 'right': 163})",0.04862356463961202,0.6895431370588824,0.7057877813504824,0.6890218737102766,0.0167659076402058,0.7074882995319812,-0.0017005181814988557,"defaultdict(<class 'int'>, {'right': 180, 'wrong': 502})",0.040296677051709646,0.8879836049185245,0.9035369774919614,0.8874845233182006,0.016052454173760777,0.906396255850234,-0.002859278358272599,"defaultdict(<class 'int'>, {'right': 178, 'wrong': 504})",0.04122499164716655,0.9095271418574428,0.9389067524115756,0.9085843995047462,0.030322352906829386,0.9391575663026521,-0.00025081389107650676
word,toilet,162,"{'wrong': 44.333333333333336, 'right': 29.0}",53,"{'wrong': 15.666666666666666, 'right': 6.0}",0.010929752066115704,0.04976331360946748,0.007900468473014507,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 11})",0.030522326623705916,0.6388083574927522,0.660377358490566,0.6387510650027565,0.021626293487809534,0.6587301587301587,0.0016471997604072808,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 11})",0.030522326623705916,0.6895431370588824,0.6792452830188679,0.6895704906530347,-0.010325207634166778,0.6587301587301587,0.020515124288709163,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 50})",0.02152410218600414,0.8879836049185245,0.9150943396226415,0.8879115922417682,0.02718274738087334,0.9047619047619048,0.010332434860736761,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 52})",0.030522326623705916,0.9095271418574428,0.9056603773584906,0.9095374129203628,-0.003877035561872244,0.8809523809523809,0.024707996406109656
word,tongue,98,"{'right': 34.0, 'wrong': 21.333333333333332}",38,"{'wrong': 10.0, 'right': 8.0}",0.01310059515169111,0.0030864197530864226,0.014574538542438634,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.092276762960821,0.6388083574927522,0.631578947368421,0.6388221153846154,-0.007243168016194401,0.625,0.006578947368421018,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 23})",0.018085103669889954,0.6895431370588824,0.7368421052631579,0.689453125,0.047388980263157854,0.75,-0.013157894736842146,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.05069571283262812,0.8879836049185245,0.8947368421052632,0.8879707532051282,0.00676608890013497,0.9,-0.0052631578947368585,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.06940932303261052,0.9095271418574428,0.8947368421052632,0.9095552884615384,-0.014818446356275272,0.9,-0.0052631578947368585
word,too,328,"{'wrong': 88.66666666666667, 'right': 62.0}",94,"{'right': 21.0, 'wrong': 24.333333333333332}",0.007831466833737954,0.0013516435986159134,0.001360026165004441,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 14})",0.046512049493011555,0.6388083574927522,0.6505376344086021,0.6387535780645809,0.011784056344021243,0.6494845360824743,0.001053098326127877,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 21})",0.022906872891277436,0.6895431370588824,0.6720430107526881,0.6896248681765681,-0.017581857423879965,0.6649484536082474,0.0070945571444407385,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 24})",0.015866585375588535,0.8879836049185245,0.9193548387096774,0.887837091347361,0.031517747362316384,0.9175257731958762,0.0018290655138011314,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 21})",0.022906872891277436,0.9095271418574428,0.9623655913978495,0.9092803696077939,0.05308522179005559,0.9587628865979382,0.003602704799911316
word,tool,1018,"{'wrong': 248.66666666666666, 'right': 272.0}",283,"{'right': 71.0, 'wrong': 70.66666666666667}",0.0005020812806064651,1.384083044982663e-06,0.00022551371400617113,"defaultdict(<class 'int'>, {'right': 83, 'wrong': 201})",0.027722234872485166,0.6388083574927522,0.631578947368421,0.6389057750759879,-0.007326827707566874,0.6310861423220974,0.0004928050463236522,"defaultdict(<class 'int'>, {'right': 80, 'wrong': 204})",0.03049098851898857,0.6895431370588824,0.7462406015037594,0.6887791286727457,0.05746147283101366,0.7453183520599251,0.0009222494438342332,"defaultdict(<class 'int'>, {'wrong': 202, 'right': 82})",0.028627755114745614,0.8879836049185245,0.8928571428571429,0.8879179331306991,0.004939209726443794,0.8932584269662921,-0.00040128410914919144,"defaultdict(<class 'int'>, {'wrong': 205, 'right': 79})",0.0314491168024058,0.9095271418574428,0.9360902255639098,0.9091691995947315,0.026921025969178225,0.9363295880149812,-0.0002393624510714787
word,toothbrush,195,"{'wrong': 48.333333333333336, 'right': 50.0}",71,"{'wrong': 16.333333333333332, 'right': 22.0}",7.181844297615636e-05,0.0054631379962192805,0.002157323280928266,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 15})",0.06675713296454559,0.6388083574927522,0.6230769230769231,0.6388596359259816,-0.015782712849058522,0.6385542168674698,-0.015477293790546742,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 18})",0.052449474504882465,0.6895431370588824,0.7230769230769231,0.6894338297979038,0.033643093279019265,0.7228915662650602,0.0001853568118628246,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 23})",0.0335238679754174,0.8879836049185245,0.9307692307692308,0.8878441402136302,0.042925090555600565,0.9337349397590361,-0.0029657089898053046,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 20})",0.04420971396869448,0.9095271418574428,0.9615384615384616,0.909357604934557,0.05218085660390459,0.9698795180722891,-0.008341056533827551
word,toothpaste,74,"{'wrong': 19.0, 'right': 17.0}",29,"{'right': 9.0, 'wrong': 6.666666666666667}",0.0007716049382716057,0.005545495699411493,0.005247795052683607,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.07013095987378468,0.6388083574927522,0.5714285714285714,0.6389027930723796,-0.06747422164380823,0.5833333333333334,-0.011904761904761973,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.02890613548958338,0.6895431370588824,0.6785714285714286,0.6895585143658024,-0.010987085794373797,0.6666666666666666,0.011904761904761973,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.02890613548958338,0.8879836049185245,0.9464285714285714,0.8879016918610472,0.058526879567524226,0.9444444444444444,0.001984126984126977,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.036954355138514985,0.9095271418574428,0.9285714285714286,0.9095004504955451,0.019070978075883538,0.9305555555555556,-0.001984126984126977
word,top,2337,"{'right': 476.0, 'wrong': 620.3333333333334}",697,"{'wrong': 173.0, 'right': 178.0}",0.00433299366832752,5.073010771016499e-05,0.0026723192259026675,"defaultdict(<class 'int'>, {'wrong': 667, 'right': 46})",0.0997782277363021,0.6388083574927522,0.627007299270073,0.6392267480979246,-0.012219448827851531,0.6312410841654779,-0.004233784895404824,"defaultdict(<class 'int'>, {'wrong': 529, 'right': 184})",0.01727196921537675,0.6895431370588824,0.7007299270072993,0.6891465245070131,0.011583402500286222,0.7011412268188303,-0.00041129981153098516,"defaultdict(<class 'int'>, {'wrong': 554, 'right': 159})",0.025605860484196795,0.8879836049185245,0.897080291970803,0.8876610941462657,0.009419197824537262,0.8958630527817404,0.00121723918906258,"defaultdict(<class 'int'>, {'wrong': 540, 'right': 173})",0.02069416281699693,0.9095271418574428,0.9240875912408759,0.9090109207597951,0.015076670481080856,0.9236804564907275,0.00040713475014841904
word,torch,181,"{'wrong': 46.666666666666664, 'right': 41.0}",45,"{'wrong': 12.333333333333334, 'right': 8.0}",0.0010445430756552774,0.01135447460360119,0.002812677897181523,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 7})",0.06607309319955146,0.6388083574927522,0.7,0.6386704072942238,0.061329592705776204,0.69,0.010000000000000009,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 11})",0.03456762876127849,0.6895431370588824,0.6333333333333333,0.6896698562196283,-0.05633652288629498,0.63,0.0033333333333332993,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 37})",0.023539035218638586,0.8879836049185245,0.9,0.887956515204649,0.012043484795351,0.9,0.0,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 37})",0.023539035218638586,0.9095271418574428,0.9,0.9095486198086268,-0.009548619808626757,0.9,0.0
word,toss,849,"{'wrong': 227.66666666666666, 'right': 166.0}",231,"{'right': 59.0, 'wrong': 57.333333333333336}",0.006134563556050103,5.131320760913312e-05,0.0036771933735466264,"defaultdict(<class 'int'>, {'wrong': 229, 'right': 7})",0.12679507004299923,0.6388083574927522,0.6491228070175439,0.6386894529274952,0.010433354090048641,0.648068669527897,0.0010541374896468891,"defaultdict(<class 'int'>, {'wrong': 177, 'right': 59})",0.01665509846690335,0.6895431370588824,0.6622807017543859,0.6898574173323895,-0.027576715578003563,0.6609442060085837,0.0013364957458021909,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 56})",0.019430839341305392,0.8879836049185245,0.8771929824561403,0.8881079987865305,-0.01091501633039016,0.8798283261802575,-0.002635343724117223,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 47})",0.02940558319605477,0.9095271418574428,0.9035087719298246,0.9095965213874001,-0.006087749457575509,0.9012875536480687,0.002221218281755921
word,tossing,100,"{'wrong': 27.333333333333332, 'right': 18.0}",31,"{'wrong': 6.333333333333333, 'right': 12.0}",0.010596885813148795,0.023884297520661155,0.03362088349176047,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 17})",0.0013448704541329307,0.6388083574927522,0.6451612903225806,0.6387984981226533,0.006362792199927303,0.6326530612244898,0.012508229098090795,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 7})",0.04225834273699864,0.6895431370588824,0.7419354838709677,0.6894618272841051,0.05247365658686265,0.7653061224489796,-0.023370638578011804,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.01755221453527773,0.8879836049185245,0.9516129032258065,0.8878848560700876,0.06372804715571889,0.9693877551020408,-0.017774851876234288,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.022441653807825084,0.9095271418574428,0.967741935483871,0.9094367959949937,0.05830513948887728,0.9795918367346939,-0.011849901250822859
word,touch,730,"{'wrong': 183.66666666666666, 'right': 179.0}",188,"{'wrong': 49.0, 'right': 41.0}",4.139408520761216e-05,0.001975308641975307,0.000724455296828146,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 38})",0.051042734175052326,0.6388083574927522,0.6747311827956989,0.6384712411705348,0.036259941625164105,0.6726804123711341,0.0020507704245648073,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 143})",0.026664179200749386,0.6895431370588824,0.6693548387096774,0.6897325933400605,-0.02037775463038316,0.6701030927835051,-0.0007482540738277255,"defaultdict(<class 'int'>, {'wrong': 150, 'right': 46})",0.03678226609292283,0.8879836049185245,0.8575268817204301,0.8882694248234106,-0.030742543102980524,0.8582474226804123,-0.0007205409599821966,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 149})",0.03521113912023345,0.9095271418574428,0.8870967741935484,0.9097376387487387,-0.02264086455519032,0.8891752577319587,-0.002078483538410336
word,toward,2866,"{'wrong': 722.3333333333334, 'right': 699.0}",786,"{'wrong': 199.33333333333334, 'right': 188.0}",6.737545276304271e-05,0.0002140353891592927,2.0629974154867756e-05,"defaultdict(<class 'int'>, {'right': 149, 'wrong': 649})",0.05331983567026368,0.6388083574927522,0.6508563899868248,0.6383332467397517,0.012523143247073154,0.6504539559014267,0.00040243408539808456,"defaultdict(<class 'int'>, {'wrong': 603, 'right': 195})",0.03339034590080992,0.6895431370588824,0.6758893280632411,0.6900815711539461,-0.014192243090704992,0.6750972762645915,0.0007920517986496067,"defaultdict(<class 'int'>, {'right': 208, 'wrong': 590})",0.02880921381494076,0.8879836049185245,0.8735177865612648,0.8885540603730452,-0.01503627381178041,0.874189364461738,-0.0006715779004732303,"defaultdict(<class 'int'>, {'right': 211, 'wrong': 587})",0.02781063041069564,0.9095271418574428,0.8978919631093544,0.9099859718397673,-0.012094008730412886,0.8975356679636836,0.0003562951456708152
word,towards,2470,"{'wrong': 610.3333333333334, 'right': 639.0}",637,"{'right': 152.0, 'wrong': 161.66666666666666}",0.0001316248067984174,0.0002374415713041827,0.0003613680702046554,"defaultdict(<class 'int'>, {'wrong': 439, 'right': 208})",0.018696437698375756,0.6388083574927522,0.6432,0.6386667354625665,0.004533264537433523,0.6440944881889764,-0.0008944881889764167,"defaultdict(<class 'int'>, {'right': 140, 'wrong': 507})",0.048056781085175096,0.6895431370588824,0.6704,0.6901604664362004,-0.01976046643620044,0.6708661417322834,-0.0004661417322834316,"defaultdict(<class 'int'>, {'right': 159, 'wrong': 488})",0.038129563285029186,0.8879836049185245,0.8896,0.8879314792838346,0.0016685207161653004,0.8889763779527559,0.0006236220472440879,"defaultdict(<class 'int'>, {'right': 143, 'wrong': 504})",0.0463877396488075,0.9095271418574428,0.9088,0.9095505907847893,-0.000750590784789229,0.9078740157480315,0.0009259842519685479
word,towel,943,"{'right': 229.0, 'wrong': 238.0}",234,"{'wrong': 60.333333333333336, 'right': 53.0}",9.285200078866865e-05,0.0010467128027681675,0.0002585084543592813,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 51})",0.04383788342978382,0.6388083574927522,0.6403508771929824,0.6387905753867934,0.0015603018061890461,0.6398305084745762,0.0005203687184062167,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 186})",0.036960468265575995,0.6895431370588824,0.7214912280701754,0.6891748407321266,0.03231638733804876,0.7182203389830508,0.0032708890871245844,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 180})",0.029676770517598268,0.8879836049185245,0.8881578947368421,0.8879815957124078,0.00017629902443438983,0.885593220338983,0.0025646743978591235,"defaultdict(<class 'int'>, {'right': 57, 'wrong': 185})",0.03567581107273075,0.9095271418574428,0.9276315789473685,0.90931843462433,0.018313144323038433,0.9216101694915254,0.006021409455843063
word,tower,260,"{'wrong': 70.0, 'right': 50.0}",79,"{'wrong': 21.666666666666668, 'right': 14.0}",0.006944444444444446,0.011551227181413227,0.00030249679333099137,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 7})",0.08120910553308974,0.6388083574927522,0.6455696202531646,0.6387815526672355,0.006788067585929092,0.632183908045977,0.013385712207187539,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 56})",0.0019211768034830441,0.6895431370588824,0.6962025316455697,0.6895167360867165,0.00668579555885318,0.7241379310344828,-0.027935399388913096,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 14})",0.04087510060103264,0.8879836049185245,0.8987341772151899,0.8879409845937672,0.010793192621422643,0.8793103448275862,0.0194238323876037,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 13})",0.045355085590449075,0.9095271418574428,0.8860759493670886,0.909620113413961,-0.02354416404687243,0.867816091954023,0.018259857413065572
word,towering,73,"{'wrong': 18.0, 'right': 19.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.00018261504747991162,0.00020408163265306058,2.983776313685341e-07,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 10})",0.0047202067668163095,0.6388083574927522,0.5869565217391305,0.6388680378321573,-0.0519115160930268,0.6041666666666666,-0.017210144927536142,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.06942365860647752,0.6895431370588824,0.6739130434782609,0.6895611269579143,-0.015648083479653407,0.6875,-0.013586956521739135,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.016724915383790645,0.8879836049185245,0.8913043478260869,0.8879797828153931,0.0033245650106937807,0.8958333333333334,-0.0045289855072464524,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.025838313222738905,0.9095271418574428,0.9130434782608695,0.9095230946304359,0.00352038363043361,0.9166666666666666,-0.0036231884057971175
word,town,210,"{'wrong': 54.666666666666664, 'right': 46.0}",57,"{'wrong': 16.0, 'right': 9.0}",0.0018529889039954363,0.019600000000000003,0.004871962128834163,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 10})",0.05493692605341034,0.6388083574927522,0.6071428571428571,0.6388972431077694,-0.03175438596491231,0.5952380952380952,0.011904761904761862,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 19})",0.01371840523538953,0.6895431370588824,0.6964285714285714,0.6895238095238095,0.006904761904761858,0.7142857142857143,-0.017857142857142905,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 53})",0.048445489329299166,0.8879836049185245,0.8392857142857143,0.8881203007518798,-0.04883458646616545,0.8174603174603174,0.02182539682539686,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 57})",0.07859550223489063,0.9095271418574428,0.8839285714285714,0.9095989974937343,-0.0256704260651629,0.8492063492063492,0.03472222222222221
word,toy,296,"{'wrong': 79.33333333333333, 'right': 58.0}",66,"{'wrong': 17.0, 'right': 15.0}",0.006032613818456031,0.0009765625,0.001090754686410086,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 11})",0.04216594389009203,0.6388083574927522,0.6212121212121212,0.6388665997993982,-0.01765447858727698,0.6176470588235294,0.0035650623885917776,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 44})",0.002538065567883753,0.6895431370588824,0.7727272727272727,0.6892678034102306,0.08345946931704207,0.7794117647058824,-0.006684491978609652,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 53})",0.023622238106261517,0.8879836049185245,0.8863636363636364,0.8879889669007021,-0.0016253305370657056,0.8897058823529411,-0.0033422459893047707,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 50})",0.013864034615921346,0.9095271418574428,0.9393939393939394,0.9094282848545637,0.02996565453937572,0.9411764705882353,-0.0017825311942958333
word,track,985,"{'right': 252.0, 'wrong': 244.33333333333334}",321,"{'right': 68.0, 'wrong': 84.33333333333333}",5.9649428245007975e-05,0.002874086062178897,0.0018860829524830463,"defaultdict(<class 'int'>, {'right': 111, 'wrong': 227})",0.01662437142240883,0.6388083574927522,0.6177474402730375,0.639121391974839,-0.021373951701801452,0.6225806451612903,-0.0048332048882527845,"defaultdict(<class 'int'>, {'wrong': 255, 'right': 83})",0.037179229333632345,0.6895431370588824,0.7030716723549488,0.6893420585400497,0.013729613814899122,0.6951612903225807,0.007910382032368157,"defaultdict(<class 'int'>, {'right': 85, 'wrong': 253})",0.03537742492003593,0.8879836049185245,0.9249146757679181,0.8874346877694922,0.03747998799842589,0.9209677419354839,0.003946933832434163,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 262})",0.04394597265401864,0.9095271418574428,0.9351535836177475,0.9091462486683914,0.02600733494935603,0.9258064516129032,0.009347132004844272
word,traffic,202,"{'right': 54.0, 'wrong': 49.333333333333336}",45,"{'right': 14.0, 'wrong': 10.333333333333334}",0.0005098855359001042,0.005676487145805967,0.0014060656542102326,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 22})",0.008499502160039616,0.6388083574927522,0.6222222222222222,0.6388457492109614,-0.016623526988739146,0.6071428571428571,0.015079365079365137,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.045767938404573716,0.6895431370588824,0.6777777777777778,0.6895696608386354,-0.011791883060857544,0.6607142857142857,0.017063492063492114,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.02496501103749832,0.8879836049185245,0.8888888888888888,0.8879815640498973,0.0009073248389915856,0.9107142857142857,-0.02182539682539686,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.039828642515323594,0.9095271418574428,0.9,0.9095486198086268,-0.009548619808626757,0.9017857142857143,-0.0017857142857142794
word,trail,244,"{'wrong': 64.33333333333333, 'right': 51.0}",72,"{'wrong': 17.333333333333332, 'right': 20.0}",0.0033412409368839555,0.0012755102040816354,0.004381334812026752,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 8})",0.07933085643493862,0.6388083574927522,0.647887323943662,0.6387760220717331,0.009111301871928879,0.63125,0.01663732394366202,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 16})",0.03506162593518712,0.6895431370588824,0.7323943661971831,0.6893905191873589,0.04300384700982418,0.7375,-0.005105633802816922,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 19})",0.024363134279492313,0.8879836049185245,0.8802816901408451,0.8880110358665664,-0.0077293457257212594,0.86875,0.011531690140845097,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 17})",0.03121477975494827,0.9095271418574428,0.8732394366197183,0.909656383245548,-0.03641694662582973,0.86875,0.0044894366197182345
word,trailer,123,"{'wrong': 34.0, 'right': 21.0}",33,"{'wrong': 9.0, 'right': 6.0}",0.013966942148760327,0.009999999999999995,0.0001735628999475743,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 3})",0.06647838297891175,0.6388083574927522,0.6363636363636364,0.6388123967355931,-0.0024487603719567375,0.625,0.011363636363636354,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.039482098903156015,0.6895431370588824,0.7121212121212122,0.6895058328743804,0.022615379246831768,0.6944444444444444,0.017676767676767735,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 26})",0.0061407511407136385,0.8879836049185245,0.9696969696969697,0.8878485956040655,0.08184837409290424,0.9722222222222222,-0.002525252525252486,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 29})",0.02169456932860437,0.9095271418574428,0.9242424242424242,0.9095028288189055,0.014739595423518659,0.9305555555555556,-0.0063131313131313815
word,train,414,"{'wrong': 112.0, 'right': 78.0}",122,"{'wrong': 32.333333333333336, 'right': 25.0}",0.008005540166204982,0.004090048674959438,0.00033353119031456595,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 4})",0.12049883379853554,0.6388083574927522,0.6229508196721312,0.6389056527861597,-0.015954833114028566,0.6153846153846154,0.007566204287515754,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 94})",0.0099385480879522,0.6895431370588824,0.6721311475409836,0.6896499698249849,-0.017518822284001367,0.676923076923077,-0.004791929382093385,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 97})",0.013930699163041599,0.8879836049185245,0.9098360655737705,0.887849527258097,0.021986538315673543,0.9153846153846154,-0.0055485498108448494,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 98})",0.015437037631528594,0.9095271418574428,0.9549180327868853,0.9092486421243211,0.04566939066256415,0.9576923076923077,-0.0027742749054224802
word,trainer,102,"{'right': 19.0, 'wrong': 27.666666666666668}",37,"{'wrong': 9.333333333333334, 'right': 9.0}",0.008622448979591843,8.264462809917361e-05,0.0035496170897021985,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 32})",0.03933447533701052,0.6388083574927522,0.6351351351351351,0.6388151635034304,-0.003680028368295285,0.6447368421052632,-0.009601706970128077,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 24})",0.0007897072048504931,0.6895431370588824,0.6621621621621622,0.6895938704992739,-0.027431708337111727,0.6710526315789473,-0.008890469416785174,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 30})",0.022937554647408556,0.8879836049185245,0.8513513513513513,0.8880514797936802,-0.03670012844232884,0.8552631578947368,-0.003911806543385521,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 30})",0.022937554647408556,0.9095271418574428,0.8918918918918919,0.9095598177174621,-0.017667925825570197,0.8947368421052632,-0.002844950213371278
word,training,58,"{'wrong': 17.0, 'right': 7.0}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",0.043402777777777776,0.016360194699837752,0.058060742950248156,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.012083449093494982,0.6388083574927522,0.66,0.6387818427506131,0.021218157249386915,0.7027027027027027,-0.04270270270270271,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.01859271830082353,0.6895431370588824,0.76,0.6894549822331215,0.07054501776687849,0.7432432432432432,0.016756756756756808,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.003766820168172799,0.8879836049185245,0.96,0.8878934988238827,0.07210650117611728,0.972972972972973,-0.012972972972973063,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.003766820168172799,0.9095271418574428,0.98,0.9094389670186678,0.0705610329813322,0.9864864864864865,-0.006486486486486531
word,trampoline,112,"{'wrong': 30.0, 'right': 22.0}",37,"{'wrong': 9.666666666666666, 'right': 8.0}",0.005917159763313606,0.002224991100035596,0.00044962267264586544,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 2})",0.10603754890313799,0.6388083574927522,0.6486486486486487,0.6387901246932746,0.009858523955374121,0.6410256410256411,0.007623007623007605,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.021243224842218807,0.6895431370588824,0.7432432432432432,0.6894436376383394,0.05379960560490382,0.7435897435897436,-0.0003465003465004113,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 31})",0.027996110699982077,0.8879836049185245,0.8918918918918919,0.887976363363213,0.003915528528678935,0.8846153846153846,0.007276507276507305,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 31})",0.027996110699982077,0.9095271418574428,0.8918918918918919,0.9095598177174621,-0.017667925825570197,0.8846153846153846,0.007276507276507305
word,trash,134,"{'wrong': 34.666666666666664, 'right': 30.0}",39,"{'right': 10.0, 'wrong': 9.666666666666666}",0.0013019449463279845,7.181844297615684e-05,0.0009937527878813909,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 2})",0.1264784897237288,0.6388083574927522,0.5641025641025641,0.6389542745530125,-0.07485171045044836,0.5609756097560976,0.0031269543464664817,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.05104357823481604,0.6895431370588824,0.6666666666666666,0.6895878199028397,-0.022921153236173053,0.6829268292682927,-0.016260162601626105,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.05104357823481604,0.8879836049185245,0.8717948717948718,0.8880152251214504,-0.016220353326578563,0.8658536585365854,0.0059412132582864485,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.020803001272914186,0.9095271418574428,0.9102564102564102,0.9095257174337658,0.0007306928226444853,0.8902439024390244,0.02001250781738584
word,travel,171,"{'wrong': 43.666666666666664, 'right': 40.0}",48,"{'wrong': 12.0, 'right': 12.0}",0.000480151108712558,0.0,0.00024021015349755172,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 7})",0.06686054510541015,0.6388083574927522,0.5978260869565217,0.6389028056112225,-0.04107671865470075,0.5978260869565217,0.0,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 9})",0.048757486379317275,0.6895431370588824,0.717391304347826,0.6894789579158317,0.02791234643199436,0.717391304347826,0.0,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 12})",0.028448579206316126,0.8879836049185245,0.9130434782608695,0.8879258517034068,0.025117626557462747,0.9130434782608695,0.0,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 10})",0.041178724714878864,0.9095271418574428,0.9021739130434783,0.9095440881763527,-0.0073701751328744125,0.9021739130434783,0.0
word,tray,384,"{'wrong': 99.66666666666667, 'right': 85.0}",105,"{'wrong': 28.333333333333332, 'right': 20.0}",0.0015769787173037604,0.007431629013079668,0.0010987683355519404,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 14})",0.07229653826840365,0.6388083574927522,0.6274509803921569,0.6388665594855305,-0.011415579093373651,0.6171171171171171,0.010333863275039712,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 26})",0.03030692718170369,0.6895431370588824,0.6862745098039216,0.6895598874598071,-0.0032853776558855463,0.6891891891891891,-0.002914679385267571,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 83})",0.01927310000323354,0.8879836049185245,0.8921568627450981,0.8879622186495176,0.004194644095580458,0.8963963963963963,-0.004239533651298255,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 88})",0.03030692718170369,0.9095271418574428,0.8970588235294118,0.909591036977492,-0.012532213448080198,0.9009009009009009,-0.0038420773714891165
word,tread,71,"{'right': 11.0, 'wrong': 20.0}",35,"{'wrong': 8.333333333333334, 'right': 10.0}",0.02107180020811654,0.0020661157024793376,0.01846825445978441,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 15})",0.00021926162454546146,0.6388083574927522,0.5882352941176471,0.6388944522331264,-0.050659158115479275,0.5789473684210527,0.009287925696594423,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.02842763787175772,0.6895431370588824,0.6323529411764706,0.6896404966953735,-0.057287555518902966,0.6447368421052632,-0.012383900928792602,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.010302217600718418,0.8879836049185245,0.8676470588235294,0.888018225515722,-0.02037116669219252,0.8552631578947368,0.012383900928792602,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.010302217600718418,0.9095271418574428,0.9264705882352942,0.9094982976166633,0.016972290618630814,0.9078947368421053,0.018575851393188847
word,tree,1774,"{'wrong': 457.6666666666667, 'right': 401.0}",570,"{'wrong': 139.0, 'right': 153.0}",0.001088795040700592,0.0005746856821167191,0.0016237733249403145,"defaultdict(<class 'int'>, {'right': 92, 'wrong': 524})",0.06135963349625789,0.6388083574927522,0.62720156555773,0.6391125929725571,-0.01191102741482708,0.6277173913043478,-0.0005158257466177929,"defaultdict(<class 'int'>, {'wrong': 463, 'right': 153})",0.026321107105924953,0.6895431370588824,0.6976516634050881,0.6893305975891254,0.008321065815962703,0.6965579710144928,0.0010936923905953133,"defaultdict(<class 'int'>, {'wrong': 459, 'right': 157})",0.024659908756974172,0.8879836049185245,0.9070450097847358,0.8874839702487818,0.019561039535954006,0.9030797101449275,0.003965299639808295,"defaultdict(<class 'int'>, {'wrong': 455, 'right': 161})",0.023064032438560735,0.9095271418574428,0.9266144814090019,0.9090792510900231,0.017535230318978856,0.9257246376811594,0.0008898437278425098
word,triangle,57,"{'wrong': 16.333333333333332, 'right': 8.0}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.02932069806717958,0.0244140625,0.054638110881463614,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.03898912271565419,0.6388083574927522,0.6666666666666666,0.6387832699619772,0.027883396704689423,0.6551724137931034,0.011494252873563204,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.004697818849302319,0.6895431370588824,0.6388888888888888,0.6895887532519511,-0.050699864363062286,0.6379310344827587,0.0009578544061301653,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.004697818849302319,0.8879836049185245,0.9444444444444444,0.8879327596557934,0.056511684788650984,0.896551724137931,0.04789272030651337,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.009531495852228018,0.9095271418574428,0.9444444444444444,0.909495697418451,0.034948747025993376,0.9137931034482759,0.030651340996168508
word,trick,1170,"{'right': 295.0, 'wrong': 291.6666666666667}",357,"{'right': 105.0, 'wrong': 84.0}",8.070764462809902e-06,0.0030864197530864226,0.0013948288313502775,"defaultdict(<class 'int'>, {'wrong': 317, 'right': 104})",0.03544013257358622,0.6388083574927522,0.6458966565349544,0.6386898409310362,0.007206815603918226,0.6511627906976745,-0.0052661341627200375,"defaultdict(<class 'int'>, {'right': 122, 'wrong': 299})",0.023943006209280943,0.6895431370588824,0.7325227963525835,0.6888245159323068,0.04369828042027679,0.7248062015503876,0.007716594802195997,"defaultdict(<class 'int'>, {'wrong': 309, 'right': 112})",0.029992360523360802,0.8879836049185245,0.9179331306990881,0.8874828479951212,0.03045028270396688,0.9121447028423773,0.005788427856710854,"defaultdict(<class 'int'>, {'wrong': 314, 'right': 107})",0.03333097429019403,0.9095271418574428,0.9513677811550152,0.9088275651776185,0.042540215977396656,0.9496124031007752,0.0017553780542399755
word,trim,221,"{'wrong': 62.333333333333336, 'right': 34.0}",69,"{'wrong': 15.666666666666666, 'right': 22.0}",0.021626297577854666,0.007067898817448506,0.027065937935287228,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 11})",0.03743742198510659,0.6388083574927522,0.6567164179104478,0.6387481819549626,0.017968235955485135,0.6781609195402298,-0.021444501629782065,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 24})",0.0040526787017189335,0.6895431370588824,0.746268656716418,0.6893525252018657,0.056916131514552215,0.7183908045977011,0.02787785211871685,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 18})",0.014291581122710346,0.8879836049185245,0.9104477611940298,0.8879081197652842,0.02253964142874565,0.9022988505747126,0.008148910619317218,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 21})",0.008276184817579593,0.9095271418574428,0.9253731343283582,0.9094738953809118,0.01589923894744638,0.9195402298850575,0.005832904443300757
word,trimmer,57,"{'wrong': 13.666666666666666, 'right': 16.0}",21,"{'wrong': 4.666666666666667, 'right': 7.0}",0.0015465219038000284,0.010000000000000002,0.0018783843727453783,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.06065745360853303,0.6388083574927522,0.6428571428571429,0.638804103077308,0.004053039779834955,0.6551724137931034,-0.01231527093596052,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.027091163412973657,0.6895431370588824,0.6666666666666666,0.6895671753815361,-0.022900508714869483,0.6379310344827587,0.028735632183907955,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.06065745360853303,0.8879836049185245,0.9285714285714286,0.8879409557167875,0.04063047285464105,0.9310344827586207,-0.0024630541871920597,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.047547756221902764,0.9095271418574428,0.9523809523809523,0.9094821115836877,0.04289884079726458,0.9482758620689655,0.004105090311986803
word,trimming,92,"{'wrong': 21.333333333333332, 'right': 28.0}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",0.0045653761869978125,0.00010412328196584837,0.003037316037317571,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 28})",0.08502768497983554,0.6388083574927522,0.5909090909090909,0.6388874981224654,-0.04797840721337443,0.6029411764705882,-0.012032085561497263,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.04805926370052526,0.6895431370588824,0.6818181818181818,0.6895559004656286,-0.007737718647446878,0.6911764705882353,-0.009358288770053513,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 27})",0.07104146557061353,0.8879836049185245,0.9090909090909091,0.8879487307865619,0.02114217830434717,0.9117647058823529,-0.002673796791443861,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 29})",0.10107579818957847,0.9095271418574428,0.9090909090909091,0.9095278626145297,-0.000436953523620609,0.9117647058823529,-0.002673796791443861
word,trip,108,"{'right': 28.0, 'wrong': 26.666666666666668}",40,"{'wrong': 11.0, 'right': 7.0}",0.00014872099940511625,0.012345679012345685,0.0076978915228427085,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 5})",0.09796334366337078,0.6388083574927522,0.6875,0.6387108083742362,0.048789191625763784,0.6818181818181818,0.005681818181818232,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.030435125229559178,0.6895431370588824,0.625,0.6896724431533607,-0.06467244315336074,0.6136363636363636,0.011363636363636354,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.044409119875109766,0.8879836049185245,0.8375,0.8880847440649103,-0.050584744064910314,0.8295454545454546,0.007954545454545436,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 35})",0.05273011601860849,0.9095271418574428,0.8625,0.9096213563057197,-0.047121356305719675,0.8522727272727273,0.010227272727272751
word,trolley,65,"{'wrong': 17.333333333333332, 'right': 13.0}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.005102040816326526,0.0045653761869978125,0.0096914580318921,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.028787687567675947,0.6388083574927522,0.6739130434782609,0.6387679527598459,0.035145090718414984,0.6724137931034483,0.0014992503748125774,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 15})",0.0014805142856339163,0.6895431370588824,0.7608695652173914,0.6894610418856028,0.0714085233317886,0.7241379310344828,0.03673163418290859,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.003701877182701225,0.8879836049185245,0.8478260869565217,0.8880298253515488,-0.04020373839502711,0.8448275862068966,0.0029985007496251548,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.0012604375964484875,0.9095271418574428,0.8260869565217391,0.9096231797027473,-0.08353622318100817,0.8275862068965517,-0.0014992503748125774
word,trooper,46,"{'wrong': 11.666666666666666, 'right': 11.0}",20,"{'wrong': 3.6666666666666665, 'right': 9.0}",0.00021626297577854683,0.04432132963988919,0.026652734571489527,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 23})",0.005835949672727835,0.6388083574927522,0.675,0.6387721404983489,0.036227859501651194,0.6756756756756757,-0.0006756756756756133,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.009247967327993427,0.6895431370588824,0.725,0.6895076553587511,0.03549234464124884,0.6756756756756757,0.04932432432432432,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.03208266739022812,0.8879836049185245,0.925,0.8879465625938157,0.037053437406184386,0.8513513513513513,0.07364864864864873,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.013513148796900916,0.9095271418574428,0.975,0.9094616231361954,0.06553837686380459,0.9594594594594594,0.015540540540540548
word,trophy,154,"{'wrong': 35.666666666666664, 'right': 47.0}",53,"{'wrong': 12.333333333333334, 'right': 16.0}",0.004698881373569202,0.004186851211072663,7.515898747596458e-06,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 21})",0.029518153689907393,0.6388083574927522,0.6320754716981132,0.6388262416679196,-0.006750769969806392,0.6328125,-0.0007370283018868218,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 46})",0.04289922725816905,0.6895431370588824,0.6792452830188679,0.6895704906530347,-0.010325207634166778,0.6875,-0.008254716981132115,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 18})",0.04289922725816905,0.8879836049185245,0.9056603773584906,0.8879366511301559,0.017723726228334735,0.9140625,-0.008402122641509413,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 18})",0.04289922725816905,0.9095271418574428,0.9339622641509434,0.9094622362551997,0.02450002789574368,0.9453125,-0.011350235849056589
word,trot,163,"{'wrong': 43.666666666666664, 'right': 32.0}",40,"{'right': 11.0, 'wrong': 9.666666666666666}",0.0059432552543228065,0.0010405827263267448,0.00600293528301955,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.036544253573866696,0.6388083574927522,0.6375,0.6388109786637284,-0.0013109786637284238,0.6444444444444445,-0.006944444444444531,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.02945112580867989,0.6895431370588824,0.65,0.6896223580086146,-0.03962235800861458,0.6333333333333333,0.01666666666666672,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.023328019115011082,0.8879836049185245,0.875,0.8880096163477913,-0.013009616347791297,0.8888888888888888,-0.01388888888888884,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.02945112580867989,0.9095271418574428,0.8875,0.9095712711609737,-0.022071271160973738,0.8666666666666667,0.02083333333333326
word,troubled,71,"{'wrong': 16.0, 'right': 23.0}",23,"{'wrong': 5.0, 'right': 8.0}",0.008053911900065748,0.013313609467455623,0.0003432170686439775,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 17})",0.005542751811466556,0.6388083574927522,0.6086956521739131,0.6388430165640795,-0.03014736439016641,0.6212121212121212,-0.012516469038208133,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.09127783948999035,0.6895431370588824,0.6304347826086957,0.68961116949407,-0.0591763868853743,0.6363636363636364,-0.005928853754940677,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.07653524927867145,0.8879836049185245,0.8043478260869565,0.8880798678877045,-0.083732041800748,0.8333333333333334,-0.02898550724637683,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.06359150550609485,0.9095271418574428,0.8043478260869565,0.9096482009708252,-0.10530037488386867,0.8333333333333334,-0.02898550724637683
word,truck,620,"{'right': 125.0, 'wrong': 165.0}",156,"{'wrong': 40.666666666666664, 'right': 34.0}",0.004756242568370991,0.0019929846938775515,0.00029969512091226197,"defaultdict(<class 'int'>, {'wrong': 146, 'right': 17})",0.07191100446926649,0.6388083574927522,0.6372549019607843,0.6388203294212461,-0.0015654274604618434,0.634375,0.002879901960784248,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 40})",0.01943158945919691,0.6895431370588824,0.6797385620915033,0.6896186974260817,-0.009880135334578433,0.678125,0.0016135620915033178,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 33})",0.030695997041700757,0.8879836049185245,0.8464052287581699,0.8883040346547121,-0.04189880589654216,0.840625,0.00578022875816997,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 125})",0.022326197807499545,0.9095271418574428,0.8725490196078431,0.9098121190752028,-0.03726309946735962,0.875,-0.002450980392156854
word,trunk,328,"{'wrong': 85.33333333333333, 'right': 72.0}",92,"{'wrong': 23.0, 'right': 23.0}",0.0017954610744039044,0.0,0.0008996170220761639,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 11})",0.07308503903006969,0.6388083574927522,0.6373626373626373,0.6388149635952799,-0.0014523262326425757,0.6373626373626373,0.0,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 28})",0.012517839156567116,0.6895431370588824,0.6703296703296703,0.6896309314586995,-0.01930126112902919,0.6703296703296703,0.0,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 23})",0.023831925535100593,0.8879836049185245,0.8681318681318682,0.8880743158423299,-0.01994244771046172,0.8681318681318682,0.0,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 18})",0.03983950023502403,0.9095271418574428,0.9065934065934066,0.9095405473261361,-0.002947140732729503,0.9065934065934066,0.0
word,try,1631,"{'wrong': 412.6666666666667, 'right': 393.0}",459,"{'wrong': 115.66666666666667, 'right': 112.0}",0.00014896722618317536,6.484611641432082e-05,8.625211016140277e-06,"defaultdict(<class 'int'>, {'wrong': 361, 'right': 102})",0.039847099688626424,0.6388083574927522,0.6341463414634146,0.6389158782919969,-0.004769536828582277,0.6329670329670329,0.0011793084963817035,"defaultdict(<class 'int'>, {'wrong': 344, 'right': 119})",0.028841661179212545,0.6895431370588824,0.6951219512195121,0.6894144720020455,0.005707479217466616,0.6945054945054945,0.0006164567140176658,"defaultdict(<class 'int'>, {'wrong': 353, 'right': 110})",0.03438668481697679,0.8879836049185245,0.9090909090909091,0.887496803886474,0.021594105204435055,0.9087912087912088,0.00029970029970027845,"defaultdict(<class 'int'>, {'wrong': 343, 'right': 120})",0.028262526591574903,0.9095271418574428,0.9246119733924612,0.9091792380465354,0.015432735345925708,0.9230769230769231,0.0015350503155380224
word,trying,1040,"{'wrong': 264.6666666666667, 'right': 246.0}",314,"{'wrong': 77.66666666666667, 'right': 81.0}",0.0003340400439024061,0.00011033825294823792,0.00041425418869168746,"defaultdict(<class 'int'>, {'right': 89, 'wrong': 235})",0.023005541642028497,0.6388083574927522,0.6409836065573771,0.6387746814882493,0.002208925069127732,0.6365079365079365,0.004475670049440605,"defaultdict(<class 'int'>, {'wrong': 243, 'right': 81})",0.029309323668797974,0.6895431370588824,0.7032786885245902,0.6893304908380286,0.013948197686561636,0.707936507936508,-0.004657819411917785,"defaultdict(<class 'int'>, {'wrong': 236, 'right': 88})",0.023743606095890227,0.8879836049185245,0.9327868852459016,0.8872899852799351,0.04549689996596651,0.9349206349206349,-0.002133749674733343,"defaultdict(<class 'int'>, {'wrong': 239, 'right': 85})",0.026042030026030366,0.9095271418574428,0.9393442622950819,0.9090655296685447,0.03027873262653724,0.9412698412698413,-0.0019255789747593122
word,tub,180,"{'wrong': 50.333333333333336, 'right': 29.0}",57,"{'right': 18.0, 'wrong': 13.0}",0.01807781936303933,0.006503642039542146,0.023386003225004136,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 4})",0.07971224957144515,0.6388083574927522,0.6428571428571429,0.638796992481203,0.004060150375939875,0.6666666666666666,-0.023809523809523725,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 15})",0.01586087824042748,0.6895431370588824,0.7321428571428571,0.6894235588972432,0.042719298245613935,0.7569444444444444,-0.024801587301587324,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 14})",0.019017839619740955,0.8879836049185245,0.9017857142857143,0.8879448621553885,0.01384085213032582,0.8819444444444444,0.019841269841269882,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 15})",0.01586087824042748,0.9095271418574428,0.9553571428571429,0.9093984962406015,0.045958646616541365,0.9513888888888888,0.003968253968254065
word,tube,587,"{'wrong': 150.66666666666666, 'right': 135.0}",162,"{'wrong': 41.333333333333336, 'right': 38.0}",0.0007519242316348707,0.00044135301179295167,2.0610700376117895e-05,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 28})",0.054630407611804585,0.6388083574927522,0.6201298701298701,0.6389532540801934,-0.018823383950323347,0.6170886075949367,0.00304126253493342,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 112})",0.011357752993450987,0.6895431370588824,0.7305194805194806,0.6892252669756196,0.04129421354386098,0.7310126582278481,-0.0004931777083675426,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 126})",0.02962238085839272,0.8879836049185245,0.9188311688311688,0.8877443078782994,0.03108686095286939,0.9145569620253164,0.004274206805852332,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 129})",0.034940326974093126,0.9095271418574428,0.9318181818181818,0.9093542212371549,0.022463960581026843,0.9272151898734177,0.004602991944764101
word,tuck,116,"{'wrong': 30.666666666666668, 'right': 24.0}",31,"{'right': 12.0, 'wrong': 6.333333333333333}",0.0037180249851278997,0.023884297520661155,0.023623156158030192,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 41})",0.0464623909399148,0.6388083574927522,0.6290322580645161,0.6388235294117647,-0.009791271347248554,0.6632653061224489,-0.03423304805793281,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.01666337629356971,0.6895431370588824,0.7258064516129032,0.6894868585732166,0.03631959303968668,0.7551020408163265,-0.029295589203423233,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.03218375792104674,0.8879836049185245,0.8548387096774194,0.888035043804756,-0.03319633412733658,0.8367346938775511,0.01810401579986831,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.009483345021277113,0.9095271418574428,0.9354838709677419,0.9094868585732165,0.025997012394525343,0.9081632653061225,0.027320605661619424
word,tug,286,"{'wrong': 74.66666666666667, 'right': 62.0}",74,"{'wrong': 19.333333333333332, 'right': 16.0}",0.0021475312314098737,0.002224991100035596,3.4610664841367854e-07,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 19})",0.02457651738323989,0.6388083574927522,0.5675675675675675,0.6390728476821192,-0.0715052801145517,0.5641025641025641,0.0034650034650034467,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 50})",0.004653918741716927,0.6895431370588824,0.6756756756756757,0.689594621713827,-0.013918946038151359,0.6923076923076923,-0.016632016632016633,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 57})",0.018575774008441757,0.8879836049185245,0.8986486486486487,0.8879440096327513,0.010704639015897355,0.9038461538461539,-0.00519750519750517,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 60})",0.02796797966342402,0.9095271418574428,0.9121621621621622,0.9095173590206703,0.002644803141491847,0.9102564102564102,0.001905751905751929
word,tumble,206,"{'wrong': 53.666666666666664, 'right': 45.0}",64,"{'wrong': 15.666666666666666, 'right': 17.0}",0.0019288714390065737,0.00041649312786339005,0.002071565055482399,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 8})",0.07451901363676039,0.6388083574927522,0.5703125,0.6390281817270084,-0.06871568172700837,0.572463768115942,-0.0021512681159420177,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 20})",0.01486330171251296,0.6895431370588824,0.6953125,0.6895246214020659,0.00578787859793406,0.6956521739130435,-0.00033967391304345895,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.02440208416063662,0.8879836049185245,0.859375,0.8880754187142714,-0.028700418714271425,0.8623188405797102,-0.0029438405797101996,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 12})",0.04738002584140095,0.9095271418574428,0.90625,0.9095376592117139,-0.0032876592117139225,0.9057971014492754,0.00045289855072461194
word,tumbling,37,"{'right': 8.0, 'wrong': 9.666666666666666}",15,"{'right': 7.0, 'wrong': 2.6666666666666665}",0.002224991100035596,0.05023781212841855,0.03855895872146059,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 21})",0.017031292046109682,0.6388083574927522,0.6666666666666666,0.6387874543544595,0.027879212312207136,0.6724137931034483,-0.005747126436781658,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.006095787968587816,0.6895431370588824,0.6666666666666666,0.6895603021359612,-0.02289363546929457,0.6724137931034483,-0.005747126436781658,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.03482869753725692,0.8879836049185245,0.9666666666666667,0.8879245660547246,0.07874210061194209,0.9827586206896551,-0.016091954022988464,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.03482869753725692,0.9095271418574428,0.9666666666666667,0.9094842679205642,0.057182398746102425,0.9827586206896551,-0.016091954022988464
word,tunnel,282,"{'wrong': 72.0, 'right': 66.0}",87,"{'wrong': 21.0, 'right': 24.0}",0.00047258979206049086,0.0011111111111111107,0.0015174601455384094,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 16})",0.058079646221158694,0.6388083574927522,0.6436781609195402,0.6387870877052061,0.0048910732143341296,0.6494845360824743,-0.00580637516293403,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 23})",0.03211013365814776,0.6895431370588824,0.6149425287356322,0.6898689693257694,-0.0749264405901372,0.6134020618556701,0.0015404668799620103,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 27})",0.02143339082584303,0.8879836049185245,0.9137931034482759,0.8878708770520608,0.02592222639621511,0.9020618556701031,0.011731247778172804,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 24})",0.029191935786391877,0.9095271418574428,0.9482758620689655,0.9093578994929464,0.038917962576019094,0.9432989690721649,0.004976892996800597
word,turn,7811,"{'wrong': 1868.0, 'right': 2207.0}",1895,"{'wrong': 459.0, 'right': 518.0}",0.0017301516805299428,0.0009117061922686478,6.532517200835697e-05,"defaultdict(<class 'int'>, {'wrong': 1217, 'right': 855})",0.008355028598800041,0.6388083574927522,0.6580841638981174,0.6368956043956044,0.02118855950251297,0.6567088607594936,0.0013753031386237735,"defaultdict(<class 'int'>, {'wrong': 1561, 'right': 511})",0.04641239357397336,0.6895431370588824,0.6810631229235881,0.6903846153846154,-0.009321492461027314,0.6820253164556962,-0.0009621935321081354,"defaultdict(<class 'int'>, {'wrong': 1541, 'right': 531})",0.04317409301163405,0.8879836049185245,0.8765227021040974,0.8891208791208791,-0.012598177016781675,0.8772151898734177,-0.0006924877693202935,"defaultdict(<class 'int'>, {'wrong': 1533, 'right': 539})",0.04192033571390977,0.9095271418574428,0.9003322259136213,0.9104395604395604,-0.010107334525939149,0.8989873417721519,0.0013448841414693824
word,turned,225,"{'right': 45.0, 'wrong': 60.0}",51,"{'wrong': 12.333333333333334, 'right': 14.0}",0.005102040816326529,0.0010014420765902883,0.005330097180466915,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 11})",0.03192665576999236,0.6388083574927522,0.61,0.6388805371817999,-0.028880537181799948,0.6181818181818182,-0.008181818181818179,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.008447590034443658,0.6895431370588824,0.64,0.6896672679895771,-0.0496672679895771,0.6363636363636364,0.0036363636363636598,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.008447590034443658,0.8879836049185245,0.91,0.8879284425736621,0.02207155742633793,0.9181818181818182,-0.008181818181818179,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.011167714529788667,0.9095271418574428,0.95,0.9094257366205653,0.040574263379434705,0.9545454545454546,-0.00454545454545463
word,turning,353,"{'wrong': 87.66666666666667, 'right': 90.0}",97,"{'right': 23.0, 'wrong': 24.666666666666668}",4.312028976834713e-05,0.00030563841752653104,0.0002892424885441603,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 22})",0.044521180849989225,0.6388083574927522,0.6770833333333334,0.6386238071320944,0.038459526201238936,0.6785714285714286,-0.0014880952380952328,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 21})",0.04813250450227741,0.6895431370588824,0.6770833333333334,0.6896032144650929,-0.012519881131759503,0.673469387755102,0.003613945578231359,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 70})",0.02400200342295978,0.8879836049185245,0.8958333333333334,0.887945755901557,0.007887577431776371,0.8979591836734694,-0.002125850340136015,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 74})",0.0347647047207499,0.9095271418574428,0.953125,0.909316926167755,0.043808073832245054,0.9540816326530612,-0.000956632653061229
word,tv,437,"{'wrong': 112.0, 'right': 101.0}",134,"{'wrong': 36.0, 'right': 26.0}",0.0006667548325949442,0.006503642039542146,0.0015208481379719585,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 23})",0.05903825706198503,0.6388083574927522,0.6766917293233082,0.6385548231268555,0.03813690619645271,0.6713286713286714,0.005363057994636877,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 31})",0.037782409450171445,0.6895431370588824,0.6541353383458647,0.6897801036582297,-0.035644765312365045,0.6503496503496503,0.003785687996214371,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 33})",0.03343559496519879,0.8879836049185245,0.8834586466165414,0.8880138881900066,-0.004555241573465207,0.8741258741258742,0.009332772490667218,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 107})",0.025726239616238974,0.9095271418574428,0.9097744360902256,0.9095254868414432,0.0002489492487823819,0.9090909090909091,0.0006835269993165083
word,twice,86,"{'wrong': 23.0, 'right': 17.0}",24,"{'wrong': 5.666666666666667, 'right': 7.0}",0.005624999999999998,0.0027700831024930718,0.008171313402522959,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.0024193530926678343,0.6388083574927522,0.6875,0.6387498748873986,0.04875012511260135,0.6607142857142857,0.0267857142857143,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.05064006932147169,0.6895431370588824,0.6875,0.6895455910319287,-0.002045591031928695,0.7142857142857143,-0.0267857142857143,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 9})",0.005746143748913812,0.8879836049185245,0.9375,0.8879241317185467,0.04957586828145333,0.9285714285714286,0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.025882736282887946,0.9095271418574428,0.9583333333333334,0.9094685216695025,0.04886481166383083,0.9642857142857143,-0.005952380952380931
word,twin,89,"{'wrong': 26.0, 'right': 11.0}",21,"{'right': 8.0, 'wrong': 4.333333333333333}",0.04108838568298028,0.022096420745069394,0.06326752128299382,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.009221507661400126,0.6388083574927522,0.6904761904761905,0.6387540655491619,0.051722124927028545,0.6818181818181818,0.008658008658008698,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",0.005174678347855094,0.6895431370588824,0.6904761904761905,0.6895421566174631,0.0009340338587273678,0.6363636363636364,0.05411255411255411,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.01548588005083356,0.8879836049185245,0.8333333333333334,0.8880410307730798,-0.05470769743974646,0.8484848484848485,-0.015151515151515138,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.0019127518091655686,0.9095271418574428,0.8809523809523809,0.9095571678759069,-0.02860478692352597,0.8787878787878788,0.0021645021645021467
word,twirl,315,"{'wrong': 81.66666666666667, 'right': 70.0}",70,"{'wrong': 17.0, 'right': 19.0}",0.0014792899408284047,0.0007716049382716057,0.0021956821588571575,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 17})",0.03276208828591227,0.6388083574927522,0.6086956521739131,0.6389125746100216,-0.030216922436108518,0.6052631578947368,0.003432494279176246,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 17})",0.03276208828591227,0.6895431370588824,0.7608695652173914,0.6892962832923709,0.07157328192502044,0.7631578947368421,-0.0022883295194507935,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 20})",0.02229980427525082,0.8879836049185245,0.9347826086956522,0.8878216381602047,0.046960970535447566,0.9407894736842105,-0.006006864988558291,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 17})",0.03276208828591227,0.9095271418574428,0.9492753623188406,0.9093895771680794,0.03988578515076113,0.9539473684210527,-0.0046720061022120785
word,twirling,196,"{'wrong': 47.0, 'right': 55.0}",35,"{'wrong': 8.0, 'right': 11.0}",0.0015378700499807767,0.006232686980609422,0.000800705838886551,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 30})",0.02171194815381381,0.6388083574927522,0.6764705882352942,0.6387442419387142,0.037726346296580004,0.6818181818181818,-0.005347593582887611,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 16})",0.017157193902823283,0.6895431370588824,0.7205882352941176,0.6894902864009613,0.031097948893156313,0.6931818181818182,0.027406417112299408,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.039194478777634205,0.8879836049185245,0.8823529411764706,0.8879931904666533,-0.005640249290182697,0.8977272727272727,-0.015374331550802145,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.04645100943744303,0.9095271418574428,0.9411764705882353,0.9094732625675946,0.03170320802064064,0.9545454545454546,-0.013368983957219305
word,twist,296,"{'wrong': 74.33333333333333, 'right': 73.0}",61,"{'wrong': 15.0, 'right': 16.0}",2.047460125714012e-05,0.0002601456815816853,0.00021333609218602678,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 48})",0.029445298980686582,0.6388083574927522,0.6557377049180327,0.6387565805966408,0.016981124321391983,0.6538461538461539,0.001891551071878883,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 44})",0.01545732448096513,0.6895431370588824,0.6885245901639344,0.6895462521935322,-0.0010216620295977474,0.6846153846153846,0.003909205548549788,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.029445298980686582,0.8879836049185245,0.8934426229508197,0.8879669089997493,0.005475713951070382,0.8923076923076924,0.0011349306431273076,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.038538266126127964,0.9095271418574428,0.9098360655737705,0.9095261970418651,0.00030986853190539954,0.9076923076923077,0.0021437578814628155
word,two,3191,"{'wrong': 824.0, 'right': 719.0}",930,"{'wrong': 234.33333333333334, 'right': 227.0}",0.0011576752662600617,6.317033646296261e-05,0.00034063482972600343,"defaultdict(<class 'int'>, {'wrong': 808, 'right': 130})",0.06617182332500171,0.6388083574927522,0.6453551912568306,0.6384945785972448,0.0068606126595858186,0.6446370530877573,0.0007181381690732902,"defaultdict(<class 'int'>, {'wrong': 704, 'right': 234})",0.02580634674654065,0.6895431370588824,0.7021857923497268,0.6889371955371641,0.01324859681256263,0.7020585048754063,0.00012728747432044774,"defaultdict(<class 'int'>, {'right': 235, 'wrong': 703})",0.025532090880380796,0.8879836049185245,0.8961748633879781,0.887591011471374,0.008583851916604157,0.8959913326110509,0.00018353077692723208,"defaultdict(<class 'int'>, {'right': 233, 'wrong': 705})",0.026082401073916052,0.9095271418574428,0.9224043715846995,0.9089099575716306,0.013494414013068834,0.9219934994582882,0.0004108721264112214
word,tying,49,"{'right': 11.0, 'wrong': 12.666666666666666}",23,"{'wrong': 5.0, 'right': 8.0}",0.001239833366395557,0.013313609467455623,0.011457894524220982,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.07481710879700666,0.6388083574927522,0.5909090909090909,0.6388610888710968,-0.04795199796200589,0.625,-0.03409090909090906,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.027388809987076476,0.6895431370588824,0.6818181818181818,0.6895516413130505,-0.0077334594948687,0.6875,-0.005681818181818232,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.036295821635023776,0.8879836049185245,0.9545454545454546,0.8879103282626101,0.06663512628284451,0.953125,0.0014204545454545858,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.036295821635023776,0.9095271418574428,0.9318181818181818,0.9095026020816653,0.022315579736516433,0.921875,0.009943181818181768
word,type,176,"{'right': 37.0, 'wrong': 46.333333333333336}",50,"{'right': 15.0, 'wrong': 11.666666666666666}",0.0031359999999999995,0.00390625,0.007037950943505813,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 50})",0.04144499448646297,0.6388083574927522,0.58,0.6389557025456003,-0.05895570254560034,0.5819672131147541,-0.0019672131147541183,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 8})",0.06225279244982492,0.6895431370588824,0.67,0.6895921026257767,-0.01959210262577671,0.6721311475409836,-0.0021311475409835356,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 12})",0.03579827800116936,0.8879836049185245,0.91,0.8879284425736621,0.02207155742633793,0.9262295081967213,-0.01622950819672131,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 10})",0.047688910435295113,0.9095271418574428,0.87,0.9096261775906995,-0.03962617759069953,0.8852459016393442,-0.01524590163934425
word,u,410,"{'wrong': 95.66666666666667, 'right': 123.0}",128,"{'right': 31.0, 'wrong': 32.333333333333336}",0.00390625,0.00011080332409972368,0.002676057500164697,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 52})",0.013280953529399009,0.6388083574927522,0.6377952755905512,0.6388148297198049,-0.001019554129253697,0.6395348837209303,-0.0017396081303791,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 24})",0.07900476258150832,0.6895431370588824,0.7204724409448819,0.6893455405201468,0.031126900424735093,0.7170542635658915,0.003418177378990417,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 97})",0.050268973172795064,0.8879836049185245,0.9133858267716536,0.887821318979828,0.02556450779182562,0.9147286821705426,-0.001342855398889009,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 98})",0.053034956819103675,0.9095271418574428,0.9133858267716536,0.9095024900648926,0.003883336706760998,0.9147286821705426,-0.001342855398889009
word,uncomfortably,59,"{'wrong': 14.0, 'right': 17.0}",18,"{'wrong': 3.3333333333333335, 'right': 8.0}",0.0023413111342351703,0.04238754325259514,0.013335676294113502,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 14})",0.00010083033733029921,0.6388083574927522,0.7222222222222222,0.6387332399439664,0.08348898227825585,0.6875,0.03472222222222221,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.10620423787258129,0.6895431370588824,0.6666666666666666,0.6895637382429458,-0.022897071576279182,0.671875,-0.00520833333333337,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.021344257435654143,0.8879836049185245,0.9166666666666666,0.8879577746647989,0.02870889200186777,0.875,0.04166666666666663,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.058894839128753304,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.890625,0.02604166666666663
word,unconscious,124,"{'wrong': 31.333333333333332, 'right': 30.0}",34,"{'wrong': 7.666666666666667, 'right': 11.0}",0.00011814744801512271,0.007971938775510208,0.005055308290472172,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.045691984665645925,0.6388083574927522,0.6764705882352942,0.6387442419387142,0.037726346296580004,0.7272727272727273,-0.050802139037433136,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.0379410468279195,0.6895431370588824,0.6470588235294118,0.6896154616463048,-0.04255663811689303,0.6363636363636364,0.010695187165775444,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 15})",0.011359797390419611,0.8879836049185245,0.8382352941176471,0.8880682956138594,-0.04983300149621228,0.8295454545454546,0.008689839572192493,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.03110087068660254,0.9095271418574428,0.8676470588235294,0.9095984378129381,-0.041951378989408705,0.875,-0.007352941176470562
word,under,1748,"{'wrong': 470.6666666666667, 'right': 336.0}",472,"{'wrong': 117.66666666666667, 'right': 119.0}",0.0069674202581790825,7.93493354493154e-06,0.003752001421622641,"defaultdict(<class 'int'>, {'wrong': 459, 'right': 17})",0.11793590548724399,0.6388083574927522,0.6263383297644539,0.6391064025794565,-0.012768072815002585,0.6273885350318471,-0.0010502052673931894,"defaultdict(<class 'int'>, {'wrong': 357, 'right': 119})",0.015725407442399503,0.6895431370588824,0.6766595289079229,0.6898510670965761,-0.013191538188653151,0.678343949044586,-0.001684420136663034,"defaultdict(<class 'int'>, {'wrong': 377, 'right': 99})",0.02568432673695882,0.8879836049185245,0.8907922912205567,0.8879164747428221,0.002875816477734605,0.8906581740976646,0.00013411712289213007,"defaultdict(<class 'int'>, {'wrong': 362, 'right': 114})",0.01793961238340521,0.9095271418574428,0.9122055674518201,0.9094631250319873,0.0027424424198327912,0.9129511677282378,-0.0007456002764176795
word,underneath,240,"{'right': 48.0, 'wrong': 64.0}",78,"{'right': 19.0, 'wrong': 19.666666666666668}",0.005102040816326529,7.431629013079696e-05,0.0019864852531979883,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 15})",0.034003360335994985,0.6388083574927522,0.6474358974358975,0.6387745885186672,0.00866130891723027,0.6455696202531646,0.0018662771827329117,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 20})",0.01726291446454529,0.6895431370588824,0.7243589743589743,0.6894068647129666,0.0349521096460077,0.7215189873417721,0.002839987017202228,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 59})",0.01726291446454529,0.8879836049185245,0.8782051282051282,0.8880218787635488,-0.009816750558420573,0.879746835443038,-0.0015417072379098062,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 58})",0.014710359152133652,0.9095271418574428,0.9294871794871795,0.9094490164592534,0.02003816302792616,0.930379746835443,-0.0008925673482634844
word,underwater,148,"{'wrong': 36.0, 'right': 40.0}",58,"{'wrong': 15.666666666666666, 'right': 11.0}",0.0006925207756232686,0.007656249999999999,0.0065157329697354445,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 38})",0.008458146900051595,0.6388083574927522,0.6551724137931034,0.6387607780228595,0.01641163577024396,0.6507936507936508,0.004378762999452612,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 41})",0.016021953251860878,0.6895431370588824,0.7155172413793104,0.6894676158010828,0.026049625578227542,0.7301587301587301,-0.014641488779419731,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 45})",0.030359758492649214,0.8879836049185245,0.9310344827586207,0.8878584319229998,0.043176050835620816,0.9365079365079365,-0.005473453749315849,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 45})",0.030359758492649214,0.9095271418574428,0.9051724137931034,0.9095398034890716,-0.004367389695968171,0.9126984126984127,-0.00752599890530925
word,undoes,81,"{'wrong': 21.0, 'right': 18.0}",28,"{'right': 6.0, 'wrong': 7.333333333333333}",0.0014792899408284004,0.0024999999999999988,6.709462838748069e-05,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 2})",0.10974662692039865,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.6166666666666667,0.008333333333333304,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 11})",0.0046452649773987935,0.6895431370588824,0.625,0.6896335969566523,-0.06463359695665227,0.6333333333333333,-0.008333333333333304,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.029115664233201596,0.8879836049185245,0.9464285714285714,0.8879016918610472,0.058526879567524226,0.9333333333333333,0.013095238095238049,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 5})",0.05197051419900406,0.9095271418574428,0.875,0.909575533086395,-0.03457553308639505,0.85,0.025000000000000022
word,uniform,248,"{'wrong': 67.33333333333333, 'right': 46.0}",69,"{'right': 14.0, 'wrong': 18.333333333333332}",0.008858131487889272,0.00449038154958019,0.0003772492462596165,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 7})",0.06841404827315828,0.6388083574927522,0.6231884057971014,0.6388624166123288,-0.015674010815227346,0.6148648648648649,0.008323540932236528,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 54})",0.010325125537789897,0.6895431370588824,0.7028985507246377,0.6894969152831419,0.013401635441495752,0.7162162162162162,-0.013317665491578534,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 55})",0.012628209204081545,0.8879836049185245,0.9202898550724637,0.8878717961578974,0.032418058914566394,0.9256756756756757,-0.0053858206032119105,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 54})",0.010325125537789897,0.9095271418574428,0.9565217391304348,0.909364498169233,0.047157240961201774,0.9594594594594594,-0.002937720329024618
word,unison,176,"{'wrong': 38.666666666666664, 'right': 60.0}",39,"{'wrong': 9.333333333333334, 'right': 11.0}",0.011687363038714392,0.0016796560064498782,0.0023059995690707796,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 23})",0.003713344016148947,0.6388083574927522,0.6410256410256411,0.6388040266439625,0.0022216143816785605,0.625,0.01602564102564108,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.07676221217571307,0.6895431370588824,0.6666666666666666,0.6895878199028397,-0.022921153236173053,0.6590909090909091,0.007575757575757569,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.07676221217571307,0.8879836049185245,0.8974358974358975,0.8879651424851004,0.009470754950797078,0.9090909090909091,-0.011655011655011593,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.06708548208927319,0.9095271418574428,0.8717948717948718,0.9096008413882907,-0.037805969593418864,0.8636363636363636,0.00815850815850816
word,until,743,"{'wrong': 185.66666666666666, 'right': 186.0}",212,"{'wrong': 51.666666666666664, 'right': 57.0}",2.0108990729756883e-07,0.0006022055779291667,0.00029040840627197074,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 73})",0.017171753908937687,0.6388083574927522,0.6339712918660287,0.638859423144921,-0.004888131278892205,0.6283185840707964,0.0056527077952323035,"defaultdict(<class 'int'>, {'wrong': 178, 'right': 51})",0.042590608022416106,0.6895431370588824,0.7081339712918661,0.6893468707379906,0.018787100553875447,0.7057522123893806,0.002381758902485487,"defaultdict(<class 'int'>, {'wrong': 169, 'right': 60})",0.030515225142659773,0.8879836049185245,0.930622009569378,0.8875334646663636,0.04308854490301439,0.9247787610619469,0.00584324850743112,"defaultdict(<class 'int'>, {'wrong': 169, 'right': 60})",0.030515225142659773,0.9095271418574428,0.9449760765550239,0.9091529019548417,0.03582317460018225,0.9469026548672567,-0.0019265783122327518
word,up,23110,"{'right': 5737.0, 'wrong': 5791.0}",6498,"{'right': 1643.0, 'wrong': 1618.3333333333333}",5.4855426079024225e-06,1.4301136770096698e-05,1.8750667701526117e-05,"defaultdict(<class 'int'>, {'right': 1558, 'wrong': 5015})",0.03714263126148051,0.6388083574927522,0.6409348441926346,0.6379718623763755,0.0029629818162590915,0.6409695484774238,-3.4704284789244255e-05,"defaultdict(<class 'int'>, {'wrong': 5011, 'right': 1562})",0.03695264928875305,0.6895431370588824,0.6955559490084986,0.6871778799275665,0.008378069080932082,0.6960098004900245,-0.00045385148152587984,"defaultdict(<class 'int'>, {'wrong': 4966, 'right': 1607})",0.03485795373298451,0.8879836049185245,0.8962464589235127,0.8847332497562335,0.01151320916727927,0.8961323066153307,0.00011415230818201394,"defaultdict(<class 'int'>, {'wrong': 4957, 'right': 1616})",0.03444828654651951,0.9095271418574428,0.9106763456090652,0.9090750800947207,0.0016012655143444743,0.9107455372768638,-6.919166779861818e-05
word,upper,213,"{'wrong': 56.666666666666664, 'right': 43.0}",70,"{'right': 21.0, 'wrong': 16.333333333333332}",0.004700730416885719,0.003906250000000007,0.00861368696426747,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 21})",0.01913731869846036,0.6388083574927522,0.6285714285714286,0.6388443017656501,-0.010272873194221543,0.6470588235294118,-0.01848739495798324,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 56})",0.004303216782532263,0.6895431370588824,0.6571428571428571,0.6896569020866774,-0.032514044943820264,0.6588235294117647,-0.001680672268907557,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 22})",0.016610811257149236,0.8879836049185245,0.85,0.888116974317817,-0.03811697431781702,0.8529411764705882,-0.002941176470588225,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 22})",0.016610811257149236,0.9095271418574428,0.9071428571428571,0.9095355136436597,-0.002392656500802559,0.9058823529411765,0.0012605042016806678
word,upright,195,"{'wrong': 46.333333333333336, 'right': 56.0}",72,"{'wrong': 16.666666666666668, 'right': 22.0}",0.0022307928996594096,0.004756242568370983,0.00023944149514646546,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 40})",0.004301515087836581,0.6388083574927522,0.6319444444444444,0.6388331493929968,-0.0068887049485524265,0.6363636363636364,-0.004419191919191934,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 20})",0.05518357514950296,0.6895431370588824,0.6944444444444444,0.6895254339319755,0.004919010512468902,0.6818181818181818,0.012626262626262652,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 24})",0.03953522439705352,0.8879836049185245,0.9444444444444444,0.8877796729206381,0.056664771523806334,0.9431818181818182,0.0012626262626261875,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 24})",0.03953522439705352,0.9095271418574428,0.9236111111111112,0.9094762716965987,0.014134839414512435,0.9034090909090909,0.02020202020202022
word,ups,277,"{'right': 53.0, 'wrong': 74.66666666666667}",84,"{'wrong': 19.333333333333332, 'right': 26.0}",0.0072006080892227835,0.005406574394463671,0.012597659063083244,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 81})",0.020151462403166114,0.6388083574927522,0.6130952380952381,0.6389167754241541,-0.02582153732891601,0.6142857142857143,-0.0011904761904761862,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 22})",0.02495464787977203,0.6895431370588824,0.7380952380952381,0.6893384198373658,0.04875681825787237,0.7380952380952381,0.0,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 24})",0.020151462403166114,0.8879836049185245,0.8988095238095238,0.8879379580363417,0.010871565773182157,0.9,-0.0011904761904761862,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 24})",0.020151462403166114,0.9095271418574428,0.9166666666666666,0.9094970384499548,0.007169628216711854,0.9142857142857143,0.0023809523809523725
word,upside,190,"{'wrong': 53.0, 'right': 31.0}",63,"{'wrong': 14.333333333333334, 'right': 20.0}",0.0171485260770975,0.006810255443491373,0.02301857706166155,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 11})",0.037125269692724415,0.6388083574927522,0.6507936507936508,0.6387704959133531,0.012023154880297704,0.654320987654321,-0.003527336860670194,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 20})",0.008792482149830028,0.6895431370588824,0.7380952380952381,0.6893897608183323,0.048705477276905884,0.7345679012345679,0.003527336860670194,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 14})",0.02479155849678888,0.8879836049185245,0.9126984126984127,0.8879055307626736,0.02479288193573903,0.9135802469135802,-0.0008818342151675207,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 20})",0.008792482149830028,0.9095271418574428,0.9285714285714286,0.9094669808955523,0.019104447675876268,0.9320987654320988,-0.003527336860670194
word,upstairs,195,"{'wrong': 51.333333333333336, 'right': 41.0}",51,"{'wrong': 12.0, 'right': 15.0}",0.0031311498911754374,0.0030864197530864226,0.0062304404550993855,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 46})",0.021949020287985947,0.6388083574927522,0.6666666666666666,0.6387371586068654,0.02792950805980121,0.6885245901639344,-0.021857923497267784,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 11})",0.041457235258096074,0.6895431370588824,0.7352941176470589,0.6894262089701829,0.04586790867687596,0.7377049180327869,-0.0024108003857280513,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 18})",0.011966884181738337,0.8879836049185245,0.8921568627450981,0.8879729391130042,0.0041839236320938555,0.8688524590163934,0.02330440372870468,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 15})",0.021949020287985947,0.9095271418574428,0.9019607843137255,0.9095464795790529,-0.007585695265327375,0.8934426229508197,0.00851816136290584
word,upward,136,"{'wrong': 33.666666666666664, 'right': 35.0}",42,"{'wrong': 11.0, 'right': 9.0}",9.42595909133759e-05,0.0025000000000000014,0.0017865362781246154,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 26})",0.005104494441575794,0.6388083574927522,0.5833333333333334,0.638925065117211,-0.05559173178387766,0.6022727272727273,-0.018939393939393923,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 2})",0.15172171572938106,0.6895431370588824,0.6666666666666666,0.6895912642756963,-0.02292459760902965,0.6590909090909091,0.007575757575757569,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 33})",0.03634589104733204,0.8879836049185245,0.8571428571428571,0.8880484872770987,-0.030905630134241635,0.8636363636363636,-0.006493506493506551,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 33})",0.03634589104733204,0.9095271418574428,0.9166666666666666,0.9095121218192747,0.007154544847391975,0.9204545454545454,-0.0037878787878787845
word,us,2044,"{'wrong': 517.6666666666666, 'right': 491.0}",657,"{'wrong': 172.33333333333334, 'right': 140.0}",0.00017473589761175242,0.002679194823507436,0.0007460875492122966,"defaultdict(<class 'int'>, {'wrong': 537, 'right': 153})",0.03909504711631372,0.6388083574927522,0.6241776315789473,0.6392669347355397,-0.015089303156592404,0.6224648985959438,0.001712732983003562,"defaultdict(<class 'int'>, {'right': 185, 'wrong': 505})",0.025714477196740596,0.6895431370588824,0.734375,0.6881379523662233,0.04623704763377667,0.734009360374415,0.0003656396255850014,"defaultdict(<class 'int'>, {'right': 183, 'wrong': 507})",0.02645089452467521,0.8879836049185245,0.9054276315789473,0.8874368491597072,0.017990782419240126,0.9048361934477379,0.0005914381312094319,"defaultdict(<class 'int'>, {'right': 176, 'wrong': 514})",0.029128533784743324,0.9095271418574428,0.9383223684210527,0.9086246004742757,0.02969776794677692,0.9368174726989079,0.001504895722144739
word,use,682,"{'wrong': 169.0, 'right': 175.0}",213,"{'wrong': 53.0, 'right': 54.0}",7.605462412114684e-05,2.1835968206830035e-05,8.19477822741198e-06,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 77})",0.012117245639600656,0.6388083574927522,0.6095238095238096,0.6391190139422106,-0.029595204418401022,0.6098130841121495,-0.00028927458833993835,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 45})",0.050560955414418754,0.6895431370588824,0.7452380952380953,0.6889523135987068,0.056285781639388466,0.7453271028037384,-8.900756564311774e-05,"defaultdict(<class 'int'>, {'wrong': 163, 'right': 54})",0.036435417005304144,0.8879836049185245,0.9,0.8878561325520307,0.012143867447969359,0.9018691588785047,-0.0018691588785046953,"defaultdict(<class 'int'>, {'wrong': 165, 'right': 52})",0.03931610350068483,0.9095271418574428,0.9404761904761905,0.9091988280460699,0.03127736243012058,0.9415887850467289,-0.001112594570538472
word,used,217,"{'wrong': 51.666666666666664, 'right': 62.0}",55,"{'wrong': 12.666666666666666, 'right': 17.0}",0.00206611570247934,0.005333922484534787,0.0003857728443656125,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 13})",0.07084546978482403,0.6388083574927522,0.6176470588235294,0.638862440491105,-0.021215381667575528,0.6171875,0.0004595588235294379,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.05845863407982881,0.6895431370588824,0.7058823529411765,0.6895013781007266,0.01638097484044987,0.7109375,-0.005055147058823484,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 50})",0.03824239773000457,0.8879836049185245,0.8823529411764706,0.8879979954898521,-0.005645054313381581,0.8828125,-0.0004595588235294379,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 53})",0.05287307318978431,0.9095271418574428,0.9117647058823529,0.909521423202205,0.002243282680147951,0.9140625,-0.0022977941176470784
word,using,1778,"{'wrong': 455.0, 'right': 413.0}",537,"{'wrong': 134.33333333333334, 'right': 134.0}",0.0005853277835587919,3.8578758535555303e-07,0.00027802675163232735,"defaultdict(<class 'int'>, {'wrong': 460, 'right': 78})",0.0664753864932067,0.6388083574927522,0.6247600767754319,0.6391839876828329,-0.014423910907401027,0.6245210727969349,0.00023900397849696553,"defaultdict(<class 'int'>, {'right': 138, 'wrong': 400})",0.026205055299812596,0.6895431370588824,0.7293666026871402,0.6884783166538363,0.040888286033303856,0.7298850574712644,-0.000518454784124267,"defaultdict(<class 'int'>, {'right': 145, 'wrong': 393})",0.022980222020576924,0.8879836049185245,0.9347408829174664,0.8867333846548627,0.04800749826260364,0.9348659003831418,-0.00012501746567539218,"defaultdict(<class 'int'>, {'right': 130, 'wrong': 408})",0.030211744257488606,0.9095271418574428,0.9395393474088292,0.9087246599948678,0.030814687413961317,0.9396551724137931,-0.00011582500496398751
word,vacuum,405,"{'wrong': 106.0, 'right': 87.0}",93,"{'wrong': 25.333333333333332, 'right': 17.0}",0.0024228838358076707,0.009687519375038749,0.0012379701005736307,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 19})",0.04121869126184078,0.6388083574927522,0.6395348837209303,0.6388052208835341,0.0007296628373961722,0.6368421052631579,0.0026927784577723823,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 73})",0.014998893827202868,0.6895431370588824,0.7906976744186046,0.6891064257028112,0.10159124871579339,0.8,-0.009302325581395432,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 83})",0.04121869126184078,0.8879836049185245,0.9186046511627907,0.88785140562249,0.030753245540300678,0.9052631578947369,0.013341493268053783,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 75})",0.019000004941815758,0.9095271418574428,0.9534883720930233,0.9093373493975904,0.04415102269543292,0.9473684210526315,0.006119951040391758
word,vacuuming,79,"{'right': 24.0, 'wrong': 18.333333333333332}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.004479508959017924,0.0024999999999999988,0.006853861892675547,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 10})",0.0278274223329528,0.6388083574927522,0.5769230769230769,0.6388888888888888,-0.06196581196581197,0.5892857142857143,-0.01236263736263743,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.059347843928177366,0.6895431370588824,0.7884615384615384,0.6894144144144144,0.09904712404712401,0.7857142857142857,0.0027472527472527375,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 24})",0.07345293617290055,0.8879836049185245,0.9038461538461539,0.887962962962963,0.0158831908831909,0.8928571428571429,0.01098901098901095,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.059347843928177366,0.9095271418574428,0.9038461538461539,0.9095345345345346,-0.005688380688380734,0.8928571428571429,0.01098901098901095
word,van,369,"{'wrong': 95.66666666666667, 'right': 82.0}",115,"{'right': 23.0, 'wrong': 30.666666666666668}",0.0014792899408284025,0.005102040816326529,0.0005501608411422557,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 12})",0.08758940383710768,0.6388083574927522,0.6695652173913044,0.6386305364235081,0.03093468096779628,0.6585365853658537,0.01102863202545068,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 30})",0.0262533217733699,0.6895431370588824,0.6695652173913044,0.6896586395857423,-0.020093422194437882,0.6666666666666666,0.0028985507246377384,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 103})",0.053674655072454704,0.8879836049185245,0.8826086956521739,0.8880146800060329,-0.0054059843538589725,0.8739837398373984,0.008624955814775515,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 94})",0.028438661672706027,0.9095271418574428,0.8956521739130435,0.9096073601126138,-0.013955186199570258,0.8943089430894309,0.0013432308236126511
word,various,1252,"{'wrong': 311.6666666666667, 'right': 317.0}",362,"{'right': 81.0, 'wrong': 93.66666666666667}",1.7992710703076058e-05,0.0013147543849426028,0.0008212460254575626,"defaultdict(<class 'int'>, {'wrong': 293, 'right': 82})",0.04508710984312454,0.6388083574927522,0.6381766381766382,0.6388196387687611,-0.0006430005921229665,0.635989010989011,0.002187627187627217,"defaultdict(<class 'int'>, {'wrong': 280, 'right': 95})",0.033928037556081314,0.6895431370588824,0.7293447293447294,0.6888323581785805,0.04051237116614892,0.7266483516483516,0.002696377696377761,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 275})",0.03015803089795687,0.8879836049185245,0.9230769230769231,0.8873569066395319,0.0357200164373912,0.9230769230769231,0.0,"defaultdict(<class 'int'>, {'right': 97, 'wrong': 278})",0.03238712257839846,0.9095271418574428,0.9458689458689459,0.9088781480539303,0.036990797815015575,0.9478021978021978,-0.0019332519332518894
word,vast,93,"{'right': 22.0, 'wrong': 23.666666666666668}",36,"{'wrong': 8.333333333333334, 'right': 11.0}",0.0003329958974905421,0.004756242568370983,0.003817833277244529,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 24})",0.0003716480569482816,0.6388083574927522,0.625,0.6388332498748123,-0.01383324987481227,0.6136363636363636,0.011363636363636354,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 16})",0.007165285793223369,0.6895431370588824,0.6666666666666666,0.6895843765648473,-0.02291770989818065,0.6818181818181818,-0.015151515151515138,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.018396845896161494,0.8879836049185245,0.9166666666666666,0.8879318978467702,0.02873476881989645,0.9090909090909091,0.007575757575757569,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.02931614027468147,0.9095271418574428,0.9722222222222222,0.9094141211817727,0.06280810104044954,0.9772727272727273,-0.005050505050505083
word,vault,214,"{'wrong': 53.333333333333336, 'right': 54.0}",51,"{'right': 10.0, 'wrong': 13.666666666666666}",9.644689633887446e-06,0.00600079349335449,0.0032674794741610474,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 10})",0.05902134160745469,0.6388083574927522,0.6372549019607843,0.6388123277374091,-0.0015574257766248767,0.6272727272727273,0.009982174688056955,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 13})",0.0388243446396198,0.6895431370588824,0.7156862745098039,0.6894763217238787,0.026209952785925195,0.7090909090909091,0.006595365418894827,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 39})",0.02373379725674006,0.8879836049185245,0.8921568627450981,0.8879729391130042,0.0041839236320938555,0.9,-0.007843137254901933,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 43})",0.04492516533142774,0.9095271418574428,0.9313725490196079,0.9094713104485092,0.021901238571098713,0.9363636363636364,-0.004991087344028533
word,vegetable,174,"{'wrong': 42.0, 'right': 48.0}",41,"{'right': 10.0, 'wrong': 10.333333333333334}",0.0011111111111111107,6.718624025799577e-05,0.0008631669631346435,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 11})",0.039052888853695275,0.6388083574927522,0.6125,0.6388610638084744,-0.02636106380847436,0.6097560975609756,0.002743902439024448,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 7})",0.07670437994457119,0.6895431370588824,0.7125,0.6894971451467494,0.0230028548532506,0.7073170731707317,0.005182926829268353,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 32})",0.04689353290795177,0.8879836049185245,0.9,0.8879595312030452,0.012040468796954862,0.9024390243902439,-0.0024390243902439046,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 31})",0.039052888853695275,0.9095271418574428,0.9625,0.9094210157267355,0.05307898427326452,0.9634146341463414,-0.0009146341463414087
word,vehicle,398,"{'wrong': 100.0, 'right': 98.0}",121,"{'wrong': 31.0, 'right': 28.0}",2.550760126517707e-05,0.0006463659867854073,0.00020774147437506527,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 28})",0.0400075914920658,0.6388083574927522,0.6446280991735537,0.6387729444304753,0.005855154743078406,0.6451612903225806,-0.0005331911490269459,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 94})",0.03492312336998383,0.6895431370588824,0.7107438016528925,0.6894141312547146,0.021329670398177902,0.7096774193548387,0.0010663822980537807,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 93})",0.03254400356025276,0.8879836049185245,0.8677685950413223,0.8881066130248931,-0.020338017983570822,0.8709677419354839,-0.003199146894161564,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 98})",0.045554445756044344,0.9095271418574428,0.9297520661157025,0.9094040734221776,0.02034799269352494,0.9274193548387096,0.0023327112769928604
word,very,801,"{'right': 210.0, 'wrong': 197.0}",239,"{'wrong': 59.666666666666664, 'right': 60.0}",0.0002550573803645063,1.939773899954317e-06,0.0001062913331454406,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 90})",0.010319982055747468,0.6388083574927522,0.634453781512605,0.638860785107244,-0.00440700359463897,0.6354166666666666,-0.0009628851540616212,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 69})",0.027746276128236796,0.6895431370588824,0.7016806722689075,0.6893970052610279,0.01228366700787964,0.7,0.001680672268907557,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 66})",0.031047647528842155,0.8879836049185245,0.930672268907563,0.8874696479158235,0.04320262099173955,0.93125,-0.0005777310924369727,"defaultdict(<class 'int'>, {'wrong': 177, 'right': 64})",0.03337436235804385,0.9095271418574428,0.957983193277311,0.9089437474706596,0.049039445806651316,0.9583333333333334,-0.0003501400560224077
word,vest,146,"{'right': 35.0, 'wrong': 37.0}",36,"{'right': 8.0, 'wrong': 9.333333333333334}",0.00019290123456790063,0.0014792899408284047,0.0003027681186388454,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 8})",0.04269239260434788,0.6388083574927522,0.6111111111111112,0.6388582874311467,-0.027747176320035538,0.618421052631579,-0.007309941520467822,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 11})",0.020529807887365276,0.6895431370588824,0.6666666666666666,0.6895843765648473,-0.02291770989818065,0.6578947368421053,0.00877192982456132,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 28})",0.02682851975223205,0.8879836049185245,0.875,0.8880070105157737,-0.013007010515773687,0.881578947368421,-0.006578947368421018,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 28})",0.02682851975223205,0.9095271418574428,0.875,0.9095893840761141,-0.034589384076114116,0.881578947368421,-0.006578947368421018
word,victory,73,"{'wrong': 18.666666666666668, 'right': 17.0}",20,"{'right': 6.0, 'wrong': 4.666666666666667}",0.0005458992051707574,0.003906249999999993,0.00369659486239542,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.0052913217129437785,0.6388083574927522,0.625,0.638822175522866,-0.01382217552286602,0.625,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.02810819270094797,0.6895431370588824,0.625,0.6896077254077855,-0.06460772540778548,0.6041666666666666,0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.02810819270094797,0.8879836049185245,1.0,0.8878715100570399,0.1121284899429601,1.0,0.0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.040772115917520335,0.9095271418574428,0.95,0.909486640648454,0.040513359351545986,0.9375,0.012499999999999956
word,video,854,"{'wrong': 217.33333333333334, 'right': 202.0}",282,"{'wrong': 69.33333333333333, 'right': 74.0}",0.0003342676820653071,0.0002650081124932407,0.0005973893165138657,"defaultdict(<class 'int'>, {'wrong': 231, 'right': 66})",0.03756504260172092,0.6388083574927522,0.6268382352941176,0.6389733454950847,-0.012135110200967025,0.6254355400696864,0.0014026952244312607,"defaultdict(<class 'int'>, {'right': 72, 'wrong': 225})",0.031431899689842245,0.6895431370588824,0.6893382352941176,0.6895459612850917,-0.00020772599097407252,0.6916376306620209,-0.0022993953679032453,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 72})",0.031431899689842245,0.8879836049185245,0.9283088235294118,0.8874277896017027,0.04088103392770914,0.9303135888501742,-0.002004765320762436,"defaultdict(<class 'int'>, {'wrong': 224, 'right': 73})",0.030476428544399956,0.9095271418574428,0.9393382352941176,0.9091162460727679,0.030221989221349776,0.9390243902439024,0.00031384505021525566
word,view,750,"{'wrong': 186.66666666666666, 'right': 190.0}",223,"{'wrong': 52.666666666666664, 'right': 65.0}",1.9578667084344714e-05,0.0027465913377043433,0.0011553726510086064,"defaultdict(<class 'int'>, {'wrong': 210, 'right': 52})",0.05264569982018384,0.6388083574927522,0.6399082568807339,0.6387962401455427,0.0011120167351912347,0.6372549019607843,0.0026533549199496687,"defaultdict(<class 'int'>, {'wrong': 201, 'right': 61})",0.040332264760329764,0.6895431370588824,0.6651376146788991,0.6898120072771377,-0.02467439259823856,0.6647058823529411,0.0004317323259579453,"defaultdict(<class 'int'>, {'wrong': 195, 'right': 67})",0.033277841403924265,0.8879836049185245,0.8761467889908257,0.8881140084899939,-0.011967219499168236,0.8745098039215686,0.0016369850692570243,"defaultdict(<class 'int'>, {'wrong': 192, 'right': 70})",0.030063663331891623,0.9095271418574428,0.9197247706422018,0.9094147968465737,0.010309973795628147,0.9156862745098039,0.0040384961323979285
word,viewer,78,"{'wrong': 20.333333333333332, 'right': 17.0}",27,"{'right': 9.0, 'wrong': 6.0}",0.0019929846938775515,0.009999999999999995,0.010530407795463478,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.05190773624389117,0.6388083574927522,0.6296296296296297,0.6388207617998899,-0.009191132170260241,0.6081081081081081,0.021521521521521536,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 28})",0.025039604145206527,0.6895431370588824,0.7037037037037037,0.6895240002002102,0.014179703503493513,0.6891891891891891,0.014514514514514576,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.03258469120679314,0.8879836049185245,0.9444444444444444,0.8879073026678012,0.05653714177664326,0.9594594594594594,-0.01501501501501501,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.0186782542439589,0.9095271418574428,0.9444444444444444,0.9094799539516493,0.03496449049279515,0.9594594594594594,-0.01501501501501501
word,violin,381,"{'right': 92.0, 'wrong': 96.33333333333333}",109,"{'wrong': 28.333333333333332, 'right': 24.0}",0.00013235178949017165,0.001714065479329787,0.0004482329406892147,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 16})",0.07335297208375025,0.6388083574927522,0.6519607843137255,0.6387409565916399,0.01321982772208563,0.6448598130841121,0.007100971229613395,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 30})",0.027375807195121435,0.6895431370588824,0.7107843137254902,0.6894342845659164,0.021350029159573847,0.7102803738317757,0.0005039398937145556,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 83})",0.025142503712981844,0.8879836049185245,0.9215686274509803,0.8878114951768489,0.03375713227413146,0.9205607476635514,0.0010078797874288892,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 85})",0.029725545819599332,0.9095271418574428,0.9558823529411765,0.9092895900321544,0.046592762909022145,0.9579439252336449,-0.0020615722924683944
word,voice,132,"{'wrong': 32.333333333333336, 'right': 35.0}",45,"{'right': 16.0, 'wrong': 9.666666666666666}",0.00039211841976276687,0.01522179119581718,0.00548700257869696,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.04028672384221036,0.6388083574927522,0.6,0.6388958469014578,-0.038895846901457864,0.6076923076923076,-0.007692307692307665,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.04028672384221036,0.6895431370588824,0.7,0.6895195631481389,0.010480436851861064,0.6846153846153846,0.01538461538461533,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.04542551827220826,0.8879836049185245,0.8888888888888888,0.8879815640498973,0.0009073248389915856,0.8846153846153846,0.004273504273504258,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.04542551827220826,0.9095271418574428,0.9222222222222223,0.9094985221181303,0.012723700104091962,0.9230769230769231,-0.0008547008547008517
word,volleyball,269,"{'wrong': 68.0, 'right': 65.0}",78,"{'wrong': 20.333333333333332, 'right': 17.0}",0.00012719769348182484,0.0019929846938775515,0.00055845163339646,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 16})",0.04907304805178016,0.6388083574927522,0.6418918918918919,0.6387969094922737,0.0030949823996181403,0.6474358974358975,-0.005544005544005581,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 63})",0.03642961546113173,0.6895431370588824,0.6824324324324325,0.6895695364238411,-0.007137103991408655,0.6923076923076923,-0.009875259875259834,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 67})",0.05387912076961977,0.8879836049185245,0.9324324324324325,0.8878185831828216,0.04461384924961087,0.9294871794871795,0.002945252945252941,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 61})",0.02931163726817184,0.9095271418574428,0.9527027027027027,0.9093668472807546,0.04333585542194818,0.9551282051282052,-0.002425502425502435
word,wa,281,"{'wrong': 68.66666666666667, 'right': 75.0}",79,"{'wrong': 18.666666666666668, 'right': 23.0}",0.0004858393311836173,0.002703999999999999,0.0004512910409739373,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 20})",0.05092388064621707,0.6388083574927522,0.6772151898734177,0.6386560947458223,0.038559095127595366,0.6902173913043478,-0.013002201430930116,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 21})",0.04696970398262658,0.6895431370588824,0.6772151898734177,0.6895920108395645,-0.012376820966146784,0.6956521739130435,-0.018436984039625792,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 20})",0.05092388064621707,0.8879836049185245,0.8924050632911392,0.8879660761780499,0.004438987113089321,0.8967391304347826,-0.004334067143643372,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 22})",0.04322496618275048,0.9095271418574428,0.9367088607594937,0.9094193807396999,0.02728948001979381,0.9402173913043478,-0.003508530544854116
word,waist,257,"{'wrong': 61.666666666666664, 'right': 72.0}",77,"{'wrong': 19.0, 'right': 20.0}",0.001494082748241618,0.00016436554898093314,0.00033459230500843765,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 57})",0.030539119956154222,0.6388083574927522,0.6363636363636364,0.6388178032013648,-0.0024541668377284775,0.6296296296296297,0.006734006734006703,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 28})",0.018999336378238765,0.6895431370588824,0.7012987012987013,0.6894977168949772,0.011800984403724124,0.6975308641975309,0.003767837101170457,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 19})",0.049761222178445946,0.8879836049185245,0.8636363636363636,0.8880776757489086,-0.024441312112544966,0.8641975308641975,-0.0005611672278338364,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 19})",0.049761222178445946,0.9095271418574428,0.9155844155844156,0.9095037382708615,0.006080677313554106,0.9135802469135802,0.0020041686708354156
word,wait,516,"{'wrong': 127.33333333333333, 'right': 134.0}",133,"{'wrong': 32.0, 'right': 37.0}",0.00016269262807163648,0.0013127494223902558,0.00027626824023422106,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 32})",0.04903909859850696,0.6388083574927522,0.6287878787878788,0.6388749119452551,-0.010087033157376357,0.625,0.0037878787878787845,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 28})",0.05964826902723524,0.6895431370588824,0.6856060606060606,0.6895692865049814,-0.003963225898920841,0.6959459459459459,-0.01033988533988539,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 39})",0.03365410828788124,0.8879836049185245,0.8977272727272727,0.8879188890007045,0.009808383726568226,0.8986486486486487,-0.0009213759213759776,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 40})",0.03174865784875218,0.9095271418574428,0.9090909090909091,0.9095300392472577,-0.00043913015634866603,0.9121621621621622,-0.0030712530712531105
word,waiting,513,"{'wrong': 124.0, 'right': 141.0}",124,"{'wrong': 31.333333333333332, 'right': 30.0}",0.001028835884656461,0.00011814744801512271,0.0009228373836982461,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 55})",0.0045781069416319375,0.6388083574927522,0.6169354838709677,0.6389447741675888,-0.02200929029662102,0.6190476190476191,-0.0021121351766513197,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 90})",0.0317749539212052,0.6895431370588824,0.6774193548387096,0.6896187506287094,-0.012199395789999734,0.6825396825396826,-0.0051203277009729264,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 96})",0.046517623826694804,0.8879836049185245,0.9032258064516129,0.8878885424001609,0.015337264051451971,0.9007936507936508,0.002432155657962065,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 98})",0.05225393388218865,0.9095271418574428,0.9274193548387096,0.9094155517553566,0.01800380308335303,0.9285714285714286,-0.0011520737327189723
word,wake,333,"{'wrong': 85.66666666666667, 'right': 76.0}",90,"{'right': 25.0, 'wrong': 21.666666666666668}",0.0008938250611117036,0.0012755102040816336,0.002154034439213706,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 23})",0.03216113984395743,0.6388083574927522,0.6123595505617978,0.6389265451624241,-0.02656699460062628,0.6060606060606061,0.006298944501191728,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 14})",0.06692292742185485,0.6895431370588824,0.702247191011236,0.6894863684289803,0.012760822582255749,0.702020202020202,0.00022698899103401615,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 26})",0.024061717152083065,0.8879836049185245,0.9044943820224719,0.8879098257769744,0.016584556245497484,0.9040404040404041,0.00045397798206781026,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 25})",0.026601042823704818,0.9095271418574428,0.8932584269662921,0.909599839333233,-0.016341412366940866,0.8888888888888888,0.004369538077403257
word,walk,9555,"{'right': 2498.0, 'wrong': 2352.3333333333335}",2593,"{'right': 674.0, 'wrong': 639.6666666666666}",0.00022548476360880962,0.00017076607182534747,1.8996322763867681e-06,"defaultdict(<class 'int'>, {'wrong': 1839, 'right': 860})",0.01998014846333615,0.6388083574927522,0.6312422616591002,0.6398509924358755,-0.008608730776775264,0.6307966706302022,0.00044559102889807356,"defaultdict(<class 'int'>, {'wrong': 2008, 'right': 691})",0.035926363227880384,0.6895431370588824,0.6999587288485348,0.688107831428084,0.011850897420450868,0.6985731272294887,0.0013856016190461062,"defaultdict(<class 'int'>, {'wrong': 2015, 'right': 684})",0.03671045910357526,0.8879836049185245,0.889806025588114,0.887732468861969,0.002073556726144954,0.8900118906064209,-0.00020586501830699433,"defaultdict(<class 'int'>, {'wrong': 2027, 'right': 672})",0.03807950663332604,0.9095271418574428,0.9089971110193974,0.9096001819939714,-0.0006030709745740159,0.909235037653587,-0.00023792663418964466
word,walked,103,"{'wrong': 26.333333333333332, 'right': 24.0}",40,"{'wrong': 9.666666666666666, 'right': 11.0}",0.0005372571378448304,0.0010405827263267448,0.0015375385232244878,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 40})",0.08521262607174546,0.6388083574927522,0.5897435897435898,0.6389041919166625,-0.04916060217307272,0.5909090909090909,-0.0011655011655011815,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 4})",0.09961370210851744,0.6895431370588824,0.7307692307692307,0.6894626133119648,0.04130661745726594,0.7045454545454546,0.02622377622377614,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.029670772994009116,0.8879836049185245,0.8589743589743589,0.8880402664396254,-0.029065907465266494,0.8295454545454546,0.029428904428904334,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.036260814040532476,0.9095271418574428,0.8846153846153846,0.9095758000701157,-0.024960415454731155,0.8977272727272727,-0.013111888111888126
word,walking,2522,"{'right': 578.0, 'wrong': 648.0}",648,"{'right': 155.0, 'wrong': 164.33333333333334}",0.0008149953828016694,0.00021356252805732257,9.726736465546408e-05,"defaultdict(<class 'int'>, {'wrong': 554, 'right': 104})",0.05887803679676013,0.6388083574927522,0.6223491027732463,0.6393286237302119,-0.016979520956965644,0.6203852327447833,0.0019638700284629884,"defaultdict(<class 'int'>, {'wrong': 502, 'right': 156})",0.03044342825434828,0.6895431370588824,0.7210440456769984,0.6885474140153663,0.03249663166163208,0.7215088282504013,-0.00046478257340287765,"defaultdict(<class 'int'>, {'wrong': 500, 'right': 158})",0.029587272337871187,0.8879836049185245,0.9143556280587276,0.8871500025782498,0.02720562548047778,0.913322632423756,0.0010329956349716118,"defaultdict(<class 'int'>, {'wrong': 502, 'right': 156})",0.03044342825434828,0.9095271418574428,0.9371941272430668,0.9086526066106327,0.028541520632434092,0.9373996789727127,-0.00020555172964586976
word,walkway,162,"{'right': 36.0, 'wrong': 42.0}",42,"{'right': 7.0, 'wrong': 11.666666666666666}",0.0014792899408284004,0.015624999999999993,0.0038527459775669556,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 9})",0.04240178888420277,0.6388083574927522,0.6071428571428571,0.6388749749549189,-0.031732117812061755,0.5957446808510638,0.011398176291793294,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.023364121689538178,0.6895431370588824,0.6547619047619048,0.6896163093568423,-0.034854404594937494,0.6382978723404256,0.016464032421479202,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 9})",0.04240178888420277,0.8879836049185245,0.8809523809523809,0.8879983971148067,-0.007046016162425728,0.8617021276595744,0.019250253292806496,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 4})",0.09590906553132422,0.9095271418574428,0.9047619047619048,0.9095371669004207,-0.004775262138515979,0.8723404255319149,0.032421479229989836
word,wall,3059,"{'wrong': 782.3333333333334, 'right': 712.0}",843,"{'wrong': 224.0, 'right': 171.0}",0.0005538184777061221,0.004500881269027403,0.0009566997093956621,"defaultdict(<class 'int'>, {'wrong': 706, 'right': 190})",0.03946885132716429,0.6388083574927522,0.6478960396039604,0.6384258776955933,0.009470161908367025,0.6469221835075494,0.0009738560964109855,"defaultdict(<class 'int'>, {'right': 231, 'wrong': 665})",0.026017977103699942,0.6895431370588824,0.7128712871287128,0.6885613084696323,0.024309978659080578,0.7119628339140535,0.0009084532146593771,"defaultdict(<class 'int'>, {'right': 229, 'wrong': 667})",0.026594207663923307,0.8879836049185245,0.9053217821782178,0.8872538806125638,0.018067901565653965,0.9070847851335656,-0.0017630029553478144,"defaultdict(<class 'int'>, {'right': 223, 'wrong': 673})",0.028369533410559998,0.9095271418574428,0.9251237623762376,0.908870715699552,0.01625304667668559,0.9256678281068524,-0.0005440657306148289
word,wallpaper,158,"{'right': 35.0, 'wrong': 41.0}",66,"{'wrong': 17.0, 'right': 15.0}",0.0015581717451523555,0.0009765625,3.398486862520337e-05,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 16})",0.02833229128631693,0.6388083574927522,0.6147540983606558,0.63888192529456,-0.02412782693390425,0.6111111111111112,0.0036429872495445936,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 49})",0.01772695881922872,0.6895431370588824,0.7868852459016393,0.6892454249185259,0.09763982098311341,0.7936507936507936,-0.006765547749154277,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 51})",0.024462630122780583,0.8879836049185245,0.9016393442622951,0.8879418400601654,0.013697504202129673,0.8968253968253969,0.004813947436898225,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 50})",0.020933874437665062,0.9095271418574428,0.9754098360655737,0.9093256455251942,0.0660841905403795,0.9761904761904762,-0.0007806401249024209
word,wand,495,"{'wrong': 136.33333333333334, 'right': 86.0}",146,"{'wrong': 39.333333333333336, 'right': 28.0}",0.012812746550263097,0.007082638956965007,0.0004386721864485686,"defaultdict(<class 'int'>, {'wrong': 147, 'right': 11})",0.07713170763493318,0.6388083574927522,0.6335616438356164,0.6388469284994964,-0.005285284663880008,0.6265822784810127,0.00697936535460375,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 49})",0.00324218043967232,0.6895431370588824,0.6952054794520548,0.6895015105740181,0.005703968878036703,0.7025316455696202,-0.007326166117565425,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 122})",0.014964870954516464,0.8879836049185245,0.8561643835616438,0.8882175226586103,-0.0320531390969665,0.8512658227848101,0.004898560776833705,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 121})",0.013707259803393712,0.9095271418574428,0.910958904109589,0.9095166163141994,0.001442287795389574,0.9113924050632911,-0.00043350095370209285
word,wander,49,"{'wrong': 12.333333333333334, 'right': 12.0}",19,"{'wrong': 4.333333333333333, 'right': 6.0}",4.691311690748771e-05,0.006503642039542146,0.003853662167974236,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.06536515953657299,0.6388083574927522,0.7368421052631579,0.6387151648571572,0.09812694040600067,0.74,-0.0031578947368421373,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.048572938729941784,0.6895431370588824,0.631578947368421,0.689598238855256,-0.058019291486834934,0.62,0.011578947368421022,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.02418818540941916,0.8879836049185245,0.868421052631579,0.8880022014309301,-0.019581148799351134,0.88,-0.011578947368421022,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.048572938729941784,0.9095271418574428,0.9736842105263158,0.9094661529994497,0.06421805752686616,0.98,-0.0063157894736841635
word,wanders,205,"{'wrong': 53.0, 'right': 46.0}",40,"{'wrong': 10.0, 'right': 10.0}",0.0012498724619936746,0.0,0.0006258495265100208,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 5})",0.07270626387735167,0.6388083574927522,0.6794871794871795,0.6387289026894376,0.04075827679774191,0.6794871794871795,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 32})",0.04028783673672368,0.6895431370588824,0.6410256410256411,0.6896379025391897,-0.04861226151354858,0.6410256410256411,0.0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 12})",0.014435189901944076,0.8879836049185245,0.9102564102564102,0.8879401011669255,0.022316309089484787,0.9102564102564102,0.0,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.01945447197180626,0.9095271418574428,0.8846153846153846,0.9095758000701157,-0.024960415454731155,0.8846153846153846,0.0
word,want,60,"{'wrong': 15.333333333333334, 'right': 14.0}",26,"{'right': 7.0, 'wrong': 6.333333333333333}",0.000516528925619835,0.0006249999999999997,0.001139384971449671,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.004907792612148354,0.6388083574927522,0.6153846153846154,0.6388388388388389,-0.023454223454223433,0.6206896551724138,-0.0053050397877983935,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.09012016393386912,0.6895431370588824,0.6923076923076923,0.6895395395395395,0.0027681527681527873,0.7068965517241379,-0.01458885941644561,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.03064022953905745,0.8879836049185245,0.8653846153846154,0.888013013013013,-0.022628397628397634,0.8448275862068966,0.020557029177718844,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.041443800644620714,0.9095271418574428,0.9615384615384616,0.9094594594594595,0.05207900207900207,0.9655172413793104,-0.003978779840848823
word,war,159,"{'wrong': 43.0, 'right': 30.0}",41,"{'wrong': 10.0, 'right': 11.0}",0.007928316757365363,0.0005668934240362824,0.006408780453337655,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 33})",0.011684450004379565,0.6388083574927522,0.5609756097560976,0.6389681943400952,-0.0779925845839976,0.5666666666666667,-0.005691056910569037,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 29})",0.0016243411366999739,0.6895431370588824,0.7317073170731707,0.6894565489606812,0.04225076811248951,0.7222222222222222,0.009485094850948506,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 14})",0.00541514908337697,0.8879836049185245,0.9146341463414634,0.8879288755321814,0.02670527080928209,0.9,0.014634146341463428,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.00821978241011579,0.9095271418574428,0.926829268292683,0.9094916103180566,0.017337657974626386,0.9111111111111111,0.01571815718157188
word,warehouse,76,"{'wrong': 19.0, 'right': 19.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.0,0.0008650519031141856,0.00043296313870248935,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.0890645785092597,0.6388083574927522,0.6136363636363636,0.638836068855084,-0.025199705218720392,0.62,-0.006363636363636349,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.005059389928987596,0.6895431370588824,0.6818181818181818,0.6895516413130505,-0.0077334594948687,0.7,-0.018181818181818188,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.05067183698556589,0.8879836049185245,0.9318181818181818,0.8879353482786229,0.04388283353955891,0.94,-0.008181818181818179,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.03684212635960365,0.9095271418574428,0.9318181818181818,0.9095026020816653,0.022315579736516433,0.92,0.011818181818181728
word,warm,174,"{'wrong': 42.0, 'right': 48.0}",41,"{'right': 12.0, 'wrong': 9.666666666666666}",0.0011111111111111107,0.002899408284023669,0.0002120145949268317,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 26})",0.0020459293241501583,0.6388083574927522,0.6097560975609756,0.6388680190333083,-0.029111921472332658,0.6122448979591837,-0.002488800398208091,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 35})",0.03208831218304423,0.6895431370588824,0.6585365853658537,0.6896068119208615,-0.031070226555007796,0.6326530612244898,0.025883524141363856,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 17})",0.01773542053599684,0.8879836049185245,0.8658536585365854,0.8880290508389682,-0.022175392302382857,0.8775510204081632,-0.011697361871577883,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 32})",0.01773542053599684,0.9095271418574428,0.8780487804878049,0.9095917856248434,-0.03154300513703856,0.8775510204081632,0.0004977600796416404
word,wash,821,"{'right': 193.0, 'wrong': 209.33333333333334}",215,"{'right': 49.0, 'wrong': 55.333333333333336}",0.00041201936508176236,0.0009212097704375895,5.066402471528035e-05,"defaultdict(<class 'int'>, {'wrong': 187, 'right': 35})",0.061826161140927156,0.6388083574927522,0.6333333333333333,0.6388664376641746,-0.00553310433084131,0.6336405529953917,-0.0003072196620583778,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 175})",0.040479014733357015,0.6895431370588824,0.7261904761904762,0.6891543746211356,0.03703610156934056,0.7258064516129032,0.00038402457757291675,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 166})",0.028220346048568018,0.8879836049185245,0.8928571428571429,0.8879319054354415,0.004925237421701367,0.8940092165898618,-0.0011520737327188613,"defaultdict(<class 'int'>, {'wrong': 168, 'right': 54})",0.03070445222592072,0.9095271418574428,0.9380952380952381,0.9092240856738735,0.02887115242136462,0.9377880184331797,0.0003072196620583778
word,washed,84,"{'wrong': 21.666666666666668, 'right': 19.0}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.0010749798441279214,0.0024999999999999988,0.00014917563055535585,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.021851505234012657,0.6388083574927522,0.6428571428571429,0.6388026829512464,0.004054459905896479,0.65,-0.0071428571428571175,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.04100433433864777,0.6895431370588824,0.6964285714285714,0.6895334868355191,0.006895084593052325,0.6833333333333333,0.013095238095238049,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 25})",0.05376283660371349,0.8879836049185245,0.8214285714285714,0.8880768845730304,-0.06664831314445896,0.8166666666666667,0.004761904761904745,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.030481381992685318,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.9166666666666666,-0.005952380952380931
word,washing,497,"{'wrong': 122.0, 'right': 131.0}",142,"{'right': 33.0, 'wrong': 36.333333333333336}",0.0003163617616272715,0.0005778476331360946,0.0008749557072316328,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 113})",0.046489918462801615,0.6388083574927522,0.6296296296296297,0.6388707161189673,-0.009241086489337635,0.6294964028776978,0.00013322675193183642,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 110})",0.03959385761210245,0.6895431370588824,0.7185185185185186,0.6893462835287605,0.029172234989758072,0.7194244604316546,-0.000905941913136088,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 106})",0.031463323691738564,0.8879836049185245,0.9111111111111111,0.8878264808011676,0.023284630309943544,0.9136690647482014,-0.0025579536370903266,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 105})",0.029607433558309804,0.9095271418574428,0.9111111111111111,0.9095163806552262,0.001594730455884874,0.9136690647482014,-0.0025579536370903266
word,watch,5679,"{'wrong': 1386.3333333333333, 'right': 1520.0}",1527,"{'wrong': 380.0, 'right': 387.0}",0.0005288048121359579,2.0823098851074726e-05,0.00017001773803078032,"defaultdict(<class 'int'>, {'wrong': 1040, 'right': 509})",0.019458708088530806,0.6388083574927522,0.6372413793103449,0.6389308040525975,-0.0016894247422526432,0.6375679347826086,-0.0003265554722637898,"defaultdict(<class 'int'>, {'wrong': 1178, 'right': 371})",0.043372528240769315,0.6895431370588824,0.6948275862068966,0.6891302004742401,0.005697385732656435,0.6949728260869565,-0.00014523988005998856,"defaultdict(<class 'int'>, {'wrong': 1156, 'right': 393})",0.03877315211771074,0.8879836049185245,0.8958620689655172,0.8873679672343178,0.008494101731199466,0.897078804347826,-0.00121673538230882,"defaultdict(<class 'int'>, {'wrong': 1149, 'right': 400})",0.03737780611834151,0.9095271418574428,0.920344827586207,0.9086818279801682,0.011662999606038782,0.9208559782608695,-0.0005111506746625638
word,watching,2185,"{'right': 676.0, 'wrong': 503.0}",551,"{'wrong': 130.33333333333334, 'right': 160.0}",0.005382754897157712,0.0026102596616845103,0.0002520489081972825,"defaultdict(<class 'int'>, {'right': 428, 'wrong': 217})",0.0043175419867163035,0.6388083574927522,0.6371595330739299,0.6388518366509337,-0.0016923035770037842,0.6262458471760798,0.010913685897850134,"defaultdict(<class 'int'>, {'wrong': 474, 'right': 171})",0.0497044101187441,0.6895431370588824,0.6926070038910506,0.6894623435255489,0.0031446603655016503,0.6960132890365448,-0.0034062851454942367,"defaultdict(<class 'int'>, {'wrong': 465, 'right': 180})",0.045012253536073556,0.8879836049185245,0.882295719844358,0.8881335932690334,-0.005837873424675455,0.8812292358803987,0.0010664839639592527,"defaultdict(<class 'int'>, {'wrong': 467, 'right': 178})",0.04602983026796098,0.9095271418574428,0.9066147859922179,0.9096039400779807,-0.002989154085762835,0.9078073089700996,-0.0011925229778817492
word,water,5980,"{'wrong': 1507.0, 'right': 1459.0}",1673,"{'wrong': 413.0, 'right': 434.0}",6.547570601226081e-05,0.0001536780274571406,0.00020990584992892393,"defaultdict(<class 'int'>, {'wrong': 1344, 'right': 401})",0.03788284551542797,0.6388083574927522,0.6329378925331473,0.6392612932751844,-0.0063234007420371885,0.636150234741784,-0.0032123422086367537,"defaultdict(<class 'int'>, {'right': 381, 'wrong': 1364})",0.04165418227595865,0.6895431370588824,0.6929518492672715,0.6892801378344909,0.0036717114327805556,0.6928236083165661,0.00012824095070540498,"defaultdict(<class 'int'>, {'wrong': 1331, 'right': 414})",0.03555492093316925,0.8879836049185245,0.8988136775994418,0.8871480105529532,0.011665667046488526,0.898054996646546,0.0007586809528957739,"defaultdict(<class 'int'>, {'wrong': 1331, 'right': 414})",0.03555492093316925,0.9095271418574428,0.9288206559665039,0.9080385505841814,0.020782105382322502,0.9285714285714286,0.0002492273950752688
word,waterfall,144,"{'wrong': 37.333333333333336, 'right': 32.0}",44,"{'wrong': 10.666666666666666, 'right': 12.0}",0.0014792899408284047,0.0008650519031141856,0.0023053539805058497,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 35})",0.01662989505527162,0.6388083574927522,0.6477272727272727,0.6387886985272017,0.008938574200071048,0.6530612244897959,-0.005333951762523159,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.045266205523149715,0.6895431370588824,0.6818181818181818,0.6895601643121931,-0.007741982494011368,0.6836734693877551,-0.0018552875695733162,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.045266205523149715,0.8879836049185245,0.8863636363636364,0.887987175633704,-0.001623539270067642,0.8877551020408163,-0.0013914656771799594,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.031655633728725915,0.9095271418574428,0.9545454545454546,0.909427913034766,0.045117541510688586,0.9489795918367347,0.005565862708719838
word,wave,1580,"{'wrong': 374.0, 'right': 458.0}",444,"{'wrong': 110.0, 'right': 114.0}",0.002548308062130179,7.971938775510197e-05,0.0008666042416197988,"defaultdict(<class 'int'>, {'right': 218, 'wrong': 238})",0.0026260929595484234,0.6388083574927522,0.6510538641686182,0.6385412942438327,0.012512569924785555,0.6492027334851936,0.0018511306834245733,"defaultdict(<class 'int'>, {'wrong': 336, 'right': 120})",0.04349196713145834,0.6895431370588824,0.6873536299765808,0.6895908881965371,-0.0022372582199563507,0.6856492027334852,0.0017044272430956076,"defaultdict(<class 'int'>, {'wrong': 329, 'right': 127})",0.03866214511918707,0.8879836049185245,0.9063231850117096,0.8875836355278615,0.01873954948384815,0.907744874715262,-0.0014216897035523868,"defaultdict(<class 'int'>, {'wrong': 329, 'right': 127})",0.03866214511918707,0.9095271418574428,0.9215456674473068,0.9092650288574493,0.012280638589857507,0.9225512528473804,-0.001005585400073561
word,waving,310,"{'wrong': 75.0, 'right': 85.0}",91,"{'right': 25.0, 'wrong': 22.0}",0.0009765625,0.0010185604345857848,2.219272236686509e-07,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 62})",0.010639843741163425,0.6388083574927522,0.6428571428571429,0.6387898568917901,0.004067285965352774,0.6485148514851485,-0.005657708628005631,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 23})",0.04996070343515517,0.6895431370588824,0.7032967032967034,0.6894802912377604,0.013816412058942906,0.693069306930693,0.010227396366010333,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 23})",0.04996070343515517,0.8879836049185245,0.945054945054945,0.8877228219934723,0.05733212306147273,0.9455445544554455,-0.0004896094005004681,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 24})",0.04643539976030523,0.9095271418574428,0.9615384615384616,0.9092894802912378,0.05224898124722377,0.9653465346534653,-0.0038080731150037517
word,wax,262,"{'wrong': 66.66666666666667, 'right': 62.0}",76,"{'wrong': 19.0, 'right': 19.0}",0.00032886788907084786,0.0,0.00016449707120095702,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 20})",0.02586715860869121,0.6388083574927522,0.5642857142857143,0.6390700240770465,-0.07478430979133222,0.5642857142857143,0.0,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 15})",0.046170077538281167,0.6895431370588824,0.7357142857142858,0.6893810192616372,0.04633326645264857,0.7357142857142858,0.0,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 25})",0.01218295583842998,0.8879836049185245,0.9071428571428571,0.8879163322632424,0.019226524879614737,0.9071428571428571,0.0,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 24})",0.014461269606542287,0.9095271418574428,0.9285714285714286,0.9094602728731942,0.019111155698234406,0.9285714285714286,0.0
word,way,2064,"{'wrong': 513.0, 'right': 525.0}",597,"{'wrong': 148.0, 'right': 153.0}",3.341240936883988e-05,6.898378605092657e-05,3.1892088000120156e-06,"defaultdict(<class 'int'>, {'right': 171, 'wrong': 442})",0.02727315876665954,0.6388083574927522,0.6390784982935154,0.6388002059732235,0.0002782923202918619,0.6378737541528239,0.0012047441406914938,"defaultdict(<class 'int'>, {'wrong': 470, 'right': 143})",0.040560658195594367,0.6895431370588824,0.6629692832764505,0.6903450051493306,-0.027375721872880066,0.6636212624584718,-0.0006519791820212006,"defaultdict(<class 'int'>, {'wrong': 456, 'right': 157})",0.03350827410998465,0.8879836049185245,0.8882252559726962,0.8879763130792997,0.00024894289339649767,0.8878737541528239,0.000351501819872313,"defaultdict(<class 'int'>, {'right': 157, 'wrong': 456})",0.03350827410998465,0.9095271418574428,0.9027303754266212,0.9097322348094747,-0.007001859382853581,0.9019933554817275,0.0007370199448936132
word,we,323,"{'wrong': 90.0, 'right': 53.0}",108,"{'wrong': 29.666666666666668, 'right': 19.0}",0.01673675974375275,0.012009757928316763,0.00020752231470429292,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 23})",0.01967364876410127,0.6388083574927522,0.6682692307692307,0.6386544065923023,0.0296148241769284,0.6565217391304348,0.01174749163879596,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 84})",0.0033031487006171083,0.6895431370588824,0.7211538461538461,0.6893779519646267,0.031775894189219445,0.7260869565217392,-0.004933110367893012,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 29})",0.009515034124429642,0.8879836049185245,0.9134615384615384,0.8878504672897196,0.025611071171818822,0.9173913043478261,-0.003929765886287684,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 30})",0.008227959668233472,0.9095271418574428,0.9182692307692307,0.9094814591498341,0.00878777161939659,0.9217391304347826,-0.00346989966555189
word,weapon,321,"{'wrong': 78.66666666666667, 'right': 85.0}",72,"{'right': 17.0, 'wrong': 18.333333333333332}",0.0003743555070702368,0.0003559985760056948,0.0007304167399318027,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 61})",0.06730741039511073,0.6388083574927522,0.6666666666666666,0.6387077355272399,0.027958931139426713,0.668918918918919,-0.0022522522522523403,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 56})",0.04110095752552572,0.6895431370588824,0.7083333333333334,0.6894752683856727,0.018858064947660624,0.7094594594594594,-0.0011261261261260591,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 51})",0.022580979906104276,0.8879836049185245,0.9236111111111112,0.8878549212400924,0.035756189871018806,0.9256756756756757,-0.0020645645645644972,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 51})",0.022580979906104276,0.9095271418574428,0.8819444444444444,0.9096267683355072,-0.027682323891062732,0.8851351351351351,-0.0031906906906906674
word,wear,721,"{'wrong': 184.66666666666666, 'right': 167.0}",196,"{'right': 52.0, 'wrong': 48.0}",0.000630938208935107,0.0004000000000000007,0.0010182111074622177,"defaultdict(<class 'int'>, {'wrong': 170, 'right': 38})",0.049648078157044064,0.6388083574927522,0.6211340206185567,0.6389814253987482,-0.017847404780191534,0.6262135922330098,-0.005079571614453049,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 51})",0.029001317697466153,0.6895431370588824,0.6572164948453608,0.6898596810014133,-0.03264318615605244,0.6650485436893204,-0.007832048843959605,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 52})",0.027699645416258002,0.8879836049185245,0.8582474226804123,0.8882747829598223,-0.030027360279409998,0.8592233009708737,-0.0009758782904614183,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 50})",0.030340359255214146,0.9095271418574428,0.884020618556701,0.9097769028871391,-0.025756284330438084,0.8810679611650486,0.0029526573916524024
word,wearily,121,"{'right': 26.0, 'wrong': 31.666666666666668}",28,"{'wrong': 6.0, 'right': 10.0}",0.002414046576898663,0.015625,0.01532924599670537,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.022391379799012026,0.6388083574927522,0.6785714285714286,0.6387526278906798,0.039818800680748834,0.7,-0.021428571428571352,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 14})",0.00530809212013502,0.6895431370588824,0.6607142857142857,0.6895835418960857,-0.02886925618180003,0.65,0.010714285714285676,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.045408890593301277,0.8879836049185245,0.8571428571428571,0.8880268295124637,-0.030883972369606605,0.85,0.0071428571428571175,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.036540603559471856,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.9125,-0.0017857142857142794
word,wearing,1483,"{'wrong': 383.3333333333333, 'right': 333.0}",417,"{'wrong': 103.66666666666667, 'right': 106.0}",0.0012343009756396479,3.096241289451783e-05,0.0008290778162728715,"defaultdict(<class 'int'>, {'wrong': 338, 'right': 86})",0.039382105054493965,0.6388083574927522,0.6479217603911981,0.6386181558401797,0.009303604551018418,0.6466346153846154,0.0012871450065826684,"defaultdict(<class 'int'>, {'wrong': 322, 'right': 102})",0.027908159935422457,0.6895431370588824,0.6992665036674817,0.6893402051334387,0.009926298534042921,0.703125,-0.0038584963325183352,"defaultdict(<class 'int'>, {'wrong': 328, 'right': 96})",0.03191416435531105,0.8879836049185245,0.8924205378973105,0.8878910037250599,0.004529534172250549,0.8930288461538461,-0.0006083082565356834,"defaultdict(<class 'int'>, {'wrong': 320, 'right': 104})",0.026646916219831028,0.9095271418574428,0.9180929095354523,0.9093483696484156,0.008744539887036717,0.9194711538461539,-0.0013782443107015485
word,weary,70,"{'wrong': 14.333333333333334, 'right': 27.0}",15,"{'wrong': 2.6666666666666665, 'right': 7.0}",0.02347814776274714,0.05023781212841855,0.002936548085882694,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 12})",0.0023847006299355725,0.6388083574927522,0.6666666666666666,0.6387874543544595,0.027879212312207136,0.6206896551724138,0.04597701149425282,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 16})",0.021380174905726898,0.6895431370588824,0.6,0.6896103246460907,-0.08961032464609076,0.5862068965517241,0.01379310344827589,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.07341608407573463,0.8879836049185245,0.8,0.8880496223300485,-0.08804962233004843,0.8448275862068966,-0.04482758620689653,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.04833897950559496,0.9095271418574428,0.9,0.9095342904306938,-0.00953429043069376,0.896551724137931,0.0034482758620689724
word,weave,88,"{'wrong': 23.333333333333332, 'right': 18.0}",24,"{'wrong': 5.666666666666667, 'right': 7.0}",0.004162330905306972,0.0027700831024930718,0.006878557074080565,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.07191124936547957,0.6388083574927522,0.625,0.6388249424482034,-0.013824942448203426,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.05394950500745073,0.6895431370588824,0.6666666666666666,0.689570613552197,-0.022903946885530324,0.6428571428571429,0.023809523809523725,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.012227678273039187,0.8879836049185245,0.9166666666666666,0.8879491542388149,0.0287175124278517,0.9107142857142857,0.005952380952380931,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.039691935205933684,0.9095271418574428,0.8958333333333334,0.9095435892303073,-0.013710255896973944,0.8928571428571429,0.0029761904761904656
word,website,146,"{'wrong': 34.333333333333336, 'right': 43.0}",49,"{'wrong': 11.0, 'right': 16.0}",0.0031398632580261596,0.008573388203017831,0.0006835125691835447,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 18})",0.04069097937718627,0.6388083574927522,0.6428571428571429,0.6387984165956807,0.004058726261462198,0.6384615384615384,0.004395604395604491,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 10})",0.09236273147364545,0.6895431370588824,0.6428571428571429,0.6896577641930149,-0.04680062133587204,0.6615384615384615,-0.018681318681318615,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 18})",0.04069097937718627,0.8879836049185245,0.9387755102040817,0.8878588966277496,0.05091661357633204,0.9230769230769231,0.015698587127158548,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 45})",0.031785026693605785,0.9095271418574428,0.9285714285714286,0.9094803828230696,0.01909104574835896,0.9307692307692308,-0.00219780219780219
word,wedding,135,"{'wrong': 38.666666666666664, 'right': 19.0}",34,"{'wrong': 7.666666666666667, 'right': 11.0}",0.02907714925323265,0.007971938775510208,0.0343804830456707,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.014482045943012868,0.6388083574927522,0.6323529411764706,0.6388193470859203,-0.006466405909449691,0.625,0.007352941176470562,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.014482045943012868,0.6895431370588824,0.6764705882352942,0.6895653915481674,-0.013094803312873271,0.6818181818181818,-0.005347593582887611,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.0038462408137083064,0.8879836049185245,0.9117647058823529,0.887943120368516,0.02382158551383695,0.9204545454545454,-0.008689839572192493,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 30})",7.287060152026854e-05,0.9095271418574428,0.9117647058823529,0.909523332665732,0.002241373216620879,0.9090909090909091,0.002673796791443861
word,weight,840,"{'right': 227.0, 'wrong': 204.33333333333334}",259,"{'wrong': 62.666666666666664, 'right': 71.0}",0.0006903817165899442,0.0009716979372018831,1.20298280822757e-05,"defaultdict(<class 'int'>, {'wrong': 208, 'right': 77})",0.034685994772488314,0.6388083574927522,0.6561085972850679,0.6386151124589335,0.01749348482613433,0.6646341463414634,-0.008525549056395576,"defaultdict(<class 'int'>, {'wrong': 200, 'right': 85})",0.027102557017631958,0.6895431370588824,0.7330316742081447,0.6890573666919383,0.04397430751620646,0.7357723577235772,-0.0027406835154324405,"defaultdict(<class 'int'>, {'wrong': 208, 'right': 77})",0.034685994772488314,0.8879836049185245,0.9049773755656109,0.8877937831690674,0.017183592396543435,0.9065040650406504,-0.0015266894750395332,"defaultdict(<class 'int'>, {'wrong': 206, 'right': 79})",0.03268430408645254,0.9095271418574428,0.9049773755656109,0.9095779631033611,-0.004600587537750278,0.9065040650406504,-0.0015266894750395332
word,weld,81,"{'right': 20.0, 'wrong': 20.333333333333332}",29,"{'wrong': 7.666666666666667, 'right': 6.0}",1.7075336384126424e-05,0.0037180249851278997,0.00162335610281392,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 20})",0.010209295695711218,0.6388083574927522,0.7037037037037037,0.638720656689524,0.06498304701417967,0.7241379310344828,-0.020434227330779042,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 19})",0.006010441899048875,0.6895431370588824,0.7037037037037037,0.6895240002002102,0.014179703503493513,0.7241379310344828,-0.020434227330779042,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 23})",0.030491482711976416,0.8879836049185245,0.9629629629629629,0.8878822763902097,0.07508068657275324,0.9655172413793104,-0.0025542784163474774,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 22})",0.022335834082401328,0.9095271418574428,0.9444444444444444,0.9094799539516493,0.03496449049279515,0.9482758620689655,-0.003831417624521105
word,welding,152,"{'wrong': 39.333333333333336, 'right': 34.0}",65,"{'wrong': 14.666666666666666, 'right': 21.0}",0.0013223140495867798,0.00788278452266574,0.007873591610734941,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 27})",0.011242589281794967,0.6388083574927522,0.6271186440677966,0.6388429337745024,-0.011724289706705804,0.6265822784810127,0.0005363655867839379,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 26})",0.013212796209735186,0.6895431370588824,0.7542372881355932,0.6893517822228906,0.06488550591270259,0.7658227848101266,-0.011585496674533347,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 25})",0.01536283134014068,0.8879836049185245,0.8983050847457628,0.8879530756504738,0.010352009095288994,0.8924050632911392,0.0059000214546235386,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 25})",0.01536283134014068,0.9095271418574428,0.940677966101695,0.9094350027573068,0.03124296334438814,0.9240506329113924,0.016627333190302518
word,well,2352,"{'wrong': 604.0, 'right': 540.0}",768,"{'wrong': 192.66666666666666, 'right': 190.0}",0.0007824343488679166,1.2140489747356209e-05,0.00030015102780798445,"defaultdict(<class 'int'>, {'wrong': 691, 'right': 80})",0.08783018744775656,0.6388083574927522,0.6334913112164297,0.6389820884736489,-0.005490777257219248,0.6328616352201258,0.0006296759963038134,"defaultdict(<class 'int'>, {'wrong': 583, 'right': 188})",0.02869672223649855,0.6895431370588824,0.7503949447077409,0.6875548443710319,0.06284010033670906,0.75,0.0003949447077409296,"defaultdict(<class 'int'>, {'right': 184, 'wrong': 587})",0.03013871543347474,0.8879836049185245,0.9162717219589257,0.8870593093480618,0.029212412610863936,0.9158805031446541,0.0003912188142716211,"defaultdict(<class 'int'>, {'right': 182, 'wrong': 589})",0.03087641030107887,0.9095271418574428,0.9470774091627172,0.9083002116347494,0.03877719752796782,0.9473270440251572,-0.0002496348624400069
word,were,112,"{'right': 28.0, 'wrong': 28.0}",29,"{'wrong': 7.666666666666667, 'right': 6.0}",0.0,0.0037180249851278997,0.001867129870854696,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 8})",0.03150343628016729,0.6388083574927522,0.5689655172413793,0.6389097462081393,-0.06994422896676,0.5645161290322581,0.004449388209121219,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.02320717322098998,0.6895431370588824,0.7413793103448276,0.689467888071282,0.051911422273545615,0.7258064516129032,0.015572858731924377,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 23})",0.03150343628016729,0.8879836049185245,0.9482758620689655,0.8878960804925664,0.060379781576399116,0.9516129032258065,-0.0033370411568409697,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 24})",0.0414170630737547,0.9095271418574428,0.9137931034482759,0.9095209490914552,0.004272154356820712,0.9193548387096774,-0.005561735261401468
word,wet,353,"{'right': 79.0, 'wrong': 91.33333333333333}",105,"{'wrong': 27.0, 'right': 24.0}",0.00131069504176225,0.0008650519031141872,2.316389721983194e-05,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 18})",0.0526804132051531,0.6388083574927522,0.6176470588235294,0.6389168006430869,-0.02126974181955743,0.6142857142857143,0.003361344537815114,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 27})",0.025183327556390495,0.6895431370588824,0.7107843137254902,0.6894342845659164,0.021350029159573847,0.7095238095238096,0.0012605042016806678,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 81})",0.025183327556390495,0.8879836049185245,0.9117647058823529,0.8878617363344051,0.023902969547947794,0.9142857142857143,-0.0025210084033613356,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 23})",0.035765150469532186,0.9095271418574428,0.9313725490196079,0.909415192926045,0.021957356093562863,0.9285714285714286,0.0028011204481792618
word,what,525,"{'wrong': 128.66666666666666, 'right': 139.0}",168,"{'wrong': 39.0, 'right': 51.0}",0.0003725909532900449,0.004444444444444443,0.0011304671587121628,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 80})",0.008169870788446873,0.6388083574927522,0.6566265060240963,0.6386592741935484,0.017967231830547936,0.6534653465346535,0.003161159489442844,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 45})",0.048899990225184875,0.6895431370588824,0.677710843373494,0.6896421370967742,-0.011931293723280278,0.6856435643564357,-0.007932720982941732,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 67})",0.018777494680948595,0.8879836049185245,0.8885542168674698,0.8879788306451613,0.0005753862223085715,0.8910891089108911,-0.0025348920434212774,"defaultdict(<class 'int'>, {'wrong': 146, 'right': 58})",0.029046373425542837,0.9095271418574428,0.9578313253012049,0.9091229838709678,0.04870834143023706,0.9628712871287128,-0.005039961827507988
word,wheel,720,"{'wrong': 184.0, 'right': 168.0}",234,"{'wrong': 57.666666666666664, 'right': 61.0}",0.0005165289256198337,0.0001972604469132695,0.0006763014459082294,"defaultdict(<class 'int'>, {'wrong': 207, 'right': 38})",0.062176286083010256,0.6388083574927522,0.6652173913043479,0.638501213592233,0.026716177712114875,0.6680497925311203,-0.0028324012267724186,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 179})",0.02332297966051748,0.6895431370588824,0.7195652173913043,0.6891939724919094,0.03037124489939491,0.7199170124481328,-0.00035179505682847445,"defaultdict(<class 'int'>, {'wrong': 186, 'right': 59})",0.030800051720280518,0.8879836049185245,0.8804347826086957,0.8880713996763754,-0.007636617067679707,0.8796680497925311,0.0007667328161645726,"defaultdict(<class 'int'>, {'wrong': 190, 'right': 55})",0.035667538678040775,0.9095271418574428,0.9065217391304348,0.9095620954692557,-0.0030403563388209376,0.9045643153526971,0.0019574237777376657
word,when,833,"{'wrong': 208.66666666666666, 'right': 207.0}",241,"{'wrong': 62.333333333333336, 'right': 54.0}",4.019269341849552e-06,0.001282830190228322,0.0005725479138325145,"defaultdict(<class 'int'>, {'wrong': 174, 'right': 76})",0.019736765830735137,0.6388083574927522,0.6452282157676349,0.638730078421452,0.006498137346182875,0.642,0.003228215767634879,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 59})",0.037556230072135675,0.6895431370588824,0.7468879668049793,0.6888439160131545,0.05804405079182473,0.744,0.0028879668049792695,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 187})",0.032731577512667885,0.8879836049185245,0.9024896265560166,0.8878067290665318,0.014682897489484814,0.904,-0.0015103734439834149,"defaultdict(<class 'int'>, {'wrong': 188, 'right': 62})",0.03389860982219904,0.9095271418574428,0.9356846473029046,0.9092081963066025,0.026476450996302026,0.936,-0.0003153526970954834
word,where,1515,"{'wrong': 391.0, 'right': 342.0}",449,"{'right': 115.0, 'wrong': 111.33333333333333}",0.0011171827452264988,6.561238588325159e-05,0.0008629413304516702,"defaultdict(<class 'int'>, {'wrong': 398, 'right': 63})",0.06734670463604328,0.6388083574927522,0.6632882882882883,0.6382527348941825,0.02503555339410579,0.6633771929824561,-8.890469416777957e-05,"defaultdict(<class 'int'>, {'wrong': 353, 'right': 108})",0.03005920913982682,0.6895431370588824,0.6768018018018018,0.6898323279828238,-0.013030526181021962,0.6787280701754386,-0.0019262683736367414,"defaultdict(<class 'int'>, {'wrong': 349, 'right': 112})",0.02766140650828256,0.8879836049185245,0.9121621621621622,0.8874348226152745,0.02472733954688766,0.9133771929824561,-0.0012150308202939497,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 349})",0.02766140650828256,0.9095271418574428,0.9380630630630631,0.9088794601778959,0.029183602885167192,0.9375,0.0005630630630630851
word,which,1337,"{'wrong': 348.0, 'right': 293.0}",415,"{'wrong': 97.66666666666667, 'right': 122.0}",0.0018405572416344408,0.0030677142218977996,0.004838898929661165,"defaultdict(<class 'int'>, {'wrong': 425, 'right': 64})",0.06692645576456327,0.6388083574927522,0.6426799007444168,0.6387287660052032,0.003951134739213602,0.649364406779661,-0.006684506035244175,"defaultdict(<class 'int'>, {'wrong': 357, 'right': 132})",0.019086093792187522,0.6895431370588824,0.6836228287841191,0.6896648472172626,-0.006042018433143559,0.6811440677966102,0.0024787609875088767,"defaultdict(<class 'int'>, {'wrong': 383, 'right': 106})",0.03285582275981373,0.8879836049185245,0.9044665012406948,0.8876447482528185,0.01682175298787636,0.9057203389830508,-0.0012538377423559899,"defaultdict(<class 'int'>, {'wrong': 373, 'right': 116})",0.02701270842629435,0.9095271418574428,0.9057071960297767,0.9096056726011325,-0.00389847657135578,0.9078389830508474,-0.0021317870210707524
word,while,10323,"{'right': 2703.0, 'wrong': 2540.0}",3023,"{'wrong': 766.3333333333334, 'right': 724.0}",0.00024163258612547832,0.00020171496111449853,0.00044251327804493024,"defaultdict(<class 'int'>, {'right': 962, 'wrong': 2104})",0.0211362918316891,0.6388083574927522,0.630590717299578,0.6399126786119301,-0.009321961312352078,0.631578947368421,-0.0009882300688429657,"defaultdict(<class 'int'>, {'wrong': 2286, 'right': 780})",0.03655423512313987,0.6895431370588824,0.7352320675105485,0.6834032660467226,0.051828801463825847,0.7358060505594696,-0.0005739830489210895,"defaultdict(<class 'int'>, {'right': 763, 'wrong': 2303})",0.03826089493665956,0.8879836049185245,0.9219409282700421,0.8834202767067362,0.038520651563305974,0.9216742644011604,0.00026666386888174465,"defaultdict(<class 'int'>, {'right': 768, 'wrong': 2298})",0.037753828837904825,0.9095271418574428,0.9432489451476793,0.9049954638239963,0.038253481323683,0.9434314131786158,-0.0001824680309364668
word,whip,243,"{'wrong': 68.66666666666667, 'right': 37.0}",68,"{'wrong': 12.333333333333334, 'right': 31.0}",0.022452706266357522,0.0463905325443787,0.06859577092976772,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 11})",0.052647031543575695,0.6388083574927522,0.5882352941176471,0.6389808406058782,-0.05074554648823115,0.6048387096774194,-0.016603415559772294,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 41})",0.00021198853640369986,0.6895431370588824,0.6544117647058824,0.6896629551609991,-0.03525119045511671,0.6491935483870968,0.005218216318785607,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 24})",0.01565739845683698,0.8879836049185245,0.8676470588235294,0.8880529641889858,-0.02040590536545639,0.8709677419354839,-0.0033206831119544367,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 24})",0.01565739845683698,0.9095271418574428,0.8970588235294118,0.90956966596449,-0.012510842435078162,0.9112903225806451,-0.014231499051233332
word,whiskey,68,"{'right': 18.0, 'wrong': 16.666666666666668}",29,"{'wrong': 7.666666666666667, 'right': 6.0}",0.0003698224852071001,0.0037180249851278997,0.0032256406786211125,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.04699917365044053,0.6388083574927522,0.7068965517241379,0.6387095159433348,0.0681870357808031,0.7096774193548387,-0.002780867630700845,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 8})",0.03642428347839607,0.6895431370588824,0.7241379310344828,0.6894929168543825,0.03464501418010024,0.7258064516129032,-0.0016685205784204848,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.04699917365044053,0.8879836049185245,0.8620689655172413,0.8880212244080693,-0.025952258890827973,0.8387096774193549,0.023359288097886455,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 23})",0.03642428347839607,0.9095271418574428,0.9137931034482759,0.9095209490914552,0.004272154356820712,0.9193548387096774,-0.005561735261401468
word,whisper,84,"{'wrong': 21.333333333333332, 'right': 20.0}",22,"{'wrong': 5.0, 'right': 7.0}",0.00026014568158168436,0.006944444444444446,0.0049772361459131526,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.09278550057017902,0.6388083574927522,0.6363636363636364,0.6388110488390712,-0.002447412475434896,0.6206896551724138,0.01567398119122254,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.11774778184707149,0.6895431370588824,0.6136363636363636,0.6896267013610888,-0.07599033772472519,0.603448275862069,0.010188087774294696,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.05669537677926223,0.8879836049185245,0.8636363636363636,0.8880104083266613,-0.02437404469029769,0.8793103448275862,-0.01567398119122254,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.023184041101853174,0.9095271418574428,0.9090909090909091,0.9095276220976781,-0.00043671300676906277,0.9310344827586207,-0.021943573667711602
word,whistle,77,"{'wrong': 19.0, 'right': 20.0}",21,"{'wrong': 4.0, 'right': 9.0}",0.00016436554898093314,0.036982248520710054,0.016928214347160568,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.08540579846457198,0.6388083574927522,0.5476190476190477,0.6389041781336002,-0.09128513051455256,0.5675675675675675,-0.01994851994851987,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 19})",0.000346780725557572,0.6895431370588824,0.7380952380952381,0.689492119089317,0.04860311900592118,0.7162162162162162,0.02187902187902191,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.05913468501240025,0.8879836049185245,0.9047619047619048,0.8879659744808607,0.01679593028104409,0.9054054054054054,-0.0006435006435006052,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.04852593655406797,0.9095271418574428,0.9047619047619048,0.9095321491118339,-0.00477024434992912,0.9054054054054054,-0.0006435006435006052
word,white,2372,"{'wrong': 605.3333333333334, 'right': 556.0}",677,"{'wrong': 166.66666666666666, 'right': 177.0}",0.00045113564914103115,0.00022601958115114342,0.0006580676978056744,"defaultdict(<class 'int'>, {'wrong': 584, 'right': 125})",0.05342320100284781,0.6388083574927522,0.6409090909090909,0.6387366897549881,0.0021724011541027766,0.6430635838150289,-0.0021544929059380546,"defaultdict(<class 'int'>, {'wrong': 558, 'right': 151})",0.03979234042985773,0.6895431370588824,0.6871212121212121,0.6896257624315104,-0.0025045503102982813,0.6864161849710982,0.0007050271501138905,"defaultdict(<class 'int'>, {'wrong': 537, 'right': 172})",0.030658285996608088,0.8879836049185245,0.9083333333333333,0.8872893621420449,0.021043971191288424,0.9089595375722543,-0.0006262042389210132,"defaultdict(<class 'int'>, {'wrong': 536, 'right': 173})",0.030260701340767054,0.9095271418574428,0.9333333333333333,0.908714979840794,0.02461835349253938,0.9335260115606936,-0.00019267822736024343
word,who,3154,"{'wrong': 792.0, 'right': 778.0}",816,"{'wrong': 200.66666666666666, 'right': 214.0}",1.9879102600511167e-05,0.00025847540864962215,0.0002109022101182273,"defaultdict(<class 'int'>, {'right': 202, 'wrong': 655})",0.03699191137884997,0.6388083574927522,0.6357947434292867,0.6389337220804915,-0.0031389786512048268,0.6386904761904761,-0.0028957327611894845,"defaultdict(<class 'int'>, {'wrong': 642, 'right': 215})",0.03244013955757411,0.6895431370588824,0.6758448060075094,0.6901129796428386,-0.014268173635329173,0.6738095238095239,0.002035282197985544,"defaultdict(<class 'int'>, {'wrong': 643, 'right': 214})",0.0327769732184532,0.8879836049185245,0.8948685857321652,0.8876971937314521,0.00717139200071315,0.8964285714285715,-0.001559985696406252,"defaultdict(<class 'int'>, {'wrong': 641, 'right': 216})",0.03210547317044832,0.9095271418574428,0.9142678347934918,0.9093299317956994,0.004937902997792398,0.9125,0.0017678347934918515
word,whole,154,"{'wrong': 36.0, 'right': 46.0}",44,"{'right': 14.0, 'wrong': 10.0}",0.003718024985127903,0.006944444444444446,0.0002552730611340027,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 20})",0.02106655698025721,0.6388083574927522,0.6363636363636364,0.6388137461176235,-0.002450109753987184,0.6339285714285714,0.0024350649350649567,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 18})",0.029399678598997225,0.6895431370588824,0.7272727272727273,0.689459973950506,0.03781275332222134,0.7410714285714286,-0.01379870129870131,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.03416884098136473,0.8879836049185245,0.9204545454545454,0.8879120328624386,0.03254251259210683,0.9196428571428571,0.0008116883116883189,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.045021470149083614,0.9095271418574428,0.9659090909090909,0.9094028654443442,0.05650622546474671,0.9642857142857143,0.0016233766233766378
word,wide,595,"{'wrong': 137.0, 'right': 184.0}",136,"{'right': 39.0, 'wrong': 32.333333333333336}",0.00535951708543201,0.0021835968206830245,0.00035575009323910844,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 71})",0.00699347778419962,0.6388083574927522,0.6444444444444445,0.6387700669317096,0.005674377512734918,0.6451612903225806,-0.0007168458781361409,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 122})",0.0678337424297088,0.6895431370588824,0.6666666666666666,0.6896985556841628,-0.0230318890174962,0.6612903225806451,0.005376344086021501,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 48})",0.03622239327972042,0.8879836049185245,0.8740740740740741,0.8880781037693121,-0.014004029695237952,0.8774193548387097,-0.003345280764635583,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 40})",0.05273223706173955,0.9095271418574428,0.8703703703703703,0.9097931659201852,-0.03942279554981487,0.8709677419354839,-0.0005973715651135247
word,wife,259,"{'wrong': 66.33333333333333, 'right': 60.0}",71,"{'right': 16.0, 'wrong': 18.333333333333332}",0.0006283025041596741,0.001154679988688846,3.987477883520777e-05,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 21})",0.019558613304718503,0.6388083574927522,0.6549295774647887,0.6387509405568096,0.01617863690797916,0.6486486486486487,0.006280928816140063,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 52})",0.016755360742142802,0.6895431370588824,0.6901408450704225,0.6895410082768999,0.0005998367935226012,0.6891891891891891,0.0009516558812333598,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 58})",0.03768079616022735,0.8879836049185245,0.9014084507042254,0.8879357913217958,0.013472659382429586,0.8986486486486487,0.002759802055576688,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 55})",0.025943836067519745,0.9095271418574428,0.9014084507042254,0.909556057185854,-0.0081476064816286,0.9054054054054054,-0.00399695470118
word,wild,55,"{'wrong': 15.0, 'right': 10.0}",26,"{'wrong': 6.666666666666667, 'right': 6.0}",0.009999999999999995,0.0006925207756232686,0.0027614064162722746,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 17})",0.00046347959006984556,0.6388083574927522,0.6346153846153846,0.6388138138138139,-0.0041984291984292765,0.6481481481481481,-0.013532763532763559,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 20})",0.011269851776989883,0.6895431370588824,0.6538461538461539,0.6895895895895896,-0.03574343574343575,0.6666666666666666,-0.012820512820512775,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 22})",0.02836810944886435,0.8879836049185245,0.8653846153846154,0.888013013013013,-0.022628397628397634,0.8703703703703703,-0.004985754985754931,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 20})",0.011269851776989883,0.9095271418574428,0.8846153846153846,0.9095595595595596,-0.024944174944175,0.8888888888888888,-0.004273504273504258
word,wildly,120,"{'wrong': 31.333333333333332, 'right': 26.0}",36,"{'wrong': 9.666666666666666, 'right': 7.0}",0.0021633315305570554,0.006400000000000003,0.000569971537718995,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 15})",0.0024377771591742904,0.6388083574927522,0.6111111111111112,0.6388582874311467,-0.027747176320035538,0.6025641025641025,0.008547008547008628,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 7})",0.044479023238049184,0.6895431370588824,0.6944444444444444,0.6895343014521783,0.004910142992266109,0.6794871794871795,0.014957264957264904,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 32})",0.044479023238049184,0.8879836049185245,0.9027777777777778,0.8879569354031046,0.014820842374673182,0.8846153846153846,0.01816239316239321,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.021415325159479706,0.9095271418574428,0.8888888888888888,0.9095643465197797,-0.020675457630890848,0.8974358974358975,-0.008547008547008628
word,will,115,"{'wrong': 29.333333333333332, 'right': 27.0}",45,"{'right': 18.0, 'wrong': 9.0}",0.00042890655089107386,0.027777777777777776,0.01805572444712674,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 22})",0.01674060628224088,0.6388083574927522,0.6222222222222222,0.6388457492109614,-0.016623526988739146,0.636986301369863,-0.014764079147640774,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 49})",0.01181571634846261,0.6895431370588824,0.7,0.6895195631481389,0.010480436851861064,0.6575342465753424,0.042465753424657526,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 22})",0.01674060628224088,0.8879836049185245,0.9,0.887956515204649,0.012043484795351,0.8972602739726028,0.002739726027397249,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 17})",0.03362227175571909,0.9095271418574428,0.9222222222222223,0.9094985221181303,0.012723700104091962,0.9315068493150684,-0.009284627092846165
word,win,286,"{'wrong': 71.0, 'right': 73.0}",95,"{'wrong': 23.666666666666668, 'right': 24.0}",4.822530864197497e-05,1.2225536701061125e-05,5.944808238076316e-06,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 63})",0.01368818077717978,0.6388083574927522,0.6222222222222222,0.6388833099015867,-0.016661087679364472,0.6208791208791209,0.0013431013431013383,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 20})",0.04965218616223865,0.6895431370588824,0.6888888888888889,0.6895460935930909,-0.0006572047042020523,0.6868131868131868,0.0020757020757020683,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 25})",0.03256571608239499,0.8879836049185245,0.9333333333333333,0.8877786704157461,0.04555466291758725,0.9340659340659341,-0.00073260073260073,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 25})",0.03256571608239499,0.9095271418574428,0.9611111111111111,0.9092940349467764,0.05181707616433473,0.9615384615384616,-0.00042735042735042583
word,wince,125,"{'right': 33.0, 'wrong': 30.666666666666668}",28,"{'wrong': 6.333333333333333, 'right': 9.0}",0.00033579123379293195,0.0075614366729678684,0.002383546897196869,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.040814066934119445,0.6388083574927522,0.7857142857142857,0.6386024627089799,0.1471118230053058,0.7567567567567568,0.0289575289575289,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.0609810416214849,0.6895431370588824,0.6964285714285714,0.6895334868355191,0.006895084593052325,0.6891891891891891,0.007239382239382253,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.025535732190827887,0.8879836049185245,0.8928571428571429,0.887976774451897,0.004880368405245861,0.8513513513513513,0.04150579150579159,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.050210694148527996,0.9095271418574428,0.875,0.909575533086395,-0.03457553308639505,0.8378378378378378,0.03716216216216217
word,wind,246,"{'right': 56.0, 'wrong': 63.333333333333336}",69,"{'wrong': 17.666666666666668, 'right': 16.0}",0.0009441028682001183,0.0006126850308793253,1.7898230661787112e-05,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 7})",0.09001179794217407,0.6388083574927522,0.6739130434782609,0.6386868636204043,0.03522617985785659,0.6690140845070423,0.004898958971218614,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 48})",0.01108052918818183,0.6895431370588824,0.6739130434782609,0.6895972312785273,-0.01568418780026648,0.6830985915492958,-0.009185548071034888,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 57})",0.042576289238277894,0.8879836049185245,0.9130434782608695,0.8878968751567438,0.025146603104125753,0.9084507042253521,0.0045927740355173885,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 57})",0.042576289238277894,0.9095271418574428,0.9347826086956522,0.9094397351657721,0.025342873529880072,0.9295774647887324,0.00520514390691984
word,winding,104,"{'right': 33.0, 'wrong': 23.666666666666668}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.0067820069204152225,0.0045653761869978125,0.00011182140111916849,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 13})",0.009024051945849536,0.6388083574927522,0.5869565217391305,0.6388680378321573,-0.0519115160930268,0.5862068965517241,0.0007496251874063997,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 22})",0.06143766394148424,0.6895431370588824,0.6739130434782609,0.6895611269579143,-0.015648083479653407,0.6724137931034483,0.0014992503748125774,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.02864002408232791,0.8879836049185245,0.8913043478260869,0.8879797828153931,0.0033245650106937807,0.8793103448275862,0.01199400299850073,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.06143766394148424,0.9095271418574428,0.9347826086956522,0.909498073362358,0.025284535333294222,0.9310344827586207,0.0037481259370315545
word,window,3416,"{'wrong': 849.6666666666666, 'right': 867.0}",952,"{'wrong': 241.66666666666666, 'right': 227.0}",2.5487793382976505e-05,0.0002448356869259761,0.00021419680529478468,"defaultdict(<class 'int'>, {'right': 292, 'wrong': 675})",0.021599849240109187,0.6388083574927522,0.6565934065934066,0.6379608294930875,0.01863257710031907,0.6578378378378379,-0.0012444312444312988,"defaultdict(<class 'int'>, {'wrong': 749, 'right': 218})",0.042974338384910236,0.6895431370588824,0.6681318681318681,0.6905634687892752,-0.022431600657407125,0.6681081081081081,2.3760023760033278e-05,"defaultdict(<class 'int'>, {'right': 257, 'wrong': 710})",0.030598999954469554,0.8879836049185245,0.8796703296703297,0.8883797653958945,-0.008709435725564818,0.8810810810810811,-0.0014107514107514207,"defaultdict(<class 'int'>, {'right': 255, 'wrong': 712})",0.031170523952705302,0.9095271418574428,0.8884615384615384,0.9105310012568077,-0.022069462795269335,0.8886486486486487,-0.00018711018711026206
word,windshield,170,"{'wrong': 42.666666666666664, 'right': 42.0}",50,"{'right': 20.0, 'wrong': 10.0}",1.5500031000061727e-05,0.027777777777777776,0.015032470796422122,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 16})",0.0504029595191476,0.6388083574927522,0.57,0.6389807576668671,-0.06898075766686718,0.5679012345679012,0.002098765432098748,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 47})",0.0029353379033784065,0.6895431370588824,0.77,0.6893415514131088,0.0806584485868912,0.7407407407407407,0.029259259259259318,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 17})",0.04581106632290308,0.8879836049185245,0.87,0.8880286630587292,-0.01802866305872919,0.8827160493827161,-0.012716049382716088,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 20})",0.033725486414431356,0.9095271418574428,0.89,0.909576067348166,-0.01957606734816597,0.8950617283950617,-0.005061728395061693
word,wine,233,"{'wrong': 56.333333333333336, 'right': 64.0}",61,"{'wrong': 15.0, 'right': 16.0}",0.0010148019122014087,0.0002601456815816853,0.0001239586396143545,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 45})",0.026040005624070654,0.6388083574927522,0.639344262295082,0.6388067184758085,0.0005375438192735116,0.6384615384615384,0.0008827238335435972,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 14})",0.05479426045499299,0.6895431370588824,0.6311475409836066,0.6897217347706192,-0.05857419378701256,0.6461538461538462,-0.015006305170239598,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.04370771989699724,0.8879836049185245,0.7950819672131147,0.8882677362747555,-0.09318576906164078,0.7923076923076923,0.0027742749054224802,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 23})",0.016145227933336115,0.9095271418574428,0.8032786885245902,0.9098520932564552,-0.10657340473186505,0.8,0.003278688524590123
word,wing,158,"{'right': 27.0, 'wrong': 43.666666666666664}",61,"{'right': 12.0, 'wrong': 16.333333333333332}",0.013906194375222499,0.0058477508650518996,0.0008932668444061789,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 6})",0.06214924488360158,0.6388083574927522,0.6475409836065574,0.6387816495362246,0.008759334070332803,0.6363636363636364,0.011177347242921076,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 15})",0.014257330212583685,0.6895431370588824,0.6721311475409836,0.6895963900726999,-0.01746524253171633,0.6666666666666666,0.005464480874316946,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 52})",0.017473336714634358,0.8879836049185245,0.9016393442622951,0.8879418400601654,0.013697504202129673,0.8939393939393939,0.007699950322901161,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 48})",0.006811208297047851,0.9095271418574428,0.8852459016393442,0.9096014038606167,-0.024355502221272474,0.8939393939393939,-0.008693492300049677
word,wink,69,"{'wrong': 16.0, 'right': 21.0}",25,"{'right': 6.0, 'wrong': 6.333333333333333}",0.004565376186997806,0.00018261504747991162,0.003300378440161969,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.06057675312634436,0.6388083574927522,0.64,0.6388068665231971,0.0011931334768029433,0.6346153846153846,0.005384615384615432,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.06057675312634436,0.6895431370588824,0.68,0.6895550773234573,-0.009555077323457284,0.6730769230769231,0.006923076923076921,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 21})",0.07726342185966144,0.8879836049185245,0.86,0.8880186176868025,-0.02801861768680247,0.8653846153846154,-0.005384615384615432,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.06057675312634436,0.9095271418574428,0.82,0.9096391571993394,-0.08963915719933946,0.8076923076923077,0.012307692307692242
word,winner,83,"{'wrong': 20.333333333333332, 'right': 22.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.0003875007750015508,0.00020408163265306058,1.4593267724671236e-05,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.027241401127551426,0.6388083574927522,0.6304347826086957,0.6388179952960016,-0.008383212687305908,0.625,0.005434782608695676,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.05363408504363405,0.6895431370588824,0.717391304347826,0.6895110844217585,0.027880219926067595,0.7083333333333334,0.009057971014492683,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.039031526097498465,0.8879836049185245,0.9565217391304348,0.8879047190111595,0.06861702011927528,0.9583333333333334,-0.0018115942028985588,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.027241401127551426,0.9095271418574428,0.9347826086956522,0.909498073362358,0.025284535333294222,0.9375,-0.0027173913043477826
word,wipe,1121,"{'wrong': 268.3333333333333, 'right': 316.0}",281,"{'wrong': 74.33333333333333, 'right': 58.0}",0.0016635974707526087,0.0038084754043233556,0.005264695045790659,"defaultdict(<class 'int'>, {'wrong': 171, 'right': 127})",0.006589766923298296,0.6388083574927522,0.6231617647058824,0.639024019458802,-0.01586225475291969,0.6245674740484429,-0.0014057093425605682,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 237})",0.06206775798977627,0.6895431370588824,0.7591911764705882,0.6885831559744603,0.07060802049612791,0.754325259515571,0.004865916955017258,"defaultdict(<class 'int'>, {'right': 72, 'wrong': 226})",0.047908496292273534,0.8879836049185245,0.9136029411764706,0.8876304854565724,0.025972455719898146,0.9134948096885813,0.00010813148788924032,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 225})",0.046740734111819386,0.9095271418574428,0.9227941176470589,0.9093442789094963,0.013449838737562558,0.9221453287197232,0.000648788927335664
word,wiping,231,"{'wrong': 57.0, 'right': 60.0}",57,"{'wrong': 14.666666666666666, 'right': 13.0}",0.00016436554898093314,0.0009072434315575563,0.0009225245902029829,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 13})",0.04703270053668697,0.6388083574927522,0.6071428571428571,0.6388972431077694,-0.03175438596491231,0.603448275862069,0.003694581280788145,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 20})",0.015537011893815102,0.6895431370588824,0.7678571428571429,0.6893233082706767,0.07853383458646623,0.7586206896551724,0.00923645320197053,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 42})",0.02655888269317392,0.8879836049185245,0.9732142857142857,0.8877443609022556,0.08546992481203008,0.9741379310344828,-0.000923645320197064,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 44})",0.035884799111233386,0.9095271418574428,0.9821428571428571,0.9093233082706766,0.07281954887218045,0.9827586206896551,-0.0006157635467980427
word,wire,146,"{'wrong': 40.0, 'right': 26.0}",57,"{'wrong': 14.666666666666666, 'right': 13.0}",0.01124885215794307,0.0009072434315575563,0.0029410390857606723,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 5})",0.06997719699260965,0.6388083574927522,0.6160714285714286,0.6388721804511278,-0.02280075187969921,0.6120689655172413,0.0040024630541872774,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 13})",0.0178853528182705,0.6895431370588824,0.6785714285714286,0.6895739348370927,-0.011002506265664125,0.6724137931034483,0.006157635467980316,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 12})",0.02195677297669791,0.8879836049185245,0.8571428571428571,0.8880701754385965,-0.03092731829573936,0.853448275862069,0.003694581280788145,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 48})",0.026572648837514617,0.9095271418574428,0.8392857142857143,0.9097243107769424,-0.07043859649122808,0.8362068965517241,0.0030788177339902134
word,with,27350,"{'wrong': 6916.333333333333, 'right': 6601.0}",7799,"{'wrong': 1941.3333333333333, 'right': 1975.0}",0.00013604974278608816,1.84748511762991e-05,0.00012740942738374058,"defaultdict(<class 'int'>, {'wrong': 6281, 'right': 1624})",0.0451354787043012,0.6388083574927522,0.6397491483431403,0.6383599055211101,0.0013892428220302344,0.6398136835675016,-6.45352243612285e-05,"defaultdict(<class 'int'>, {'right': 1991, 'wrong': 5914})",0.03038395793456518,0.6895431370588824,0.6968101579436358,0.6860791260702687,0.010731031873367103,0.6971594379963347,-0.00034928005269896367,"defaultdict(<class 'int'>, {'wrong': 5953, 'right': 1952})",0.03177709098694778,0.8879836049185245,0.8982657169402292,0.8830823737821081,0.015183343158121088,0.8988240684178375,-0.0005583514776082987,"defaultdict(<class 'int'>, {'wrong': 5946, 'right': 1959})",0.031524172713478224,0.9095271418574428,0.9245122328894394,0.9023841157366401,0.022128117152799276,0.9247098350641417,-0.0001976021747023271
word,withdraws,76,"{'wrong': 19.333333333333332, 'right': 18.0}",24,"{'wrong': 5.333333333333333, 'right': 8.0}",0.00031887755102040787,0.010000000000000005,0.00700917337701501,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.011512981628422063,0.6388083574927522,0.6458333333333334,0.6387999199279352,0.007033413405398203,0.6363636363636364,0.009469696969697017,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.02356353886158645,0.6895431370588824,0.7291666666666666,0.6894955459913923,0.03967112067527434,0.7121212121212122,0.017045454545454475,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.05224804722151446,0.8879836049185245,0.9166666666666666,0.8879491542388149,0.0287175124278517,0.9242424242424242,-0.007575757575757569,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.06553731335823484,0.9095271418574428,0.8958333333333334,0.9095435892303073,-0.013710255896973944,0.9090909090909091,-0.01325757575757569
word,within,108,"{'wrong': 28.333333333333332, 'right': 23.0}",27,"{'right': 9.0, 'wrong': 6.0}",0.0026986001011975024,0.009999999999999995,0.011616293370046812,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.023445700421782983,0.6388083574927522,0.6666666666666666,0.6387707092447069,0.027895957421959716,0.6891891891891891,-0.022522522522522515,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 4})",0.07598995414556182,0.6895431370588824,0.7777777777777778,0.6894238950898444,0.08835388268793343,0.7837837837837838,-0.006006006006005982,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.03943262003462816,0.8879836049185245,0.8703703703703703,0.8880074077781671,-0.017637037407796763,0.8918918918918919,-0.021521521521521536,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.023445700421782983,0.9095271418574428,0.8888888888888888,0.9095550327844236,-0.020666143895534783,0.9054054054054054,-0.016516516516516533
word,without,409,"{'wrong': 106.33333333333333, 'right': 90.0}",123,"{'wrong': 29.666666666666668, 'right': 34.0}",0.0017302210013230659,0.0011581371124695053,0.0028626440932610804,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 34})",0.024000188773394243,0.6388083574927522,0.6382113821138211,0.6388120504953981,-0.0006006683815770186,0.6580882352941176,-0.019876853180296528,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 95})",0.01313947900751504,0.6895431370588824,0.6910569105691057,0.6895337725695317,0.0015231379995739314,0.6838235294117647,0.007233381157340957,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 33})",0.025874021073122005,0.8879836049185245,0.9105691056910569,0.8878438867374139,0.02272521895364299,0.9044117647058824,0.006157340985174509,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 33})",0.025874021073122005,0.9095271418574428,0.9308943089430894,0.9093949605190363,0.0214993484240531,0.9227941176470589,0.008100191296030568
word,woman,3408,"{'wrong': 891.3333333333334, 'right': 734.0}",1028,"{'wrong': 264.0, 'right': 236.0}",0.0023425917638484435,0.0007840000000000014,0.00020932337841093537,"defaultdict(<class 'int'>, {'wrong': 861, 'right': 195})",0.042031441734356446,0.6388083574927522,0.65,0.6382442507613147,0.011755749238685276,0.6467611336032388,0.0032388663967611864,"defaultdict(<class 'int'>, {'right': 266, 'wrong': 790})",0.022090802676632285,0.6895431370588824,0.6973958333333333,0.6891473275228395,0.008248505810493856,0.6963562753036437,0.0010395580296895801,"defaultdict(<class 'int'>, {'right': 263, 'wrong': 793})",0.022774903504626846,0.8879836049185245,0.9130208333333333,0.8867216213378137,0.026299211995519545,0.9114372469635628,0.0015835863697705177,"defaultdict(<class 'int'>, {'right': 273, 'wrong': 783})",0.02054319022936589,0.9095271418574428,0.9296875,0.9085109734327418,0.021176526567258214,0.9296558704453441,3.1629554655854264e-05
word,wood,808,"{'right': 201.0, 'wrong': 202.33333333333334}",219,"{'wrong': 54.0, 'right': 57.0}",2.732053821460301e-06,0.00018261504747991162,0.00011503053107007281,"defaultdict(<class 'int'>, {'wrong': 163, 'right': 66})",0.02335071215217871,0.6388083574927522,0.6344339622641509,0.6388552086490856,-0.004421246384934685,0.6351351351351351,-0.0007011728709841458,"defaultdict(<class 'int'>, {'wrong': 178, 'right': 51})",0.04199342271818112,0.6895431370588824,0.7334905660377359,0.6890724461958169,0.04441811984191901,0.7297297297297297,0.0037608363080061658,"defaultdict(<class 'int'>, {'wrong': 168, 'right': 61})",0.028827199418671283,0.8879836049185245,0.9198113207547169,0.8876427200161665,0.032168600738550435,0.9234234234234234,-0.003612102668706485,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 57})",0.03372105311008478,0.9095271418574428,0.9386792452830188,0.9092149136101849,0.02946433167283391,0.9391891891891891,-0.0005099439061703182
word,wooden,830,"{'wrong': 221.66666666666666, 'right': 165.0}",249,"{'wrong': 65.0, 'right': 54.0}",0.005369351961950057,0.0021361485770778877,0.00037140192562777445,"defaultdict(<class 'int'>, {'wrong': 241, 'right': 19})",0.09027786833672875,0.6388083574927522,0.6497975708502024,0.6386709853737538,0.011126585476448625,0.6434108527131783,0.006386718137024072,"defaultdict(<class 'int'>, {'wrong': 185, 'right': 75})",0.010451554322592014,0.6895431370588824,0.6821862348178138,0.689635102991042,-0.007448868173228207,0.686046511627907,-0.003860276810093155,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 200})",0.022000579259950186,0.8879836049185245,0.9149797570850202,0.8876461359380535,0.02733362114696669,0.9127906976744186,0.002189059410601657,"defaultdict(<class 'int'>, {'wrong': 201, 'right': 59})",0.022955632937120975,0.9095271418574428,0.9473684210526315,0.9090541019282352,0.03831431912439631,0.9437984496124031,0.0035699714402284144
word,word,340,"{'right': 72.0, 'wrong': 89.33333333333333}",99,"{'right': 24.0, 'wrong': 25.0}",0.0028857318489174224,0.0001041232819658478,0.0009509654014493631,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 18})",0.04221139945171218,0.6388083574927522,0.6182795698924731,0.6389042334153568,-0.020624663522883724,0.6170212765957447,0.001258293296728441,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 75})",0.021438074051458013,0.6895431370588824,0.7365591397849462,0.6893235574750163,0.04723558230992997,0.7393617021276596,-0.002802562342713366,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 78})",0.029244158149977002,0.8879836049185245,0.9193548387096774,0.887837091347361,0.031517747362316384,0.9202127659574468,-0.0008579272477694522,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 73})",0.017029092230498116,0.9095271418574428,0.9301075268817204,0.9094310249585698,0.020676501923150625,0.9308510638297872,-0.0007435369480668363
word,work,957,"{'wrong': 235.0, 'right': 252.0}",264,"{'wrong': 66.66666666666667, 'right': 64.0}",0.00030463509143269175,0.00010412328196584837,0.00038254807143473304,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 191})",0.02852268019787893,0.6388083574927522,0.6302681992337165,0.6389212458850342,-0.00865304665131772,0.6306818181818182,-0.00041361894810176825,"defaultdict(<class 'int'>, {'wrong': 211, 'right': 56})",0.05238563207976788,0.6895431370588824,0.7126436781609196,0.6892377817168903,0.02340589644402924,0.7121212121212122,0.0005224660397074032,"defaultdict(<class 'int'>, {'wrong': 207, 'right': 60})",0.04685437884305727,0.8879836049185245,0.9080459770114943,0.8877184097239808,0.020327567287513504,0.9053030303030303,0.002742946708463978,"defaultdict(<class 'int'>, {'wrong': 206, 'right': 61})",0.0455358058770874,0.9095271418574428,0.9329501915708812,0.9092175234236516,0.02373266814722963,0.9299242424242424,0.0030259491466387844
word,working,582,"{'wrong': 143.66666666666666, 'right': 151.0}",164,"{'wrong': 41.333333333333336, 'right': 40.0}",0.00015483917200712543,6.718624025799577e-05,0.00021302707702110062,"defaultdict(<class 'int'>, {'right': 57, 'wrong': 109})",0.014673859922192715,0.6388083574927522,0.6104294478527608,0.6390414755833291,-0.028612027730568368,0.6151515151515151,-0.004722067298754351,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 114})",0.020620324055255837,0.6895431370588824,0.7300613496932515,0.6892103008617648,0.040851048831486714,0.7333333333333333,-0.0032719836400817437,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 122})",0.03262600738123264,0.8879836049185245,0.8957055214723927,0.8879201733608829,0.007785348111509771,0.8939393939393939,0.0017661275329987625,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 128})",0.0439162229753088,0.9095271418574428,0.9263803680981595,0.9093887013052462,0.016991666792913307,0.9242424242424242,0.0021379438557352914
word,workout,77,"{'wrong': 20.333333333333332, 'right': 16.0}",34,"{'wrong': 7.333333333333333, 'right': 12.0}",0.0035560979715512165,0.014565992865636153,0.016410302676323124,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.01690884528147884,0.6388083574927522,0.6323529411764706,0.6388193470859203,-0.006466405909449691,0.6326530612244898,-0.00030012004801927006,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 17})",0.0045795368833230835,0.6895431370588824,0.7058823529411765,0.68951532145003,0.01636703149114649,0.6632653061224489,0.04261704681872758,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.02142701925373723,0.8879836049185245,0.9264705882352942,0.8879180853194473,0.03855250291584689,0.9081632653061225,0.0183073229291717,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.009669534120658824,0.9095271418574428,0.9411764705882353,0.9094732625675946,0.03170320802064064,0.9183673469387755,0.02280912364945975
word,workshop,67,"{'wrong': 17.333333333333332, 'right': 15.0}",19,"{'right': 7.0, 'wrong': 4.0}",0.0013019449463279845,0.018595041322314047,0.015099163403414335,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.050362020981296135,0.6388083574927522,0.6052631578947368,0.638840246160004,-0.033577088265267174,0.6206896551724138,-0.015426497277676976,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.03776352304693516,0.6895431370588824,0.7368421052631579,0.6894981738129784,0.047343931450179455,0.7241379310344828,0.012704174228675091,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.050362020981296135,0.8879836049185245,0.9473684210526315,0.887927152649222,0.059441268403409575,0.9655172413793104,-0.01814882032667886,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.03776352304693516,0.9095271418574428,0.9210526315789473,0.9095161855205883,0.011536446058359018,0.9137931034482759,0.007259528130671433
word,wounded,122,"{'wrong': 29.333333333333332, 'right': 34.0}",32,"{'wrong': 8.666666666666666, 'right': 6.0}",0.0013573407202216068,0.008264462809917356,0.008206849265011053,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 17})",0.000255084050608592,0.6388083574927522,0.625,0.6388304796235106,-0.013830479623510583,0.6571428571428571,-0.03214285714285714,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 24})",0.025565938352557764,0.6895431370588824,0.640625,0.6896215079603485,-0.04899650796034849,0.6428571428571429,-0.0022321428571429047,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 27})",0.05138646003947255,0.8879836049185245,0.828125,0.8880795033543607,-0.0599545033543607,0.8142857142857143,0.01383928571428572,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 29})",0.07568195044356364,0.9095271418574428,0.859375,0.9096074897366576,-0.050232489736657615,0.8428571428571429,0.01651785714285714
word,wrap,689,"{'wrong': 179.0, 'right': 152.0}",179,"{'wrong': 39.666666666666664, 'right': 60.0}",0.0016634568870309706,0.010405364593237215,0.010268891943337431,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 216})",0.08282635849719382,0.6388083574927522,0.6207865168539326,0.6389701432317935,-0.018183626377860862,0.625,-0.004213483146067398,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 66})",0.018648741762462173,0.6895431370588824,0.6853932584269663,0.6895803913657454,-0.004187132938779148,0.68125,0.004143258426966279,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 52})",0.03369961039956337,0.8879836049185245,0.8651685393258427,0.8881884204155739,-0.023019881089731187,0.8604166666666667,0.004751872659175982,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 52})",0.03369961039956337,0.9095271418574428,0.8960674157303371,0.9096479725640508,-0.01358055683371373,0.8895833333333333,0.006484082397003821
word,wrapped,235,"{'right': 53.0, 'wrong': 60.666666666666664}",70,"{'wrong': 16.0, 'right': 22.0}",0.001137331120303401,0.006232686980609422,0.006374131404541475,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 10})",0.08039400661027121,0.6388083574927522,0.6071428571428571,0.6389195425361156,-0.03177668539325851,0.601123595505618,0.006019261637239093,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 65})",0.020969012628923728,0.6895431370588824,0.7,0.6895064205457464,0.010493579454253554,0.6966292134831461,0.003370786516853852,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 26})",0.01621225722888315,0.8879836049185245,0.8928571428571429,0.887966492776886,0.004890650080256909,0.8820224719101124,0.0108346709470305,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 28})",0.01214107012303639,0.9095271418574428,0.8928571428571429,0.9095856741573034,-0.0167285313001605,0.8764044943820225,0.0164526484751204
word,wrapping,262,"{'right': 52.0, 'wrong': 70.0}",74,"{'wrong': 17.0, 'right': 23.0}",0.0054420854608976076,0.005624999999999998,0.011107533677980105,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 12})",0.057318786424770105,0.6388083574927522,0.5895522388059702,0.6389738703044285,-0.04942163149845835,0.5833333333333334,0.006218905472636815,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 68})",0.013748990927154571,0.6895431370588824,0.6865671641791045,0.6895531370680575,-0.002985972888953081,0.6785714285714286,0.007995735607675858,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 26})",0.011838305039364318,0.8879836049185245,0.8955223880597015,0.8879582727318321,0.007564115327869381,0.8928571428571429,0.0026652452025586193,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 27})",0.010088119909562793,0.9095271418574428,0.9402985074626866,0.9094237424143639,0.03087476504832276,0.9345238095238095,0.0057746979388770825
word,wrestle,207,"{'wrong': 52.666666666666664, 'right': 49.0}",45,"{'right': 10.0, 'wrong': 11.666666666666666}",0.0003251814028486955,0.0014792899408284047,0.00020934985777962614,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 13})",0.022608284157105613,0.6388083574927522,0.6744186046511628,0.6387316535590843,0.03568695109207842,0.6777777777777778,-0.003359173126615045,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 11})",0.033955765971909725,0.6895431370588824,0.6976744186046512,0.6895256224014427,0.00814879620320852,0.6888888888888889,0.008785529715762297,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 33})",0.017938476347505304,0.8879836049185245,0.9186046511627907,0.8879176476481491,0.030687003514641598,0.9222222222222223,-0.0036175710594316124,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 34})",0.022608284157105613,0.9095271418574428,0.9302325581395349,0.9094825427040024,0.020750015435532454,0.9333333333333333,-0.0031007751937984773
word,wrestler,98,"{'right': 21.0, 'wrong': 25.666666666666668}",31,"{'right': 7.0, 'wrong': 8.0}",0.0024999999999999988,0.0011111111111111107,0.00013986684332358262,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.030503689855644577,0.6388083574927522,0.6833333333333333,0.6387414897877453,0.044591843545588095,0.6774193548387096,0.005913978494623717,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 14})",7.912863821705595e-05,0.6895431370588824,0.6666666666666666,0.6895774929915899,-0.02291082632492325,0.6612903225806451,0.005376344086021501,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 21})",0.005909042305820265,0.8879836049185245,0.9,0.8879655586704045,0.012034441329595524,0.9032258064516129,-0.003225806451612856,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 24})",0.022209659868433977,0.9095271418574428,0.9166666666666666,0.9095164197036444,0.007150246963022244,0.9193548387096774,-0.0026881720430107503
word,wrestling,237,"{'wrong': 61.666666666666664, 'right': 52.0}",78,"{'wrong': 19.333333333333332, 'right': 20.0}",0.001808119985208247,7.181844297615684e-05,0.0013024023615793908,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 22})",0.01879892207191875,0.6388083574927522,0.6164383561643836,0.6388902824461947,-0.02245192628181114,0.6118421052631579,0.004596250901225729,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 59})",0.01879892207191875,0.6895431370588824,0.7054794520547946,0.6894847739928761,0.015994678061918455,0.6973684210526315,0.008111031002163038,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 18})",0.031319625370229996,0.8879836049185245,0.9246575342465754,0.8878492951387147,0.036808239107860685,0.9276315789473685,-0.0029740447007930992,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 18})",0.031319625370229996,0.9095271418574428,0.952054794520548,0.9093713941704711,0.042683400350076894,0.9539473684210527,-0.0018925739005046793
word,wrist,325,"{'wrong': 81.66666666666667, 'right': 80.0}",90,"{'wrong': 24.333333333333332, 'right': 17.0}",2.6570305027101808e-05,0.007869406867845995,0.003526044822418712,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 23})",0.03712312028835903,0.6388083574927522,0.6388888888888888,0.6388079935730067,8.089531588217902e-05,0.6428571428571429,-0.003968253968254065,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 70})",0.023191276869264296,0.6895431370588824,0.6777777777777778,0.689596304478811,-0.011818526701033227,0.6836734693877551,-0.005895691609977272,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 21})",0.043890226402680865,0.8879836049185245,0.8555555555555555,0.8881301466157863,-0.03257459106023075,0.8520408163265306,0.003514739229024899,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 25})",0.031067180413130127,0.9095271418574428,0.8555555555555555,0.9097710383611167,-0.05421548280556121,0.8571428571428571,-0.0015873015873015817
word,writes,153,"{'right': 29.0, 'wrong': 41.333333333333336}",44,"{'wrong': 12.0, 'right': 8.0}",0.00768738348195234,0.009999999999999995,7.869332071902936e-05,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 4})",0.07767182824026274,0.6388083574927522,0.6818181818181818,0.6387135557559362,0.04310462606224552,0.6666666666666666,0.015151515151515138,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 8})",0.03757149771212121,0.6895431370588824,0.6818181818181818,0.6895601643121931,-0.007741982494011368,0.6875,-0.005681818181818232,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 31})",0.0017898780826690885,0.8879836049185245,0.8863636363636364,0.887987175633704,-0.001623539270067642,0.8958333333333334,-0.009469696969697017,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 35})",0.01118720071173275,0.9095271418574428,0.9318181818181818,0.9094780082156096,0.022340173602572122,0.9375,-0.005681818181818232
word,writing,115,"{'wrong': 28.0, 'right': 31.0}",36,"{'wrong': 9.0, 'right': 9.0}",0.0006463659867854073,0.0,0.00032342698307878497,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 21})",0.005945902502234993,0.6388083574927522,0.6111111111111112,0.6388582874311467,-0.027747176320035538,0.6111111111111112,0.0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.05017898215310641,0.6895431370588824,0.6944444444444444,0.6895343014521783,0.004910142992266109,0.6944444444444444,0.0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.05017898215310641,0.8879836049185245,0.9305555555555556,0.8879068602904356,0.04264869526511994,0.9305555555555556,0.0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.032307312006967556,0.9095271418574428,0.9444444444444444,0.9094641962944416,0.03498024815000278,0.9444444444444444,0.0
word,written,73,"{'wrong': 19.333333333333332, 'right': 15.0}",31,"{'right': 12.0, 'wrong': 6.333333333333333}",0.0039824677160901125,0.023884297520661155,0.02408667824026965,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.038287563494719096,0.6388083574927522,0.6290322580645161,0.6388235294117647,-0.009791271347248554,0.6020408163265306,0.02699144173798551,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 17})",0.004251441618345685,0.6895431370588824,0.6451612903225806,0.6896120150187734,-0.04445072469619282,0.6122448979591837,0.03291639236339694,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.020717121434621615,0.8879836049185245,0.9354838709677419,0.887909887359199,0.047573983608542925,0.9183673469387755,0.01711652402896635,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.02582073710379592,0.9095271418574428,0.9032258064516129,0.9095369211514392,-0.00631111469982637,0.8673469387755102,0.03587886767610271
word,yank,225,"{'wrong': 58.0, 'right': 51.0}",48,"{'wrong': 13.666666666666666, 'right': 7.0}",0.001031057991751536,0.026014568158168584,0.008697180239640993,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 14})",0.02493678608117153,0.6388083574927522,0.6354166666666666,0.6388165146808298,-0.0033998480141631537,0.6363636363636364,-0.0009469696969697239,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 13})",0.02978544420429667,0.6895431370588824,0.65625,0.6896232087383506,-0.03337320873835059,0.6636363636363637,-0.007386363636363691,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 13})",0.02978544420429667,0.8879836049185245,0.8541666666666666,0.8880649363663694,-0.03389826969970278,0.8454545454545455,0.008712121212121171,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 7})",0.07267458869085626,0.9095271418574428,0.8854166666666666,0.9095851287704179,-0.02416846210375123,0.8636363636363636,0.021780303030302983
word,yard,751,"{'wrong': 186.66666666666666, 'right': 191.0}",209,"{'wrong': 50.0, 'right': 59.0}",3.2912956331323735e-05,0.001704401986364782,0.0006333445516543291,"defaultdict(<class 'int'>, {'wrong': 179, 'right': 58})",0.03690751045335507,0.6388083574927522,0.6487804878048781,0.6387051159032372,0.010075371901640873,0.6437768240343348,0.005003663770543287,"defaultdict(<class 'int'>, {'wrong': 187, 'right': 50})",0.04830460982996186,0.6895431370588824,0.7073170731707317,0.6893591232766022,0.017957949894129466,0.703862660944206,0.0034544122265256494,"defaultdict(<class 'int'>, {'wrong': 183, 'right': 54})",0.042354308907212646,0.8879836049185245,0.9048780487804878,0.8878086965304782,0.017069352250009606,0.9012875536480687,0.003590495132419158,"defaultdict(<class 'int'>, {'wrong': 184, 'right': 53})",0.04379312574212171,0.9095271418574428,0.9292682926829269,0.9093227614766931,0.01994553120623377,0.9291845493562232,8.374332670368911e-05
word,yarn,54,"{'wrong': 15.666666666666666, 'right': 7.0}",16,"{'right': 6.0, 'wrong': 3.3333333333333335}",0.03654844290657441,0.02040816326530611,0.05702301157930714,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.007850995127678,0.6388083574927522,0.625,0.6388194097048524,-0.013819409704852403,0.64,-0.015000000000000013,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",7.243932880755507e-05,0.6895431370588824,0.75,0.6894947473736869,0.06050525262631312,0.72,0.030000000000000027,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.007850995127678,0.8879836049185245,0.9375,0.887943971985993,0.04955602801400705,0.9,0.03749999999999998,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0029796545449546005,0.9095271418574428,0.96875,0.909479739869935,0.05927026013006498,0.92,0.04874999999999996
word,year,88,"{'wrong': 22.333333333333332, 'right': 21.0}",25,"{'right': 9.0, 'wrong': 5.333333333333333}",0.0002366863905325444,0.016360194699837752,0.010436129296716695,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.031913860396794315,0.6388083574927522,0.625,0.6388249424482034,-0.013824942448203426,0.6111111111111112,0.01388888888888884,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.024697775115982125,0.6895431370588824,0.6041666666666666,0.6896456811130017,-0.0854790144463351,0.5833333333333334,0.02083333333333326,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.024697775115982125,0.8879836049185245,0.9166666666666666,0.8879491542388149,0.0287175124278517,0.9027777777777778,0.01388888888888884,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.024697775115982125,0.9095271418574428,0.9166666666666666,0.9095185667100391,0.007148099956627574,0.8611111111111112,0.05555555555555547
word,yell,74,"{'right': 21.0, 'wrong': 17.666666666666668}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.0018579072532699146,0.00020408163265306058,0.00041666162216508727,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.04570776814473519,0.6388083574927522,0.6304347826086957,0.6388179952960016,-0.008383212687305908,0.6458333333333334,-0.015398550724637694,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.06134569823304816,0.6895431370588824,0.6739130434782609,0.6895611269579143,-0.015648083479653407,0.6666666666666666,0.007246376811594235,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 16})",0.02252324173045226,0.8879836049185245,0.9782608695652174,0.8878796977430816,0.09038117182213579,0.9583333333333334,0.019927536231884035,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.04570776814473519,0.9095271418574428,0.9130434782608695,0.9095230946304359,0.00352038363043361,0.9166666666666666,-0.0036231884057971175
word,yellow,624,"{'right': 119.0, 'wrong': 168.33333333333334}",175,"{'wrong': 42.333333333333336, 'right': 48.0}",0.007369684702386406,0.0009837829005596307,0.006905900880015015,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 26})",0.05051520054841278,0.6388083574927522,0.617816091954023,0.6389925373134329,-0.02117644535940988,0.6178010471204188,1.5044833604149765e-05,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 153})",0.02648806139510515,0.6895431370588824,0.6982758620689655,0.6894665187575635,0.00880934331140204,0.693717277486911,0.004558584582054492,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 41})",0.023671523512407207,0.8879836049185245,0.8879310344827587,0.8879840661557079,-5.3031672949233055e-05,0.8952879581151832,-0.007356923632424572,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 44})",0.019813327512464507,0.9095271418574428,0.9252873563218391,0.9093888664784188,0.01589848984342035,0.9267015706806283,-0.0014142143587891898
word,yet,50,"{'wrong': 13.333333333333334, 'right': 10.0}",22,"{'right': 7.0, 'wrong': 5.0}",0.005102040816326529,0.006944444444444446,0.012025631862054749,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 21})",0.01285274912893758,0.6388083574927522,0.6363636363636364,0.6388110488390712,-0.002447412475434896,0.6206896551724138,0.01567398119122254,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.05394884239277701,0.6895431370588824,0.6818181818181818,0.6895516413130505,-0.0077334594948687,0.7241379310344828,-0.042319749216300995,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.019859915734187786,0.8879836049185245,0.9090909090909091,0.8879603682946358,0.0211305407962733,0.896551724137931,0.01253918495297801,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.028787687567675906,0.9095271418574428,0.9545454545454546,0.9094775820656525,0.04506787247980204,0.9655172413793104,-0.010971786833855801
word,you,184,"{'right': 58.0, 'wrong': 42.0}",45,"{'wrong': 9.0, 'right': 18.0}",0.006399999999999998,0.027777777777777776,0.004005607525043971,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 38})",0.0050816111923652485,0.6388083574927522,0.6111111111111112,0.6388707980562096,-0.02775968694509845,0.5958904109589042,0.015220700152207,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 54})",0.05351853269472788,0.6895431370588824,0.7222222222222222,0.6894694654576424,0.03275275676457978,0.7123287671232876,0.009893455098934578,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 15})",0.07585915513728275,0.8879836049185245,0.9333333333333333,0.8878813686689043,0.04545196466442902,0.9452054794520548,-0.01187214611872145,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 15})",0.07585915513728275,0.9095271418574428,0.9444444444444444,0.9094484244276339,0.03499602001681057,0.9315068493150684,0.012937595129375978
word,young,1023,"{'right': 221.0, 'wrong': 267.3333333333333}",303,"{'wrong': 79.33333333333333, 'right': 65.0}",0.0022505795058765953,0.002465477974707849,2.472675683435309e-06,"defaultdict(<class 'int'>, {'wrong': 248, 'right': 70})",0.03072661342000342,0.6388083574927522,0.6488294314381271,0.6386563150149693,0.010173116423157769,0.6496815286624203,-0.0008520972242932467,"defaultdict(<class 'int'>, {'right': 88, 'wrong': 230})",0.016805244871040514,0.6895431370588824,0.6906354515050167,0.6895265641650175,0.0011088873399992538,0.6990445859872612,-0.008409134482244451,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 239})",0.023131518777982522,0.8879836049185245,0.9096989966555183,0.8876541330491703,0.022044863606348053,0.9140127388535032,-0.00431374219798486,"defaultdict(<class 'int'>, {'right': 75, 'wrong': 243})",0.026341395612771344,0.9095271418574428,0.9347826086956522,0.9091439589993403,0.02563864969631191,0.9378980891719745,-0.003115480476322263
word,younger,104,"{'right': 27.0, 'wrong': 25.666666666666668}",31,"{'wrong': 7.333333333333333, 'right': 9.0}",0.000160230732254446,0.002603082049146192,0.0007390093788766303,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.0712704155385479,0.6388083574927522,0.6612903225806451,0.638773466833542,0.02251685574710316,0.6756756756756757,-0.014385353095030529,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 29})",0.04847668712839262,0.6895431370588824,0.6935483870967742,0.6895369211514393,0.004011465945334969,0.7027027027027027,-0.009154315605928498,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.024286639930602705,0.8879836049185245,0.9354838709677419,0.887909887359199,0.047573983608542925,0.9459459459459459,-0.010462074978204061,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.024286639930602705,0.9095271418574428,0.9193548387096774,0.9095118898623279,0.009842948847349486,0.9324324324324325,-0.013077593722755076
word,youth,39,"{'wrong': 9.333333333333334, 'right': 11.0}",15,"{'right': 8.0, 'wrong': 2.3333333333333335}",0.0016796560064498782,0.07518210197710717,0.030650286873882944,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.04768301111110809,0.6388083574927522,0.8,0.6386874093342004,0.16131259066579962,0.8333333333333334,-0.033333333333333326,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.04768301111110809,0.6895431370588824,0.8,0.689460257115702,0.11053974288429802,0.803030303030303,-0.003030303030302939,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.07225825768156588,0.8879836049185245,0.9,0.8879745885648542,0.012025411435145794,0.9242424242424242,-0.024242424242424176,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.07225825768156588,0.9095271418574428,0.8666666666666667,0.9095593016857586,-0.04289263501909191,0.8636363636363636,0.00303030303030305
word,zip,79,"{'wrong': 22.0, 'right': 13.0}",21,"{'wrong': 4.666666666666667, 'right': 7.0}",0.016530612244897956,0.010000000000000002,0.026377320650216543,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.01000497616358546,0.6388083574927522,0.6428571428571429,0.638804103077308,0.004053039779834955,0.6379310344827587,0.0049261083743842304,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 17})",0.0009411269050692769,0.6895431370588824,0.6904761904761905,0.6895421566174631,0.0009340338587273678,0.6379310344827587,0.05254515599343179,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.016636492217432887,0.8879836049185245,0.8809523809523809,0.8879909932449337,-0.0070386122925527594,0.8448275862068966,0.03612479474548436,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.02545802462293787,0.9095271418574428,0.9047619047619048,0.9095321491118339,-0.00477024434992912,0.9137931034482759,-0.009031198686371145
word,zoom,626,"{'wrong': 155.33333333333334, 'right': 160.0}",181,"{'wrong': 44.666666666666664, 'right': 47.0}",5.4753742250669344e-05,0.00016198347107438082,1.4197988731944706e-05,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 49})",0.03301135467216192,0.6388083574927522,0.641566265060241,0.6387852822580645,0.002780982802176424,0.6502890173410405,-0.00872275228079955,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 47})",0.03613818784146511,0.6895431370588824,0.7259036144578314,0.6892389112903226,0.036664703167508805,0.7225433526011561,0.0033602618566752618,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 45})",0.039445695854086756,0.8879836049185245,0.9186746987951807,0.887726814516129,0.030947884279051707,0.9219653179190751,-0.0032906191238943894,"defaultdict(<class 'int'>, {'wrong': 145, 'right': 44})",0.041169764964638984,0.9095271418574428,0.9397590361445783,0.9092741935483871,0.03048484259619122,0.9393063583815029,0.0004526777630754486


==> SWAG/return_SWAG-2.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,black,2046,"{'wrong': 536.6666666666666, 'right': 436.0}",555,"{'wrong': 140.66666666666666, 'right': 133.0}",0.0026778319532142197,0.00019620468191104066,0.0007154375299536116,"defaultdict(<class 'int'>, {'wrong': 500, 'right': 63})",0.07389923202213367,0.6388083574927522,0.643796992481203,0.6386720755879635,0.005124916893239573,0.6444444444444445,-0.0006474519632414522,"defaultdict(<class 'int'>, {'wrong': 448, 'right': 115})",0.0344778297004532,0.6895431370588824,0.7030075187969925,0.6891753106706378,0.013832208126354772,0.7027777777777777,0.00022974101921480194,"defaultdict(<class 'int'>, {'right': 132, 'wrong': 431})",0.025735634847016284,0.8879836049185245,0.8966165413533834,0.8877477662524391,0.008868775100944304,0.8962962962962963,0.0003202450570871651,"defaultdict(<class 'int'>, {'right': 131, 'wrong': 432})",0.026205462881944946,0.9095271418574428,0.9172932330827067,0.9093149840813393,0.007978249001367455,0.9157407407407407,0.001552492341965972
word,blade,290,"{'right': 59.0, 'wrong': 77.0}",75,"{'right': 20.0, 'wrong': 18.333333333333332}",0.0043793252595155695,0.0004725897920604933,0.003877276353532022,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 18})",0.02573512852137578,0.6388083574927522,0.6733333333333333,0.6386784406201395,0.034654892713193886,0.6790123456790124,-0.005679012345679024,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 65})",0.03290643846088586,0.6895431370588824,0.7066666666666667,0.6894787015202448,0.017187965146421846,0.7098765432098766,-0.003209876543209922,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 14})",0.04129924749720689,0.8879836049185245,0.9266666666666666,0.8878380412422859,0.0388286254243807,0.9320987654320988,-0.005432098765432158,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 21})",0.01695755790066246,0.9095271418574428,0.9666666666666667,0.9093121268375897,0.05735453982907701,0.9691358024691358,-0.0024691358024691024
word,blanket,268,"{'wrong': 68.33333333333333, 'right': 63.0}",74,"{'wrong': 18.333333333333332, 'right': 19.0}",0.0004122755031049501,7.971938775510247e-05,0.00042740446633589627,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 10})",0.07563136292414058,0.6388083574927522,0.6621621621621622,0.6387216536223159,0.02344050853984625,0.6558441558441559,0.006318006318006275,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 17})",0.03748601440887339,0.6895431370588824,0.6554054054054054,0.6896698775837848,-0.03426447217837947,0.6558441558441559,-0.00043875043875052366,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 54})",0.017347005367549698,0.8879836049185245,0.8648648648648649,0.8880694360826811,-0.02320457121781616,0.8636363636363636,0.0012285012285012664,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 22})",0.020076776900987067,0.9095271418574428,0.8918918918918919,0.9095926148906281,-0.017700722998736262,0.8896103896103896,0.0022815022815022568
word,blankly,76,"{'wrong': 16.333333333333332, 'right': 27.0}",26,"{'right': 9.0, 'wrong': 5.666666666666667}",0.015147928994082856,0.012913223140495858,4.720817310106384e-05,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 17})",0.004654611764941394,0.6388083574927522,0.6923076923076923,0.6387387387387388,0.053568953568953526,0.6805555555555556,0.01175213675213671,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 12})",0.042670906982010814,0.6895431370588824,0.7307692307692307,0.6894894894894895,0.04127974127974121,0.7222222222222222,0.008547008547008517,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.07263425223346488,0.8879836049185245,0.8846153846153846,0.887987987987988,-0.0033726033726033666,0.8888888888888888,-0.004273504273504258,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 15})",0.02149170757985703,0.9095271418574428,0.8846153846153846,0.9095595595595596,-0.024944174944175,0.875,0.009615384615384581
word,blast,113,"{'wrong': 32.333333333333336, 'right': 16.0}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.02854934601664685,0.0024999999999999988,0.007455075103101519,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 2})",0.05888542263530016,0.6388083574927522,0.5714285714285714,0.6389027930723796,-0.06747422164380823,0.5666666666666667,0.004761904761904745,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.0005576286717296625,0.6895431370588824,0.6428571428571429,0.6896085694263691,-0.04675142656922615,0.6333333333333333,0.009523809523809601,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.0005576286717296625,0.8879836049185245,0.8571428571428571,0.8880268295124637,-0.030883972369606605,0.8666666666666667,-0.009523809523809601,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.00591332270712738,0.9095271418574428,0.875,0.909575533086395,-0.03457553308639505,0.8833333333333333,-0.008333333333333304
word,bleacher,71,"{'wrong': 19.333333333333332, 'right': 13.0}",16,"{'wrong': 3.3333333333333335, 'right': 6.0}",0.009591880114783721,0.02040816326530611,0.029340289312568234,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.024614651474391694,0.6388083574927522,0.65625,0.6387943971985993,0.017455602801400683,0.66,-0.003750000000000031,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.024614651474391694,0.6895431370588824,0.6875,0.689544772386193,-0.00204477238619305,0.7,-0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.015184724215280908,0.8879836049185245,0.90625,0.8879689844922461,0.01828101550775385,0.92,-0.01375000000000004,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.008320847759232912,0.9095271418574428,0.84375,0.9095797898949475,-0.06582978989494748,0.88,-0.036250000000000004
word,blink,375,"{'wrong': 91.33333333333333, 'right': 101.0}",77,"{'wrong': 17.0, 'right': 26.0}",0.0006315160289431071,0.010951865873445103,0.003219670725692257,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 43})",0.006726406349279727,0.6388083574927522,0.6428571428571429,0.6387927141351799,0.004064428721962998,0.6285714285714286,0.014285714285714346,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 24})",0.04778730954860356,0.6895431370588824,0.6753246753246753,0.689598073159717,-0.014273397835041668,0.7,-0.024675324675324628,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 36})",0.017009965489956876,0.8879836049185245,0.8311688311688312,0.8882031210798335,-0.057034289911002234,0.8333333333333334,-0.0021645021645021467,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 35})",0.018898258762226637,0.9095271418574428,0.8636363636363636,0.9097044508003412,-0.04606808716397759,0.861904761904762,0.0017316017316016952
word,block,439,"{'right': 95.0, 'wrong': 114.66666666666667}",123,"{'wrong': 32.0, 'right': 27.0}",0.0021995950874656557,0.0017954610744039068,1.03290367895303e-05,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 106})",0.04728240162804875,0.6388083574927522,0.6504065040650406,0.6387366091636071,0.011669894901433553,0.6484375,0.001969004065040636,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 27})",0.03363030388273721,0.6895431370588824,0.7357723577235772,0.6892571543529649,0.046515203370612324,0.73046875,0.005303607723577186,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 98})",0.026858312063227738,0.8879836049185245,0.8902439024390244,0.8879696222903989,0.002274280148625518,0.890625,-0.0003810975609755962,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 96})",0.022862591222121018,0.9095271418574428,0.9105691056910569,0.9095206960720214,0.0010484096190355174,0.9140625,-0.003493394308943132
word,blocking,59,"{'wrong': 14.333333333333334, 'right': 16.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.0007547397657287774,0.0014792899408284004,0.002175491853838505,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 11})",0.009147173661347964,0.6388083574927522,0.5740740740740741,0.6388958406326642,-0.06482176655859018,0.5714285714285714,0.002645502645502673,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.04119340174505822,0.6895431370588824,0.7592592592592593,0.6894489213674359,0.06981033789182345,0.75,0.0092592592592593,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.030641392667926662,0.8879836049185245,0.9814814814814815,0.8878572501126183,0.09362423136886322,0.9821428571428571,-0.000661375661375585,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.030641392667926662,0.9095271418574428,0.9259259259259259,0.9095049802292408,0.016420945696685174,0.9285714285714286,-0.002645502645502673
word,blonde,204,"{'right': 48.0, 'wrong': 52.0}",66,"{'right': 20.0, 'wrong': 15.333333333333334}",0.0004000000000000007,0.004360982556069774,0.003713746147222117,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.04029569945883533,0.6388083574927522,0.6212121212121212,0.6388665997993982,-0.01765447858727698,0.625,-0.0037878787878787845,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 67})",0.059738453271974704,0.6895431370588824,0.6742424242424242,0.689593781344032,-0.015351357101607843,0.675,-0.0007575757575758457,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 24})",0.017142452279381874,0.8879836049185245,0.9015151515151515,0.887938816449348,0.013576335065803469,0.89375,0.007765151515151447,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 20})",0.028899814773283468,0.9095271418574428,0.9166666666666666,0.9095035105315948,0.007163156135071791,0.925,-0.008333333333333415
word,blood,328,"{'right': 78.0, 'wrong': 83.33333333333333}",90,"{'wrong': 24.333333333333332, 'right': 17.0}",0.0002732053821460283,0.007869406867845995,0.0026366268970841565,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 18})",0.05192018914959187,0.6388083574927522,0.6460674157303371,0.6387759200682834,0.007291495662053671,0.6494845360824743,-0.0034171203521371485,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 17})",0.056117172669736384,0.6895431370588824,0.6910112359550562,0.6895365767936938,0.0014746591613623572,0.6804123711340206,0.010598864821035558,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 27})",0.023182525623396275,0.8879836049185245,0.8707865168539326,0.8880604508711152,-0.01727393401718258,0.865979381443299,0.004807135410633601,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 25})",0.028338944959290437,0.9095271418574428,0.8932584269662921,0.909599839333233,-0.016341412366940866,0.8865979381443299,0.0066604888219622405
word,bloody,172,"{'right': 35.0, 'wrong': 45.666666666666664}",41,"{'wrong': 11.0, 'right': 8.0}",0.0043712861143364486,0.006232686980609422,8.409803143053386e-05,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 29})",0.004561549607885049,0.6388083574927522,0.6585365853658537,0.6387678437265214,0.019768741639332288,0.6818181818181818,-0.02328159645232808,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 33})",0.018958249368902225,0.6895431370588824,0.6707317073170732,0.6895817680941648,-0.018850060777091615,0.6818181818181818,-0.011086474501108556,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.010386303166746314,0.8879836049185245,0.9146341463414634,0.8879288755321814,0.02670527080928209,0.9204545454545454,-0.005820399113081964,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 36})",0.03811146119557321,0.9095271418574428,0.9390243902439024,0.9094665664913599,0.029557823752542456,0.9318181818181818,0.007206208425720617
word,blouse,54,"{'wrong': 13.0, 'right': 15.0}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.0012755102040816315,0.0484,0.018312651627406133,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.031058007442846598,0.6388083574927522,0.5,0.6388986145150802,-0.13889861451508023,0.5,0.0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 13})",0.002997007618521154,0.6895431370588824,0.6923076923076923,0.6895413394688141,0.002766352838878161,0.7291666666666666,-0.03685897435897434,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.031058007442846598,0.8879836049185245,0.8846153846153846,0.8879857950282599,-0.0033704104128753354,0.8958333333333334,-0.011217948717948789,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.07760287962765512,0.9095271418574428,0.9230769230769231,0.9095183314159956,0.013558591660927544,0.9583333333333334,-0.03525641025641024
word,blow,1139,"{'wrong': 287.0, 'right': 278.0}",329,"{'right': 91.0, 'wrong': 79.33333333333333}",6.343488135327757e-05,0.0011728279226871832,0.0008917733901865135,"defaultdict(<class 'int'>, {'wrong': 296, 'right': 69})",0.05246691958764433,0.6388083574927522,0.6257961783439491,0.6390158439975625,-0.013219665653613433,0.63,-0.004203821656050932,"defaultdict(<class 'int'>, {'wrong': 266, 'right': 99})",0.02610768135775747,0.6895431370588824,0.7117834394904459,0.6891885029453585,0.022594936545087374,0.7085714285714285,0.0032120109190173496,"defaultdict(<class 'int'>, {'right': 86, 'wrong': 279})",0.03609052619428406,0.8879836049185245,0.8996815286624203,0.8877970749542962,0.011884453708124187,0.9014285714285715,-0.001747042766151119,"defaultdict(<class 'int'>, {'wrong': 279, 'right': 86})",0.03609052619428406,0.9095271418574428,0.8980891719745223,0.9097095267113549,-0.011620354736832539,0.9014285714285715,-0.0033393994540491523
word,blower,122,"{'right': 30.0, 'wrong': 30.666666666666668}",36,"{'wrong': 8.666666666666666, 'right': 10.0}",3.018959062915116e-05,0.0012755102040816354,0.0008501001559115592,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 5})",0.08573503558875364,0.6388083574927522,0.6774193548387096,0.6387484355444305,0.03867091929427913,0.6805555555555556,-0.0031362007168459494,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.016424133652291097,0.6895431370588824,0.7419354838709677,0.6894618272841051,0.05247365658686265,0.75,-0.008064516129032251,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 14})",0.012089001733466977,0.8879836049185245,0.8709677419354839,0.8880100125156446,-0.017042270580160723,0.8888888888888888,-0.017921146953404965,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.02151705781253136,0.9095271418574428,0.8709677419354839,0.9095869837296621,-0.038619241794178194,0.8888888888888888,-0.017921146953404965
word,blowing,232,"{'right': 62.0, 'wrong': 56.666666666666664}",80,"{'wrong': 19.666666666666668, 'right': 21.0}",0.0005049867440979686,0.00026874496103197943,1.8501945612859477e-05,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 59})",0.02638995769043244,0.6388083574927522,0.625,0.638861013547416,-0.013861013547415979,0.61875,0.006249999999999978,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 21})",0.039798565662679884,0.6895431370588824,0.75,0.6893125940792775,0.060687405920722526,0.7625,-0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 18})",0.05222886330782159,0.8879836049185245,0.9276315789473685,0.8878324134470648,0.03979916550030371,0.925,0.0026315789473684292,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 21})",0.039798565662679884,0.9095271418574428,0.9144736842105263,0.9095082789764175,0.004965405234108822,0.91875,-0.004276315789473628
word,blue,1307,"{'wrong': 340.3333333333333, 'right': 286.0}",361,"{'wrong': 90.0, 'right': 91.0}",0.001881315602464254,7.631024693996023e-06,0.0010664312671702751,"defaultdict(<class 'int'>, {'wrong': 318, 'right': 47})",0.06784038738178416,0.6388083574927522,0.6236111111111111,0.6390868370151684,-0.015475725904057325,0.625,-0.001388888888888884,"defaultdict(<class 'int'>, {'wrong': 272, 'right': 93})",0.022449368333572035,0.6895431370588824,0.6736111111111112,0.6898350809325053,-0.01622396982139418,0.6744505494505495,-0.0008394383394383365,"defaultdict(<class 'int'>, {'wrong': 279, 'right': 86})",0.02733535281870312,0.8879836049185245,0.9041666666666667,0.8876870609793343,0.01647960568733242,0.9038461538461539,0.0003205128205128194,"defaultdict(<class 'int'>, {'wrong': 277, 'right': 88})",0.025878791445997903,0.9095271418574428,0.9347222222222222,0.9090654586175303,0.025656763604691935,0.9354395604395604,-0.0007173382173382148
word,board,2043,"{'wrong': 528.0, 'right': 459.0}",579,"{'right': 128.0, 'wrong': 150.33333333333334}",0.0012218105893330618,0.0016095951808956942,1.3416112735168241e-05,"defaultdict(<class 'int'>, {'wrong': 520, 'right': 82})",0.06703148229398599,0.6388083574927522,0.6442831215970962,0.6386533024929324,0.005629819104163825,0.6428571428571429,0.0014259787399533153,"defaultdict(<class 'int'>, {'right': 174, 'wrong': 428})",0.016602822583060915,0.6895431370588824,0.7087114337568058,0.689000257003341,0.019711176753464787,0.7099303135888502,-0.0012188798320443839,"defaultdict(<class 'int'>, {'right': 141, 'wrong': 461})",0.029705777554984998,0.8879836049185245,0.9092558983666061,0.8873811359547674,0.021874762411838722,0.9067944250871081,0.002461473279498083,"defaultdict(<class 'int'>, {'wrong': 451, 'right': 151})",0.025248935033404404,0.9095271418574428,0.926497277676951,0.9090465176047289,0.017450760072222127,0.9285714285714286,-0.0020741508944776
word,boarding,97,"{'wrong': 25.0, 'right': 22.0}",24,"{'wrong': 5.333333333333333, 'right': 8.0}",0.0010185604345857848,0.010000000000000005,0.008767425080719978,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.009486762000465089,0.6388083574927522,0.6041666666666666,0.6388499649684716,-0.03468329830180494,0.5757575757575758,0.02840909090909083,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.0371727466330524,0.6895431370588824,0.6875,0.6895455910319287,-0.002045591031928695,0.7121212121212122,-0.024621212121212155,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.0371727466330524,0.8879836049185245,0.9375,0.8879241317185467,0.04957586828145333,0.9242424242424242,0.013257575757575801,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.04792168673248737,0.9095271418574428,0.9375,0.9094935441897708,0.028006455810229203,0.9242424242424242,0.013257575757575801
word,boat,1605,"{'wrong': 410.6666666666667, 'right': 373.0}",478,"{'wrong': 122.33333333333333, 'right': 111.0}",0.0005775527251496732,0.0005897959183673476,3.217776570401483e-08,"defaultdict(<class 'int'>, {'wrong': 365, 'right': 125})",0.02660500132905396,0.6388083574927522,0.6221973094170403,0.6391871165644172,-0.016989807147376856,0.6222707423580786,-7.343294103823172e-05,"defaultdict(<class 'int'>, {'wrong': 389, 'right': 101})",0.041343572036733625,0.6895431370588824,0.679372197309417,0.6897750511247444,-0.010402853815327351,0.675764192139738,0.003608005169678963,"defaultdict(<class 'int'>, {'right': 122, 'wrong': 368})",0.028226687511506185,0.8879836049185245,0.8811659192825112,0.8881390593047035,-0.006973140022192292,0.8842794759825328,-0.003113556700021558,"defaultdict(<class 'int'>, {'right': 121, 'wrong': 369})",0.028780438855034396,0.9095271418574428,0.8934977578475336,0.9098926380368099,-0.016394880189276262,0.8930131004366813,0.0004846574108523516
word,body,1415,"{'wrong': 371.6666666666667, 'right': 300.0}",425,"{'wrong': 106.66666666666667, 'right': 105.0}",0.0028462092618019973,1.550003100006216e-05,0.0012253425840286457,"defaultdict(<class 'int'>, {'wrong': 391, 'right': 36})",0.09040398145573514,0.6388083574927522,0.6187648456057007,0.6392392136839418,-0.0204743680782411,0.6182033096926713,0.0005615359130293207,"defaultdict(<class 'int'>, {'wrong': 316, 'right': 111})",0.019240646368225443,0.6895431370588824,0.6733966745843231,0.6898902221087567,-0.01649354752443366,0.6725768321513003,0.0008198424330227994,"defaultdict(<class 'int'>, {'wrong': 330, 'right': 97})",0.02732662578091448,0.8879836049185245,0.9049881235154394,0.887618075057442,0.0173700484579975,0.9030732860520094,0.0019148374634300191,"defaultdict(<class 'int'>, {'right': 97, 'wrong': 330})",0.02732662578091448,0.9095271418574428,0.9334916864608076,0.9090119989788104,0.024479687481997248,0.9326241134751773,0.0008675729856303382
word,boiling,47,"{'wrong': 13.0, 'right': 8.0}",15,"{'right': 6.0, 'wrong': 3.0}",0.014172335600907034,0.027777777777777776,0.04149166135700975,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.0002353142276984247,0.6388083574927522,0.6666666666666666,0.6387874543544595,0.027879212312207136,0.66,0.006666666666666599,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 0.0001})",0.1546245256216044,0.6895431370588824,0.7,0.6895352908808964,0.010464709119103577,0.72,-0.020000000000000018,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.02011207438070097,0.8879836049185245,0.9333333333333333,0.8879495773097894,0.04538375602354394,0.92,0.013333333333333308,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.011676960339858062,0.9095271418574428,1.0,0.9094592566654994,0.09054074333450057,1.0,0.0
word,bolt,154,"{'wrong': 40.0, 'right': 34.0}",49,"{'wrong': 13.0, 'right': 10.0}",0.0016435354273192113,0.0042533081285444215,0.0003079505017599092,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 33})",0.004572955177585308,0.6388083574927522,0.6354166666666666,0.6388165146808298,-0.0033998480141631537,0.6568627450980392,-0.021446078431372584,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.03508252799674147,0.6895431370588824,0.6979166666666666,0.6895229982964225,0.008393668370244134,0.6862745098039216,0.011642156862745057,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 39})",0.02422964108678627,0.8879836049185245,0.96875,0.8877893576510673,0.08096064234893274,0.9705882352941176,-0.0018382352941176405,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 38})",0.01970294566597803,0.9095271418574428,0.9375,0.9094598657180079,0.028040134281992146,0.9411764705882353,-0.003676470588235281
word,bongo,60,"{'wrong': 14.333333333333334, 'right': 17.0}",31,"{'wrong': 5.666666666666667, 'right': 14.0}",0.0018107741059302834,0.04488652686009767,0.015426951399149763,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 16})",0.03587735575246684,0.6388083574927522,0.6935483870967742,0.6387234042553191,0.054824982841455094,0.7280701754385965,-0.03452178834182229,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 18})",0.026491902986545995,0.6895431370588824,0.7258064516129032,0.6894868585732166,0.03631959303968668,0.6929824561403509,0.032823995472552325,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 18})",0.026491902986545995,0.8879836049185245,0.9032258064516129,0.8879599499374218,0.0152658565141911,0.8859649122807017,0.017260894170911145,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.047046523704602654,0.9095271418574428,0.8870967741935484,0.9095619524405507,-0.022465178247002338,0.868421052631579,0.018675721561969394
word,book,830,"{'wrong': 215.66666666666666, 'right': 183.0}",221,"{'wrong': 55.0, 'right': 56.0}",0.001678532678605385,2.029056083110121e-05,0.001035696943327287,"defaultdict(<class 'int'>, {'wrong': 201, 'right': 24})",0.08098578006121185,0.6388083574927522,0.634703196347032,0.6388537928943245,-0.004150596547292551,0.6345291479820628,0.00017404836496914822,"defaultdict(<class 'int'>, {'wrong': 150, 'right': 75})",0.00828282195266302,0.6895431370588824,0.6712328767123288,0.6897457926921716,-0.018512915979842837,0.672645739910314,-0.0014128631979851702,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 53})",0.027910228075833474,0.8879836049185245,0.867579908675799,0.8882094304341234,-0.020629521758324332,0.8677130044843049,-0.00013309580850584535,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 53})",0.027910228075833474,0.9095271418574428,0.8881278538812786,0.9097639864557537,-0.021636132574475164,0.8878923766816144,0.00023547719966421354
word,boot,248,"{'wrong': 67.0, 'right': 47.0}",79,"{'wrong': 22.0, 'right': 13.0}",0.00769467528470299,0.016530612244897956,0.0008757068842722843,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 9})",0.06632609998737586,0.6388083574927522,0.6962025316455697,0.6385808199929743,0.05762171165259533,0.6761363636363636,0.02006616800920602,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 67})",0.017325242046563265,0.6895431370588824,0.7215189873417721,0.689416369749586,0.03210261759218613,0.7215909090909091,-7.192174913694949e-05,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 73})",0.03622963378373399,0.8879836049185245,0.8860759493670886,0.8879911677623326,-0.0019152183952440005,0.8693181818181818,0.016757767548906788,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 72})",0.032434927850817655,0.9095271418574428,0.9113924050632911,0.9095197470768305,0.0018726579864606352,0.9034090909090909,0.007983314154200172
word,booth,189,"{'wrong': 51.666666666666664, 'right': 34.0}",58,"{'wrong': 14.0, 'right': 16.0}",0.010632257869157752,0.0011111111111111107,0.00938429941159049,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.023473908226307814,0.6388083574927522,0.6551724137931034,0.6387607780228595,0.01641163577024396,0.6461538461538462,0.009018567639257236,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 55})",0.03799770945175046,0.6895431370588824,0.6724137931034483,0.6895929416482856,-0.017179148544837264,0.6692307692307692,0.0031830238726791027,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.010425122682535787,0.8879836049185245,0.9224137931034483,0.8878834970924403,0.03453029601100799,0.9307692307692308,-0.008355437665782506,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 19})",0.006070752704013291,0.9095271418574428,0.9051724137931034,0.9095398034890716,-0.004367389695968171,0.9076923076923077,-0.002519893899204262
word,both,866,"{'wrong': 221.66666666666666, 'right': 201.0}",257,"{'wrong': 64.33333333333333, 'right': 64.0}",0.0005977022360656398,1.686625063248441e-06,0.0002681456137115044,"defaultdict(<class 'int'>, {'wrong': 207, 'right': 51})",0.044207041032304425,0.6388083574927522,0.66015625,0.6385316455696203,0.021624604430379724,0.6595330739299611,0.0006231760700389222,"defaultdict(<class 'int'>, {'wrong': 194, 'right': 64})",0.028377156855303856,0.6895431370588824,0.671875,0.6897721518987342,-0.017897151898734198,0.6712062256809338,0.000668774319066201,"defaultdict(<class 'int'>, {'right': 67, 'wrong': 191})",0.0253355612201381,0.8879836049185245,0.90625,0.887746835443038,0.018503164556961993,0.9066147859922179,-0.00036478599221789754,"defaultdict(<class 'int'>, {'right': 70, 'wrong': 188})",0.022500296408753506,0.9095271418574428,0.93359375,0.9092151898734178,0.024378560126582238,0.933852140077821,-0.00025839007782102463
word,bottle,1447,"{'wrong': 382.0, 'right': 301.0}",364,"{'wrong': 97.66666666666667, 'right': 71.0}",0.0035161600809451013,0.006249121217328815,0.00019893515768975873,"defaultdict(<class 'int'>, {'wrong': 358, 'right': 33})",0.08796710090638775,0.6388083574927522,0.6529745042492918,0.6385539103444766,0.014420593904815204,0.6421052631578947,0.010869241091397086,"defaultdict(<class 'int'>, {'wrong': 301, 'right': 90})",0.02516961436207721,0.6895431370588824,0.6742209631728046,0.6898183483437643,-0.015597385170959766,0.6763157894736842,-0.0020948263008796486,"defaultdict(<class 'int'>, {'right': 82, 'wrong': 309})",0.030893957520072388,0.8879836049185245,0.9008498583569405,0.887752505978731,0.013097352378209526,0.8973684210526316,0.003481437304308943,"defaultdict(<class 'int'>, {'right': 88, 'wrong': 303})",0.02653122085766104,0.9095271418574428,0.9079320113314447,0.9095557930087009,-0.0016237816772561864,0.9105263157894737,-0.0025943044580289953
word,bottom,844,"{'wrong': 219.0, 'right': 187.0}",254,"{'right': 71.0, 'wrong': 61.0}",0.0015530587978354227,0.001434802571166207,0.002989678400312029,"defaultdict(<class 'int'>, {'wrong': 257, 'right': 28})",0.08677873248660228,0.6388083574927522,0.636,0.63884389552541,-0.0028438955254099785,0.6476868327402135,-0.011686832740213537,"defaultdict(<class 'int'>, {'wrong': 217, 'right': 68})",0.027447548010338933,0.6895431370588824,0.728,0.6890564891678478,0.038943510832152195,0.7348754448398577,-0.006875444839857692,"defaultdict(<class 'int'>, {'wrong': 219, 'right': 66})",0.029381874945947017,0.8879836049185245,0.916,0.88762907471148,0.028370925288520032,0.9181494661921709,-0.0021494661921708236,"defaultdict(<class 'int'>, {'wrong': 213, 'right': 72})",0.02382071440054765,0.9095271418574428,0.93,0.9092680704596072,0.020731929540392824,0.9377224199288257,-0.007722419928825608
word,bounce,442,"{'wrong': 112.66666666666667, 'right': 104.0}",131,"{'right': 23.0, 'wrong': 36.0}",0.0004000000000000007,0.012137316862970413,0.004141454487660526,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 28})",0.04670046616063378,0.6388083574927522,0.6846153846153846,0.6385087542765144,0.04610663033887019,0.6783216783216783,0.0062937062937062915,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 33})",0.03493061483452267,0.6895431370588824,0.6615384615384615,0.6897263030790903,-0.02818784154062881,0.6678321678321678,-0.0062937062937062915,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 112})",0.03710516528922633,0.8879836049185245,0.9,0.8879050110686255,0.012094988931374506,0.8951048951048951,0.004895104895104918,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 112})",0.03710516528922633,0.9095271418574428,0.95,0.9092624270476957,0.04073757295230429,0.9440559440559441,0.005944055944055893
word,bouncing,162,"{'right': 39.0, 'wrong': 41.0}",49,"{'wrong': 13.666666666666666, 'right': 8.0}",0.0001562499999999996,0.01710059171597634,0.007158912098552839,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 13})",0.03467828111364877,0.6388083574927522,0.6122448979591837,0.6388735781931152,-0.0266286802339315,0.6,0.01224489795918371,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.024726096488706197,0.6895431370588824,0.673469387755102,0.6895826025955805,-0.01611321484047845,0.7,-0.026530612244897944,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.024726096488706197,0.8879836049185245,0.8979591836734694,0.8879591120909957,0.010000071582473735,0.9090909090909091,-0.011131725417439675,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 42})",0.03467828111364877,0.9095271418574428,0.8877551020408163,0.9095805982863155,-0.021825496245499232,0.9,-0.01224489795918371
word,bound,110,"{'wrong': 26.333333333333332, 'right': 31.0}",30,"{'wrong': 6.666666666666667, 'right': 10.0}",0.0016563007030827488,0.010000000000000002,0.0017950558184666697,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.0753917660025745,0.6388083574927522,0.6666666666666666,0.6387665198237885,0.027900146842878115,0.65,0.016666666666666607,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.05394418626926623,0.6895431370588824,0.65,0.6896025230276331,-0.03960252302763312,0.6125,0.03749999999999998,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.03706618341261018,0.8879836049185245,0.9166666666666666,0.8879405286343612,0.028726138032305393,0.9125,0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.04499762622171622,0.9095271418574428,0.9166666666666666,0.9095164197036444,0.007150246963022244,0.875,0.04166666666666663
word,bouquet,74,"{'wrong': 19.333333333333332, 'right': 16.0}",30,"{'wrong': 7.0, 'right': 9.0}",0.002224991100035596,0.00390625,0.006027277992154127,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 4})",0.07777982342681766,0.6388083574927522,0.6333333333333333,0.638816579895875,-0.005483246562541733,0.6486486486486487,-0.015315315315315381,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 21})",0.00021082507310559839,0.6895431370588824,0.6,0.6896776131357629,-0.08967761313576295,0.581081081081081,0.018918918918918948,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 22})",0.0011480944303716469,0.8879836049185245,0.8166666666666667,0.8880907088506207,-0.07142404218395404,0.7837837837837838,0.03288288288288288,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.018195906337386582,0.9095271418574428,0.8666666666666667,0.9095915098117742,-0.04292484314510747,0.8648648648648649,0.0018018018018017834
word,bow,895,"{'wrong': 225.0, 'right': 220.0}",263,"{'wrong': 63.333333333333336, 'right': 73.0}",3.156167150612312e-05,0.0012568671875467026,0.0008443746681863484,"defaultdict(<class 'int'>, {'wrong': 242, 'right': 50})",0.06068914307231274,0.6388083574927522,0.6312741312741312,0.6389071757735352,-0.00763304449940394,0.6354166666666666,-0.004142535392535396,"defaultdict(<class 'int'>, {'wrong': 208, 'right': 84})",0.022636391913523,0.6895431370588824,0.6988416988416989,0.6894211779004406,0.009420520941258337,0.6909722222222222,0.007869476619476679,"defaultdict(<class 'int'>, {'wrong': 221, 'right': 71})",0.034411555866989345,0.8879836049185245,0.88996138996139,0.8879576644553603,0.0020037255060296744,0.8940972222222222,-0.004135832260832251,"defaultdict(<class 'int'>, {'wrong': 215, 'right': 77})",0.02860527400117878,0.9095271418574428,0.9034749034749034,0.9096065225097483,-0.006131619034844826,0.90625,-0.0027750965250965542
word,bowing,78,"{'wrong': 17.666666666666668, 'right': 25.0}",23,"{'right': 9.0, 'wrong': 4.666666666666667}",0.0073852539062499905,0.025133848899464597,0.002806127317866808,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.09779261755697162,0.6388083574927522,0.6363636363636364,0.6388110488390712,-0.002447412475434896,0.6285714285714286,0.007792207792207795,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.09779261755697162,0.6895431370588824,0.6818181818181818,0.6895516413130505,-0.0077334594948687,0.6428571428571429,0.03896103896103886,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 11})",0.04034801592773468,0.8879836049185245,0.8409090909090909,0.8880354283426741,-0.04712633743358319,0.8142857142857143,0.02662337662337666,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.059308783414210586,0.9095271418574428,1.0,0.9094275420336269,0.09057245796637314,1.0,0.0
word,bowl,1176,"{'right': 267.0, 'wrong': 303.0}",413,"{'wrong': 98.66666666666667, 'right': 117.0}",0.0009972299168975061,0.0018065784538793947,0.0027469764513242713,"defaultdict(<class 'int'>, {'right': 85, 'wrong': 387})",0.04869702949756609,0.6388083574927522,0.6092896174863388,0.6393584521384928,-0.03006883465215404,0.6219806763285024,-0.012691058842163594,"defaultdict(<class 'int'>, {'wrong': 346, 'right': 126})",0.02203608735088681,0.6895431370588824,0.7254098360655737,0.6888747454175153,0.03653509064805849,0.7270531400966184,-0.0016433040310446234,"defaultdict(<class 'int'>, {'wrong': 377, 'right': 95})",0.04090209997079478,0.8879836049185245,0.8989071038251366,0.8877800407331976,0.011127063091939005,0.9082125603864735,-0.009305456561336856,"defaultdict(<class 'int'>, {'wrong': 369, 'right': 103})",0.035314719383480755,0.9095271418574428,0.9193989071038251,0.9093431771894094,0.010055729914415723,0.927536231884058,-0.00813732478023288
word,bowler,45,"{'right': 11.0, 'wrong': 11.333333333333334}",12,"{'right': 6.0, 'wrong': 2.0}",5.5691690799733415e-05,0.0625,0.03575417188756168,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.013134125728370014,0.6388083574927522,0.6666666666666666,0.6387916374912473,0.027875029175419286,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 10})",0.00290501015502111,0.6895431370588824,0.75,0.6895068520556167,0.06049314794438332,0.7708333333333334,-0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.02134253021901314,0.8879836049185245,0.875,0.8879913974192257,-0.012991397419225725,0.8958333333333334,-0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.04532777162904306,0.9095271418574428,0.9166666666666666,0.9095228568570571,0.0071438098096094915,0.9375,-0.02083333333333337
word,bowling,290,"{'right': 54.0, 'wrong': 78.66666666666667}",86,"{'wrong': 25.0, 'right': 11.0}",0.008642458523774649,0.03780864197530863,0.005627075715305931,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 79})",0.023050445801019143,0.6388083574927522,0.6235294117647059,0.6388735505245721,-0.015344138759866177,0.6363636363636364,-0.012834224598930466,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 65})",0.0017297933364099644,0.6895431370588824,0.7235294117647059,0.6893981225842076,0.03413128918049824,0.7626262626262627,-0.03909685086155679,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 73})",0.010537247076569337,0.8879836049185245,0.9470588235294117,0.8877315395813463,0.05932728394806541,0.9545454545454546,-0.007486631016042855,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 75})",0.014075632530376338,0.9095271418574428,0.9647058823529412,0.909291702223784,0.05541418012915722,0.9696969696969697,-0.004991087344028533
word,box,1192,"{'wrong': 315.3333333333333, 'right': 246.0}",363,"{'wrong': 89.33333333333333, 'right': 95.0}",0.0038140159443921,0.00023625857970170893,0.0029838055047426496,"defaultdict(<class 'int'>, {'wrong': 359, 'right': 22})",0.10701363282193606,0.6388083574927522,0.6340782122905028,0.6388945439739414,-0.004816331683438646,0.6343085106382979,-0.00023029834779508818,"defaultdict(<class 'int'>, {'right': 86, 'wrong': 295})",0.02579607754482415,0.6895431370588824,0.7164804469273743,0.6890523208469055,0.02742812608046885,0.7180851063829787,-0.0016046594556043958,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 294})",0.02510203256108471,0.8879836049185245,0.8994413407821229,0.8877748371335505,0.011666503648572357,0.8922872340425532,0.007154106739569732,"defaultdict(<class 'int'>, {'wrong': 292, 'right': 89})",0.023749195294870254,0.9095271418574428,0.9008379888268156,0.9096854641693811,-0.00884747534256547,0.898936170212766,0.0019018186140496995
word,boxing,150,"{'right': 40.0, 'wrong': 36.666666666666664}",36,"{'wrong': 9.666666666666666, 'right': 7.0}",0.0004725897920604933,0.006400000000000003,0.0052022030931158925,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 12})",0.023807256537221627,0.6388083574927522,0.6388888888888888,0.6388082123184777,8.067657041110898e-05,0.6282051282051282,0.010683760683760646,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 8})",0.05555242072840988,0.6895431370588824,0.6666666666666666,0.6895843765648473,-0.02291770989818065,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.03759724983016438,0.8879836049185245,0.9166666666666666,0.8879318978467702,0.02873476881989645,0.9102564102564102,0.0064102564102563875,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.04599762889523397,0.9095271418574428,0.9583333333333334,0.9094391587381072,0.04889417459522616,0.9487179487179487,0.009615384615384692
word,boy,2119,"{'wrong': 548.3333333333334, 'right': 474.0}",617,"{'wrong': 164.0, 'right': 125.0}",0.0013216674149090074,0.004552747213275704,0.0004895657588627755,"defaultdict(<class 'int'>, {'wrong': 515, 'right': 141})",0.035100382228287846,0.6388083574927522,0.6334459459459459,0.6389718759657979,-0.00552593001985191,0.633122028526149,0.00032391741979698185,"defaultdict(<class 'int'>, {'wrong': 457, 'right': 199})",0.01366100113750525,0.6895431370588824,0.6824324324324325,0.6897599670340991,-0.007327534601666685,0.6846275752773375,-0.0021951428449050736,"defaultdict(<class 'int'>, {'right': 158, 'wrong': 498})",0.02754631194711158,0.8879836049185245,0.9070945945945946,0.8874008447512105,0.019693749843384123,0.9088748019017433,-0.0017802073071486735,"defaultdict(<class 'int'>, {'right': 156, 'wrong': 500})",0.02837536325134519,0.9095271418574428,0.9256756756756757,0.9090347172143813,0.01664095846129432,0.927892234548336,-0.002216558872660368
word,brace,129,"{'wrong': 34.0, 'right': 27.0}",29,"{'wrong': 6.0, 'right': 11.0}",0.0032921257726417604,0.021626297577854673,0.021221984018842968,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.027753719261891407,0.6388083574927522,0.603448275862069,0.6388596886419382,-0.035411412779869256,0.6444444444444445,-0.040996168582375536,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.02200286818391356,0.6895431370588824,0.6724137931034483,0.6895680032036843,-0.01715421010023599,0.6666666666666666,0.005747126436781658,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.03437864892221448,0.8879836049185245,0.8275862068965517,0.8880712819742704,-0.06048507507771872,0.8,0.027586206896551668,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.04198316361611527,0.9095271418574428,0.8275862068965517,0.909646093006958,-0.08205988611040627,0.8,0.027586206896551668
word,braid,287,"{'wrong': 66.66666666666667, 'right': 87.0}",77,"{'wrong': 22.0, 'right': 11.0}",0.0043772144870389265,0.027777777777777776,0.0276473036869472,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 57})",0.02321229968879565,0.6388083574927522,0.6014492753623188,0.6389376536088679,-0.03748837824654905,0.625,-0.023550724637681153,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 57})",0.02321229968879565,0.6895431370588824,0.7463768115942029,0.6893464412900637,0.057030370304139155,0.775,-0.02862318840579714,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 67})",0.05703716873787285,0.8879836049185245,0.8913043478260869,0.8879721121532829,0.0033322356728040514,0.89375,-0.0024456521739131265,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 66})",0.052801122233835894,0.9095271418574428,0.9420289855072463,0.9094146561669258,0.03261432934032049,0.94375,-0.0017210144927536364
word,braiding,108,"{'right': 25.0, 'wrong': 27.666666666666668}",29,"{'right': 7.0, 'wrong': 7.333333333333333}",0.0006409229290177868,0.00013520822065981594,9.381918156858718e-05,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.04312292112442085,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.6166666666666667,0.004022988505747116,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.032323984221360014,0.6895431370588824,0.7241379310344828,0.6894929168543825,0.03464501418010024,0.7166666666666667,0.007471264367816088,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 24})",0.04312292112442085,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.9,-0.0034482758620689724,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.02342402687226111,0.9095271418574428,0.896551724137931,0.9095459778745557,-0.012994253736624661,0.9,-0.0034482758620689724
word,brake,78,"{'right': 15.0, 'wrong': 21.0}",22,"{'wrong': 4.333333333333333, 'right': 9.0}",0.006944444444444446,0.030625000000000006,0.03405274072685631,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 3})",0.08079703067238217,0.6388083574927522,0.6136363636363636,0.638836068855084,-0.025199705218720392,0.5945945945945946,0.01904176904176902,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.023522796220082305,0.6895431370588824,0.75,0.689476581265012,0.06052341873498801,0.6891891891891891,0.060810810810810856,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.011948962499847393,0.8879836049185245,0.9090909090909091,0.8879603682946358,0.0211305407962733,0.8918918918918919,0.017199017199017175,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.011948962499847393,0.9095271418574428,0.9090909090909091,0.9095276220976781,-0.00043671300676906277,0.8783783783783784,0.03071253071253066
word,branch,203,"{'right': 48.0, 'wrong': 51.666666666666664}",59,"{'wrong': 14.0, 'right': 17.0}",0.0003383631055581019,0.0023413111342351703,0.0022335779354033768,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 55})",0.044085491768955806,0.6388083574927522,0.603448275862069,0.6389111690395027,-0.035462893177433785,0.5955882352941176,0.00786004056795131,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 13})",0.04948030007515691,0.6895431370588824,0.75,0.6893673551233206,0.06063264487667941,0.7426470588235294,0.007352941176470562,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.039107211446441616,0.8879836049185245,0.9396551724137931,0.8878333667535593,0.051821805660233866,0.9485294117647058,-0.008874239350912694,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 19})",0.022822018681780076,0.9095271418574428,0.9310344827586207,0.9094646079807499,0.021569874777870757,0.9191176470588235,0.01191683569979718
word,bread,175,"{'right': 38.0, 'wrong': 45.666666666666664}",85,"{'wrong': 21.0, 'right': 22.0}",0.002099173028999541,0.0001352082206598166,0.0016527892121943194,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 22})",0.023785467490082743,0.6388083574927522,0.6233766233766234,0.6388679813337348,-0.015491357957111429,0.6234567901234568,-8.016674683342107e-05,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 21})",0.02668304469158512,0.6895431370588824,0.7857142857142857,0.6891715590345727,0.09654272667971298,0.7962962962962963,-0.010582010582010581,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 21})",0.02668304469158512,0.8879836049185245,0.9090909090909091,0.8879020522856139,0.021188856805295142,0.9135802469135802,-0.004489337822671136,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 23})",0.02108858266376995,0.9095271418574428,0.948051948051948,0.9093782929399368,0.03867365511201126,0.9506172839506173,-0.002565335898669252
word,break,837,"{'wrong': 223.33333333333334, 'right': 167.0}",239,"{'wrong': 58.333333333333336, 'right': 64.0}",0.0052071444771560945,0.0005364209400916176,0.004561015702959404,"defaultdict(<class 'int'>, {'wrong': 224, 'right': 32})",0.05980671387050819,0.6388083574927522,0.6191489361702127,0.639042031257903,-0.019893095087690327,0.625,-0.005851063829787284,"defaultdict(<class 'int'>, {'wrong': 202, 'right': 54})",0.027461360647542815,0.6895431370588824,0.7042553191489361,0.6893682666531789,0.01488705249575728,0.7063492063492064,-0.0020938872002702613,"defaultdict(<class 'int'>, {'right': 65, 'wrong': 191})",0.016971496865542834,0.8879836049185245,0.8808510638297873,0.8880683829851803,-0.007217319155393032,0.878968253968254,0.00188280986153333,"defaultdict(<class 'int'>, {'wrong': 192, 'right': 64})",0.017800547710059428,0.9095271418574428,0.9127659574468086,0.9094886449850792,0.0032773124617293536,0.9087301587301587,0.00403579871664983
word,breaking,79,"{'right': 17.0, 'wrong': 20.666666666666668}",25,"{'wrong': 5.666666666666667, 'right': 8.0}",0.0023690187172057346,0.007287328970850683,0.009022576431470863,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.003987227696906622,0.6388083574927522,0.66,0.6387818427506131,0.021218157249386915,0.6666666666666666,-0.006666666666666599,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 14})",0.0003726164695610837,0.6895431370588824,0.64,0.6896051248686252,-0.04960512486862523,0.6212121212121212,0.018787878787878798,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 23})",0.011760299267187059,0.8879836049185245,0.9,0.8879685701416346,0.012031429858365472,0.8939393939393939,0.0060606060606061,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.024361248649035314,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.9545454545454546,-0.014545454545454639
word,breath,539,"{'right': 197.0, 'wrong': 114.0}",140,"{'wrong': 33.333333333333336, 'right': 40.0}",0.017806370901872395,0.0020661157024793376,0.004004797868446677,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 106})",0.0004628541740788923,0.6388083574927522,0.6714285714285714,0.6385784757877782,0.03285009564079322,0.66875,0.002678571428571419,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 50})",0.05259248795246543,0.6895431370588824,0.6785714285714286,0.6896204570623176,-0.011049028490888957,0.6875,-0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 50})",0.05259248795246543,0.8879836049185245,0.8357142857142857,0.8883519581193999,-0.05263767240511419,0.828125,0.007589285714285743,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 50})",0.05259248795246543,0.9095271418574428,0.9178571428571428,0.909468438538206,0.00838870431893679,0.91875,-0.0008928571428571397
word,breathes,75,"{'wrong': 19.0, 'right': 18.0}",20,"{'wrong': 3.6666666666666665, 'right': 9.0}",0.00018261504747991162,0.04432132963988919,0.026381793124451366,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.05067737664669489,0.6388083574927522,0.675,0.6387721404983489,0.036227859501651194,0.6621621621621622,0.012837837837837873,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.025109991843007474,0.6895431370588824,0.55,0.6896827779445612,-0.1396827779445612,0.5675675675675675,-0.0175675675675675,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.032380249002315356,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.8648648648648649,0.03513513513513511,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.05067737664669489,0.9095271418574428,0.875,0.9095616931852296,-0.034561693185229614,0.8513513513513513,0.023648648648648685
word,breeze,49,"{'right': 14.0, 'wrong': 11.666666666666666}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.00206611570247934,0.0484,0.01650693147070381,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 0.0001})",0.24142215006400003,0.6388083574927522,0.6153846153846154,0.6388235882558896,-0.023438972871274166,0.75,-0.13461538461538458,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.03349990321645673,0.6895431370588824,0.7692307692307693,0.6894913219626869,0.07973944726808235,0.7916666666666666,-0.022435897435897356,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.08133265283875549,0.8879836049185245,0.8846153846153846,0.8879857950282599,-0.0033704104128753354,0.9375,-0.05288461538461542,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.08133265283875549,0.9095271418574428,0.9230769230769231,0.9095183314159956,0.013558591660927544,0.9583333333333334,-0.03525641025641024
word,brick,171,"{'right': 52.0, 'wrong': 39.666666666666664}",50,"{'wrong': 13.333333333333334, 'right': 10.0}",0.00452561983471075,0.005102040816326529,0.00965027621524192,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 14})",0.04985065926123593,0.6388083574927522,0.63,0.6388304269392664,-0.00883042693926639,0.6203703703703703,0.009629629629629655,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 43})",0.07190576240222352,0.6895431370588824,0.68,0.6895670475045099,-0.009567047504509874,0.6851851851851852,-0.005185185185185182,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.04985065926123593,0.8879836049185245,0.86,0.888053718179996,-0.028053718179996023,0.8703703703703703,-0.010370370370370363,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.04985065926123593,0.9095271418574428,0.92,0.9095009019843656,0.010499098015634423,0.9259259259259259,-0.00592592592592589
word,bride,39,"{'wrong': 10.333333333333334, 'right': 8.0}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",0.004049586776859507,0.014565992865636153,0.017143009397198698,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.06525240984864261,0.6388083574927522,0.6470588235294118,0.6388013407374056,0.008257482792006221,0.66,-0.012941176470588234,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.046967941473896824,0.6895431370588824,0.7352941176470589,0.6895042273250288,0.04578989032203007,0.76,-0.024705882352941133,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.02176915285138044,0.8879836049185245,0.9117647058823529,0.8879633798589224,0.023801326023430547,0.92,-0.008235294117647118,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.003045470499484261,0.9095271418574428,0.8823529411764706,0.9095502526389514,-0.027197311462480833,0.84,0.04235294117647059
word,bridge,606,"{'wrong': 160.33333333333334, 'right': 125.0}",146,"{'right': 45.0, 'wrong': 33.666666666666664}",0.003833577168311642,0.005188882505027291,0.008999230237005721,"defaultdict(<class 'int'>, {'wrong': 161, 'right': 20})",0.07097290428974662,0.6388083574927522,0.6232394366197183,0.6389196536447845,-0.01568021702506628,0.6242937853107344,-0.0010543486910161715,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 49})",0.015412540525817628,0.6895431370588824,0.6936619718309859,0.6895136931131696,0.004148278717816312,0.6892655367231638,0.004396435107822061,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 45})",0.020097016223364517,0.8879836049185245,0.9154929577464789,0.8877869512686266,0.027706006477852263,0.9152542372881356,0.00023872045834327782,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 41})",0.02554841515465344,0.9095271418574428,0.926056338028169,0.9094089810712848,0.01664735695688424,0.9293785310734464,-0.0033221930452773663
word,briefcase,133,"{'wrong': 34.333333333333336, 'right': 30.0}",44,"{'wrong': 11.0, 'right': 11.0}",0.0011342586378157828,0.0,0.0005678813138036455,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 5})",0.07966866050599877,0.6388083574927522,0.6477272727272727,0.6387886985272017,0.008938574200071048,0.6477272727272727,0.0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.020287215754844615,0.6895431370588824,0.7159090909090909,0.6894850215409277,0.026424069368163217,0.7159090909090909,0.0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.020287215754844615,0.8879836049185245,0.8068181818181818,0.8881625087666567,-0.08134432694847493,0.8068181818181818,0.0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.03920162467992615,0.9095271418574428,0.8409090909090909,0.9096783889389841,-0.06876929802989318,0.8409090909090909,0.0
word,briefly,314,"{'right': 80.0, 'wrong': 78.0}",95,"{'right': 30.0, 'wrong': 21.666666666666668}",4.0057683063611674e-05,0.006503642039542141,0.002785151350469618,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 26})",0.04705767663007708,0.6388083574927522,0.6684210526315789,0.6386670684546231,0.02975398417695585,0.6694214876033058,-0.0010004349717268601,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 82})",0.017558642170681156,0.6895431370588824,0.6368421052631579,0.6897945859072875,-0.05295248064412961,0.6322314049586777,0.004610700304480186,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 36})",0.02287644297635496,0.8879836049185245,0.9157894736842105,0.8878509366681734,0.0279385370160371,0.9256198347107438,-0.00983036102653334,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 39})",0.017558642170681156,0.9095271418574428,0.9263157894736842,0.9094470393249963,0.01686875014868794,0.9256198347107438,0.0006959547629403762
word,bright,191,"{'wrong': 46.0, 'right': 53.0}",57,"{'right': 12.0, 'wrong': 15.0}",0.0012498724619936746,0.0030864197530864226,0.004139643293050742,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 16})",0.03813884270111683,0.6388083574927522,0.5964912280701754,0.6389292696375758,-0.042438041567400386,0.6,-0.0035087719298245723,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.05542608344244653,0.6895431370588824,0.631578947368421,0.6897087573311945,-0.058129809962773504,0.625,0.006578947368421018,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 46})",0.049191403607984734,0.8879836049185245,0.9035087719298246,0.8879392450749412,0.015569526854883442,0.9083333333333333,-0.004824561403508731,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 47})",0.05542608344244653,0.9095271418574428,0.9649122807017544,0.9093688906712116,0.05554339003054276,0.9666666666666667,-0.0017543859649122862
word,bring,83,"{'wrong': 22.666666666666668, 'right': 15.0}",27,"{'right': 7.0, 'wrong': 6.666666666666667}",0.01035711488761845,0.00014872099940511625,0.006561372268674426,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.020140063009084642,0.6388083574927522,0.6296296296296297,0.6388207617998899,-0.009191132170260241,0.625,0.00462962962962965,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.012621117079160804,0.6895431370588824,0.6296296296296297,0.689624105310576,-0.0599944756809464,0.6428571428571429,-0.013227513227513255,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.012621117079160804,0.8879836049185245,0.8888888888888888,0.8879823815005756,0.0009065073883132158,0.8928571428571429,-0.003968253968254065,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.007056415385088832,0.9095271418574428,0.8888888888888888,0.9095550327844236,-0.020666143895534783,0.8928571428571429,-0.003968253968254065
word,brings,622,"{'wrong': 162.66666666666666, 'right': 134.0}",192,"{'right': 43.0, 'wrong': 49.666666666666664}",0.0023343012245928517,0.0012939288856684415,7.672663880027922e-05,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 172})",0.06265977226251529,0.6388083574927522,0.6428571428571429,0.6387697431498208,0.004087399707322081,0.6403061224489796,0.0025510204081633514,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 55})",0.016716310114888694,0.6895431370588824,0.6851851851851852,0.6895847000050461,-0.004399514819860895,0.6862244897959183,-0.0010393046107330939,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 153})",0.027403050520717752,0.8879836049185245,0.873015873015873,0.8881263561588535,-0.015110483142980469,0.8673469387755102,0.005668934240362855,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 146})",0.01882196433933514,0.9095271418574428,0.91005291005291,0.9095221274663168,0.0005307825865932259,0.9132653061224489,-0.0032123960695389364
word,broken,243,"{'wrong': 65.33333333333333, 'right': 47.0}",77,"{'wrong': 21.0, 'right': 14.0}",0.006658947424032964,0.009999999999999995,0.0001750195895560214,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 18})",0.024406415088039472,0.6388083574927522,0.7272727272727273,0.6384665562747754,0.08880617099795185,0.7202380952380952,0.00703463203463206,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 59})",0.007962181530813295,0.6895431370588824,0.7142857142857143,0.6894475387626072,0.024838175523107076,0.7321428571428571,-0.017857142857142794,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 67})",0.02768429513970843,0.8879836049185245,0.8896103896103896,0.8879773194841688,0.0016330701262208258,0.8809523809523809,0.008658008658008698,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 62})",0.013731038543194456,0.9095271418574428,0.9285714285714286,0.9094535601384917,0.019117868432936946,0.9345238095238095,-0.005952380952380931
word,broom,118,"{'wrong': 30.666666666666668, 'right': 26.0}",32,"{'right': 6.0, 'wrong': 8.666666666666666}",0.0016955017301038054,0.008264462809917356,0.0012591916914046538,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 4})",0.07647023673814149,0.6388083574927522,0.6875,0.6387303494542905,0.048769650545709475,0.6714285714285714,0.016071428571428625,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.022349210113058883,0.6895431370588824,0.625,0.6896465405026535,-0.0646465405026535,0.6142857142857143,0.010714285714285676,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.06164031062225085,0.8879836049185245,0.9375,0.8879042755582257,0.04959572444177429,0.9,0.03749999999999998,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.06164031062225085,0.9095271418574428,0.9375,0.9094823270251327,0.028017672974867347,0.9,0.03749999999999998
word,broomstick,106,"{'right': 17.0, 'wrong': 29.666666666666668}",27,"{'wrong': 6.333333333333333, 'right': 8.0}",0.018418367346938774,0.003380205516495402,0.019027383381929996,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 28})",0.030263088441324013,0.6388083574927522,0.5740740740740741,0.6388958406326642,-0.06482176655859018,0.5606060606060606,0.013468013468013518,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 24})",0.004840130767355507,0.6895431370588824,0.6666666666666666,0.6895740527553932,-0.022907386088726556,0.696969696969697,-0.030303030303030387,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.030263088441324013,0.8879836049185245,0.8703703703703703,0.8880074077781671,-0.017637037407796763,0.8787878787878788,-0.008417508417508435,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.01423632457676071,0.9095271418574428,0.8518518518518519,0.9096050853396066,-0.05775323348775474,0.8636363636363636,-0.011784511784511786
word,brother,231,"{'wrong': 61.333333333333336, 'right': 47.0}",56,"{'wrong': 13.666666666666666, 'right': 15.0}",0.0043763313609467445,0.000540832882639265,0.004009814850368203,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 6})",0.07642718191809587,0.6388083574927522,0.6071428571428571,0.6388972431077694,-0.03175438596491231,0.6065573770491803,0.0005854800936767601,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 20})",0.005968401823359039,0.6895431370588824,0.7053571428571429,0.6894987468671679,0.01585839598997496,0.6967213114754098,0.008635831381733072,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.016337768057454252,0.8879836049185245,0.8571428571428571,0.8880701754385965,-0.03092731829573936,0.860655737704918,-0.003512880562060894,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.016337768057454252,0.9095271418574428,0.8392857142857143,0.9097243107769424,-0.07043859649122808,0.8360655737704918,0.0032201405152224583
word,brow,461,"{'wrong': 100.0, 'right': 161.0}",116,"{'wrong': 29.0, 'right': 29.0}",0.013655847682799722,0.0,0.006939418235769861,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 61})",0.004232710203537823,0.6388083574927522,0.6798245614035088,0.6385732957973055,0.04125126560620329,0.6798245614035088,0.0,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 35})",0.05087942652766422,0.6895431370588824,0.6535087719298246,0.6897496480997386,-0.036240876169914005,0.6535087719298246,0.0,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 82})",0.053844053801867756,0.8879836049185245,0.881578947368421,0.88802030967223,-0.006441362303808984,0.881578947368421,0.0,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 81})",0.05087942652766422,0.9095271418574428,0.8859649122807017,0.9096621757490448,-0.02369726346834311,0.8859649122807017,0.0
word,brown,377,"{'right': 70.0, 'wrong': 102.33333333333333}",127,"{'wrong': 32.333333333333336, 'right': 30.0}",0.008800399567509323,0.00035031027481483565,0.0028585693332760335,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 23})",0.032470695729785816,0.6388083574927522,0.652,0.638725416226548,0.013274583773452031,0.6484375,0.003562500000000024,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 33})",0.013209829718624291,0.6895431370588824,0.68,0.6896031386751169,-0.009603138675116862,0.6796875,0.00031250000000004885,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 96})",0.011830574132564699,0.8879836049185245,0.912,0.8878326039937628,0.024167396006237185,0.9140625,-0.002062499999999967,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 98})",0.014678399816777848,0.9095271418574428,0.928,0.9094109954227655,0.018589004577234558,0.9296875,-0.001687499999999953
word,bruised,49,"{'right': 19.0, 'wrong': 10.0}",15,"{'wrong': 2.6666666666666665, 'right': 7.0}",0.024078478002378115,0.05023781212841855,0.002782098715893234,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 14})",0.015235146338406155,0.6388083574927522,0.8666666666666667,0.6386373868240708,0.2280292798425959,0.8275862068965517,0.039080459770114984,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 18})",0.038596895081419405,0.6895431370588824,0.7666666666666667,0.6894852683707668,0.07718139829589987,0.7586206896551724,0.008045977011494343,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.038596895081419405,0.8879836049185245,0.8666666666666667,0.8879995998199189,-0.021332933153252243,0.8275862068965517,0.039080459770114984,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.060771498946811664,0.9095271418574428,0.9,0.9095342904306938,-0.00953429043069376,0.896551724137931,0.0034482758620689724
word,brunette,95,"{'wrong': 25.333333333333332, 'right': 19.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.0051020408163265345,0.0008650519031141856,0.005102123470675308,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.01212866063645441,0.6388083574927522,0.6818181818181818,0.6387610088070457,0.043057173011136096,0.68,0.0018181818181817189,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.030831656537719125,0.6895431370588824,0.6363636363636364,0.689601681345076,-0.05323804498143969,0.64,-0.0036363636363636598,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.006308492863683134,0.8879836049185245,0.9090909090909091,0.8879603682946358,0.0211305407962733,0.88,0.029090909090909056,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.0024634367873415594,0.9095271418574428,0.8636363636363636,0.9095776621297038,-0.045941298493340166,0.84,0.023636363636363678
word,brush,1777,"{'right': 437.0, 'wrong': 446.6666666666667}",549,"{'wrong': 139.66666666666666, 'right': 130.0}",2.991689719159686e-05,0.00032124691167505155,7.759214257266117e-05,"defaultdict(<class 'int'>, {'wrong': 417, 'right': 142})",0.03129245611031544,0.6388083574927522,0.6288343558282209,0.6390582569042373,-0.01022390107601645,0.6292585170340681,-0.0004241612058472066,"defaultdict(<class 'int'>, {'right': 144, 'wrong': 415})",0.030294681390353552,0.6895431370588824,0.7280163599182005,0.6885791873751089,0.039437172543091537,0.7274549098196392,0.0005614500985612336,"defaultdict(<class 'int'>, {'right': 148, 'wrong': 411})",0.02835834670035775,0.8879836049185245,0.9130879345603272,0.8873546139263206,0.025733320634006573,0.9128256513026052,0.0002622832577220402,"defaultdict(<class 'int'>, {'right': 134, 'wrong': 425})",0.035487651564814385,0.9095271418574428,0.9498977505112475,0.9085156530204437,0.04138209749080379,0.9498997995991983,-2.0490879508727744e-06
word,brushing,585,"{'wrong': 150.33333333333334, 'right': 134.0}",153,"{'wrong': 37.666666666666664, 'right': 40.0}",0.0008249623080528157,0.00022564423732247861,0.0009572373122096588,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 31})",0.044829132278685804,0.6388083574927522,0.65,0.6387294875666969,0.011270512433303126,0.6452702702702703,0.004729729729729737,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 45})",0.019772499936293417,0.6895431370588824,0.7214285714285714,0.68931843350448,0.03211013792409145,0.7297297297297297,-0.008301158301158296,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 43})",0.022602460561896354,0.8879836049185245,0.9107142857142857,0.8878234168931843,0.022890868821101362,0.9155405405405406,-0.004826254826254872,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 47})",0.01716123734449561,0.9095271418574428,0.9392857142857143,0.9093174267592872,0.029968287526427106,0.9391891891891891,9.652509652513519e-05
word,bubble,61,"{'wrong': 17.0, 'right': 10.0}",24,"{'wrong': 6.0, 'right': 6.0}",0.016803840877914956,0.0,0.008571727572152108,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.026922894719364113,0.6388083574927522,0.6458333333333334,0.6387999199279352,0.007033413405398203,0.6458333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.016124031864518586,0.6895431370588824,0.6666666666666666,0.689570613552197,-0.022903946885530324,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.016124031864518586,0.8879836049185245,0.8541666666666666,0.8880242217996197,-0.03385755513295308,0.8541666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.00850493029165356,0.9095271418574428,0.8958333333333334,0.9095435892303073,-0.013710255896973944,0.8958333333333334,0.0
word,bucket,571,"{'wrong': 146.33333333333334, 'right': 132.0}",185,"{'wrong': 43.333333333333336, 'right': 55.0}",0.0006629854064326458,0.0035191037058316553,0.003626988442462703,"defaultdict(<class 'int'>, {'wrong': 184, 'right': 36})",0.05733509400856287,0.6388083574927522,0.6376404494382022,0.6388188420415574,-0.0011783926033551717,0.647887323943662,-0.010246874505459802,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 69})",0.013579618645336078,0.6895431370588824,0.7247191011235955,0.6892273552551946,0.03549174586840087,0.7253521126760564,-0.0006330115524608715,"defaultdict(<class 'int'>, {'wrong': 171, 'right': 49})",0.035427093810746595,0.8879836049185245,0.9157303370786517,0.8877345168448658,0.027995820233785884,0.9131455399061033,0.0025847971725484475,"defaultdict(<class 'int'>, {'wrong': 173, 'right': 47})",0.03833911086880104,0.9095271418574428,0.8960674157303371,0.9096479725640508,-0.01358055683371373,0.8943661971830986,0.001701218547238481
word,bug,38,"{'wrong': 9.333333333333334, 'right': 10.0}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.00029726516052318595,0.003906249999999993,0.0010310889459073502,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.017407951783785645,0.6388083574927522,0.6,0.6388471930351246,-0.03884719303512463,0.6041666666666666,-0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.05285879512264514,0.6895431370588824,0.725,0.6895076553587511,0.03549234464124884,0.75,-0.025000000000000022,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.09304997090054631,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.9166666666666666,-0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.05285879512264514,0.9095271418574428,0.9,0.909536675672971,-0.009536675672971007,0.9166666666666666,-0.016666666666666607
word,build,100,"{'wrong': 25.0, 'right': 25.0}",25,"{'right': 7.0, 'wrong': 6.0}",0.0,0.0014792899408284004,0.0007409248339391838,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 24})",0.06206731772326306,0.6388083574927522,0.64,0.6388068665231971,0.0011931334768029433,0.6379310344827587,0.002068965517241339,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.07891871186451838,0.6895431370588824,0.76,0.6894549822331215,0.07054501776687849,0.7586206896551724,0.0013793103448276334,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.03641580528043555,0.8879836049185245,0.98,0.8878684750512987,0.09213152494870125,0.9827586206896551,-0.0027586206896551557,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.048073723017445065,0.9095271418574428,0.9,0.9095390621090036,-0.009539062109003571,0.9137931034482759,-0.01379310344827589
word,building,1361,"{'wrong': 343.3333333333333, 'right': 331.0}",368,"{'right': 98.0, 'wrong': 90.0}",8.36279962829827e-05,0.0004526935264825714,0.00046287128395264537,"defaultdict(<class 'int'>, {'wrong': 304, 'right': 89})",0.038669235265722614,0.6388083574927522,0.6375,0.6388323322813805,-0.0013323322813805216,0.6350649350649351,0.0024350649350648457,"defaultdict(<class 'int'>, {'right': 95, 'wrong': 298})",0.033930029642345504,0.6895431370588824,0.6638888888888889,0.690013234246157,-0.026124345357268153,0.6623376623376623,0.0015512265512265255,"defaultdict(<class 'int'>, {'wrong': 298, 'right': 95})",0.033930029642345504,0.8879836049185245,0.8902777777777777,0.8879415657131222,0.0023362120646555073,0.8909090909090909,-0.0006313131313131493,"defaultdict(<class 'int'>, {'wrong': 295, 'right': 98})",0.03170638287186584,0.9095271418574428,0.9097222222222222,0.9095235671383488,0.00019865508387340025,0.9116883116883117,-0.001966089466089449
word,bull,345,"{'right': 83.0, 'wrong': 87.33333333333333}",73,"{'wrong': 17.333333333333332, 'right': 21.0}",0.00016180238280337538,0.0022873345935727814,0.0018363153851207875,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 15})",0.05608729210638675,0.6388083574927522,0.6417910447761194,0.6387983349215106,0.002992709854608755,0.6392405063291139,0.0025505384470054793,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 15})",0.05608729210638675,0.6895431370588824,0.7313432835820896,0.6894026781684136,0.041940605413675947,0.7468354430379747,-0.015492159455885113,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 18})",0.042595932305479374,0.8879836049185245,0.9402985074626866,0.8878078138321882,0.05249069363049841,0.9430379746835443,-0.0027394672208577164,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 22})",0.02823673287444234,0.9095271418574428,0.9626865671641791,0.9093485129645419,0.05333805419963722,0.9620253164556962,0.0006612507084828856
word,bullet,147,"{'wrong': 37.0, 'right': 36.0}",44,"{'wrong': 11.333333333333334, 'right': 10.0}",4.691311690748771e-05,0.0009765625000000017,0.0002981592712386714,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 5})",0.09322801517002459,0.6388083574927522,0.6818181818181818,0.6387135557559362,0.04310462606224552,0.6739130434782609,0.007905138339920903,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 16})",0.010877220431389466,0.6895431370588824,0.7159090909090909,0.6894850215409277,0.026424069368163217,0.717391304347826,-0.0014822134387351138,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.02356337376999365,0.8879836049185245,0.8863636363636364,0.887987175633704,-0.001623539270067642,0.8804347826086957,0.005928853754940677,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 34})",0.029072526337399034,0.9095271418574428,0.9318181818181818,0.9094780082156096,0.022340173602572122,0.9347826086956522,-0.0029644268774704496
word,bump,182,"{'right': 51.0, 'wrong': 43.666666666666664}",59,"{'wrong': 16.0, 'right': 11.0}",0.0015001983733386258,0.008573388203017831,0.008673614806094982,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 22})",0.01940833998039733,0.6388083574927522,0.6186440677966102,0.6388680002005314,-0.020223932403921174,0.625,-0.006355932203389814,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 20})",0.026425021398143178,0.6895431370588824,0.7203389830508474,0.6894520479270065,0.030886935123840886,0.7265625,-0.006223516949152574,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 46})",0.03471844339497686,0.8879836049185245,0.8813559322033898,0.8880032085025317,-0.006647276299141858,0.890625,-0.009269067796610186,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 44})",0.026425021398143178,0.9095271418574428,0.923728813559322,0.9094851356093648,0.014243677949957179,0.9296875,-0.005958686440677985
word,bumper,157,"{'right': 26.0, 'wrong': 43.666666666666664}",41,"{'wrong': 8.666666666666666, 'right': 15.0}",0.016076783956411253,0.01790319381075184,0.034352367325338425,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 6})",0.055117479836934755,0.6388083574927522,0.6923076923076923,0.6387038613712626,0.05360383093642973,0.7155172413793104,-0.023209549071618096,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 17})",0.00509612157477932,0.6895431370588824,0.8076923076923077,0.6893123654029149,0.11837994228939286,0.8103448275862069,-0.0026525198938991412,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 13})",0.015610034491737895,0.8879836049185245,0.8974358974358975,0.8879651424851004,0.009470754950797078,0.8793103448275862,0.01812555260831128,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 12})",0.019348654917609932,0.9095271418574428,0.9102564102564102,0.9095257174337658,0.0007306928226444853,0.9051724137931034,0.005083996463306817
word,bumping,95,"{'wrong': 25.0, 'right': 20.0}",28,"{'wrong': 5.333333333333333, 'right': 12.0}",0.0030864197530864226,0.036982248520710075,0.031665569311559415,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.04036997117288323,0.6388083574927522,0.6111111111111112,0.6388457880774814,-0.02773467696637022,0.6145833333333334,-0.00347222222222221,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 36})",0.017664661992758658,0.6895431370588824,0.7777777777777778,0.6894238950898444,0.08835388268793343,0.7708333333333334,0.00694444444444442,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 16})",0.0073587592314040585,0.8879836049185245,0.8888888888888888,0.8879823815005756,0.0009065073883132158,0.8854166666666666,0.00347222222222221,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 35})",0.013669221087101266,0.9095271418574428,0.9444444444444444,0.9094799539516493,0.03496449049279515,0.9166666666666666,0.02777777777777779
word,bunch,130,"{'wrong': 37.333333333333336, 'right': 18.0}",35,"{'right': 6.0, 'wrong': 9.666666666666666}",0.030519669037596182,0.013693979176097782,0.001819581988970257,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 2})",0.06719931903592552,0.6388083574927522,0.6428571428571429,0.638801261829653,0.004055881027489883,0.6282051282051282,0.014652014652014711,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.0028813440879468417,0.6895431370588824,0.7142857142857143,0.6894997746732763,0.024785939612438024,0.7307692307692307,-0.016483516483516425,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.005585512576138239,0.8879836049185245,0.9,0.8879625456912523,0.012037454308747697,0.8974358974358975,0.002564102564102555,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.005585512576138239,0.9095271418574428,0.9142857142857143,0.9095188022632817,0.004766912022432512,0.9102564102564102,0.004029304029304015
word,bundle,73,"{'wrong': 19.0, 'right': 16.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.0018367346938775498,0.0018903591682419658,1.9434239523628718e-07,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.046704754602792845,0.6388083574927522,0.671875,0.6387553819965955,0.03311961800340446,0.6617647058823529,0.010110294117647078,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.02025269317142471,0.6895431370588824,0.65625,0.6895964754180435,-0.033346475418043475,0.6617647058823529,-0.005514705882352922,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 22})",0.005644362305619075,0.8879836049185245,0.890625,0.8879793731851406,0.0026456268148593587,0.8970588235294118,-0.006433823529411797,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 22})",0.005644362305619075,0.9095271418574428,0.875,0.9095824571943527,-0.03458245719435271,0.8823529411764706,-0.007352941176470562
word,bungee,97,"{'wrong': 26.333333333333332, 'right': 18.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.008833173158460059,0.0006249999999999997,0.0071298464501987555,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.02363995155486029,0.6388083574927522,0.6153846153846154,0.6388388388388389,-0.023454223454223433,0.6206896551724138,-0.0053050397877983935,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.009467099379887139,0.6895431370588824,0.8076923076923077,0.6893893893893894,0.11830291830291828,0.8103448275862069,-0.0026525198938991412,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.03391262208842292,0.8879836049185245,0.9230769230769231,0.887937937937938,0.03513898513898517,0.9310344827586207,-0.007957559681697535,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.015604975456399474,0.9095271418574428,0.9615384615384616,0.9094594594594595,0.05207900207900207,0.9655172413793104,-0.003978779840848823
word,burning,167,"{'wrong': 45.666666666666664, 'right': 30.0}",52,"{'wrong': 13.666666666666666, 'right': 11.0}",0.010717266005550272,0.002921840759678595,0.0012553861161468099,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 8})",0.04106662557505699,0.6388083574927522,0.6634615384615384,0.6387441114563496,0.024717427005188863,0.6636363636363637,-0.00017482517482525495,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 9})",0.034402403694422976,0.6895431370588824,0.75,0.6893855868497545,0.060614413150245516,0.7454545454545455,0.004545454545454519,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 41})",0.011538247374449043,0.8879836049185245,0.9230769230769231,0.8878921519494838,0.03518477112743934,0.9272727272727272,-0.00419580419580412,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 42})",0.014936815025598446,0.9095271418574428,0.9423076923076923,0.9094417159466773,0.03286597636101496,0.9454545454545454,-0.0031468531468531458
word,burst,339,"{'wrong': 81.66666666666667, 'right': 94.0}",71,"{'wrong': 19.666666666666668, 'right': 12.0}",0.0012323163947589191,0.014653739612188368,0.012335577680344295,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 58})",0.03832908431959716,0.6388083574927522,0.65,0.6387690609951846,0.011230939004815421,0.6410256410256411,0.008974358974358942,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 16})",0.06103731361896429,0.6895431370588824,0.6857142857142857,0.68955658105939,-0.003842295345104274,0.6858974358974359,-0.0001831501831501825,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 55})",0.027750074309621606,0.8879836049185245,0.9,0.8879414125200642,0.012058587479935823,0.9102564102564102,-0.01025641025641022,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 56})",0.031050091174565572,0.9095271418574428,0.8857142857142857,0.9096107544141252,-0.023896468699839524,0.8974358974358975,-0.011721611721611791
word,bus,382,"{'wrong': 105.66666666666667, 'right': 65.0}",95,"{'right': 23.0, 'wrong': 24.0}",0.014194488525390632,0.00011317338162064255,0.006000055137353726,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 8})",0.06613738450325302,0.6388083574927522,0.6684210526315789,0.6386670684546231,0.02975398417695585,0.6666666666666666,0.0017543859649122862,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 34})",0.000383215638784515,0.6895431370588824,0.6789473684210526,0.6895936919290844,-0.010646323508031741,0.6770833333333334,0.0018640350877192624,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 76})",0.018104371451656998,0.8879836049185245,0.9052631578947369,0.8879011601627241,0.017361997732012746,0.90625,-0.0009868421052631193,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 76})",0.018104371451656998,0.9095271418574428,0.8947368421052632,0.9095977098086485,-0.01486086770338535,0.8958333333333334,-0.0010964912280702066
word,bush,235,"{'wrong': 59.666666666666664, 'right': 56.0}",79,"{'wrong': 22.333333333333332, 'right': 12.0}",0.0002512270677441055,0.022645866716938447,0.009353780798025353,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 69})",0.03473200331695455,0.6388083574927522,0.6329113924050633,0.6388317358358007,-0.005920343430737329,0.6333333333333333,-0.00042194092826997043,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 61})",0.013693458149287269,0.6895431370588824,0.7088607594936709,0.6894665529181513,0.0193942065755196,0.7277777777777777,-0.018917018284106857,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 70})",0.03822122295167434,0.8879836049185245,0.9177215189873418,0.8878657098409194,0.029855809146422385,0.9055555555555556,0.01216596343178622,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 68})",0.03145378280078938,0.9095271418574428,0.9620253164556962,0.9093190144025693,0.052706302053126874,0.9555555555555556,0.00646976090014062
word,busy,227,"{'wrong': 55.333333333333336, 'right': 61.0}",59,"{'wrong': 15.0, 'right': 14.0}",0.0005931806799615756,0.00029726516052318687,0.0008654354246965309,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 18})",0.02622901361967305,0.6388083574927522,0.652542372881356,0.6387677344964156,0.013774638384940419,0.65,0.0025423728813559476,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 37})",0.01006403974525509,0.6895431370588824,0.6949152542372882,0.6895272472050935,0.005388007032194664,0.7,-0.005084745762711784,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 45})",0.04032111200858585,0.8879836049185245,0.8813559322033898,0.8880032085025317,-0.006647276299141858,0.8833333333333333,-0.00197740112994349,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.05847946808279321,0.9095271418574428,0.9491525423728814,0.9094099363312779,0.03974260604160351,0.9416666666666667,0.0074858757062147285
word,but,1393,"{'wrong': 359.0, 'right': 316.0}",429,"{'wrong': 106.33333333333333, 'right': 110.0}",0.0010145404663923167,7.181844297615684e-05,0.0008137762590870352,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 354})",0.042221838044909955,0.6388083574927522,0.6497641509433962,0.6385711367582474,0.011193014185148842,0.6513761467889908,-0.0016119958455945715,"defaultdict(<class 'int'>, {'right': 102, 'wrong': 339})",0.03129828255676463,0.6895431370588824,0.6721698113207547,0.6899193136553978,-0.01774950233464312,0.6697247706422018,0.00244504067855289,"defaultdict(<class 'int'>, {'wrong': 325, 'right': 116})",0.022904697207211562,0.8879836049185245,0.9056603773584906,0.8876008579307527,0.01805951942773787,0.9036697247706422,0.0019906525878483627,"defaultdict(<class 'int'>, {'wrong': 327, 'right': 114})",0.024006545477301106,0.9095271418574428,0.9198113207547169,0.9093044632826065,0.010506857472110442,0.9185779816513762,0.0012333391033407803
word,butt,137,"{'right': 30.0, 'wrong': 35.666666666666664}",27,"{'wrong': 6.333333333333333, 'right': 8.0}",0.0018616815687082886,0.003380205516495402,0.00513947411617598,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 0.0001})",0.19263942094030415,0.6388083574927522,0.6481481481481481,0.6387957355222984,0.009352412625849738,0.6818181818181818,-0.03367003367003363,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.025583873770670146,0.6895431370588824,0.7037037037037037,0.6895240002002102,0.014179703503493513,0.7121212121212122,-0.008417508417508435,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.012620888015304671,0.8879836049185245,0.8703703703703703,0.8880074077781671,-0.017637037407796763,0.8787878787878788,-0.008417508417508435,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.012620888015304671,0.9095271418574428,0.9074074074074074,0.9095300065068321,-0.0021225990994246935,0.9090909090909091,-0.0016835016835016203
word,butter,118,"{'right': 27.0, 'wrong': 30.333333333333332}",44,"{'right': 16.0, 'wrong': 9.333333333333334}",0.0008450513791238505,0.017313019390581715,0.013100817989503827,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.03214093655709729,0.6388083574927522,0.6022727272727273,0.6388888888888888,-0.03661616161616155,0.6076923076923076,-0.00541958041958035,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.02386303702986027,0.6895431370588824,0.7045454545454546,0.6895100691313496,0.015035385414104985,0.7384615384615385,-0.03391608391608392,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 12})",0.04770191541574508,0.8879836049185245,0.8863636363636364,0.887987175633704,-0.001623539270067642,0.8923076923076924,-0.005944055944056004,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.042052319407761114,0.9095271418574428,0.9318181818181818,0.9094780082156096,0.022340173602572122,0.9461538461538461,-0.014335664335664355
word,button,342,"{'wrong': 85.66666666666667, 'right': 85.0}",98,"{'wrong': 22.333333333333332, 'right': 31.0}",3.814697265625108e-06,0.006601562500000003,0.003487441838809998,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 18})",0.07498935398534354,0.6388083574927522,0.6288659793814433,0.6388567984328696,-0.009990819051426292,0.6370967741935484,-0.008230794812105091,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 27})",0.044217325783290684,0.6895431370588824,0.6958762886597938,0.6895122808779949,0.006364007781798908,0.7056451612903226,-0.009768872630528835,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 29})",0.038843225012269174,0.8879836049185245,0.9020618556701031,0.8879150133105631,0.014146842359540002,0.8991935483870968,0.002868307283006355,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 32})",0.03160269641493622,0.9095271418574428,0.9226804123711341,0.9094630569089357,0.013217355462198377,0.9193548387096774,0.0033255736614566933
word,by,7492,"{'right': 1826.0, 'wrong': 1888.6666666666667}",2087,"{'wrong': 511.3333333333333, 'right': 553.0}",7.114976997591829e-05,0.00038314414880892013,0.0003923548761835833,"defaultdict(<class 'int'>, {'wrong': 1656, 'right': 558})",0.03112507993146805,0.6388083574927522,0.6237270875763747,0.6404500609688505,-0.01672297339247575,0.6241594620557157,-0.00043237447934096895,"defaultdict(<class 'int'>, {'wrong': 1667, 'right': 547})",0.03254406649401484,0.6895431370588824,0.7087576374745418,0.6874515020507704,0.021306135423771355,0.7086935638808838,6.407359365800946e-05,"defaultdict(<class 'int'>, {'wrong': 1659, 'right': 555})",0.03150817004835627,0.8879836049185245,0.909877800407332,0.8856002660458929,0.02427753436143909,0.9106628242074928,-0.0007850238001607668,"defaultdict(<class 'int'>, {'wrong': 1636, 'right': 578})",0.028644624303505714,0.9095271418574428,0.9340631364562119,0.9068562243653697,0.02720691209084214,0.9325168107588857,0.0015463256973261563
word,ca,165,"{'wrong': 43.333333333333336, 'right': 35.0}",49,"{'wrong': 11.666666666666666, 'right': 14.0}",0.00282933454051607,0.00206611570247934,0.004873736195659735,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 47})",0.0440548674334435,0.6388083574927522,0.6170212765957447,0.6388596623077308,-0.021838385711986152,0.6111111111111112,0.005910165484633523,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.022598187568804072,0.6895431370588824,0.6914893617021277,0.6895385540357734,0.0019508076663543594,0.6851851851851852,0.0063041765169424835,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.027116497535816658,0.8879836049185245,0.8617021276595744,0.8880454932611854,-0.02634336560161099,0.8703703703703703,-0.008668242710795915,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 11})",0.03779236991538604,0.9095271418574428,0.8829787234042553,0.9095896588005411,-0.026610935396285784,0.8888888888888888,-0.005910165484633523
word,cab,222,"{'right': 43.0, 'wrong': 59.666666666666664}",63,"{'wrong': 14.333333333333334, 'right': 20.0}",0.006588379153314218,0.006810255443491373,0.013458224872326341,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 73})",0.07065933088534804,0.6388083574927522,0.6587301587301587,0.6387454244597102,0.019984734270448556,0.6728395061728395,-0.014109347442680775,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 23})",0.010024480598224372,0.6895431370588824,0.6587301587301587,0.689640475354761,-0.030910316624602308,0.6728395061728395,-0.014109347442680775,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 18})",0.022456765161957146,0.8879836049185245,0.8492063492063492,0.8881061023918166,-0.038899753185467456,0.845679012345679,0.003527336860670194,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 15})",0.03301746064063609,0.9095271418574428,0.8492063492063492,0.9097176954319811,-0.06051134622563192,0.8518518518518519,-0.002645502645502673
word,cabin,199,"{'right': 38.0, 'wrong': 53.666666666666664}",42,"{'wrong': 11.333333333333334, 'right': 8.0}",0.00730247933884297,0.007431629013079668,2.9160915426785453e-07,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 8})",0.03564158052307686,0.6388083574927522,0.6071428571428571,0.6388749749549189,-0.031732117812061755,0.5978260869565217,0.009316770186335366,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 6})",0.05287854303640979,0.6895431370588824,0.6190476190476191,0.6896914446002805,-0.07064382555266147,0.6086956521739131,0.010351966873705987,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 34})",0.01328577563426777,0.8879836049185245,0.9166666666666666,0.8879232618713685,0.028743404795298133,0.9021739130434783,0.01449275362318836,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 36})",0.02276479675001658,0.9095271418574428,0.9047619047619048,0.9095371669004207,-0.004775262138515979,0.8913043478260869,0.01345755693581785
word,cabinet,248,"{'right': 63.0, 'wrong': 61.666666666666664}",72,"{'right': 10.0, 'wrong': 20.666666666666668}",2.8596757127741648e-05,0.030245746691871453,0.01664058446426058,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 13})",0.07131381685059685,0.6388083574927522,0.6428571428571429,0.6387941412520064,0.004063001605136507,0.6234567901234568,0.01940035273368612,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 50})",0.005872973987804696,0.6895431370588824,0.7214285714285714,0.6894311797752809,0.03199739165329052,0.7345679012345679,-0.013139329805996525,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 68})",0.06023930914553154,0.8879836049185245,0.8785714285714286,0.8880166532905297,-0.009445224719101142,0.8703703703703703,0.008201058201058209,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 21})",0.03430614387019497,0.9095271418574428,0.9357142857142857,0.9094351926163724,0.02627909309791332,0.9320987654320988,0.0036155202821869237
word,cable,124,"{'right': 29.0, 'wrong': 31.666666666666668}",40,"{'wrong': 8.0, 'right': 16.0}",0.00048303345006641855,0.027777777777777776,0.018295461822685884,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 50})",0.033932834877723285,0.6388083574927522,0.6,0.6388861063808474,-0.03888610638084744,0.6,0.0,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 42})",0.007957709922629331,0.6895431370588824,0.7625,0.6893969748572574,0.07310302514274258,0.7,0.0625,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.04408567919073277,0.8879836049185245,0.9,0.8879595312030452,0.012040468796954862,0.8923076923076924,0.007692307692307665,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.04408567919073277,0.9095271418574428,0.9,0.9095462285886006,-0.009546228588600547,0.9230769230769231,-0.023076923076923106
word,cafe,150,"{'wrong': 42.333333333333336, 'right': 23.0}",51,"{'wrong': 14.0, 'right': 9.0}",0.02189192003331946,0.011814744801512289,0.0008254589290638773,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 5})",0.05295468147818848,0.6388083574927522,0.6274509803921569,0.6388373841142571,-0.011386403722100202,0.6339285714285714,-0.006477591036414543,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.019573511994192175,0.6895431370588824,0.6470588235294118,0.6896517163618141,-0.04259289283240231,0.6339285714285714,0.0131302521008404,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 42})",0.006208422458076013,0.8879836049185245,0.8725490196078431,0.8880230518667,-0.015474032258856907,0.8839285714285714,-0.011379551820728251,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 45})",0.01536933364907899,0.9095271418574428,0.8725490196078431,0.9096216487095966,-0.03707262910175346,0.875,-0.002450980392156854
word,cage,171,"{'wrong': 48.333333333333336, 'right': 26.0}",55,"{'wrong': 16.333333333333332, 'right': 6.0}",0.02256731484646786,0.05351971485854311,0.0038591707289847045,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 57})",0.031785142268414314,0.6388083574927522,0.7222222222222222,0.6385825982357658,0.08363962398645641,0.7153846153846154,0.006837606837606813,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 23})",9.167231488164387e-07,0.6895431370588824,0.6203703703703703,0.6897303528468324,-0.06935998247646202,0.6230769230769231,-0.002706552706552734,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 13})",0.01484443440002118,0.8879836049185245,0.8981481481481481,0.887956094627105,0.010192053521043132,0.8923076923076924,0.005840455840455783,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 48})",0.003468203679781283,0.9095271418574428,0.8240740740740741,0.9097584202085004,-0.08568434613442633,0.8538461538461538,-0.02977207977207974
word,cake,471,"{'wrong': 120.66666666666667, 'right': 109.0}",178,"{'wrong': 45.333333333333336, 'right': 42.0}",0.0006451157627322157,0.00036419789056581795,1.998029084562423e-05,"defaultdict(<class 'int'>, {'wrong': 154, 'right': 28})",0.0618486765511515,0.6388083574927522,0.6411764705882353,0.6387880621092963,0.0023884084789390636,0.6379310344827587,0.0032454361054766734,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 61})",0.010125627746049005,0.6895431370588824,0.7294117647058823,0.6892014519056261,0.04021031280025622,0.7298850574712644,-0.0004732927653821051,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 138})",0.02988630419349999,0.8879836049185245,0.9117647058823529,0.8877797943133696,0.023984911568983303,0.9137931034482759,-0.0020283975659229903,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 135})",0.025490436465706708,0.9095271418574428,0.9323529411764706,0.9093315184513007,0.023021422725169938,0.9339080459770115,-0.0015551048005408852
word,calf,270,"{'wrong': 67.33333333333333, 'right': 68.0}",87,"{'wrong': 19.0, 'right': 30.0}",6.066635929044611e-06,0.012598917117867559,0.006119537056192441,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 30})",0.039875478502459684,0.6388083574927522,0.6044776119402985,0.6389237173378806,-0.03444610539758208,0.6224489795918368,-0.017971367651538284,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 105})",0.05703021425554528,0.6895431370588824,0.746268656716418,0.6893525252018657,0.056916131514552215,0.7448979591836735,0.001370697532744436,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 32})",0.0350316678989409,0.8879836049185245,0.9328358208955224,0.8878328903154622,0.04500293058006022,0.923469387755102,0.009366433140420405,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 31})",0.03740344663502184,0.9095271418574428,0.9253731343283582,0.9094738953809118,0.01589923894744638,0.9081632653061225,0.017209869022235758
word,call,423,"{'wrong': 106.0, 'right': 105.0}",105,"{'right': 31.0, 'wrong': 24.666666666666668}",5.615327598212065e-06,0.0032360428842912953,0.0017619113601974028,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 90})",0.025170510869584634,0.6388083574927522,0.680952380952381,0.6385860007034823,0.042366380248898716,0.664,0.01695238095238094,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 90})",0.025170510869584634,0.6895431370588824,0.6476190476190476,0.6897643334505804,-0.042145285831532764,0.636,0.01161904761904764,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 29})",0.0387296273780889,0.8879836049185245,0.8666666666666667,0.8880960755740918,-0.021429408907425063,0.86,0.00666666666666671,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 36})",0.02324713397532422,0.9095271418574428,0.8952380952380953,0.9096025325360535,-0.014364437297958221,0.892,0.003238095238095262
word,called,43,"{'wrong': 11.666666666666666, 'right': 8.0}",22,"{'right': 8.0, 'wrong': 4.666666666666667}",0.008690031600114915,0.017313019390581715,0.02552381391769431,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.014032396578248035,0.6388083574927522,0.6363636363636364,0.6388110488390712,-0.002447412475434896,0.625,0.011363636363636354,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 21})",0.0021200933185023755,0.6895431370588824,0.7045454545454546,0.6895266212970377,0.015018833248416907,0.71875,-0.014204545454545414,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.020801858230663425,0.8879836049185245,0.8636363636363636,0.8880104083266613,-0.02437404469029769,0.84375,0.019886363636363646,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.020801858230663425,0.9095271418574428,0.9772727272727273,0.9094525620496398,0.06782016522308754,0.984375,-0.007102272727272707
word,calm,109,"{'wrong': 27.0, 'right': 28.0}",32,"{'wrong': 7.333333333333333, 'right': 10.0}",8.264462809917311e-05,0.0059171597633136145,0.002319596815647671,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.019147951955572555,0.6388083574927522,0.71875,0.6386802843696806,0.0800697156303194,0.7439024390243902,-0.02515243902439024,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 30})",0.030891721977107378,0.6895431370588824,0.71875,0.6894963452488234,0.029253654751176583,0.6951219512195121,0.023628048780487854,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.03806376195042977,0.8879836049185245,0.9375,0.8879042755582257,0.04959572444177429,0.9390243902439024,-0.0015243902439023849,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.030891721977107378,0.9095271418574428,0.921875,0.9095073595674377,0.012367640432562332,0.9390243902439024,-0.017149390243902385
word,calmly,92,"{'right': 24.0, 'wrong': 22.666666666666668}",25,"{'wrong': 5.666666666666667, 'right': 8.0}",0.00020408163265306058,0.007287328970850683,0.002553793071900394,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 21})",0.01156668365523155,0.6388083574927522,0.62,0.638831890295781,-0.01883189029578103,0.6212121212121212,-0.00121212121212122,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.07718005527399092,0.6895431370588824,0.74,0.6894800060057055,0.05051999399429452,0.7424242424242424,-0.00242424242424244,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.07718005527399092,0.8879836049185245,0.92,0.8879435463690506,0.032056453630949444,0.9090909090909091,0.01090909090909098,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.03995446730872313,0.9095271418574428,0.96,0.9094639907912517,0.050536009208748234,0.9545454545454546,0.005454545454545379
word,came,66,"{'wrong': 17.0, 'right': 15.0}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",0.0009765625,0.016360194699837752,0.012842086318955302,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.03603386382560198,0.6388083574927522,0.66,0.6387818427506131,0.021218157249386915,0.6351351351351351,0.024864864864864944,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.05618147127870828,0.6895431370588824,0.72,0.6895050297782894,0.03049497022171055,0.7162162162162162,0.003783783783783745,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.03603386382560198,0.8879836049185245,0.94,0.8879185225964666,0.052081477403533305,0.9324324324324325,0.00756756756756749,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.03603386382560198,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.9594594594594594,-0.019459459459459483
word,camel,353,"{'wrong': 93.33333333333333, 'right': 73.0}",111,"{'right': 30.0, 'wrong': 27.0}",0.0037359287713703932,0.0006925207756232686,0.003832263446066731,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 20})",0.04562227585504194,0.6388083574927522,0.6363636363636364,0.6388205153965941,-0.0024568790329577705,0.6422018348623854,-0.005838198498749003,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 41})",0.005274760315349,0.6895431370588824,0.7272727272727273,0.6893555030893656,0.03791722418336174,0.7293577981651376,-0.002085070892410279,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 31})",0.018559545140349368,0.8879836049185245,0.9191919191919192,0.8878284020696238,0.03136351712229546,0.9174311926605505,0.001760726531368717,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 32})",0.016809528010267458,0.9095271418574428,0.9747474747474747,0.9092027929873914,0.06554468176008332,0.9770642201834863,-0.002316745436011569
word,camera,9725,"{'wrong': 2273.6666666666665, 'right': 2904.0}",2646,"{'wrong': 642.0, 'right': 720.0}",0.0037052061980845374,0.0008199266432494324,0.0005238717346748439,"defaultdict(<class 'int'>, {'right': 1529, 'wrong': 1372})",0.0005761519521490562,0.6388083574927522,0.6450934579439253,0.6380555244598679,0.007037933484057346,0.6399317406143344,0.005161717329590809,"defaultdict(<class 'int'>, {'wrong': 2161, 'right': 740})",0.04932858519384791,0.6895431370588824,0.7343457943925233,0.6841766483824023,0.05016914601012101,0.7344283276450512,-8.253325252782773e-05,"defaultdict(<class 'int'>, {'wrong': 2145, 'right': 756})",0.04742412984893591,0.8879836049185245,0.9161214953271029,0.8846132318370088,0.03150826349009406,0.9163822525597269,-0.000260757232624087,"defaultdict(<class 'int'>, {'wrong': 2133, 'right': 768})",0.04602702673847307,0.9095271418574428,0.9406542056074766,0.9057987238329789,0.03485548177449771,0.9419795221843004,-0.0013253165768237762
word,cameraman,92,"{'wrong': 24.0, 'right': 20.0}",32,"{'right': 8.0, 'wrong': 8.0}",0.0020661157024793376,0.0,0.0010355571599063706,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.01625769779570692,0.6388083574927522,0.625,0.6388304796235106,-0.013830479623510583,0.625,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 23})",0.01625769779570692,0.6895431370588824,0.671875,0.6895714428757385,-0.01769644287573846,0.671875,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.04184455665158694,0.8879836049185245,0.890625,0.8879793731851406,0.0026456268148593587,0.890625,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.04184455665158694,0.9095271418574428,0.9375,0.9094823270251327,0.028017672974867347,0.9375,0.0
word,campfire,78,"{'wrong': 21.666666666666668, 'right': 13.0}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.015625000000000007,0.0244140625,0.04013142421738906,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.0731470207403886,0.6388083574927522,0.5833333333333334,0.6388583149889934,-0.05552498165566,0.5689655172413793,0.014367816091954033,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.017309102556860897,0.6895431370588824,0.6111111111111112,0.6896137682609566,-0.07850265714984539,0.5689655172413793,0.04214559386973182,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.026282915600541287,0.8879836049185245,0.8888888888888888,0.8879827896738043,0.0009060992150845548,0.896551724137931,-0.00766283524904221,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.017309102556860897,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.9137931034482759,0.002873563218390718
word,can,1180,"{'wrong': 303.0, 'right': 271.0}",378,"{'wrong': 93.33333333333333, 'right': 98.0}",0.0007769913438308097,0.0001487209994051156,0.00080320257442602,"defaultdict(<class 'int'>, {'wrong': 296, 'right': 97})",0.027910936850016867,0.6388083574927522,0.6183844011142061,0.6391815544357917,-0.020797153321585604,0.6193029490616622,-0.0009185479474560498,"defaultdict(<class 'int'>, {'wrong': 312, 'right': 81})",0.040274952317639376,0.6895431370588824,0.6838440111420613,0.6896472743930371,-0.005803263250975799,0.6863270777479893,-0.002483066605928008,"defaultdict(<class 'int'>, {'wrong': 306, 'right': 87})",0.035294377690298,0.8879836049185245,0.9025069637883009,0.8877182267012775,0.01478873708702333,0.9021447721179625,0.0003621916703383521,"defaultdict(<class 'int'>, {'wrong': 293, 'right': 100})",0.025903770972772702,0.9095271418574428,0.9289693593314763,0.9091718837481549,0.019797475583321344,0.9302949061662198,-0.0013255468347435073
word,candle,196,"{'wrong': 52.666666666666664, 'right': 38.0}",52,"{'right': 15.0, 'wrong': 12.333333333333334}",0.006541955017301036,0.002379535990481855,0.008438761187614587,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 5})",0.08025669024590967,0.6388083574927522,0.625,0.6388443419865691,-0.013844341986569142,0.6333333333333333,-0.008333333333333304,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 9})",0.04585023084717315,0.6895431370588824,0.6634615384615384,0.6896111055427483,-0.026149567081209857,0.65,0.013461538461538414,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 9})",0.04585023084717315,0.8879836049185245,0.8942307692307693,0.8879673248471485,0.006263444383620809,0.9083333333333333,-0.014102564102564052,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.02393931285973199,0.9095271418574428,0.9038461538461539,0.9095419464768969,-0.005695792630743046,0.9166666666666666,-0.012820512820512775
word,canoe,228,"{'wrong': 60.0, 'right': 48.0}",54,"{'wrong': 15.0, 'right': 9.0}",0.0030864197530864226,0.015625,0.0024948783642205104,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 17})",0.0141051490350683,0.6388083574927522,0.6538461538461539,0.6387691690889045,0.01507698475724939,0.6637931034482759,-0.009946949602122057,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 41})",0.008689001326714157,0.6895431370588824,0.7884615384615384,0.6892853563195349,0.09917618214200352,0.8017241379310345,-0.01326259946949604,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 46})",0.025178553062853853,0.8879836049185245,0.9038461538461539,0.8879422672145936,0.015903886631560282,0.9051724137931034,-0.0013262599469495706,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 45})",0.021061745879131476,0.9095271418574428,0.9326923076923077,0.9094667735792322,0.023225534113075486,0.9396551724137931,-0.00696286472148544
word,canvas,304,"{'wrong': 80.66666666666667, 'right': 62.0}",108,"{'wrong': 23.666666666666668, 'right': 37.0}",0.004279849768538742,0.012075836251660421,0.015478030975639066,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 15})",0.07492216822107965,0.6388083574927522,0.5981308411214953,0.6390270867882808,-0.04089624566678551,0.613013698630137,-0.014882857508641711,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 48})",0.006470641569497521,0.6895431370588824,0.6962616822429907,0.6895070104025328,0.00675467184045786,0.6746575342465754,0.0216041479964153,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 35})",0.02224850655112799,0.8879836049185245,0.9158878504672897,0.8878335594753505,0.028054290991939235,0.9246575342465754,-0.008769683779285664,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 39})",0.01622294985104692,0.9095271418574428,0.9252336448598131,0.9094426855620885,0.01579095929772456,0.9246575342465754,0.0005761106132377014
word,cap,263,"{'wrong': 73.0, 'right': 44.0}",63,"{'wrong': 16.333333333333332, 'right': 14.0}",0.015359047410329462,0.0014792899408284004,0.0037567190366731736,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 5})",0.06909550779072646,0.6388083574927522,0.6349206349206349,0.6388206388206388,-0.00390000390000389,0.6287878787878788,0.006132756132756101,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 16})",0.010513899774446039,0.6895431370588824,0.6746031746031746,0.6895903324474753,-0.014987157844300603,0.6742424242424242,0.0003607503607504503,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 53})",0.019865746606423984,0.8879836049185245,0.8809523809523809,0.8880058165772452,-0.007053435624864268,0.8787878787878788,0.0021645021645021467,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 13})",0.019865746606423984,0.9095271418574428,0.9047619047619048,0.909542195256481,-0.004780290494576178,0.9015151515151515,0.0032467532467532756
word,captain,121,"{'wrong': 30.333333333333332, 'right': 30.0}",27,"{'wrong': 6.0, 'right': 9.0}",7.63102469399587e-06,0.009999999999999995,0.005340337120290264,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.02754228748405005,0.6388083574927522,0.6481481481481481,0.6387957355222984,0.009352412625849738,0.6891891891891891,-0.041041041041041004,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.06578096782933922,0.6895431370588824,0.6851851851851852,0.6895490264778017,-0.004363841292616466,0.6756756756756757,0.009509509509509573,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 28})",0.03512274452886907,0.8879836049185245,0.8518518518518519,0.8880324340557586,-0.03618058220390674,0.8648648648648649,-0.013013013013013053,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.04390719473255843,0.9095271418574428,0.9629629629629629,0.9094549276740578,0.05350803528890513,0.972972972972973,-0.010010010010010117
word,capture,613,"{'wrong': 149.0, 'right': 166.0}",164,"{'wrong': 42.0, 'right': 38.0}",0.0007281431090954909,0.0006250000000000011,0.0013517892793202969,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 82})",0.0007565357977726925,0.6388083574927522,0.6470588235294118,0.6387447740895582,0.008314049439853588,0.6464968152866242,0.0005620082427876261,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 117})",0.02594684818533017,0.6895431370588824,0.761437908496732,0.6889890696620158,0.0724488388347162,0.767515923566879,-0.006078015070147047,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 121})",0.03214638086668606,0.8879836049185245,0.9411764705882353,0.8875736664483957,0.05360280413983953,0.9426751592356688,-0.0014986886474335215,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 127})",0.043004471164037134,0.9095271418574428,0.954248366013072,0.9091824913111368,0.04506587470193513,0.9554140127388535,-0.0011656467257815661
word,car,4362,"{'right': 1010.0, 'wrong': 1117.3333333333333}",1176,"{'wrong': 297.0, 'right': 285.0}",0.000636411695735055,0.00010628122010840666,0.0001114170713621865,"defaultdict(<class 'int'>, {'wrong': 1006, 'right': 182})",0.06220697285904343,0.6388083574927522,0.6437209302325582,0.6385293962284084,0.005191534004149734,0.6425942962281509,0.0011266340044072676,"defaultdict(<class 'int'>, {'wrong': 860, 'right': 328})",0.021234106567807984,0.6895431370588824,0.7074418604651163,0.6885267550578417,0.01891510540727459,0.7069917203311867,0.0004501401339295219,"defaultdict(<class 'int'>, {'right': 301, 'wrong': 887})",0.026785056655570086,0.8879836049185245,0.8925581395348837,0.8877238392055359,0.00483430032934784,0.8928242870285189,-0.00026614749363518264,"defaultdict(<class 'int'>, {'wrong': 885, 'right': 303})",0.026347038102643758,0.9095271418574428,0.9074418604651163,0.909645554909936,-0.002203694444819715,0.9075436982520699,-0.0001018377869536069
word,card,714,"{'wrong': 187.66666666666666, 'right': 151.0}",165,"{'wrong': 44.0, 'right': 33.0}",0.0029304746109492207,0.005102040816326529,0.00015195736112469122,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 156})",0.07205529846234288,0.6388083574927522,0.6402439024390244,0.6387964922890838,0.0014474101499406533,0.6371428571428571,0.003101045296167282,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 133})",0.022714827226212847,0.6895431370588824,0.6951219512195121,0.6894970265094245,0.0056249247100876865,0.7,-0.004878048780487809,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 129})",0.017565331784377136,0.8879836049185245,0.9085365853658537,0.8878137284547929,0.020722856911060794,0.9142857142857143,-0.005749128919860569,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 132})",0.021352795002163943,0.9095271418574428,0.9298780487804879,0.9093589355911702,0.02051911318931765,0.9314285714285714,-0.00155052264808353
word,cardboard,55,"{'wrong': 16.333333333333332, 'right': 6.0}",15,"{'right': 6.0, 'wrong': 3.0}",0.05351971485854311,0.027777777777777776,0.08183800453222201,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0005415003481362363,0.6388083574927522,0.5666666666666667,0.6388624881196538,-0.0721958214529872,0.54,0.026666666666666616,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.05521299382313376,0.6895431370588824,0.6,0.6896103246460907,-0.08961032464609076,0.58,0.020000000000000018,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.008841201675608246,0.8879836049185245,0.9,0.8879745885648542,0.012025411435145794,0.92,-0.020000000000000018,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.003293371868896361,0.9095271418574428,0.8333333333333334,0.9095843129408234,-0.07625097960749005,0.86,-0.026666666666666616
word,carefully,183,"{'right': 45.0, 'wrong': 46.0}",53,"{'wrong': 12.666666666666666, 'right': 15.0}",3.0189590629150854e-05,0.0017781971258528108,0.0011378531590936474,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.029010237476469046,0.6388083574927522,0.5849056603773585,0.6389515361098582,-0.05404587573249975,0.5819672131147541,0.0029384472626043934,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 15})",0.033626693628123455,0.6895431370588824,0.660377358490566,0.6896206084298101,-0.029243249939244098,0.6639344262295082,-0.0035570677389421546,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 17})",0.02480291841506503,0.8879836049185245,0.8962264150943396,0.8879617100185436,0.00826470507579602,0.8934426229508197,0.002783792143519981,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 14})",0.0386800252733776,0.9095271418574428,0.8773584905660378,0.9096125895855259,-0.03225409901948817,0.8852459016393442,-0.007887411073306483
word,caress,116,"{'right': 23.0, 'wrong': 31.0}",40,"{'wrong': 10.0, 'right': 10.0}",0.0054869684499314125,0.0,0.0027612193242428223,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 3})",0.08858458615478068,0.6388083574927522,0.625,0.6388360212361014,-0.013836021236101392,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.03018331835466665,0.6895431370588824,0.675,0.6895722728638686,-0.01457227286386853,0.675,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.00860542484395737,0.8879836049185245,0.875,0.8880096163477913,-0.013009616347791297,0.875,0.0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 13})",0.005442387830999793,0.9095271418574428,0.95,0.9094460582991085,0.04055394170089144,0.95,0.0
word,carpet,404,"{'wrong': 104.66666666666667, 'right': 90.0}",101,"{'wrong': 28.333333333333332, 'right': 16.0}",0.0014191217864514907,0.019348182486290912,0.005320244552667528,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 15})",0.06841943500025531,0.6388083574927522,0.6382978723404256,0.6388107673764564,-0.0005128950360308027,0.6355140186915887,0.0027838536488368204,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 36})",0.011344811196431194,0.6895431370588824,0.7127659574468085,0.6894335074327039,0.023332450014104555,0.7242990654205608,-0.011533107973752288,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 92})",0.04209342172956292,0.8879836049185245,0.9095744680851063,0.887881679389313,0.021692788695793386,0.9018691588785047,0.007705309206601618,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 88})",0.03080405527593641,0.9095271418574428,0.9521276595744681,0.9093260345520289,0.04280162502243923,0.9485981308411215,0.003529528733346554
word,carriage,212,"{'wrong': 58.333333333333336, 'right': 37.0}",63,"{'wrong': 14.0, 'right': 21.0}",0.012518949581886648,0.009999999999999995,0.022622674599492652,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 4})",0.09500562305004713,0.6388083574927522,0.5403225806451613,0.6391145206578419,-0.09879194001268066,0.5297619047619048,0.010560675883256487,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 24})",0.006293460759214008,0.6895431370588824,0.6532258064516129,0.6896560369033293,-0.03643023045171645,0.6369047619047619,0.016321044546851016,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 19})",0.016098316124667673,0.8879836049185245,0.9354838709677419,0.8878359406337746,0.0476479303339673,0.9464285714285714,-0.010944700460829515,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 20})",0.01371120315503209,0.9095271418574428,0.9032258064516129,0.9095467308463698,-0.006320924394756955,0.9107142857142857,-0.00748847926267282
word,carry,849,"{'wrong': 229.33333333333334, 'right': 161.0}",219,"{'wrong': 54.666666666666664, 'right': 55.0}",0.007661855209988618,2.3096608494009166e-06,0.004000159091732257,"defaultdict(<class 'int'>, {'wrong': 212, 'right': 9})",0.1111391774974525,0.6388083574927522,0.636986301369863,0.6388285237782383,-0.0018422224083752825,0.6380090497737556,-0.0010227484038926038,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 57})",0.013489231704173314,0.6895431370588824,0.6643835616438356,0.6898216000404306,-0.025438038396594975,0.6628959276018099,0.0014876340420256762,"defaultdict(<class 'int'>, {'wrong': 176, 'right': 45})",0.025964560859114916,0.8879836049185245,0.867579908675799,0.8882094304341234,-0.020629521758324332,0.8687782805429864,-0.0011983718671874088,"defaultdict(<class 'int'>, {'wrong': 173, 'right': 48})",0.022372631371449785,0.9095271418574428,0.9155251141552512,0.9094607570627179,0.006064357092533279,0.9140271493212669,0.0014979648339842333
word,carrying,484,"{'right': 122.0, 'wrong': 120.66666666666667}",114,"{'wrong': 28.0, 'right': 30.0}",7.547397657287866e-06,0.00029726516052318687,0.00010508552430610243,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 38})",0.01855299292620155,0.6388083574927522,0.6403508771929824,0.6387995173939272,0.0015513597990552963,0.640495867768595,-0.00014499057561256912,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 20})",0.06625306796254826,0.6895431370588824,0.631578947368421,0.6898753267645285,-0.058296379396107434,0.6487603305785123,-0.017181383210091328,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 28})",0.04033093215684298,0.8879836049185245,0.8771929824561403,0.888045445405188,-0.010852462949047736,0.871900826446281,0.005292156009859328,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 32})",0.030398718873736894,0.9095271418574428,0.9298245614035088,0.9094108184194651,0.020413742984043637,0.9297520661157025,7.249528780628456e-05
word,cart,194,"{'right': 31.0, 'wrong': 54.333333333333336}",48,"{'right': 12.0, 'wrong': 12.0}",0.018692016601562507,0.0,0.009556859028401095,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 4})",0.06000275322330652,0.6388083574927522,0.6770833333333334,0.6387163042389017,0.03836702909443168,0.6770833333333334,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 40})",0.025273498743121688,0.6895431370588824,0.6770833333333334,0.6895731035173865,-0.012489770184053173,0.6770833333333334,0.0,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 34})",0.002915269248603955,0.8879836049185245,0.9166666666666666,0.8879146207034773,0.028752045963189365,0.9166666666666666,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.00757737129363888,0.9095271418574428,0.9166666666666666,0.9095099709389718,0.0071566957276948395,0.9166666666666666,0.0
word,carved,57,"{'right': 19.0, 'wrong': 12.666666666666666}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.010000000000000005,0.00020408163265306058,0.003726962842751036,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.06418120291675103,0.6388083574927522,0.6956521739130435,0.638742931491768,0.056909242421275485,0.7083333333333334,-0.012681159420289911,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.03616039166178342,0.6895431370588824,0.5869565217391305,0.6896612120302257,-0.10270469029109519,0.5833333333333334,0.0036231884057971175,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.06418120291675103,0.8879836049185245,0.9347826086956522,0.8879297402792373,0.046852868416414895,0.9375,-0.0027173913043477826,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.06418120291675103,0.9095271418574428,0.9130434782608695,0.9095230946304359,0.00352038363043361,0.8958333333333334,0.017210144927536142
word,carving,71,"{'wrong': 19.666666666666668, 'right': 12.0}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",0.014653739612188368,0.00018261504747991162,0.005901448741721098,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 4})",0.03320720732469866,0.6388083574927522,0.68,0.6387568189780292,0.04124318102197089,0.6730769230769231,0.006923076923076921,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 12})",0.012866579959361378,0.6895431370588824,0.72,0.6895050297782894,0.03049497022171055,0.7307692307692307,-0.010769230769230753,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 21})",0.02164090006657838,0.8879836049185245,0.92,0.8879435463690506,0.032056453630949444,0.9230769230769231,-0.003076923076923088,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 21})",0.02164090006657838,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.9423076923076923,-0.002307692307692344
word,case,370,"{'right': 87.0, 'wrong': 94.33333333333333}",116,"{'wrong': 30.333333333333332, 'right': 25.0}",0.0004088721885813142,0.0023225431847873437,0.00039311367024925416,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 101})",0.05548785614326796,0.6388083574927522,0.6434782608695652,0.638781358403298,0.004696902466267194,0.6487603305785123,-0.005282069708947179,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 84})",0.014896204570002104,0.6895431370588824,0.717391304347826,0.6893821326227942,0.028009171725031812,0.731404958677686,-0.014013654329859904,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 96})",0.04002767388031646,0.8879836049185245,0.8956521739130435,0.887939269016138,0.00771290489690557,0.8884297520661157,0.0072224218469277846,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 92})",0.029976595011480478,0.9095271418574428,0.9130434782608695,0.9095068121260872,0.003536666134782318,0.9090909090909091,0.0039525691699604515
word,cash,137,"{'wrong': 38.0, 'right': 23.0}",42,"{'wrong': 11.333333333333334, 'right': 8.0}",0.015116904058048919,0.007431629013079668,0.0007061373600353218,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 38})",0.02631560233962678,0.6388083574927522,0.6428571428571429,0.6387998397114807,0.004057303145662217,0.6521739130434783,-0.009316770186335366,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 32})",0.002945513935837734,0.6895431370588824,0.6785714285714286,0.6895662191945502,-0.010994790623121586,0.6739130434782609,0.004658385093167738,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 36})",0.015396890027414782,0.8879836049185245,0.8452380952380952,0.8880735323582448,-0.04283543712014959,0.8369565217391305,0.008281573498964745,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 39})",0.03329411355833609,0.9095271418574428,0.8452380952380952,0.9096623923061511,-0.06442429706805586,0.8369565217391305,0.008281573498964745
word,cast,205,"{'wrong': 54.666666666666664, 'right': 41.0}",58,"{'wrong': 14.0, 'right': 16.0}",0.0051020408163265345,0.0011111111111111107,0.005505674358210155,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 9})",0.05370942194295705,0.6388083574927522,0.625,0.6388471177944862,-0.013847117794486219,0.6209677419354839,0.0040322580645161255,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.01878149573705895,0.6895431370588824,0.7053571428571429,0.6894987468671679,0.01585839598997496,0.7016129032258065,0.00374423963133641,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.015547563269545796,0.8879836049185245,0.8839285714285714,0.8879949874686717,-0.004066416040100274,0.8870967741935484,-0.0031682027649769795,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 19})",0.010114109761115223,0.9095271418574428,0.9017857142857143,0.9095488721804511,-0.007763157894736805,0.9032258064516129,-0.0014400921658985766
word,castle,159,"{'wrong': 38.666666666666664, 'right': 43.0}",47,"{'wrong': 10.666666666666666, 'right': 15.0}",0.0007038733860891316,0.007125990892224663,0.0016972221543315631,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 39})",0.014003492519786685,0.6388083574927522,0.6063829787234043,0.6388847136630091,-0.03250173493960484,0.5901639344262295,0.0162190442971748,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 23})",0.011321606430680517,0.6895431370588824,0.6808510638297872,0.6895636053910517,-0.008712541561264442,0.6639344262295082,0.01691663760027906,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 11})",0.0677291373643798,0.8879836049185245,0.8829787234042553,0.8879953905506288,-0.005016667146373499,0.8934426229508197,-0.010463899546564348,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 17})",0.03233098804579379,0.9095271418574428,0.9042553191489362,0.9095395560899845,-0.0052842369410482926,0.9098360655737705,-0.005580746424834304
word,casually,171,"{'wrong': 41.0, 'right': 48.0}",32,"{'right': 10.0, 'wrong': 7.333333333333333}",0.001546521903800024,0.0059171597633136145,0.0007166386846114755,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 22})",3.7768757911401697e-06,0.6388083574927522,0.609375,0.6388555121658156,-0.029480512165815598,0.5975609756097561,0.011814024390243927,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 16})",0.011210914481321665,0.6895431370588824,0.6875,0.6895464103334334,-0.002046410333433446,0.6707317073170732,0.01676829268292679,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.03872387188841368,0.8879836049185245,0.828125,0.8880795033543607,-0.0599545033543607,0.8292682926829268,-0.0011432926829267887,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.03167581186140161,0.9095271418574428,0.859375,0.9096074897366576,-0.050232489736657615,0.8292682926829268,0.03010670731707321
word,cat,603,"{'right': 131.0, 'wrong': 157.33333333333334}",184,"{'wrong': 47.666666666666664, 'right': 41.0}",0.0020852684687092792,0.0014133077053536094,3.279625261850541e-05,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 159})",0.049381687781418646,0.6388083574927522,0.632258064516129,0.6388595032995819,-0.006601438783452873,0.6327160493827161,-0.00045798486658710225,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 149})",0.031230375566696576,0.6895431370588824,0.7064516129032258,0.6894111127902877,0.017040500112938117,0.7037037037037037,0.0027479091995220584,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 152})",0.036092081531711735,0.8879836049185245,0.8806451612903226,0.8880409047403154,-0.007395743449992831,0.8796296296296297,0.0010155316606929032,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 144})",0.02409761106685277,0.9095271418574428,0.9,0.909601531408997,-0.009601531408997,0.904320987654321,-0.004320987654320985
word,catch,1230,"{'right': 281.0, 'wrong': 316.3333333333333}",339,"{'wrong': 86.33333333333333, 'right': 80.0}",0.0008747334382971934,0.00036244834358095017,5.565536160440478e-05,"defaultdict(<class 'int'>, {'wrong': 275, 'right': 71})",0.04011081677810389,0.6388083574927522,0.646969696969697,0.6386714779426713,0.008298219027025655,0.6454005934718101,0.001569103497886859,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 253})",0.02202296017396594,0.6895431370588824,0.6878787878787879,0.6895710510266314,-0.0016922631478435424,0.6869436201780416,0.0009351677007463088,"defaultdict(<class 'int'>, {'right': 83, 'wrong': 263})",0.029407402316250997,0.8879836049185245,0.8909090909090909,0.887934539540557,0.002974551368533862,0.8916913946587537,-0.000782303749662816,"defaultdict(<class 'int'>, {'right': 91, 'wrong': 255})",0.023397071914418463,0.9095271418574428,0.9196969696969697,0.9093565765399472,0.01034039315702251,0.9198813056379822,-0.0001843359410125256
word,catching,110,"{'wrong': 26.666666666666668, 'right': 30.0}",35,"{'wrong': 8.333333333333334, 'right': 10.0}",0.0008650519031141872,0.0020661157024793376,0.00012941645857928157,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.03410351669503601,0.6388083574927522,0.6142857142857143,0.6388513344349307,-0.02456562014921637,0.6375,-0.023214285714285632,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.06016857234195335,0.6895431370588824,0.7571428571428571,0.6894246657653598,0.06771819137749735,0.7375,0.019642857142857073,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.05038972768311366,0.8879836049185245,0.9428571428571428,0.8878874367833358,0.05496970607380702,0.95,-0.0071428571428571175,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.041740731490293885,0.9095271418574428,0.9428571428571428,0.9094687296580041,0.03338841319913877,0.95,-0.0071428571428571175
word,caught,129,"{'right': 27.0, 'wrong': 34.0}",36,"{'wrong': 10.0, 'right': 6.0}",0.0032921257726417604,0.015625,0.0023672244260339037,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.03437864892221448,0.6388083574927522,0.6142857142857143,0.6388513344349307,-0.02456562014921637,0.6025641025641025,0.011721611721611791,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 33})",0.04300897795115584,0.6895431370588824,0.6428571428571429,0.6896249561864704,-0.046767813329327446,0.6538461538461539,-0.01098901098901095,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.015372703901104935,0.8879836049185245,0.9,0.8879625456912523,0.012037454308747697,0.8974358974358975,0.002564102564102555,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 26})",0.004490205137594339,0.9095271418574428,0.9142857142857143,0.9095188022632817,0.004766912022432512,0.9230769230769231,-0.008791208791208871
word,causing,111,"{'wrong': 28.666666666666668, 'right': 25.0}",29,"{'right': 10.0, 'wrong': 6.333333333333333}",0.0011670074457003998,0.012598917117867559,0.010823234026223316,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 14})",0.008057897599359563,0.6388083574927522,0.6379310344827587,0.6388096310757371,-0.0008785965929783979,0.6585365853658537,-0.020605550883095014,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 15})",0.0051541073297758505,0.6895431370588824,0.7068965517241379,0.6895179456374831,0.017378606086654758,0.7073170731707317,-0.000420521446593769,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.021193128271721894,0.8879836049185245,0.9655172413793104,0.8878710517094659,0.07764618966984449,0.975609756097561,-0.010092514718250567,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.016027136744590963,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9146341463414634,0.016400336417157213
word,cautiously,189,"{'right': 71.0, 'wrong': 39.333333333333336}",46,"{'wrong': 12.0, 'right': 10.0}",0.02059355062476611,0.0020661157024793376,0.01814036872459314,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 28})",0.0019099693491860855,0.6388083574927522,0.6630434782608695,0.63875250501002,0.0242909732508495,0.6666666666666666,-0.0036231884057971175,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 33})",0.05594831938726068,0.6895431370588824,0.7391304347826086,0.6894288577154308,0.049701577067177816,0.75,-0.010869565217391353,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.09019753386717552,0.8879836049185245,0.9021739130434783,0.8879509018036073,0.01422301123987102,0.90625,-0.0040760869565217295,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 32})",0.04893426934925062,0.9095271418574428,0.9021739130434783,0.9095440881763527,-0.0073701751328744125,0.90625,-0.0040760869565217295
word,ceiling,477,"{'wrong': 125.0, 'right': 102.0}",127,"{'wrong': 33.333333333333336, 'right': 27.0}",0.00256651594247899,0.002754799914532527,1.6839502861470176e-06,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 13})",0.08315354134559408,0.6388083574927522,0.612,0.6389769126301494,-0.026976912630149452,0.6060606060606061,0.005939393939393911,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 36})",0.01787771427512288,0.6895431370588824,0.668,0.6896785875961974,-0.02167858759619734,0.6666666666666666,0.0013333333333334085,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 99})",0.019492329148186736,0.8879836049185245,0.86,0.8881595493184448,-0.028159549318444776,0.8674242424242424,-0.007424242424242444,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 101})",0.022974615730847164,0.9095271418574428,0.86,0.9098385393088879,-0.04983853930888793,0.8636363636363636,-0.0036363636363636598
word,celebrate,149,"{'wrong': 38.0, 'right': 35.0}",46,"{'wrong': 10.0, 'right': 16.0}",0.00042221805216738595,0.013313609467455623,0.009352943682304403,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.03429972656202829,0.6388083574927522,0.6,0.6388958469014578,-0.038895846901457864,0.6171875,-0.017187500000000022,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 53})",0.05029812469603038,0.6895431370588824,0.6777777777777778,0.6895696608386354,-0.011791883060857544,0.6796875,-0.0019097222222221877,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 20})",0.015547039246532272,0.8879836049185245,0.9111111111111111,0.8879314663594008,0.023179644751710304,0.9140625,-0.002951388888888906,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 18})",0.02200674964173232,0.9095271418574428,0.9333333333333333,0.9094734732728821,0.023859860060451266,0.9375,-0.004166666666666652
word,celebrates,110,"{'wrong': 28.0, 'right': 26.0}",38,"{'wrong': 9.0, 'right': 11.0}",0.0003429355281207133,0.0025000000000000014,0.0023515736730288853,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.04509379669957977,0.6388083574927522,0.7162162162162162,0.6386649306424959,0.07755128557372037,0.7045454545454546,0.011670761670761642,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.03750180116887048,0.6895431370588824,0.6216216216216216,0.6896689869297411,-0.0680473653081195,0.6363636363636364,-0.014742014742014753,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.030798858517097398,0.8879836049185245,0.8918918918918919,0.887976363363213,0.003915528528678935,0.9090909090909091,-0.017199017199017175,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.024900259861609327,0.9095271418574428,0.9324324324324325,0.9094847012869949,0.022947731145437578,0.9318181818181818,0.0006142506142506887
word,celebrating,190,"{'wrong': 45.333333333333336, 'right': 54.0}",53,"{'wrong': 12.333333333333334, 'right': 16.0}",0.0019030674293950716,0.004186851211072663,0.00022487594537123554,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 49})",0.047181670975163285,0.6388083574927522,0.6346153846153846,0.6388192843540142,-0.004203899738629668,0.6507936507936508,-0.016178266178266232,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.042046347694765826,0.6895431370588824,0.6826923076923077,0.6895609902776386,-0.00686868258533091,0.6825396825396826,0.00015262515262515208,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.042046347694765826,0.8879836049185245,0.9326923076923077,0.8878670943169289,0.044825213375378814,0.9444444444444444,-0.01175213675213671,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 18})",0.03727800480844147,0.9095271418574428,0.9423076923076923,0.9094417159466773,0.03286597636101496,0.9365079365079365,0.005799755799755779
word,cell,461,"{'right': 104.0, 'wrong': 119.0}",120,"{'wrong': 25.666666666666668, 'right': 43.0}",0.0011311307285487332,0.015929870864360443,0.012943702736514212,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 47})",0.02017865546258049,0.6388083574927522,0.6470588235294118,0.6387589882838035,0.008299835245608289,0.6345029239766082,0.012555899552803562,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 39})",0.03219078390916512,0.6895431370588824,0.6890756302521008,0.689545934530095,-0.0004703042779942157,0.6783625730994152,0.010713057152685668,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 45})",0.022865768200106794,0.8879836049185245,0.8277310924369747,0.8883441444159501,-0.060613051978975374,0.8333333333333334,-0.0056022408963586345,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 35})",0.0395719785081351,0.9095271418574428,0.8529411764705882,0.9098657414391311,-0.05692456496854292,0.8654970760233918,-0.012555899552803562
word,cellphone,177,"{'wrong': 41.333333333333336, 'right': 53.0}",49,"{'wrong': 13.333333333333334, 'right': 9.0}",0.0038238709435752718,0.009411895745154823,0.012686683508053014,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 12})",0.06205439367972586,0.6388083574927522,0.6632653061224489,0.6387483088640578,0.024516997258391182,0.6574074074074074,0.0058578987150414985,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 7})",0.109184521593479,0.6895431370588824,0.6122448979591837,0.6897329257904494,-0.07748802783126574,0.6018518518518519,0.010393046107331827,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 21})",0.015068592265323373,0.8879836049185245,0.8367346938775511,0.8881094352858646,-0.05137474140831355,0.8425925925925926,-0.0058578987150414985,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 34})",0.018531364681813087,0.9095271418574428,0.8367346938775511,0.9097058676153731,-0.07297117373782203,0.8518518518518519,-0.015117157974300799
word,cement,104,"{'wrong': 27.666666666666668, 'right': 21.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.004691311690748733,0.0018903591682419658,0.0003168800018835613,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 3})",0.08183661757966364,0.6388083574927522,0.625,0.6388304796235106,-0.013830479623510583,0.6176470588235294,0.007352941176470562,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.006217922863838397,0.6895431370588824,0.796875,0.6893711825372985,0.10750381746270155,0.8088235294117647,-0.011948529411764719,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.01025287317109692,0.8879836049185245,0.953125,0.8878792430159207,0.0652457569840793,0.9558823529411765,-0.0027573529411765163,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.015438125252187435,0.9095271418574428,0.96875,0.9094322619405227,0.059317738059477265,0.9705882352941176,-0.0018382352941176405
word,center,501,"{'wrong': 130.0, 'right': 111.0}",143,"{'wrong': 37.333333333333336, 'right': 31.0}",0.0015538644307088376,0.0021475312314098737,2.4137372440496442e-05,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 16})",0.08158078046819714,0.6388083574927522,0.6328671328671329,0.6388511302421588,-0.005983997375025862,0.63,0.0028671328671329155,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 41})",0.0190251474456804,0.6895431370588824,0.7237762237762237,0.689296682273574,0.03447954150264976,0.7266666666666667,-0.0028904428904429347,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 112})",0.023645380341627074,0.8879836049185245,0.916083916083916,0.8877813019181392,0.02830261416577684,0.92,-0.003916083916084001,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 118})",0.03480851708980953,0.9095271418574428,0.9335664335664335,0.9093540754166037,0.024212358149829805,0.9333333333333333,0.0002331002331001919
word,central,44,"{'wrong': 12.333333333333334, 'right': 7.0}",24,"{'wrong': 6.0, 'right': 6.0}",0.019024970273483946,0.0,0.009731049991775417,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.002819961624048444,0.6388083574927522,0.6666666666666666,0.6387748974076669,0.02789176925899972,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.02499584996697695,0.6895431370588824,0.5833333333333334,0.68967070363327,-0.10633737029993662,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.03943518160305862,0.8879836049185245,0.7916666666666666,0.8880992893604244,-0.09643262269375774,0.7916666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.007423698771732497,0.9095271418574428,0.9166666666666666,0.9095185667100391,0.007148099956627574,0.9166666666666666,0.0
word,chain,384,"{'right': 77.0, 'wrong': 102.33333333333333}",109,"{'wrong': 26.333333333333332, 'right': 30.0}",0.004988875222841031,0.0010591365848534734,0.005339979601483774,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 7})",0.10313022901856232,0.6388083574927522,0.5787037037037037,0.6391345863905921,-0.06043088268688834,0.575,0.0037037037037037646,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 32})",0.01511158072290112,0.6895431370588824,0.6759259259259259,0.6896170469393909,-0.013691121013464924,0.6708333333333333,0.0050925925925926485,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 27})",0.02449911094000451,0.8879836049185245,0.8611111111111112,0.888129460247261,-0.027018349136149866,0.8583333333333333,0.002777777777777879,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 30})",0.01854167922023179,0.9095271418574428,0.9120370370370371,0.9095135189466278,0.0025235180904092935,0.9083333333333333,0.0037037037037037646
word,chair,1934,"{'wrong': 496.3333333333333, 'right': 445.0}",520,"{'wrong': 129.33333333333334, 'right': 132.0}",0.0007434505132053044,2.603082049146195e-05,0.0005242036410499119,"defaultdict(<class 'int'>, {'wrong': 450, 'right': 78})",0.0640819545535398,0.6388083574927522,0.6446850393700787,0.6386552466919684,0.006029792678110324,0.6472868217054264,-0.002601782335347691,"defaultdict(<class 'int'>, {'right': 116, 'wrong': 412})",0.03598040284784919,0.6895431370588824,0.7106299212598425,0.6889937429479946,0.02163617831184783,0.7102713178294574,0.0003586034303850738,"defaultdict(<class 'int'>, {'wrong': 422, 'right': 106})",0.042298048857245904,0.8879836049185245,0.8789370078740157,0.8882193045440558,-0.009282296670040102,0.8788759689922481,6.103888176767214e-05,"defaultdict(<class 'int'>, {'wrong': 408, 'right': 120})",0.03363891634163677,0.9095271418574428,0.905511811023622,0.9096317571032927,-0.0041199460796707,0.9069767441860465,-0.0014649331624244644
word,chamber,188,"{'right': 45.0, 'wrong': 47.666666666666664}",59,"{'right': 12.0, 'wrong': 15.666666666666666}",0.00020702862170695078,0.004391058208738568,0.0013550278710323573,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 13})",0.04401656639310808,0.6388083574927522,0.6724137931034483,0.6387106476839783,0.03370314541946995,0.6612903225806451,0.011123470522803158,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 18})",0.02126713303120706,0.6895431370588824,0.6982758620689655,0.6895177461399639,0.008758115929001664,0.6935483870967742,0.004727474972191281,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 46})",0.025023123077727222,0.8879836049185245,0.9482758620689655,0.8878083015841187,0.060467560484846805,0.9516129032258065,-0.0033370411568409697,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 45})",0.02126713303120706,0.9095271418574428,0.9224137931034483,0.9094896731501905,0.012924119953257818,0.9274193548387096,-0.0050055617352613435
word,change,406,"{'wrong': 108.66666666666667, 'right': 80.0}",109,"{'wrong': 27.333333333333332, 'right': 27.0}",0.005771703979323005,9.409462155143103e-06,0.0026766702541802558,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 87})",0.027094602938794593,0.6388083574927522,0.6018518518518519,0.6390089456226756,-0.03715709377082377,0.6055045871559633,-0.0036527353041114763,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 77})",0.008356637616550273,0.6895431370588824,0.7268518518518519,0.6893406372499749,0.03751121460187701,0.7293577981651376,-0.002505946313285712,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 77})",0.008356637616550273,0.8879836049185245,0.9212962962962963,0.8878027942506784,0.03349350204561785,0.9220183486238532,-0.0007220523275569546,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 27})",0.01806317695736112,0.9095271418574428,0.9351851851851852,0.9093878781787115,0.025797307006473758,0.9311926605504587,0.003992524634726546
word,channel,53,"{'wrong': 11.333333333333334, 'right': 19.0}",21,"{'wrong': 4.666666666666667, 'right': 7.0}",0.015970293442820915,0.010000000000000002,0.00036662340530683405,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.0308395142938879,0.6388083574927522,0.6428571428571429,0.638804103077308,0.004053039779834955,0.6379310344827587,0.0049261083743842304,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.07761579316078596,0.6895431370588824,0.7380952380952381,0.689492119089317,0.04860311900592118,0.8103448275862069,-0.07224958949096871,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.05102665645961425,0.8879836049185245,0.9047619047619048,0.8879659744808607,0.01679593028104409,0.896551724137931,0.008210180623973717,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.040210785919426964,0.9095271418574428,0.9761904761904762,0.9094570928196147,0.06673338337086143,0.9482758620689655,0.02791461412151064
word,charge,135,"{'wrong': 35.666666666666664, 'right': 28.0}",41,"{'wrong': 10.666666666666666, 'right': 9.0}",0.0036251747484992163,0.0017954610744039044,0.0001607718392113407,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 34})",0.03079404496041896,0.6388083574927522,0.6341463414634146,0.6388179313799148,-0.004671589916500185,0.6395348837209303,-0.005388542257515616,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 10})",0.024351207105365903,0.6895431370588824,0.7317073170731707,0.6894565489606812,0.04225076811248951,0.7325581395348837,-0.0008508224617129745,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 8})",0.03825671097725924,0.8879836049185245,0.8536585365853658,0.8880540946656649,-0.03439555808029904,0.8372093023255814,0.016449234259784395,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 34})",0.03079404496041896,0.9095271418574428,0.8780487804878049,0.9095917856248434,-0.03154300513703856,0.872093023255814,0.005955757231990932
word,chase,452,"{'right': 103.0, 'wrong': 116.33333333333333}",118,"{'wrong': 28.666666666666668, 'right': 32.0}",0.0009238643397603498,0.0007547397657287774,0.0016752833505627937,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 96})",0.02648770792211784,0.6388083574927522,0.6398305084745762,0.6388022928399034,0.0010282156346728133,0.640625,-0.0007944915254237683,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 42})",0.010478179951975718,0.6895431370588824,0.690677966101695,0.6895364038616251,0.0011415622400698933,0.69140625,-0.0007282838983050377,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 92})",0.019067024038187247,0.8879836049185245,0.8983050847457628,0.887922365245374,0.010382719500388715,0.8984375,-0.0001324152542372392,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 95})",0.024494875429057324,0.9095271418574428,0.885593220338983,0.9096691472244569,-0.024075926885473886,0.8828125,0.0027807203389830226
word,chasing,184,"{'right': 50.0, 'wrong': 44.666666666666664}",47,"{'wrong': 13.0, 'right': 8.0}",0.0007934933544931572,0.014172335600907034,0.010968121166011847,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 30})",0.0055456884935975725,0.6388083574927522,0.6702127659574468,0.6387344055313392,0.03147836042610763,0.6826923076923077,-0.012479541734860877,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 38})",0.03545519716323098,0.6895431370588824,0.7021276595744681,0.689513502680495,0.01261415689397305,0.7211538461538461,-0.019026186579378046,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 36})",0.02521471773871898,0.8879836049185245,0.9361702127659575,0.8878701337742372,0.048300078991720286,0.9423076923076923,-0.006137479541734825,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 38})",0.03545519716323098,0.9095271418574428,0.9468085106382979,0.9094393506688712,0.03736915996942669,0.9519230769230769,-0.005114566284779021
word,chatting,62,"{'wrong': 17.333333333333332, 'right': 10.0}",21,"{'wrong': 4.666666666666667, 'right': 7.0}",0.01799524092801904,0.010000000000000002,0.027702250689068418,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.0017225178324853912,0.6388083574927522,0.6428571428571429,0.638804103077308,0.004053039779834955,0.6551724137931034,-0.01231527093596052,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.009209164189547599,0.6895431370588824,0.6190476190476191,0.6896172129096823,-0.07056959386206318,0.6379310344827587,-0.018883415435139606,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.00024126751701487176,0.8879836049185245,0.9523809523809523,0.8879159369527145,0.06446501542823779,0.9137931034482759,0.038587848932676416,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.015610175418645109,0.9095271418574428,0.9523809523809523,0.9094821115836877,0.04289884079726458,0.9137931034482759,0.038587848932676416
word,check,610,"{'wrong': 153.66666666666666, 'right': 149.0}",167,"{'right': 43.0, 'wrong': 41.333333333333336}",5.943255254322772e-05,9.764251902076267e-05,0.00015472461657028026,"defaultdict(<class 'int'>, {'wrong': 129, 'right': 43})",0.03188072774513272,0.6388083574927522,0.6295180722891566,0.6388860887096774,-0.009368016420520875,0.631578947368421,-0.002060875079264446,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 44})",0.030246709955893347,0.6895431370588824,0.677710843373494,0.6896421370967742,-0.011931293723280278,0.6812865497076024,-0.0035757063341084194,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 40})",0.03711176310448055,0.8879836049185245,0.8614457831325302,0.8882056451612903,-0.02675986202876013,0.8654970760233918,-0.004051292890861591,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 46})",0.027135571620394087,0.9095271418574428,0.8765060240963856,0.9098034274193548,-0.033297403322969266,0.8771929824561403,-0.0006869583597547413
word,cheek,700,"{'wrong': 170.66666666666666, 'right': 188.0}",159,"{'wrong': 37.666666666666664, 'right': 46.0}",0.0005838780558588188,0.0024801193631847126,0.0003304786943741358,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 58})",0.022983309101064053,0.6388083574927522,0.6385135135135135,0.6388105549400745,-0.00029704142656106214,0.6445086705202312,-0.005995157006717711,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 46})",0.04070100538036127,0.6895431370588824,0.6351351351351351,0.689948635310706,-0.05481350017557096,0.6271676300578035,0.007967505077331571,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 126})",0.021769172906122278,0.8879836049185245,0.8682432432432432,0.888130728170007,-0.019887484926763843,0.8641618497109826,0.004081393532260558,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 47})",0.03898563935483195,0.9095271418574428,0.8716216216216216,0.9098096485043811,-0.03818802688275946,0.8728323699421965,-0.0012107483205748837
word,cheer,765,"{'wrong': 179.33333333333334, 'right': 227.0}",204,"{'right': 50.0, 'wrong': 51.333333333333336}",0.003440366200728011,4.32825484764542e-05,0.0021350323622301368,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 129})",0.01726796504913094,0.6388083574927522,0.6507936507936508,0.6386940505626483,0.012099600231002539,0.6518324607329843,-0.0010388099393334738,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 49})",0.05487161054905114,0.6895431370588824,0.6878306878306878,0.6895594691426553,-0.00172878131196752,0.6858638743455497,0.0019668134851380525,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 145})",0.03566987946042292,0.8879836049185245,0.9047619047619048,0.887823585810163,0.016938318951741804,0.9057591623036649,-0.000997257541760166,"defaultdict(<class 'int'>, {'right': 57, 'wrong': 149})",0.04150147683186217,0.9095271418574428,0.9497354497354498,0.9091436645304537,0.04059178520499607,0.9502617801047121,-0.0005263303692623067
word,cheering,387,"{'wrong': 89.33333333333333, 'right': 119.0}",82,"{'wrong': 21.0, 'right': 19.0}",0.0050694400000000014,0.0006250000000000011,0.004644374009644764,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 29})",0.02594048767716904,0.6388083574927522,0.6012658227848101,0.6389571937572138,-0.037691370972403715,0.6049382716049383,-0.0036724488201281824,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 22})",0.05014799594266516,0.6895431370588824,0.7974683544303798,0.6891152707381945,0.10835308369218533,0.7962962962962963,0.001172058134083498,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 60})",0.042253528819038065,0.8879836049185245,0.930379746835443,0.8878155266723541,0.04256422016308892,0.9320987654320988,-0.001719018596655797,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 62})",0.05014799594266516,0.9095271418574428,0.9683544303797469,0.9092939228182867,0.059060507561460196,0.9691358024691358,-0.0007813720893888876
word,cheese,87,"{'wrong': 21.666666666666668, 'right': 22.0}",43,"{'right': 13.0, 'wrong': 10.0}",1.456791562263255e-05,0.0042533081285444215,0.00189526378335708,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 10})",0.056382913358160265,0.6388083574927522,0.6097560975609756,0.6388680190333083,-0.029111921472332658,0.6176470588235294,-0.007890961262553842,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 29})",0.0013028346997982568,0.6895431370588824,0.7317073170731707,0.6894565489606812,0.04225076811248951,0.7156862745098039,0.016021042563366783,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 17})",0.017402150340452824,0.8879836049185245,0.9146341463414634,0.8879288755321814,0.02670527080928209,0.9117647058823529,0.0028694404591105283,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 16})",0.021364761939054143,0.9095271418574428,0.926829268292683,0.9094916103180566,0.017337657974626386,0.9215686274509803,0.005260640841702635
word,chest,908,"{'wrong': 234.66666666666666, 'right': 204.0}",250,"{'wrong': 63.333333333333336, 'right': 60.0}",0.0012218105893330637,0.00018261504747991238,0.00023041506249592975,"defaultdict(<class 'int'>, {'wrong': 213, 'right': 41})",0.0553047364233713,0.6388083574927522,0.6546184738955824,0.6386091005719492,0.01600937332363317,0.6541501976284585,0.00046827626712386827,"defaultdict(<class 'int'>, {'wrong': 184, 'right': 70})",0.019403772521368566,0.6895431370588824,0.6706827309236948,0.6897808371716354,-0.019098106247940616,0.6719367588932806,-0.001254027969585847,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 191})",0.025968690912473412,0.8879836049185245,0.8634538152610441,0.8882927569975199,-0.024838941736475717,0.8596837944664032,0.003770020794640949,"defaultdict(<class 'int'>, {'wrong': 195, 'right': 59})",0.030254830217032125,0.9095271418574428,0.893574297188755,0.9097281976008503,-0.0161539004120953,0.8873517786561265,0.006222518532628563
word,chew,45,"{'right': 13.0, 'wrong': 10.666666666666666}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.0024300733981352926,0.022096420745069394,0.005147050884774379,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.07533939459494753,0.6388083574927522,0.6666666666666666,0.6387790843132349,0.027887582353431695,0.7272727272727273,-0.06060606060606066,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.09089356398105215,0.6895431370588824,0.6428571428571429,0.6895921941456092,-0.046735051288466334,0.6212121212121212,0.02164502164502169,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.07533939459494753,0.8879836049185245,0.8571428571428571,0.8880160120090067,-0.03087315486614961,0.8484848484848485,0.008658008658008587,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.06189354315506353,0.9095271418574428,0.9047619047619048,0.9095321491118339,-0.00477024434992912,0.9242424242424242,-0.01948051948051943
word,child,951,"{'wrong': 251.33333333333334, 'right': 197.0}",287,"{'right': 59.0, 'wrong': 76.0}",0.003671729246417273,0.003964334705075447,2.847583997800363e-06,"defaultdict(<class 'int'>, {'wrong': 256, 'right': 48})",0.04874209909568158,0.6388083574927522,0.6334519572953736,0.6388846641318124,-0.0054327068364388165,0.6258389261744967,0.007613031120876967,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 217})",0.01276660088746686,0.6895431370588824,0.693950177935943,0.6894803548795945,0.004469823056348576,0.6996644295302014,-0.005714251594258313,"defaultdict(<class 'int'>, {'wrong': 238, 'right': 66})",0.028433459314127572,0.8879836049185245,0.8896797153024911,0.8879594423320659,0.0017202729704252073,0.889261744966443,0.000417970336048179,"defaultdict(<class 'int'>, {'wrong': 243, 'right': 61})",0.03334386248390854,0.9095271418574428,0.9323843416370107,0.9092015209125476,0.023182820724463093,0.9278523489932886,0.00453199264372206
word,chin,341,"{'right': 81.0, 'wrong': 86.66666666666667}",73,"{'right': 20.0, 'wrong': 17.666666666666668}",0.00028556296416332996,0.0009593546871328996,0.0011465326853018262,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 59})",0.026313662441633613,0.6388083574927522,0.6319444444444444,0.6388331493929968,-0.0068887049485524265,0.6265822784810127,0.005362165963431753,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 18})",0.03704828704472368,0.6895431370588824,0.6736111111111112,0.6896006822514297,-0.015989571140318515,0.689873417721519,-0.01626230661040784,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 18})",0.03704828704472368,0.8879836049185245,0.8611111111111112,0.8880806661984549,-0.026969555087343777,0.8607594936708861,0.00035161744022504937,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.04116146861351026,0.9095271418574428,0.8680555555555556,0.9096769338818099,-0.041621378326254344,0.8670886075949367,0.0009669479606189135
word,chip,116,"{'wrong': 27.333333333333332, 'right': 34.0}",30,"{'right': 9.0, 'wrong': 7.0}",0.002953686200378071,0.00390625,3.3689338072367785e-05,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 16})",0.0074515205054310404,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.5972222222222222,0.023467432950191602,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.051511413541761385,0.6895431370588824,0.7413793103448276,0.689467888071282,0.051911422273545615,0.7361111111111112,0.005268199233716464,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 25})",0.02711165969173273,0.8879836049185245,0.9482758620689655,0.8878960804925664,0.060379781576399116,0.9305555555555556,0.017720306513409945,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.04231014999014279,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9166666666666666,0.014367816091954033
word,chocolate,169,"{'right': 39.0, 'wrong': 43.333333333333336}",54,"{'right': 13.0, 'wrong': 13.666666666666666}",0.0006925207756232701,0.00015625000000000027,9.55850934640989e-05,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 15})",0.021782754051233387,0.6388083574927522,0.6274509803921569,0.6388373841142571,-0.011386403722100202,0.625,0.002450980392156854,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.021782754051233387,0.6895431370588824,0.7450980392156863,0.689401152593335,0.05569688662235128,0.75,-0.004901960784313708,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 42})",0.031194548059156335,0.8879836049185245,0.8725490196078431,0.8880230518667,-0.015474032258856907,0.875,-0.002450980392156854,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 42})",0.031194548059156335,0.9095271418574428,0.9215686274509803,0.9094963668253571,0.012072260625623277,0.9230769230769231,-0.0015082956259427904
word,chop,115,"{'wrong': 25.666666666666668, 'right': 38.0}",38,"{'right': 10.0, 'wrong': 9.333333333333334}",0.009381595899235217,0.00029726516052318595,0.0032148898642795666,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.053697650899755825,0.6388083574927522,0.6842105263157895,0.6387219551282052,0.045488571187584315,0.675,0.009210526315789447,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.0978967118294898,0.6895431370588824,0.6842105263157895,0.6895532852564102,-0.005342758940620751,0.6875,-0.003289473684210509,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.053697650899755825,0.8879836049185245,0.881578947368421,0.8879957932692307,-0.006416845900809709,0.8875,-0.005921052631578938,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 12})",0.04525406887509935,0.9095271418574428,0.9342105263157895,0.9094801682692307,0.024730358046558765,0.925,0.009210526315789447
word,chopped,55,"{'right': 13.0, 'wrong': 14.0}",31,"{'wrong': 8.333333333333334, 'right': 6.0}",0.0003429355281207133,0.006625202812330995,0.0019980652170483223,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 5})",0.06745759717512975,0.6388083574927522,0.65,0.6387915498598318,0.011208450140168247,0.6515151515151515,-0.0015151515151514694,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 26})",0.033457084876478,0.6895431370588824,0.7333333333333333,0.689477372847417,0.043855960485916334,0.7424242424242424,-0.00909090909090915,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.013033262855665362,0.8879836049185245,0.9,0.8879655586704045,0.012034441329595524,0.9090909090909091,-0.009090909090909038,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.013033262855665362,0.9095271418574428,0.9333333333333333,0.9094913896676011,0.023841943665732224,0.9393939393939394,-0.0060606060606061
word,chopper,80,"{'wrong': 22.333333333333332, 'right': 13.0}",23,"{'right': 6.0, 'wrong': 5.666666666666667}",0.01744393022427911,0.00020408163265306058,0.010903438469831182,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 1})",0.0914555708199401,0.6388083574927522,0.7391304347826086,0.6386928889556123,0.10043754582699638,0.75,-0.010869565217391353,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.008179344392817856,0.6895431370588824,0.717391304347826,0.6895110844217585,0.027880219926067595,0.7291666666666666,-0.011775362318840576,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.008179344392817856,0.8879836049185245,0.9782608695652174,0.8878796977430816,0.09038117182213579,0.9791666666666666,-0.0009057971014492239,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.0032942442577814854,0.9095271418574428,0.9565217391304348,0.9094730520942801,0.047048687036154724,0.9583333333333334,-0.0018115942028985588
word,chopping,109,"{'wrong': 26.666666666666668, 'right': 29.0}",31,"{'wrong': 7.666666666666667, 'right': 8.0}",0.00043924127792319546,0.00011317338162064255,5.330315525917768e-05,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.03025754721554843,0.6388083574927522,0.6290322580645161,0.6388235294117647,-0.009791271347248554,0.625,0.0040322580645161255,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.039380996600642766,0.6895431370588824,0.6774193548387096,0.6895619524405507,-0.01214259760184111,0.6875,-0.01008064516129037,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.05008307359021388,0.8879836049185245,0.9032258064516129,0.8879599499374218,0.0152658565141911,0.90625,-0.003024193548387122,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.039380996600642766,0.9095271418574428,0.9516129032258065,0.9094618272841052,0.04215107594170131,0.953125,-0.0015120967741935054
word,christmas,203,"{'right': 53.0, 'wrong': 50.0}",69,"{'right': 21.0, 'wrong': 16.0}",0.00021208407955509455,0.004565376186997806,0.0014149620132194417,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 24})",0.03015994678970286,0.6388083574927522,0.5923076923076923,0.6389599317988065,-0.04665223949111419,0.5802469135802469,0.012060778727445376,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 21})",0.040368406686951776,0.6895431370588824,0.6538461538461539,0.6896594955117596,-0.03581334166560579,0.6604938271604939,-0.006647673314340019,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 22})",0.03675859286268209,0.8879836049185245,0.8692307692307693,0.8880447319592799,-0.018813962728510658,0.8703703703703703,-0.0011396011396010985,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 19})",0.04826067322584076,0.9095271418574428,0.8846153846153846,0.909608344616619,-0.02499296000123441,0.8703703703703703,0.014245014245014231
word,cigarette,782,"{'wrong': 185.66666666666666, 'right': 225.0}",195,"{'wrong': 50.0, 'right': 45.0}",0.002293414783268683,0.0006925207756232686,0.0027570421386309205,"defaultdict(<class 'int'>, {'right': 89, 'wrong': 111})",0.005302785317067703,0.6388083574927522,0.6451612903225806,0.6387487386478304,0.006412551674750189,0.6492146596858639,-0.004053369363283266,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 51})",0.045435565760301874,0.6895431370588824,0.7311827956989247,0.6891523713420787,0.04203042435684601,0.7303664921465969,0.0008163035523278683,"defaultdict(<class 'int'>, {'wrong': 162, 'right': 38})",0.07100356060762614,0.8879836049185245,0.8736559139784946,0.8881180625630676,-0.014462148584572954,0.8664921465968587,0.007163767381635933,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 155})",0.05627263440375287,0.9095271418574428,0.9166666666666666,0.909460141271443,0.007206525395223595,0.9136125654450262,0.003054101221640404
word,circle,890,"{'wrong': 224.0, 'right': 218.0}",269,"{'wrong': 71.33333333333333, 'right': 55.0}",4.6067852828565835e-05,0.004178820810214349,0.0016832331781767,"defaultdict(<class 'int'>, {'wrong': 224, 'right': 62})",0.04255509515558773,0.6388083574927522,0.6401515151515151,0.6387903961098166,0.0013611190416985552,0.6387900355871886,0.0013614795643265287,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 61})",0.043768183989263146,0.6895431370588824,0.7102272727272727,0.6892665383446459,0.0209607343826268,0.7064056939501779,0.0038215787770947696,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 215})",0.032613538562523595,0.8879836049185245,0.9090909090909091,0.8877013473812178,0.021389561709691307,0.905693950177936,0.0033969589129730915,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 218})",0.035739379153611986,0.9095271418574428,0.9337121212121212,0.9092037280923918,0.02450839311972941,0.9323843416370107,0.0013277795751105437
word,circular,139,"{'wrong': 35.0, 'right': 34.0}",34,"{'right': 7.0, 'wrong': 9.0}",5.250997689561023e-05,0.00390625,0.0015347440776766162,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 12})",0.013168973305676443,0.6388083574927522,0.6176470588235294,0.638844382134989,-0.021197323311459515,0.625,-0.007352941176470562,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 11})",0.018397173546169085,0.6895431370588824,0.6911764705882353,0.6895403564990987,0.0016361140891365533,0.6944444444444444,-0.0032679738562091387,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 26})",0.024640998419723094,0.8879836049185245,0.8970588235294118,0.8879681554175847,0.009090668111827127,0.9027777777777778,-0.005718954248365993,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 28})",0.0405849488437896,0.9095271418574428,0.9558823529411765,0.9094482275185259,0.046434125422650574,0.9444444444444444,0.011437908496732097
word,city,563,"{'wrong': 149.33333333333334, 'right': 115.0}",160,"{'wrong': 38.0, 'right': 46.0}",0.004217626170988584,0.002267573696145127,0.006350508401319534,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 29})",0.04788583319400464,0.6388083574927522,0.640625,0.6387937115791595,0.00183128842084046,0.6405405405405405,8.445945945945166e-05,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 141})",0.022019388470144646,0.6895431370588824,0.671875,0.6896855789579764,-0.017810578957976442,0.6810810810810811,-0.009206081081081119,"defaultdict(<class 'int'>, {'wrong': 146, 'right': 39})",0.029202609826936128,0.8879836049185245,0.9,0.8878867278040915,0.01211327219590852,0.8918918918918919,0.008108108108108136,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 48})",0.01714334519523123,0.9095271418574428,0.921875,0.909427592461957,0.012447407538042965,0.918918918918919,0.00295608108108103
word,clap,493,"{'right': 141.0, 'wrong': 117.33333333333333}",140,"{'wrong': 35.666666666666664, 'right': 33.0}",0.002098231009365247,0.00037703836365350033,0.0021300797018450023,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 92})",0.01817796217383503,0.6388083574927522,0.6111111111111112,0.6389965276030396,-0.02788541649192844,0.6123188405797102,-0.0012077294685990392,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 39})",0.03914187529233894,0.6895431370588824,0.6666666666666666,0.6896985556841628,-0.0230318890174962,0.6630434782608695,0.0036231884057971175,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 101})",0.03302234523982487,0.8879836049185245,0.8666666666666667,0.8881284283629409,-0.02146176169627423,0.8695652173913043,-0.0028985507246376274,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 108})",0.04832959665600246,0.9095271418574428,0.8962962962962963,0.909617029842484,-0.01332073354618779,0.8985507246376812,-0.0022544283413848953
word,clapping,196,"{'wrong': 46.0, 'right': 58.0}",51,"{'right': 17.0, 'wrong': 11.333333333333334}",0.003328402366863907,0.010000000000000002,0.0009181027429497161,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 29})",0.009474312971478,0.6388083574927522,0.6568627450980392,0.6387622149837133,0.018100530114325886,0.6376811594202898,0.019181585677749413,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 21})",0.03311087538923021,0.6895431370588824,0.7156862745098039,0.6894763217238787,0.026209952785925195,0.717391304347826,-0.0017050298380221207,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 48})",0.03311087538923021,0.8879836049185245,0.9411764705882353,0.8878476572287647,0.053328813359470595,0.927536231884058,0.013640238704177299,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 47})",0.02927165525552683,0.9095271418574428,0.9215686274509803,0.9094963668253571,0.012072260625623277,0.9057971014492754,0.01577152600170495
word,class,231,"{'wrong': 61.0, 'right': 48.0}",88,"{'wrong': 22.0, 'right': 22.0}",0.0035560979715512134,0.0,0.0017854725563098348,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 70})",0.03237824584770982,0.6388083574927522,0.6976744186046512,0.6385542168674698,0.059120201737181355,0.6976744186046512,0.0,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 22})",0.02023734689510627,0.6895431370588824,0.6802325581395349,0.6895833333333333,-0.009350775193798455,0.6802325581395349,0.0,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 27})",0.009565489073797808,0.8879836049185245,0.9069767441860465,0.8879016064257028,0.01907513776034364,0.9069767441860465,0.0,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 21})",0.022943876086614967,0.9095271418574428,0.9244186046511628,0.9094628514056224,0.014955753245540326,0.9244186046511628,0.0
word,claw,146,"{'wrong': 37.333333333333336, 'right': 34.0}",50,"{'wrong': 11.0, 'right': 17.0}",0.0005458992051707574,0.01147959183673469,0.008601673795019457,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 11})",0.05999283900494629,0.6388083574927522,0.6704545454545454,0.6387386033463581,0.03171594210818729,0.6639344262295082,0.0065201192250372575,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 23})",0.010696411810944259,0.6895431370588824,0.7386363636363636,0.6894349263600842,0.04920143727627946,0.7295081967213115,0.009128166915052138,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.02909260213560192,0.8879836049185245,0.8409090909090909,0.8880873659953913,-0.04717827508630035,0.8442622950819673,-0.003353204172876323,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.03775753154285035,0.9095271418574428,0.9431818181818182,0.9094529606251879,0.033728857556630354,0.9590163934426229,-0.015834575260804673
word,clean,1142,"{'wrong': 283.3333333333333, 'right': 292.0}",304,"{'wrong': 82.0, 'right': 58.0}",5.672899919303846e-05,0.007346938775510204,0.004380718126293887,"defaultdict(<class 'int'>, {'wrong': 206, 'right': 122})",0.009357479511011273,0.6388083574927522,0.6167247386759582,0.6391297733150768,-0.02240503463911858,0.6270096463022508,-0.010284907626292528,"defaultdict(<class 'int'>, {'right': 84, 'wrong': 244})",0.03396098117640392,0.6895431370588824,0.759581881533101,0.6885237588112988,0.07105812272180223,0.7620578778135049,-0.002475996280403847,"defaultdict(<class 'int'>, {'right': 84, 'wrong': 244})",0.03396098117640392,0.8879836049185245,0.9181184668989547,0.8875450073533141,0.030573459545640613,0.9212218649517685,-0.0031033980528137883,"defaultdict(<class 'int'>, {'right': 81, 'wrong': 247})",0.03670027471595712,0.9095271418574428,0.9407665505226481,0.9090724681778994,0.031694082344748686,0.9389067524115756,0.0018597981110725081
word,cleaning,485,"{'wrong': 121.33333333333333, 'right': 121.0}",117,"{'wrong': 31.0, 'right': 24.0}",4.7301094168907543e-07,0.004049586776859503,0.001990838702660069,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 35})",0.024988209224579797,0.6388083574927522,0.6106194690265486,0.6389684813753582,-0.0283490123488096,0.6041666666666666,0.006452802359881993,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 26})",0.04684720093932412,0.6895431370588824,0.7477876106194691,0.6892122857286482,0.058575324890820846,0.7375,0.010287610619469034,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 94})",0.0360634238403886,0.8879836049185245,0.9336283185840708,0.8877243251394963,0.04590399344457452,0.9375,-0.0038716814159291957,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 89})",0.024988209224579797,0.9095271418574428,0.9292035398230089,0.9094153722414919,0.019788167581516913,0.9333333333333333,-0.004129793510324498
word,clear,398,"{'wrong': 101.0, 'right': 95.0}",110,"{'wrong': 24.666666666666668, 'right': 36.0}",0.00023427738442315669,0.00872479169182466,0.005957625755147966,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 40})",0.022905484495599475,0.6388083574927522,0.6435185185185185,0.6387827922404262,0.004735726278092267,0.6338028169014085,0.009715701617109995,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 41})",0.021303622468832287,0.6895431370588824,0.6990740740740741,0.6894914061714745,0.00958266790259954,0.676056338028169,0.02301773604590507,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 35})",0.03198751847843443,0.8879836049185245,0.8888888888888888,0.8879786913257613,0.0009101975631274906,0.8943661971830986,-0.005477308294209782,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 39})",0.024576438993867827,0.9095271418574428,0.8981481481481481,0.9095889034073776,-0.011440755259229496,0.8908450704225352,0.007303077725612894
word,clearing,120,"{'wrong': 30.666666666666668, 'right': 28.0}",44,"{'right': 13.0, 'wrong': 10.333333333333334}",0.000516528925619835,0.0032653061224489754,0.0031968254236898475,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 16})",0.015167836197179187,0.6388083574927522,0.6363636363636364,0.6388137461176235,-0.002450109753987184,0.625,0.011363636363636354,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 7})",0.07222643421738237,0.6895431370588824,0.6931818181818182,0.6895351167217714,0.003646701460046864,0.7211538461538461,-0.027972027972027913,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 14})",0.023360656729355875,0.8879836049185245,0.8863636363636364,0.887987175633704,-0.001623539270067642,0.875,0.011363636363636354,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.028257318252884397,0.9095271418574428,0.8977272727272727,0.9095531509868751,-0.011825878259602352,0.8846153846153846,0.013111888111888126
word,click,81,"{'wrong': 22.666666666666668, 'right': 13.0}",25,"{'wrong': 5.666666666666667, 'right': 8.0}",0.01836404926194428,0.007287328970850683,0.02466095817370409,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 29})",0.041697382220887924,0.6388083574927522,0.64,0.6388068665231971,0.0011931334768029433,0.6212121212121212,0.018787878787878798,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.008856497667194693,0.6895431370588824,0.64,0.6896051248686252,-0.04960512486862523,0.6515151515151515,-0.011515151515151478,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.004860561491672535,0.8879836049185245,0.86,0.8880186176868025,-0.02801861768680247,0.8333333333333334,0.026666666666666616,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.004860561491672535,0.9095271418574428,0.84,0.9096141334267555,-0.06961413342675549,0.8333333333333334,0.006666666666666599
word,client,56,"{'wrong': 16.0, 'right': 8.0}",31,"{'wrong': 7.333333333333333, 'right': 9.0}",0.027777777777777776,0.002603082049146192,0.0242221101414219,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 3})",0.05127484024802374,0.6388083574927522,0.6333333333333333,0.638816579895875,-0.005483246562541733,0.6388888888888888,-0.005555555555555536,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.0023624239004818286,0.6895431370588824,0.7166666666666667,0.6895024028834601,0.027164263783206577,0.6805555555555556,0.036111111111111094,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.013592371604989183,0.8879836049185245,0.9166666666666666,0.8879405286343612,0.028726138032305393,0.9166666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.00496003459877559,0.9095271418574428,0.9333333333333333,0.9094913896676011,0.023841943665732224,0.9305555555555556,0.002777777777777768
word,cliff,185,"{'wrong': 45.333333333333336, 'right': 49.0}",73,"{'wrong': 18.666666666666668, 'right': 17.0}",0.0003777048034062095,0.0005458992051707574,0.0009161761098165806,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 50})",0.017816167420903466,0.6388083574927522,0.6232876712328768,0.6388651984146893,-0.01557752718181249,0.6333333333333333,-0.010045662100456543,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 27})",0.012956577359449169,0.6895431370588824,0.6986301369863014,0.6895098580243817,0.009120278961919692,0.6933333333333334,0.00529680365296803,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 53})",0.026764911900738583,0.8879836049185245,0.910958904109589,0.8878994632017257,0.02305944090786327,0.9133333333333333,-0.002374429223744312,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 20})",0.033939761526194254,0.9095271418574428,0.8904109589041096,0.909597150454021,-0.019186191549911413,0.8866666666666667,0.003744292237442881
word,climb,1787,"{'wrong': 466.3333333333333, 'right': 388.0}",508,"{'wrong': 128.33333333333334, 'right': 123.0}",0.0021017377308372117,0.00011257378860049668,0.000622855398417211,"defaultdict(<class 'int'>, {'wrong': 461, 'right': 53})",0.08125509334589974,0.6388083574927522,0.6315261044176707,0.6389942587656346,-0.007468154347963996,0.6309523809523809,0.0005737234652897216,"defaultdict(<class 'int'>, {'wrong': 408, 'right': 106})",0.035388126406302824,0.6895431370588824,0.6827309236947792,0.6897170391634201,-0.006986115468640919,0.6815476190476191,0.0011833046471600994,"defaultdict(<class 'int'>, {'wrong': 389, 'right': 125})",0.024787429869886086,0.8879836049185245,0.9006024096385542,0.8876614722165266,0.01294093742202762,0.9007936507936508,-0.00019124115509661088,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 402})",0.031778269351472085,0.9095271418574428,0.9076305220883534,0.9095755587451302,-0.0019450366567768107,0.9067460317460317,0.000884490342321631
word,climbing,334,"{'right': 87.0, 'wrong': 82.33333333333333}",110,"{'wrong': 27.333333333333332, 'right': 28.0}",0.00018987537975076035,3.6289737262302455e-05,3.0085457432028895e-05,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 86})",0.04094334073863209,0.6388083574927522,0.6227272727272727,0.6388972657820667,-0.016169993054794052,0.6238938053097345,-0.001166532582461799,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 29})",0.03541768901798397,0.6895431370588824,0.7863636363636364,0.6890078407720145,0.09735579559162189,0.7831858407079646,0.003177795655671778,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 25})",0.04699725324289632,0.8879836049185245,0.8863636363636364,0.8879925613188581,-0.001628924955221711,0.8849557522123894,0.0014078841512469298,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 29})",0.03541768901798397,0.9095271418574428,0.9454545454545454,0.9093285082428629,0.036126037211682505,0.9469026548672567,-0.0014481094127112293
word,cling,64,"{'wrong': 18.666666666666668, 'right': 8.0}",24,"{'wrong': 4.0, 'right': 12.0}",0.04000000000000002,0.0625,0.10529693586822912,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 5})",0.03160955629977319,0.6388083574927522,0.7291666666666666,0.6386998298468621,0.0904668368198045,0.7448979591836735,-0.01573129251700689,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.009296576614013712,0.6895431370588824,0.6666666666666666,0.689570613552197,-0.022903946885530324,0.6326530612244898,0.0340136054421768,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.0007424043955404445,0.8879836049185245,0.9166666666666666,0.8879491542388149,0.0287175124278517,0.9183673469387755,-0.001700680272108901,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 17})",0.0012593293095559694,0.9095271418574428,0.8958333333333334,0.9095435892303073,-0.013710255896973944,0.8775510204081632,0.01828231292517013
word,clip,879,"{'wrong': 230.0, 'right': 189.0}",251,"{'right': 64.0, 'wrong': 62.333333333333336}",0.002393754877222161,4.3511253750669833e-05,0.001544932301994319,"defaultdict(<class 'int'>, {'wrong': 222, 'right': 34})",0.06385727506715586,0.6388083574927522,0.6549586776859504,0.6386106051406598,0.016348072545290582,0.6558704453441295,-0.0009117676581791301,"defaultdict(<class 'int'>, {'wrong': 193, 'right': 63})",0.023388157917976597,0.6895431370588824,0.7210743801652892,0.6891570532280915,0.03191732693719773,0.7246963562753036,-0.0036219761100143577,"defaultdict(<class 'int'>, {'wrong': 195, 'right': 61})",0.025368144357872935,0.8879836049185245,0.9359504132231405,0.8873962760574783,0.04855413716566226,0.937246963562753,-0.0012965503396125122,"defaultdict(<class 'int'>, {'wrong': 188, 'right': 68})",0.018857313774636876,0.9095271418574428,0.96900826446281,0.9087988261485529,0.06020943831425707,0.9696356275303644,-0.0006273630675543984
word,clipper,104,"{'wrong': 26.666666666666668, 'right': 24.0}",30,"{'right': 7.0, 'wrong': 7.666666666666667}",0.0006925207756232686,0.000516528925619835,6.45426414341919e-06,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 25})",0.04516565123594464,0.6388083574927522,0.6333333333333333,0.638816579895875,-0.005483246562541733,0.6451612903225806,-0.011827956989247324,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 24})",0.03432841365456838,0.6895431370588824,0.7,0.6895274329195034,0.010472567080496598,0.7096774193548387,-0.00967741935483879,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 6})",0.04516565123594464,0.8879836049185245,0.9,0.8879655586704045,0.012034441329595524,0.8870967741935484,0.012903225806451646,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 24})",0.03432841365456838,0.9095271418574428,0.9166666666666666,0.9095164197036444,0.007150246963022244,0.9193548387096774,-0.0026881720430107503
word,cloak,110,"{'wrong': 30.333333333333332, 'right': 19.0}",25,"{'right': 8.0, 'wrong': 5.666666666666667}",0.013193937180423665,0.007287328970850683,0.020200504862395476,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.04786730924105636,0.6388083574927522,0.68,0.6387568189780292,0.04124318102197089,0.6818181818181818,-0.0018181818181817189,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.00024669292848428573,0.6895431370588824,0.7,0.6895300535508734,0.010469946449126577,0.6818181818181818,0.018181818181818188,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.04786730924105636,0.8879836049185245,0.88,0.8879935939142185,-0.0079935939142185,0.8787878787878788,0.00121212121212122,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 3})",0.06321018734813376,0.9095271418574428,0.86,0.9095891096541715,-0.049589109654171515,0.8636363636363636,-0.0036363636363636598
word,clock,278,"{'wrong': 72.66666666666667, 'right': 60.0}",80,"{'wrong': 21.0, 'right': 17.0}",0.002278982853968333,0.0027700831024930774,1.209203181779992e-05,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 14})",0.049099381282715494,0.6388083574927522,0.68125,0.6386379604536786,0.04261203954632142,0.6785714285714286,0.002678571428571419,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 20})",0.025682269722547814,0.6895431370588824,0.7125,0.6894509685837599,0.02304903141624015,0.7083333333333334,0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 21})",0.022685044971694976,0.8879836049185245,0.8875,0.8879855465221319,-0.00048554652213195215,0.8869047619047619,0.0005952380952380931,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 19})",0.02891348890262299,0.9095271418574428,0.925,0.9094650205761317,0.01553497942386839,0.9226190476190477,0.0023809523809523725
word,close,2346,"{'wrong': 576.6666666666666, 'right': 616.0}",625,"{'wrong': 149.66666666666666, 'right': 176.0}",0.0002719088548395716,0.001634575796020867,0.00028752663248987446,"defaultdict(<class 'int'>, {'right': 230, 'wrong': 475})",0.018684931592201533,0.6388083574927522,0.6377633711507293,0.6388416112228583,-0.0010782400721289775,0.6348637015781923,0.002899669572537067,"defaultdict(<class 'int'>, {'wrong': 540, 'right': 165})",0.043339862266594156,0.6895431370588824,0.6766612641815235,0.6899530661715406,-0.013291801990017116,0.6800573888091822,-0.003396124627658703,"defaultdict(<class 'int'>, {'wrong': 509, 'right': 196})",0.030046041612205115,0.8879836049185245,0.8841166936790924,0.8881066584145649,-0.003989964735472529,0.8802008608321378,0.0039158328469546255,"defaultdict(<class 'int'>, {'wrong': 517, 'right': 188})",0.03318956853965968,0.9095271418574428,0.919773095623987,0.9092010934034762,0.010572002220510801,0.9167862266857962,0.0029868689381907787
word,closed,372,"{'wrong': 95.33333333333333, 'right': 86.0}",81,"{'wrong': 21.0, 'right': 18.0}",0.0006623053633217988,0.0014792899408284004,8.131600113810405e-05,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 18})",0.03812964513758805,0.6388083574927522,0.6604938271604939,0.6387202007528231,0.021773626407670776,0.6607142857142857,-0.00022045855379182466,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 19})",0.034360361547234715,0.6895431370588824,0.6481481481481481,0.689711417816813,-0.04156326966866486,0.6428571428571429,0.005291005291005235,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 61})",0.021652815135704433,0.8879836049185245,0.8580246913580247,0.8881053952321204,-0.03008070387409567,0.8630952380952381,-0.0050705467372134105,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 63})",0.027556650749419452,0.9095271418574428,0.9074074074074074,0.9095357590966123,-0.002128351689204888,0.9107142857142857,-0.003306878306878258
word,closely,149,"{'right': 45.0, 'wrong': 34.666666666666664}",41,"{'right': 8.0, 'wrong': 11.0}",0.00420598378879922,0.006232686980609422,0.010377382688656935,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 29})",0.02552619673454077,0.6388083574927522,0.6219512195121951,0.6388429752066116,-0.016891755694416477,0.625,-0.0030487804878048808,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.03752074598278485,0.6895431370588824,0.6707317073170732,0.6895817680941648,-0.018850060777091615,0.6931818181818182,-0.02245011086474502,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.06104740593547196,0.8879836049185245,0.8292682926829268,0.8881041823190583,-0.05883588963613151,0.8295454545454546,-0.0002771618625277972,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 30})",0.03118972320659915,0.9095271418574428,0.8658536585365854,0.9096168294515402,-0.04376317091495485,0.875,-0.009146341463414642
word,closer,622,"{'right': 179.0, 'wrong': 147.66666666666666}",146,"{'right': 35.0, 'wrong': 37.0}",0.002300083298625572,0.00019290123456790063,0.0019160444834451975,"defaultdict(<class 'int'>, {'right': 70, 'wrong': 78})",0.00281534599359479,0.6388083574927522,0.6482758620689655,0.6387392377020291,0.009536624366936364,0.6530612244897959,-0.004785362420830386,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 28})",0.07139993744522276,0.6895431370588824,0.6344827586206897,0.6899451185740899,-0.05546235995340021,0.6326530612244898,0.0018296973961998697,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 111})",0.047158217926542595,0.8879836049185245,0.9,0.887895876340567,0.01210412365943303,0.8979591836734694,0.0020408163265306367,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 109})",0.04264916620694645,0.9095271418574428,0.9,0.909596697044459,-0.00959669704445898,0.8979591836734694,0.0020408163265306367
word,closing,452,"{'right': 157.0, 'wrong': 98.33333333333333}",115,"{'right': 38.0, 'wrong': 25.666666666666668}",0.013197990306021581,0.009381595899235217,0.00017006561804222466,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 105})",0.0031826329155704852,0.6388083574927522,0.6601941747572816,0.6386976837662663,0.02149649099101525,0.6240875912408759,0.03610658351640572,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 35})",0.07805485002462474,0.6895431370588824,0.6310679611650486,0.6898457518966989,-0.05877779073165035,0.6423357664233577,-0.01126780525830906,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 43})",0.056823072425829,0.8879836049185245,0.8737864077669902,0.8880570768225896,-0.014270669055599372,0.8613138686131386,0.012472539153851603,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 44})",0.05446948346115077,0.9095271418574428,0.8883495145631068,0.9096367381801739,-0.02128722361706703,0.8686131386861314,0.01973637587697541
word,cloth,544,"{'wrong': 141.33333333333334, 'right': 120.0}",130,"{'right': 29.0, 'wrong': 33.666666666666664}",0.0016659725114535602,0.0013863739248528746,6.455720741148558e-06,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 16})",0.07423259499932193,0.6388083574927522,0.63671875,0.6388218130596639,-0.002103063059663901,0.631578947368421,0.005139802631578982,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 37})",0.018596824104610388,0.6895431370588824,0.734375,0.6892544521581648,0.04512054784183517,0.7330827067669173,0.0012922932330826642,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 32})",0.027543034223943004,0.8879836049185245,0.9140625,0.8878156756212898,0.026246824378710176,0.9097744360902256,0.004288063909774431,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 108})",0.0387822294830204,0.9095271418574428,0.9296875,0.909397323674414,0.02029017632558605,0.924812030075188,0.004875469924812026
word,clothes,546,"{'wrong': 147.0, 'right': 105.0}",181,"{'wrong': 44.333333333333336, 'right': 48.0}",0.006944444444444446,0.00039424467932593847,0.005355238852228737,"defaultdict(<class 'int'>, {'wrong': 161, 'right': 31})",0.04067337334467481,0.6388083574927522,0.6166666666666667,0.6390093816200948,-0.0223427149534281,0.6151832460732984,0.0014834205933682565,"defaultdict(<class 'int'>, {'wrong': 145, 'right': 47})",0.016826921424540557,0.6895431370588824,0.7222222222222222,0.6892464440633511,0.032975778158871094,0.7225130890052356,-0.0002908667830133771,"defaultdict(<class 'int'>, {'wrong': 146, 'right': 46})",0.01794661332352112,0.8879836049185245,0.9055555555555556,0.8878240694038132,0.01773148615174236,0.9031413612565445,0.002414194299011019,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 52})",0.011851954143847217,0.9095271418574428,0.9305555555555556,0.9093362251588822,0.02121933039667334,0.9319371727748691,-0.0013816172193135134
word,clothing,172,"{'wrong': 44.333333333333336, 'right': 39.0}",42,"{'wrong': 11.666666666666666, 'right': 7.0}",0.0010239999999999982,0.015624999999999993,0.004441034402305644,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 34})",0.019763783032263706,0.6388083574927522,0.6190476190476191,0.6388499298737728,-0.01980231082615369,0.6276595744680851,-0.008611955420466,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 35})",0.024766326168893814,0.6895431370588824,0.7261904761904762,0.6894660388699659,0.03672443732051023,0.7340425531914894,-0.007852077001013202,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 34})",0.019763783032263706,0.8879836049185245,0.9285714285714286,0.8878982167902224,0.0406732117812062,0.9361702127659575,-0.0075987841945288626,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 36})",0.030470141370179366,0.9095271418574428,0.9523809523809523,0.9094369865758365,0.042943965805115836,0.9468085106382979,0.005572441742654477
word,cloud,278,"{'wrong': 68.66666666666667, 'right': 72.0}",66,"{'right': 15.0, 'wrong': 17.0}",0.0001403831899553016,0.0009765625,0.0009293716183822326,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 23})",0.01550504493189788,0.6388083574927522,0.6287878787878788,0.6388415245737211,-0.010053645785842336,0.6323529411764706,-0.0035650623885917776,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 19})",0.028568332239645923,0.6895431370588824,0.6515151515151515,0.6896690070210632,-0.03815385550591166,0.6470588235294118,0.004456327985739694,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 53})",0.046653344467607154,0.8879836049185245,0.9015151515151515,0.887938816449348,0.013576335065803469,0.9044117647058824,-0.002896613190730868,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 50})",0.03257708464959002,0.9095271418574428,0.946969696969697,0.9094032096288867,0.03756648734081036,0.9485294117647058,-0.0015597147950088264
word,clutch,194,"{'wrong': 46.333333333333336, 'right': 55.0}",54,"{'wrong': 14.0, 'right': 12.0}",0.0018286876731301934,0.0014792899408284004,0.0033024238980414837,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.05192615236038048,0.6388083574927522,0.6509433962264151,0.6387761238911442,0.012167272335270818,0.6454545454545455,0.005488850771869558,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.07444832445504868,0.6895431370588824,0.6320754716981132,0.6896957850949732,-0.05762031339686002,0.6363636363636364,-0.004288164665523175,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 40})",0.034486735532239576,0.8879836049185245,0.8490566037735849,0.8880870044604822,-0.039030400686897226,0.8454545454545455,0.0036020583190394806,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 42})",0.045606979827807884,0.9095271418574428,0.8207547169811321,0.9097629429158522,-0.08900822593472013,0.8181818181818182,0.002572898799313883
word,clutching,228,"{'right': 49.0, 'wrong': 59.666666666666664}",53,"{'wrong': 13.666666666666666, 'right': 12.0}",0.0024088223117166617,0.0010541406645302757,0.00013891329070845043,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 10})",0.04287177987753146,0.6388083574927522,0.6226415094339622,0.6388513005563073,-0.016209791122345107,0.6181818181818182,0.004459691252144071,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 37})",0.008066144369132975,0.6895431370588824,0.660377358490566,0.6896206084298101,-0.029243249939244098,0.6727272727272727,-0.012349914236706727,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 41})",0.021324120646413973,0.8879836049185245,0.8301886792452831,0.8881371222372576,-0.05794844299197455,0.8272727272727273,0.002915951972555786,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 44})",0.036554747432996144,0.9095271418574428,0.8679245283018868,0.9096376484739137,-0.041713120172026885,0.8636363636363636,0.004288164665523175
word,coach,223,"{'wrong': 59.333333333333336, 'right': 45.0}",86,"{'wrong': 21.0, 'right': 23.0}",0.0047183292674213275,0.0005165289256198337,0.004193328368158437,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 13})",0.05398986755794678,0.6388083574927522,0.6325301204819277,0.638834512874567,-0.0063043923926393575,0.6333333333333333,-0.0008032128514056103,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 69})",0.016743971010652434,0.6895431370588824,0.7349397590361446,0.689354012949857,0.045585746086287626,0.7333333333333333,0.0016064257028113316,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 20})",0.027116304601994295,0.8879836049185245,0.9036144578313253,0.8879184861717613,0.015695971659564045,0.9055555555555556,-0.001941097724230234,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 24})",0.016743971010652434,0.9095271418574428,0.9518072289156626,0.9093510013552176,0.04245622756044498,0.9444444444444444,0.007362784471218187
word,coat,653,"{'wrong': 173.33333333333334, 'right': 133.0}",204,"{'wrong': 51.333333333333336, 'right': 50.0}",0.00433390838553994,4.32825484764542e-05,0.0017658022040282582,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 15})",0.09348067012614883,0.6388083574927522,0.6144278606965174,0.6390557939914163,-0.024627933294898874,0.6133004926108374,0.001127368085680036,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 40})",0.03406040357355329,0.6895431370588824,0.6691542288557214,0.6897500631153749,-0.0205958342596535,0.6699507389162561,-0.0007965100605347164,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 157})",0.021827607556797572,0.8879836049185245,0.8706467661691543,0.8881595556677606,-0.01751278949860635,0.8719211822660099,-0.001274416096855635,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 156})",0.02067364734230802,0.9095271418574428,0.9079601990049752,0.9095430446856855,-0.0015828456807103208,0.9088669950738916,-0.0009067960689164156
word,cock,124,"{'wrong': 29.0, 'right': 37.0}",30,"{'wrong': 7.0, 'right': 9.0}",0.003673094582185488,0.00390625,1.821103377360649e-06,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 16})",0.008237284588471668,0.6388083574927522,0.6379310344827587,0.6388096310757371,-0.0008785965929783979,0.6428571428571429,-0.0049261083743842304,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.06410208132038342,0.6895431370588824,0.7241379310344828,0.6894929168543825,0.03464501418010024,0.7285714285714285,-0.004433497536945774,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 26})",0.03584730977948912,0.8879836049185245,0.8448275862068966,0.8880462531911698,-0.043218666984273235,0.8428571428571429,0.0019704433497537144,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.06410208132038342,0.9095271418574428,0.896551724137931,0.9095459778745557,-0.012994253736624661,0.9,-0.0034482758620689724
word,cocktail,84,"{'wrong': 20.666666666666668, 'right': 22.0}",21,"{'right': 8.0, 'wrong': 4.333333333333333}",0.00024414062499999827,0.022096420745069394,0.009123920195633604,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.017110121644272218,0.6388083574927522,0.7142857142857143,0.6387290467850888,0.07555666750062551,0.696969696969697,0.017316017316017285,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 27})",0.06325259329295431,0.6895431370588824,0.7142857142857143,0.6895171378533901,0.02476857643232422,0.7121212121212122,0.0021645021645021467,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.0509079323056874,0.8879836049185245,0.9761904761904762,0.8878909181886415,0.08829955800183464,0.9848484848484849,-0.008658008658008698,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.0509079323056874,0.9095271418574428,0.9523809523809523,0.9094821115836877,0.04289884079726458,0.9545454545454546,-0.0021645021645022577
word,coffee,487,"{'wrong': 117.66666666666667, 'right': 134.0}",150,"{'wrong': 38.666666666666664, 'right': 34.0}",0.0010530239901758679,0.0010310579917515343,0.0020854744806564126,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 50})",0.022682529772693687,0.6388083574927522,0.6621621621621622,0.6386343035552422,0.02352785860691997,0.6601307189542484,0.002031443207913819,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 32})",0.05853439811655367,0.6895431370588824,0.6722972972972973,0.6896716688488267,-0.017374371551529433,0.6699346405228758,0.00236265677442149,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 120})",0.05103631021222653,0.8879836049185245,0.8716216216216216,0.8881055494007453,-0.016483927779123664,0.869281045751634,0.0023405758699875934,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 118})",0.046416011247764885,0.9095271418574428,0.8918918918918919,0.9096585758888106,-0.01776668399691872,0.8921568627450981,-0.0002649708532062034
word,coin,152,"{'wrong': 40.333333333333336, 'right': 31.0}",36,"{'wrong': 10.0, 'right': 6.0}",0.004279849768538742,0.015625,0.0018429355027018406,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.05055316066869166,0.6388083574927522,0.6388888888888888,0.6388082123184777,8.067657041110898e-05,0.625,0.01388888888888884,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 25})",0.0018429355027018406,0.6895431370588824,0.7361111111111112,0.6894591887831748,0.04665192232793636,0.75,-0.01388888888888884,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.019093549447896346,0.8879836049185245,0.9027777777777778,0.8879569354031046,0.014820842374673182,0.9125,-0.009722222222222188,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.019093549447896346,0.9095271418574428,0.9166666666666666,0.9095142714071107,0.00715239525955591,0.925,-0.008333333333333415
word,cold,151,"{'wrong': 40.0, 'right': 31.0}",44,"{'wrong': 9.666666666666666, 'right': 15.0}",0.004017060107121606,0.011687363038714392,0.014807437473327835,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 23})",0.0018394342220190932,0.6388083574927522,0.6818181818181818,0.6387135557559362,0.04310462606224552,0.6885245901639344,-0.006706408345752646,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 15})",0.020428597315272225,0.6895431370588824,0.6704545454545454,0.689585211902615,-0.0191306664480696,0.6721311475409836,-0.0016766020864381614,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 15})",0.020428597315272225,0.8879836049185245,0.9318181818181818,0.8878869852720168,0.04393119654616495,0.9344262295081968,-0.002608047690014992,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.016842479637697617,0.9095271418574428,0.9318181818181818,0.9094780082156096,0.022340173602572122,0.9344262295081968,-0.002608047690014992
word,collapse,246,"{'right': 65.0, 'wrong': 60.333333333333336}",70,"{'wrong': 16.666666666666668, 'right': 20.0}",0.0003465934812132181,0.0020661157024793376,0.00036165514373062875,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.05169744294565289,0.6388083574927522,0.6785714285714286,0.6386687399678973,0.0399026886035313,0.675,0.0035714285714285587,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 16})",0.05659117021026386,0.6895431370588824,0.7,0.6895064205457464,0.010493579454253554,0.7,0.0,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 19})",0.042788224542742524,0.8879836049185245,0.8928571428571429,0.887966492776886,0.004890650080256909,0.8875,0.005357142857142949,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 20})",0.038739522595256766,0.9095271418574428,0.9071428571428571,0.9095355136436597,-0.002392656500802559,0.9,0.0071428571428571175
word,collar,142,"{'wrong': 37.0, 'right': 31.0}",37,"{'wrong': 10.0, 'right': 7.0}",0.0019463667820069188,0.007785467128027685,0.0009908855832386487,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.057356562385367175,0.6388083574927522,0.6486486486486487,0.6387901246932746,0.009858523955374121,0.6375,0.011148648648648729,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.012990390113081812,0.6895431370588824,0.6486486486486487,0.6896189093094296,-0.04097026066078091,0.6625,-0.013851351351351293,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.017775663710342775,0.8879836049185245,0.9054054054054054,0.8879513245530573,0.01745408085234812,0.9125,-0.007094594594594605,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.03788511007788912,0.9095271418574428,0.8648648648648649,0.9096098953377736,-0.044745030472908676,0.85,0.014864864864864935
word,collection,54,"{'right': 7.0, 'wrong': 15.666666666666666}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.03654844290657441,0.003906249999999993,0.033110205945768474,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.0024357300568254095,0.6388083574927522,0.675,0.6387721404983489,0.036227859501651194,0.6875,-0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.02550826711863831,0.6895431370588824,0.575,0.6896577604323026,-0.11465776043230269,0.5625,0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.006616651406661102,0.8879836049185245,0.85,0.8880216151305914,-0.038021615130591435,0.875,-0.025000000000000022,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.0021512659359909543,0.9095271418574428,0.925,0.9095116581607124,0.0154883418392876,0.9375,-0.012499999999999956
word,color,202,"{'wrong': 52.666666666666664, 'right': 44.0}",64,"{'wrong': 15.666666666666666, 'right': 17.0}",0.00200951248513674,0.00041649312786339005,0.0021306383738071318,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.03218385243621507,0.6388083574927522,0.65625,0.6387523819075318,0.017497618092468192,0.6666666666666666,-0.01041666666666663,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 18})",0.020727414250719237,0.6895431370588824,0.671875,0.6895998395346505,-0.01772483953465054,0.6739130434782609,-0.0020380434782608647,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 16})",0.02801523464790965,0.8879836049185245,0.921875,0.8878748370273793,0.03400016297262065,0.9202898550724637,0.0015851449275362528,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 19})",0.017567547388309145,0.9095271418574428,0.9140625,0.9095125865008524,0.004549913499147573,0.9130434782608695,0.0010190217391304879
word,colored,135,"{'right': 35.0, 'wrong': 33.333333333333336}",52,"{'wrong': 13.666666666666666, 'right': 11.0}",0.00014872099940511493,0.002921840759678595,0.00219995359888666,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 37})",0.017665929394845077,0.6388083574927522,0.6826923076923077,0.6386939961912399,0.04399831150106781,0.6909090909090909,-0.008216783216783208,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.054513703153481155,0.6895431370588824,0.7115384615384616,0.6894858173799739,0.022052644158487622,0.7,0.011538461538461608,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.03043512522955924,0.8879836049185245,0.9519230769230769,0.8878169790518192,0.06410609787125765,0.9545454545454546,-0.002622377622377714,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.03043512522955924,0.9095271418574428,0.9807692307692307,0.9093414854164579,0.07142774535277285,0.9818181818181818,-0.0010489510489510856
word,colorful,101,"{'wrong': 26.666666666666668, 'right': 21.0}",39,"{'right': 8.0, 'wrong': 10.333333333333334}",0.0035331801066066783,0.004049586776859507,8.937803475554196e-06,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 17})",0.0006565951861412372,0.6388083574927522,0.6794871794871795,0.6387289026894376,0.04075827679774191,0.6785714285714286,0.0009157509157509125,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 7})",0.0455819791031309,0.6895431370588824,0.6410256410256411,0.6896379025391897,-0.04861226151354858,0.6309523809523809,0.010073260073260148,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 29})",0.00919289455764287,0.8879836049185245,0.8333333333333334,0.8880903490759754,-0.05475701574264202,0.8333333333333334,0.0,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 29})",0.00919289455764287,0.9095271418574428,0.9102564102564102,0.9095257174337658,0.0007306928226444853,0.9166666666666666,-0.0064102564102563875
word,column,106,"{'wrong': 29.0, 'right': 19.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.010850694444444442,0.0006249999999999997,0.008418879998048918,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.021465524252316466,0.6388083574927522,0.6346153846153846,0.6388138138138139,-0.0041984291984292765,0.6551724137931034,-0.020557029177718844,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.013839155638227282,0.6895431370588824,0.6538461538461539,0.6895895895895896,-0.03574343574343575,0.6551724137931034,-0.0013262599469495706,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.00809847710263226,0.8879836049185245,0.9807692307692307,0.8878628628628629,0.09290636790636786,0.9827586206896551,-0.0019893899204244114,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.021465524252316466,0.9095271418574428,0.9807692307692307,0.9094344344344344,0.07133479633479634,0.9827586206896551,-0.0019893899204244114
word,comb,275,"{'wrong': 73.33333333333333, 'right': 55.0}",62,"{'wrong': 14.666666666666666, 'right': 18.0}",0.005102040816326529,0.002603082049146192,0.007518895234550887,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 6})",0.08467147588029009,0.6388083574927522,0.6083333333333333,0.6389000300812193,-0.030566696747886035,0.6142857142857143,-0.005952380952381042,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 56})",0.021871669447616725,0.6895431370588824,0.75,0.689361275443698,0.06063872455630204,0.75,0.0,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 19})",0.015799840032901434,0.8879836049185245,0.9416666666666667,0.8878221197232528,0.053844546943413896,0.9428571428571428,-0.0011904761904761862,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 18})",0.018688029318659267,0.9095271418574428,0.975,0.9093301915170962,0.06566980848290382,0.9785714285714285,-0.0035714285714285587
word,combing,86,"{'wrong': 21.666666666666668, 'right': 21.0}",21,"{'right': 6.0, 'wrong': 5.0}",6.103515625000043e-05,0.0020661157024793376,0.001421379487728379,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.023979453352347142,0.6388083574927522,0.7,0.6387471229860903,0.06125287701390969,0.6875,0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.023979453352347142,0.6895431370588824,0.7,0.6895326728710097,0.010467327128990234,0.7291666666666666,-0.029166666666666674,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.023979453352347142,0.8879836049185245,0.825,0.88804663264285,-0.06304663264285004,0.8125,0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.008961131292903105,0.9095271418574428,0.925,0.9095116581607124,0.0154883418392876,0.9166666666666666,0.008333333333333415
word,come,3162,"{'right': 787.0, 'wrong': 791.6666666666666}",846,"{'wrong': 210.66666666666666, 'right': 214.0}",2.18460383948138e-06,1.540285236181197e-05,1.4594673516368046e-05,"defaultdict(<class 'int'>, {'right': 234, 'wrong': 623})",0.027121033849630584,0.6388083574927522,0.6369778869778869,0.6388859941642351,-0.0019081071863481514,0.636969696969697,8.190008189967735e-06,"defaultdict(<class 'int'>, {'right': 221, 'wrong': 636})",0.031192291410106383,0.6895431370588824,0.6781326781326781,0.6900270946227595,-0.011894416490081383,0.6775757575757576,0.0005569205569204705,"defaultdict(<class 'int'>, {'wrong': 647, 'right': 210})",0.03491502543964384,0.8879836049185245,0.8918918918918919,0.8878178407669862,0.004074051124905664,0.8915151515151515,0.00037674037674040317,"defaultdict(<class 'int'>, {'wrong': 650, 'right': 207})",0.035976400852049714,0.9095271418574428,0.9109336609336609,0.9094674864526886,0.0014661744809723043,0.9121212121212121,-0.0011875511875512057
word,coming,335,"{'wrong': 86.0, 'right': 77.0}",89,"{'wrong': 21.333333333333332, 'right': 25.0}",0.0007621664345665991,0.0015656539516588192,0.002258312146181142,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 21})",0.03973392814360015,0.6388083574927522,0.625,0.6388693643940154,-0.013869364394015427,0.615,0.010000000000000009,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 25})",0.027783673291976667,0.6895431370588824,0.6704545454545454,0.689627472637815,-0.019172927183269572,0.69,-0.019545454545454533,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 24})",0.03051818266241349,0.8879836049185245,0.9147727272727273,0.8878652475148108,0.02690747975791652,0.915,-0.00022727272727274261,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 23})",0.03341628393410495,0.9095271418574428,0.9261363636363636,0.9094537604177126,0.016682603218651004,0.925,0.001136363636363602
word,companion,73,"{'wrong': 17.0, 'right': 22.0}",21,"{'wrong': 4.666666666666667, 'right': 7.0}",0.004109138724523339,0.010000000000000002,0.0006623066937596449,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.024448561800399775,0.6388083574927522,0.6190476190476191,0.6388291218413811,-0.019781502793762007,0.603448275862069,0.015599343185550119,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.0693313860751748,0.6895431370588824,0.6904761904761905,0.6895421566174631,0.0009340338587273678,0.6724137931034483,0.01806239737274218,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 13})",0.006724034182106341,0.8879836049185245,0.8571428571428571,0.8880160120090067,-0.03087315486614961,0.8275862068965517,0.029556650246305383,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.033103347858060926,0.9095271418574428,0.9047619047619048,0.9095321491118339,-0.00477024434992912,0.8620689655172413,0.04269293924466344
word,company,71,"{'wrong': 17.666666666666668, 'right': 18.0}",27,"{'wrong': 6.666666666666667, 'right': 7.0}",2.1835968206830295e-05,0.00014872099940511625,2.8300252101720342e-05,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.0029115563387302097,0.6388083574927522,0.6296296296296297,0.6388207617998899,-0.009191132170260241,0.625,0.00462962962962965,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.07806500533921501,0.6895431370588824,0.6481481481481481,0.6895990790329847,-0.041450930884836534,0.6428571428571429,0.005291005291005235,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 9})",0.01742713720656805,0.8879836049185245,0.9074074074074074,0.8879573552229841,0.019450052184423305,0.9107142857142857,-0.003306878306878258,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.03502579343505302,0.9095271418574428,0.9444444444444444,0.9094799539516493,0.03496449049279515,0.9464285714285714,-0.001984126984126977
word,compartment,81,"{'right': 15.0, 'wrong': 22.0}",29,"{'wrong': 5.333333333333333, 'right': 13.0}",0.008948137326515705,0.043719008264462816,0.047524955038886554,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 8})",0.041478528028643415,0.6388083574927522,0.5862068965517241,0.6388847174250388,-0.05267782087331474,0.5849056603773585,0.0013012361743656164,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 43})",0.028615019049738073,0.6895431370588824,0.7068965517241379,0.6895179456374831,0.017378606086654758,0.7169811320754716,-0.01008458035133375,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 17})",0.0038799783155635467,0.8879836049185245,0.9482758620689655,0.8878960804925664,0.060379781576399116,0.9339622641509434,0.014313597918022114,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 14})",0.011262643305375207,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.8867924528301887,0.04424202992843196
word,competition,327,"{'right': 72.0, 'wrong': 85.0}",118,"{'wrong': 32.666666666666664, 'right': 20.0}",0.0017140654793297895,0.014460823585963782,0.0031960031778076915,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 31})",0.02751463193029141,0.6388083574927522,0.6495726495726496,0.6387450349439389,0.010827614628710736,0.65,-0.00042735042735042583,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 99})",0.025495199101435134,0.6895431370588824,0.7008547008547008,0.6894765951028207,0.011378105751880141,0.7,0.0008547008547008517,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 26})",0.039140121734380966,0.8879836049185245,0.8931623931623932,0.8879531399265926,0.0052092532358005705,0.8807692307692307,0.01239316239316246,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 92})",0.013840074737008129,0.9095271418574428,0.9358974358974359,0.9093720146814822,0.026525421215953693,0.9423076923076923,-0.0064102564102563875
word,complete,100,"{'wrong': 25.333333333333332, 'right': 24.0}",26,"{'wrong': 6.0, 'right': 8.0}",0.00018261504747991162,0.005102040816326529,0.003624159460070924,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",0.00435128395071864,0.6388083574927522,0.5,0.638988988988989,-0.13898898898898904,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.02450408500502447,0.6895431370588824,0.7115384615384616,0.6895145145145145,0.022023947023947055,0.7575757575757576,-0.046037296037296005,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.02450408500502447,0.8879836049185245,0.8846153846153846,0.887987987987988,-0.0033726033726033666,0.9090909090909091,-0.02447552447552448,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.02450408500502447,0.9095271418574428,0.9230769230769231,0.9095095095095095,0.013567413567413644,0.9393939393939394,-0.01631701631701632
word,completely,226,"{'wrong': 56.333333333333336, 'right': 57.0}",55,"{'right': 10.0, 'wrong': 15.0}",8.65051903114197e-06,0.009999999999999995,0.005358776371511165,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 9})",0.07373145411501161,0.6388083574927522,0.6818181818181818,0.6386897899854644,0.04312839183271733,0.6666666666666666,0.015151515151515138,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 42})",0.02160634484249041,0.6895431370588824,0.6727272727272727,0.6895894942609393,-0.016862221533666566,0.6833333333333333,-0.010606060606060619,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 46})",0.03975551809430857,0.8879836049185245,0.9545454545454546,0.8878001102701619,0.06674534427529266,0.95,0.00454545454545463,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 42})",0.02160634484249041,0.9095271418574428,0.9090909090909091,0.9095283444438875,-0.0004374353529784658,0.9166666666666666,-0.007575757575757569
word,completes,137,"{'wrong': 34.666666666666664, 'right': 33.0}",40,"{'right': 13.0, 'wrong': 9.0}",0.00015166589822611528,0.008264462809917356,0.005370609520031239,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 8})",0.06636166003767136,0.6388083574927522,0.65,0.6387859360913553,0.011214063908644767,0.6346153846153846,0.015384615384615441,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.03074721046960944,0.6895431370588824,0.7625,0.6893969748572574,0.07310302514274258,0.7692307692307693,-0.006730769230769318,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 17})",0.013451236483241057,0.8879836049185245,0.9125,0.8879344886306721,0.02456551136932783,0.9230769230769231,-0.01057692307692315,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 14})",0.0256360389262738,0.9095271418574428,0.925,0.9094961434438545,0.015503856556145501,0.9423076923076923,-0.017307692307692246
word,computer,317,"{'wrong': 82.66666666666667, 'right': 69.0}",83,"{'right': 27.0, 'wrong': 18.666666666666668}",0.0020299480739041182,0.008324897437263567,0.009337481213524679,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 26})",0.02617239283531786,0.6388083574927522,0.7048192771084337,0.6385333534106309,0.06628592369780284,0.6972477064220184,0.007571570686415341,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 33})",0.012367641810605921,0.6895431370588824,0.6626506024096386,0.6896551724137931,-0.02700457000415457,0.6513761467889908,0.011274455620647772,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 23})",0.03408074188121323,0.8879836049185245,0.9096385542168675,0.8878933895497666,0.021745164667100858,0.8990825688073395,0.010555985409527957,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 21})",0.040132919752615806,0.9095271418574428,0.9216867469879518,0.909476484465191,0.012210262522760806,0.9311926605504587,-0.009505913562506851
word,concerned,66,"{'right': 33.0, 'wrong': 11.0}",17,"{'wrong': 3.6666666666666665, 'right': 6.0}",0.0625,0.014565992865636153,0.009744518910232581,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 13})",0.028899814773283468,0.6388083574927522,0.7647058823529411,0.6387012857071389,0.1260045966458022,0.7,0.06470588235294117,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 14})",0.02016390332963735,0.6895431370588824,0.7352941176470589,0.6895042273250288,0.04578989032203007,0.66,0.07529411764705884,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.13638964337368809,0.8879836049185245,0.9705882352941176,0.8879133523437891,0.08267488295032854,0.96,0.010588235294117676,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.07920825058263402,0.9095271418574428,0.8529411764705882,0.9095752663965181,-0.05663408992592989,0.78,0.07294117647058818
word,concrete,120,"{'wrong': 32.333333333333336, 'right': 23.0}",44,"{'wrong': 11.666666666666666, 'right': 9.0}",0.007112788503411239,0.004162330905306972,0.00020090629039615053,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.014520667308989828,0.6388083574927522,0.627906976744186,0.6388318389019686,-0.010924862157782544,0.6304347826086957,-0.0025278058645096246,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 15})",0.005020724203202306,0.6895431370588824,0.6511627906976745,0.689625807744327,-0.03846301704665256,0.6521739130434783,-0.0010111223458038054,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 38})",0.030249500664789847,0.8879836049185245,0.9186046511627907,0.8879176476481491,0.030687003514641598,0.9239130434782609,-0.005308392315470201,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 34})",0.010736132606198115,0.9095271418574428,0.8953488372093024,0.9095576817111657,-0.014208844501863327,0.9021739130434783,-0.006825075834175909
word,cone,154,"{'right': 33.0, 'wrong': 40.333333333333336}",52,"{'right': 18.0, 'wrong': 11.333333333333334}",0.0024999999999999988,0.012913223140495858,0.013504774439579682,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 19})",0.019827716111209474,0.6388083574927522,0.67,0.6387302064541992,0.03126979354580084,0.6571428571428571,0.0128571428571429,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 22})",0.011832451288646281,0.6895431370588824,0.75,0.6893916616556424,0.06060833834435764,0.7571428571428571,-0.0071428571428571175,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 20})",0.016897994985873653,0.8879836049185245,0.93,0.8878783323311285,0.0421216676688716,0.9357142857142857,-0.005714285714285672,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 18})",0.023040083362974494,0.9095271418574428,0.93,0.9094758468630988,0.020524153136901258,0.9357142857142857,-0.005714285714285672
word,confused,102,"{'right': 35.0, 'wrong': 22.333333333333332}",17,"{'wrong': 3.3333333333333335, 'right': 7.0}",0.012202541914548412,0.03147762747138397,0.0024467058159778968,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 17})",5.793034558058269e-06,0.6388083574927522,0.6764705882352942,0.6387763269798389,0.037694261255455275,0.6428571428571429,0.03361344537815125,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.10184635392172631,0.6895431370588824,0.6470588235294118,0.6895792685977288,-0.04252044506831698,0.6428571428571429,0.004201680672268893,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 11})",0.023867381973372175,0.8879836049185245,0.8823529411764706,0.8879883936164891,-0.005635452440018507,0.8392857142857143,0.04306722689075626,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.06794298776036149,0.9095271418574428,0.9411764705882353,0.9095002251238181,0.03167624546441716,0.9107142857142857,0.030462184873949583


==> SWAG/return_SWAG-3.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,contact,446,"{'wrong': 112.0, 'right': 110.0}",98,"{'wrong': 25.0, 'right': 23.0}",2.029056083110121e-05,0.0004340277777777782,0.00013340691750783618,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 17})",0.061611093564069554,0.6388083574927522,0.6193181818181818,0.6388944673159955,-0.01957628549781376,0.6166666666666667,0.0026515151515150714,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 72})",0.024699999998733138,0.6895431370588824,0.75,0.6892760317300933,0.06072396826990667,0.7555555555555555,-0.005555555555555536,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 73})",0.027210553762497293,0.8879836049185245,0.9375,0.8877648358268903,0.04973516417310975,0.9388888888888889,-0.001388888888888884,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 74})",0.029869008813968798,0.9095271418574428,0.9602272727272727,0.9093031428858319,0.05092412984144079,0.9611111111111111,-0.0008838383838384312
word,container,293,"{'right': 62.0, 'wrong': 77.0}",93,"{'wrong': 23.666666666666668, 'right': 22.0}",0.002911339992753998,0.0003329958974905421,0.0006410353863869726,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 14})",0.05533213322494365,0.6388083574927522,0.5934065934065934,0.6390158172231986,-0.04560922381660515,0.5913978494623656,0.0020087439442277866,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 23})",0.023297144409043187,0.6895431370588824,0.7032967032967034,0.6894802912377604,0.013816412058942906,0.6989247311827957,0.004371972113907607,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 72})",0.023297144409043187,0.8879836049185245,0.8956043956043956,0.8879487823248807,0.007655613279514917,0.8978494623655914,-0.0022450667611957353,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 73})",0.025998546819889105,0.9095271418574428,0.8956043956043956,0.9095907607331157,-0.01398636512872009,0.8978494623655914,-0.0022450667611957353
word,containing,44,"{'right': 9.0, 'wrong': 11.666666666666666}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.004162330905306972,0.0244140625,0.024788299629540732,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 21})",0.013986938730089757,0.6388083574927522,0.6111111111111112,0.638833299979988,-0.027722188868876785,0.603448275862069,0.00766283524904221,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.04192696267939081,0.6895431370588824,0.6111111111111112,0.6896137682609566,-0.07850265714984539,0.603448275862069,0.00766283524904221,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.013986938730089757,0.8879836049185245,0.8888888888888888,0.8879827896738043,0.0009060992150845548,0.8793103448275862,0.009578544061302652,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.04192696267939081,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.9137931034482759,0.002873563218390718
word,content,186,"{'right': 47.0, 'wrong': 46.333333333333336}",59,"{'wrong': 14.0, 'right': 17.0}",1.2755102040816434e-05,0.0023413111342351703,0.0010072824011589897,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 11})",0.06931842136101898,0.6388083574927522,0.5948275862068966,0.6389362342089433,-0.044108648002046724,0.5882352941176471,0.006592292089249496,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 19})",0.027688340262654494,0.6895431370588824,0.6551724137931034,0.6896430719871667,-0.03447065819406325,0.6544117647058824,0.0007606490872210658,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 19})",0.027688340262654494,0.8879836049185245,0.9051724137931034,0.8879336274313214,0.017238786361782,0.9191176470588235,-0.013945233265720058,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 16})",0.040402994353143214,0.9095271418574428,0.9224137931034483,0.9094896731501905,0.012924119953257818,0.9338235294117647,-0.011409736308316432
word,continue,3570,"{'right': 902.0, 'wrong': 889.3333333333334}",926,"{'right': 247.0, 'wrong': 226.33333333333334}",1.2500053670590449e-05,0.0004765919460424518,0.0001674787772401095,"defaultdict(<class 'int'>, {'wrong': 704, 'right': 297})",0.022476426929115022,0.6388083574927522,0.6430678466076696,0.6386589403973509,0.004408906210318642,0.6426611796982168,0.0004066669094527908,"defaultdict(<class 'int'>, {'right': 253, 'wrong': 748})",0.0339192086283645,0.6895431370588824,0.7227138643067846,0.6883795529801324,0.03433431132665221,0.7208504801097394,0.001863384197045237,"defaultdict(<class 'int'>, {'wrong': 745, 'right': 256})",0.03304732056564511,0.8879836049185245,0.9255162241887905,0.886667011589404,0.03884921259938656,0.9259259259259259,-0.0004097017371353928,"defaultdict(<class 'int'>, {'wrong': 754, 'right': 247})",0.03570584905765993,0.9095271418574428,0.9454277286135693,0.9082677980132451,0.03715993060032419,0.9478737997256516,-0.002446071112082282
word,continues,6880,"{'wrong': 1676.6666666666667, 'right': 1850.0}",2025,"{'wrong': 512.0, 'right': 489.0}",0.0006039143656576391,0.00013198589622166046,0.0006505290491673997,"defaultdict(<class 'int'>, {'right': 780, 'wrong': 1268})",0.010458067117114951,0.6388083574927522,0.6386333771353482,0.638822765635144,-0.00018938849979577288,0.6414239482200648,-0.0027905710847165865,"defaultdict(<class 'int'>, {'right': 567, 'wrong': 1481})",0.03235168098944245,0.6895431370588824,0.7503285151116952,0.6845379787924691,0.06579053631922605,0.7521035598705501,-0.0017750447588549267,"defaultdict(<class 'int'>, {'right': 528, 'wrong': 1520})",0.03793136480430845,0.8879836049185245,0.9250985545335085,0.884927504869076,0.04017104966443252,0.9258899676375405,-0.0007914131040319683,"defaultdict(<class 'int'>, {'wrong': 1523, 'right': 525})",0.038383537181606836,0.9095271418574428,0.9431668856767411,0.9067571954122484,0.0364096902644927,0.9436893203883495,-0.0005224347116083994
word,continuing,340,"{'wrong': 80.66666666666667, 'right': 98.0}",98,"{'wrong': 25.333333333333332, 'right': 22.0}",0.002352973936288706,0.001239833366395557,0.0035091420827374625,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 42})",0.00939370893663409,0.6388083574927522,0.634020618556701,0.6388316841629413,-0.004811065606240339,0.6287128712871287,0.005307747269572283,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 19})",0.07294777006780519,0.6895431370588824,0.6804123711340206,0.6895876236877794,-0.009175252553758728,0.6782178217821783,0.0021945493518423786,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 72})",0.03359646179434121,0.8879836049185245,0.9072164948453608,0.8878898990406349,0.019326595804725955,0.9108910891089109,-0.0036745942635501017,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 71})",0.03092654834275929,0.9095271418574428,0.9432989690721649,0.909362599829223,0.033936369242941966,0.9455445544554455,-0.0022455853832805683
word,continuously,369,"{'wrong': 92.66666666666667, 'right': 91.0}",90,"{'wrong': 22.0, 'right': 24.0}",2.0586229953129234e-05,0.00047258979206049086,0.0003453648958261675,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 26})",0.027711877420984854,0.6388083574927522,0.6123595505617978,0.6389265451624241,-0.02656699460062628,0.6145833333333334,-0.002223782771535565,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 28})",0.022634541968188607,0.6895431370588824,0.7528089887640449,0.6892604307877692,0.06354855797627568,0.7604166666666666,-0.0076076779026217345,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 29})",0.020319527403261733,0.8879836049185245,0.9438202247191011,0.887734096500477,0.05608612821862413,0.9479166666666666,-0.004096441947565532,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 26})",0.027711877420984854,0.9095271418574428,0.9606741573033708,0.9092985891449515,0.05137556815841926,0.9635416666666666,-0.002867509363295828
word,control,343,"{'wrong': 92.33333333333333, 'right': 66.0}",82,"{'wrong': 20.666666666666668, 'right': 20.0}",0.006915235457063706,6.718624025799577e-05,0.002836006504587072,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 17})",0.026631981634118236,0.6388083574927522,0.6358024691358025,0.6388205771643664,-0.0030181080285638373,0.6341463414634146,0.0016561276723878748,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 24})",0.008960096105233059,0.6895431370588824,0.691358024691358,0.6895357590966122,0.0018222655947457422,0.6890243902439024,0.0023336344474556014,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 61})",0.012896502523495237,0.8879836049185245,0.8580246913580247,0.8881053952321204,-0.03008070387409567,0.8597560975609756,-0.0017314062029508692,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 62})",0.015176995614604116,0.9095271418574428,0.9259259259259259,0.9094604767879548,0.0164654491379711,0.926829268292683,-0.0009033423667570428
word,conversation,116,"{'wrong': 24.666666666666668, 'right': 42.0}",27,"{'right': 11.0, 'wrong': 5.333333333333333}",0.016900000000000002,0.030091628488129955,0.0010411373441220895,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.06836332356106033,0.6388083574927522,0.6851851851851852,0.6387456829671154,0.046439502218069806,0.6777777777777778,0.007407407407407418,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 38})",0.12438361137643346,0.6895431370588824,0.6851851851851852,0.6895490264778017,-0.004363841292616466,0.7,-0.014814814814814725,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.09894771034513596,0.8879836049185245,0.8888888888888888,0.8879823815005756,0.0009065073883132158,0.9,-0.011111111111111183,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.09894771034513596,0.9095271418574428,0.8888888888888888,0.9095550327844236,-0.020666143895534783,0.9,-0.011111111111111183
word,cook,135,"{'wrong': 35.0, 'right': 30.0}",57,"{'right': 15.0, 'wrong': 14.0}",0.0014792899408284004,0.00029726516052318687,0.0015529118927925262,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 24})",0.0023703635343400066,0.6388083574927522,0.6181818181818182,0.6388652197884818,-0.0206834016066636,0.6271186440677966,-0.008936825885978439,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 11})",0.046532870318669664,0.6895431370588824,0.7727272727272727,0.6893138188561977,0.08341345387107502,0.7796610169491526,-0.006933744221879867,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 12})",0.040556151400985424,0.8879836049185245,0.8454545454545455,0.8881008470753345,-0.042646301620789084,0.8559322033898306,-0.0104776579352851,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 14})",0.030197729980131927,0.9095271418574428,0.9363636363636364,0.9094531602425944,0.026910476121042026,0.940677966101695,-0.004314329738058564
word,cookie,91,"{'wrong': 25.666666666666668, 'right': 14.0}",32,"{'wrong': 8.666666666666666, 'right': 6.0}",0.021626297577854666,0.008264462809917356,0.0016721806953641036,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 8})",0.009431091837590923,0.6388083574927522,0.603448275862069,0.6388596886419382,-0.035411412779869256,0.59375,0.00969827586206895,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 25})",0.002602709634962678,0.6895431370588824,0.7931034482758621,0.6893928017219803,0.10371064655388185,0.796875,-0.0037715517241379004,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 25})",0.002602709634962678,0.8879836049185245,0.9655172413793104,0.8878710517094659,0.07764618966984449,0.96875,-0.003232758620689613,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 25})",0.002602709634962678,0.9095271418574428,0.9482758620689655,0.9094708915252541,0.03880497054371146,0.953125,-0.004849137931034475
word,cooking,126,"{'right': 32.0, 'wrong': 31.333333333333332}",50,"{'wrong': 12.666666666666666, 'right': 12.0}",2.7700831024930628e-05,0.00018261504747991162,0.0001763040587164427,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 12})",0.03976063394912328,0.6388083574927522,0.69,0.6386800962116657,0.05131990378833429,0.6862745098039216,0.0037254901960783737,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 43})",0.07116756765787309,0.6895431370588824,0.76,0.6893666065343756,0.07063339346562436,0.7647058823529411,-0.004705882352941115,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 42})",0.06206327864714497,0.8879836049185245,0.88,0.8880036079374625,-0.008003607937462465,0.8823529411764706,-0.0023529411764705577,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 40})",0.046448078014673565,0.9095271418574428,0.92,0.9095009019843656,0.010499098015634423,0.9215686274509803,-0.0015686274509802978
word,cooky,129,"{'wrong': 33.0, 'right': 30.0}",61,"{'wrong': 14.333333333333334, 'right': 18.0}",0.0005668934240362824,0.003215006908279303,0.003248018115361243,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 12})",0.05665450189081672,0.6388083574927522,0.6160714285714286,0.6388721804511278,-0.02280075187969921,0.6136363636363636,0.0024350649350649567,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 42})",0.0017932367387253415,0.6895431370588824,0.7321428571428571,0.6894235588972432,0.042719298245613935,0.7121212121212122,0.02002164502164494,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 19})",0.024427616363074986,0.8879836049185245,0.9017857142857143,0.8879448621553885,0.01384085213032582,0.9015151515151515,0.00027056277056281,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 15})",0.0406478795373807,0.9095271418574428,0.9285714285714286,0.9094736842105263,0.01909774436090228,0.9318181818181818,-0.0032467532467531646
word,cool,64,"{'wrong': 16.666666666666668, 'right': 14.0}",31,"{'wrong': 6.333333333333333, 'right': 12.0}",0.0018903591682419658,0.023884297520661155,0.0199919721844347,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.0157323897900018,0.6388083574927522,0.6451612903225806,0.6387984981226533,0.006362792199927303,0.6122448979591837,0.03291639236339694,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 5})",0.08282033587680064,0.6895431370588824,0.7096774193548387,0.6895118898623279,0.020165529492510825,0.7551020408163265,-0.045424621461487735,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.0438030302781922,0.8879836049185245,0.9193548387096774,0.8879349186483104,0.03141992006136696,0.9183673469387755,0.0009874917709018494,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.024873991947887114,0.9095271418574428,0.9516129032258065,0.9094618272841052,0.04215107594170131,0.9489795918367347,0.0026333113890717463
word,cop,127,"{'right': 14.0, 'wrong': 37.666666666666664}",33,"{'wrong': 7.666666666666667, 'right': 10.0}",0.0524557752341311,0.004360982556069774,0.04549477954567052,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 35})",0.011904083149691533,0.6388083574927522,0.6666666666666666,0.6387623291443448,0.027904337522321798,0.6585365853658537,0.008130081300812941,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.0004791687433395352,0.6895431370588824,0.7424242424242424,0.6894557652831322,0.05296847714111019,0.7560975609756098,-0.01367331855136733,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.0017905991518596398,0.8879836049185245,0.8787878787878788,0.88799879837781,-0.009210919589931255,0.8536585365853658,0.02512934220251295,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",4.542205288255645e-06,0.9095271418574428,0.9090909090909091,0.9095278626145297,-0.000436953523620609,0.8780487804878049,0.03104212860310418
word,cord,105,"{'right': 23.0, 'wrong': 27.333333333333332}",38,"{'wrong': 9.333333333333334, 'right': 10.0}",0.0018529889039954363,0.00029726516052318595,0.0018196234483733083,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 4})",0.08424918077805368,0.6388083574927522,0.6052631578947368,0.6388721955128205,-0.03360903761808365,0.6,0.0052631578947368585,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 26})",0.005954611803351405,0.6895431370588824,0.7236842105263158,0.6894781650641025,0.034206045462213286,0.725,-0.001315789473684159,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.04721809812567498,0.8879836049185245,0.9342105263157895,0.8878956330128205,0.04631489330296901,0.9375,-0.003289473684210509,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.03038104675978047,0.9095271418574428,0.9342105263157895,0.9094801682692307,0.024730358046558765,0.9375,-0.003289473684210509
word,corner,862,"{'right': 214.0, 'wrong': 216.0}",228,"{'wrong': 58.666666666666664, 'right': 52.0}",5.408328826392742e-06,0.0009072434315575563,0.000386735397205306,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 172})",0.028215680584541408,0.6388083574927522,0.6469298245614035,0.6387147335423198,0.008215091019083687,0.648936170212766,-0.0020063456513624844,"defaultdict(<class 'int'>, {'wrong': 181, 'right': 54})",0.03945687241539941,0.6895431370588824,0.6973684210526315,0.6894529274951967,0.007915493557434816,0.6978723404255319,-0.0005039193729003966,"defaultdict(<class 'int'>, {'right': 65, 'wrong': 170})",0.026026468737135836,0.8879836049185245,0.8947368421052632,0.887905753867934,0.0068310882373291415,0.8957446808510638,-0.0010078387458006821,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 171})",0.027107789921926237,0.9095271418574428,0.9100877192982456,0.9095206795429265,0.000567039755319132,0.9106382978723404,-0.0005505785740947955
word,corridor,679,"{'wrong': 164.66666666666666, 'right': 185.0}",177,"{'wrong': 42.0, 'right': 51.0}",0.0008453736410635764,0.0023413111342351703,0.00018761024287274834,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 69})",0.01899630052428524,0.6388083574927522,0.6101694915254238,0.6390639971758535,-0.028894505650429725,0.6048780487804878,0.005291442744935981,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 54})",0.0374328372916648,0.6895431370588824,0.655367231638418,0.6898482021281961,-0.03448097048977805,0.6560975609756098,-0.0007303293371917485,"defaultdict(<class 'int'>, {'wrong': 154, 'right': 51})",0.04204266514700453,0.8879836049185245,0.8785310734463276,0.8880679812395985,-0.009536907793270877,0.8829268292682927,-0.004395755821965053,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 54})",0.0374328372916648,0.9095271418574428,0.8813559322033898,0.9097786070906249,-0.028422674887235044,0.8829268292682927,-0.0015708970649028764
word,costume,115,"{'right': 23.0, 'wrong': 30.666666666666668}",44,"{'right': 7.0, 'wrong': 12.333333333333334}",0.005102040816326529,0.019024970273483946,0.0023147707751198926,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 14})",0.012128660636454333,0.6388083574927522,0.6477272727272727,0.6387886985272017,0.008938574200071048,0.66,-0.012272727272727324,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 10})",0.03083165653771902,0.6895431370588824,0.6818181818181818,0.6895601643121931,-0.007741982494011368,0.66,0.021818181818181737,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 11})",0.025149769513246184,0.8879836049185245,0.8863636363636364,0.887987175633704,-0.001623539270067642,0.86,0.026363636363636367,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 37})",0.015854813571689906,0.9095271418574428,0.9431818181818182,0.9094529606251879,0.033728857556630354,0.94,0.0031818181818182856
word,cottage,109,"{'wrong': 30.333333333333332, 'right': 18.0}",30,"{'wrong': 7.333333333333333, 'right': 8.0}",0.016278240190249704,0.00047258979206049086,0.011320092324318042,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.01567877868020664,0.6388083574927522,0.6,0.6388666399679616,-0.03886663996796158,0.6212121212121212,-0.021212121212121238,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.009976932850472915,0.6895431370588824,0.6333333333333333,0.6896275530636764,-0.0562942197303431,0.6212121212121212,0.012121212121212088,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.023025221707140532,0.8879836049185245,0.8833333333333333,0.8879905887064478,-0.004657255373114455,0.8939393939393939,-0.010606060606060619,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.005701654318999518,0.9095271418574428,0.8166666666666667,0.9096665999199038,-0.09299993325323719,0.803030303030303,0.013636363636363669
word,couch,638,"{'right': 144.0, 'wrong': 164.66666666666666}",158,"{'wrong': 42.0, 'right': 32.0}",0.0011207310758551826,0.004565376186997806,0.0005871861000952307,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 30})",0.04871227395275358,0.6388083574927522,0.6442307692307693,0.6387657430730479,0.0054650261577213755,0.6445783132530121,-0.0003475440222427961,"defaultdict(<class 'int'>, {'wrong': 135, 'right': 33})",0.04206104391746315,0.6895431370588824,0.6602564102564102,0.6897732997481109,-0.029516889491700615,0.6566265060240963,0.0036299042323139075,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 132})",0.036061275046026436,0.8879836049185245,0.8653846153846154,0.8881612090680101,-0.022776593683394686,0.8644578313253012,0.000926784059314234,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 44})",0.02283221899354012,0.9095271418574428,0.8878205128205128,0.9096977329974811,-0.02187722017696836,0.8885542168674698,-0.000733704046957051
word,counter,770,"{'wrong': 188.33333333333334, 'right': 205.0}",209,"{'wrong': 51.333333333333336, 'right': 55.0}",0.0004488652686009755,0.00029726516052318595,7.793283252579674e-06,"defaultdict(<class 'int'>, {'right': 83, 'wrong': 137})",0.010501826474836364,0.6388083574927522,0.6116504854368932,0.639090909090909,-0.02744042365401589,0.6087962962962963,0.0028541891405968745,"defaultdict(<class 'int'>, {'wrong': 171, 'right': 49})",0.048695269179340805,0.6895431370588824,0.7014563106796117,0.6894191919191919,0.012037118760419796,0.7013888888888888,6.74217907228325e-05,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 54})",0.0408986389839585,0.8879836049185245,0.8907766990291263,0.8879545454545454,0.0028221535745808213,0.8935185185185185,-0.0027418194893922276,"defaultdict(<class 'int'>, {'wrong': 161, 'right': 59})",0.033951697521672104,0.9095271418574428,0.9004854368932039,0.9096212121212122,-0.009135775228008236,0.9027777777777778,-0.0022923408845738624
word,couple,517,"{'wrong': 132.66666666666666, 'right': 119.0}",113,"{'wrong': 28.333333333333332, 'right': 28.0}",0.0007372483662997219,8.753194916144318e-06,0.0002929627866619846,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 18})",0.059413905156969454,0.6388083574927522,0.6306306306306306,0.6388539834129178,-0.008223352782287141,0.6294642857142857,0.0011663449163449302,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 78})",0.012977289781848228,0.6895431370588824,0.6711711711711712,0.6896456396079417,-0.018474468436770475,0.6741071428571429,-0.0029359716859717055,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 89})",0.03613654861800178,0.8879836049185245,0.8828828828828829,0.8880120633324956,-0.005129180449612747,0.8839285714285714,-0.001045688545688539,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 87})",0.030852124433873,0.9095271418574428,0.918918918918919,0.9094747423975873,0.00944417652133167,0.9196428571428571,-0.0007239382239381253
word,court,774,"{'right': 181.0, 'wrong': 197.66666666666666}",190,"{'wrong': 50.0, 'right': 40.0}",0.000484309908748263,0.0030864197530864226,0.0005662668337638732,"defaultdict(<class 'int'>, {'wrong': 169, 'right': 31})",0.062468750825835216,0.6388083574927522,0.6657458563535912,0.638562421185372,0.027183435168219194,0.662303664921466,0.003442191432125208,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 58})",0.018821779950013752,0.6895431370588824,0.7044198895027625,0.6894073139974779,0.015012575505284564,0.7094240837696335,-0.005004194266871043,"defaultdict(<class 'int'>, {'wrong': 154, 'right': 46})",0.0341582796675161,0.8879836049185245,0.9060773480662984,0.8878184110970996,0.01825893696919878,0.9031413612565445,0.002935986809753821,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 43})",0.03890848681194417,0.9095271418574428,0.9392265193370166,0.9092559899117276,0.029970529425288994,0.9345549738219895,0.004671545515027131
word,courtyard,221,"{'right': 52.0, 'wrong': 56.333333333333336}",57,"{'wrong': 15.666666666666666, 'right': 10.0}",0.0004000000000000007,0.012185866081969974,0.0041619738603427756,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 13})",0.04240561867787423,0.6388083574927522,0.6578947368421053,0.6387538222467292,0.019140914595376146,0.6587301587301587,-0.0008354218880534114,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 51})",0.04819645483746226,0.6895431370588824,0.7017543859649122,0.6895082460273698,0.012246139937542422,0.6984126984126984,0.003341687552213868,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 50})",0.04240561867787423,0.8879836049185245,0.9298245614035088,0.8878640533360068,0.041960508067501956,0.9206349206349206,0.009189640768588192,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 49})",0.03710516528922633,0.9095271418574428,0.9298245614035088,0.9094691463231239,0.020355415080384853,0.9206349206349206,0.009189640768588192
word,cover,780,"{'wrong': 198.0, 'right': 186.0}",255,"{'right': 63.0, 'wrong': 64.0}",0.000244140625,1.5500031000061944e-05,6.833228706691749e-05,"defaultdict(<class 'int'>, {'wrong': 222, 'right': 34})",0.07579226271112524,0.6388083574927522,0.639763779527559,0.6387960712839206,0.0009677082436384543,0.6392156862745098,0.0005480932530492755,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 67})",0.026804473490123534,0.6895431370588824,0.687007874015748,0.6895757391656541,-0.0025678651499060345,0.6862745098039216,0.0007333642118264594,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 193})",0.031039693311434746,0.8879836049185245,0.9015748031496063,0.8878088294856217,0.013765973663984576,0.9019607843137255,-0.00038598116411925343,"defaultdict(<class 'int'>, {'right': 57, 'wrong': 199})",0.03814172234558318,0.9095271418574428,0.9271653543307087,0.909300324017821,0.017865030312887664,0.9274509803921569,-0.00028562606144821867
word,covered,593,"{'right': 159.0, 'wrong': 144.66666666666666}",166,"{'wrong': 42.0, 'right': 40.0}",0.0005569807246713853,0.00014872099940511625,0.0006408814362106503,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 59})",0.015181270863785484,0.6388083574927522,0.6272727272727273,0.6389042890983317,-0.01163156182560443,0.6287425149700598,-0.0014697876973325252,"defaultdict(<class 'int'>, {'wrong': 131, 'right': 37})",0.05034827597693834,0.6895431370588824,0.6787878787878788,0.6896325790030744,-0.010844700215195568,0.6766467065868264,0.002141172201052477,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 128})",0.0440240645517033,0.8879836049185245,0.9030303030303031,0.8878584748752583,0.015171828155044809,0.9041916167664671,-0.0011613137361640158,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 40})",0.0440240645517033,0.9095271418574428,0.9090909090909091,0.9095307696184668,-0.00043986052755773386,0.907185628742515,0.0019052803483941005
word,covering,162,"{'wrong': 44.333333333333336, 'right': 29.0}",52,"{'wrong': 13.333333333333334, 'right': 12.0}",0.010929752066115704,0.0006925207756232686,0.003116719425298193,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 9})",0.03310885465376996,0.6388083574927522,0.6634615384615384,0.6387441114563496,0.024717427005188863,0.6574074074074074,0.006054131054130996,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 34})",0.00033290688181100616,0.6895431370588824,0.7019230769230769,0.6895108750125288,0.012412201910548037,0.7129629629629629,-0.011039886039886038,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 41})",0.013898287013522831,0.8879836049185245,0.875,0.8880174401122581,-0.013017440112258138,0.8703703703703703,0.00462962962962965,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 43})",0.02219741270236352,0.9095271418574428,0.8942307692307693,0.9095670041094518,-0.01533623487868252,0.8888888888888888,0.005341880341880434
word,cow,91,"{'wrong': 25.0, 'right': 16.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.012046400951814393,0.0014792899408284004,0.002601002125701201,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.01855262330205258,0.6388083574927522,0.6153846153846154,0.6388388388388389,-0.023454223454223433,0.6111111111111112,0.004273504273504258,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.0025855016342784636,0.6895431370588824,0.7307692307692307,0.6894894894894895,0.04127974127974121,0.7407407407407407,-0.009971509971509973,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.011365243295816198,0.8879836049185245,0.9807692307692307,0.8878628628628629,0.09290636790636786,0.9814814814814815,-0.0007122507122507837,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.01855262330205258,0.9095271418574428,0.9423076923076923,0.9094844844844845,0.0328232078232078,0.9444444444444444,-0.002136752136752129
word,crack,147,"{'wrong': 38.0, 'right': 33.0}",45,"{'wrong': 11.333333333333334, 'right': 11.0}",0.001239833366395555,5.5691690799733415e-05,0.0003857442138381897,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 11})",0.028280773970731518,0.6388083574927522,0.5909090909090909,0.6389139364793107,-0.04800484557021978,0.5888888888888889,0.002020202020202033,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 30})",0.007108379380627649,0.6895431370588824,0.6818181818181818,0.6895601643121931,-0.007741982494011368,0.6888888888888889,-0.007070707070707116,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 34})",0.02271365959760628,0.8879836049185245,0.8522727272727273,0.8880623184049694,-0.035789591132242116,0.8555555555555555,-0.0032828282828282207,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.017862021716212206,0.9095271418574428,0.9090909090909091,0.9095281033964533,-0.00043719430554423067,0.9111111111111111,-0.002020202020202033
word,crash,465,"{'wrong': 118.66666666666667, 'right': 109.0}",140,"{'wrong': 35.666666666666664, 'right': 33.0}",0.0004507073049954024,0.00037703836365350033,1.6451022427241497e-06,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 22})",0.06327099852167611,0.6388083574927522,0.6286764705882353,0.6388777050830398,-0.010201234494804479,0.6294964028776978,-0.0008199322894625327,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 33})",0.03412454408662459,0.6895431370588824,0.6911764705882353,0.6895319577252139,0.0016445128630213635,0.6906474820143885,0.0005289885738467559,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 41})",0.01967637966000811,0.8879836049185245,0.9117647058823529,0.8878208354302969,0.023943870452056037,0.9100719424460432,0.0016927634363097521,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 36})",0.028137671042049714,0.9095271418574428,0.9191176470588235,0.9094614997483643,0.009656147310459162,0.9172661870503597,0.0018514600084638122
word,crashing,127,"{'right': 33.0, 'wrong': 31.333333333333332}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.00016778973932186144,0.0024999999999999988,0.0019856084054316638,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 15})",8.391129735882061e-05,0.6388083574927522,0.6481481481481481,0.6387957355222984,0.009352412625849738,0.6551724137931034,-0.007024265644955285,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 4})",0.08647314661954306,0.6895431370588824,0.6851851851851852,0.6895490264778017,-0.004363841292616466,0.6724137931034483,0.012771392081736943,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.042565282846214005,0.8879836049185245,0.9259259259259259,0.8879323289453926,0.037993596980533284,0.9137931034482759,0.012132822477650018,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.05475703317405296,0.9095271418574428,0.9444444444444444,0.9094799539516493,0.03496449049279515,0.9310344827586207,0.013409961685823757
word,crate,151,"{'wrong': 40.333333333333336, 'right': 30.0}",42,"{'wrong': 11.333333333333334, 'right': 8.0}",0.005396329821881806,0.007431629013079668,8.337327540297677e-05,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 4})",0.08075102458065417,0.6388083574927522,0.6428571428571429,0.6387998397114807,0.004057303145662217,0.6304347826086957,0.012422360248447228,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.025391502004203037,0.6895431370588824,0.6785714285714286,0.6895662191945502,-0.010994790623121586,0.6630434782608695,0.015527950310559091,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.025391502004203037,0.8879836049185245,0.8690476190476191,0.8880234421959528,-0.01897582314833368,0.8695652173913043,-0.0005175983436852549,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 11})",0.019973002006265637,0.9095271418574428,0.9166666666666666,0.9095121218192747,0.007154544847391975,0.9130434782608695,0.0036231884057971175
word,crawl,233,"{'right': 47.0, 'wrong': 62.0}",90,"{'wrong': 21.0, 'right': 27.0}",0.004734449962124401,0.00390625,0.008646102910561407,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 17})",0.047042717183422095,0.6388083574927522,0.6388888888888888,0.6388079935730067,8.089531588217902e-05,0.6467889908256881,-0.007900101936799242,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 22})",0.03092177251827488,0.6895431370588824,0.6833333333333333,0.689571199035951,-0.00623786570261764,0.6743119266055045,0.009021406727828807,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 26})",0.021053683927049725,0.8879836049185245,0.9,0.8879293030729062,0.012070696927093838,0.8853211009174312,0.014678899082568808,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 31})",0.011784489398960714,0.9095271418574428,0.9166666666666666,0.9094948784896566,0.00717178817701003,0.9128440366972477,0.003822629969418956
word,crawling,57,"{'wrong': 16.333333333333332, 'right': 8.0}",12,"{'right': 6.0, 'wrong': 2.0}",0.02932069806717958,0.0625,0.09222321699962126,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.0037801923852889864,0.6388083574927522,0.6666666666666666,0.6387916374912473,0.027875029175419286,0.75,-0.08333333333333337,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.00929044415624634,0.6895431370588824,0.625,0.6895818745623687,-0.06458187456236875,0.6458333333333334,-0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.03044708022024855,0.8879836049185245,0.7916666666666666,0.8880414124237271,-0.09637474575706051,0.8125,-0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.0037801923852889864,0.9095271418574428,0.9583333333333334,0.9094978493548065,0.048835483978526883,0.9375,0.02083333333333337
word,cream,560,"{'wrong': 148.0, 'right': 116.0}",153,"{'right': 46.0, 'wrong': 35.666666666666664}",0.003673094582185488,0.004002498958767185,0.007691854424759257,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 162})",0.06408255388897596,0.6388083574927522,0.6137931034482759,0.6389909873621671,-0.025197883913891217,0.6214689265536724,-0.007675823105396495,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 42})",0.025708015429198143,0.6895431370588824,0.7586206896551724,0.6890388197975933,0.06958186985757908,0.7570621468926554,0.00155854276251699,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 47})",0.01913094155124747,0.8879836049185245,0.9137931034482759,0.8877951764765117,0.025997926971764174,0.9180790960451978,-0.0042859925969218615,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 46})",0.020352539081929882,0.9095271418574428,0.9517241379310345,0.909219072554252,0.04250506537678245,0.9548022598870056,-0.003078121955971125
word,create,103,"{'wrong': 26.0, 'right': 25.0}",29,"{'wrong': 7.666666666666667, 'right': 6.0}",9.61168781237984e-05,0.0037180249851278997,0.0013164524046780195,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 22})",0.02116634778726123,0.6388083574927522,0.603448275862069,0.6388596886419382,-0.035411412779869256,0.6129032258064516,-0.009454949944382673,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.02116634778726123,0.6895431370588824,0.7586206896551724,0.6894428592881814,0.06917783036699099,0.7419354838709677,0.016685205784204626,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 24})",0.03870236713564916,0.8879836049185245,0.8448275862068966,0.8880462531911698,-0.043218666984273235,0.8387096774193549,0.006117908787541704,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 22})",0.02116634778726123,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9354838709677419,-0.004449388209121219
word,creates,71,"{'wrong': 17.333333333333332, 'right': 19.0}",18,"{'wrong': 3.3333333333333335, 'right': 8.0}",0.0005260499957916013,0.04238754325259514,0.017788838837011156,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 25})",0.05069474199465701,0.6388083574927522,0.6944444444444444,0.6387582549529718,0.05568618949147264,0.71875,-0.02430555555555558,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 23})",0.030738773717535625,0.6895431370588824,0.7777777777777778,0.6894636782069241,0.08831409957085368,0.75,0.02777777777777779,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 12})",0.01110057241823978,0.8879836049185245,0.8888888888888888,0.8879827896738043,0.0009060992150845548,0.828125,0.06076388888888884,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 12})",0.01110057241823978,0.9095271418574428,0.9722222222222222,0.9094706824094456,0.06275153981277659,0.9375,0.03472222222222221
word,creating,127,"{'right': 24.0, 'wrong': 34.333333333333336}",41,"{'right': 17.0, 'wrong': 8.0}",0.00784489795918368,0.03240000000000001,0.03683987715516168,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 59})",0.04563290927587272,0.6388083574927522,0.6097560975609756,0.6388680190333083,-0.029111921472332658,0.6376811594202898,-0.027925061859314204,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 23})",0.003266490022400953,0.6895431370588824,0.6463414634146342,0.6896318557475583,-0.04329039233292409,0.6376811594202898,0.008660303994344365,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.022103489995225628,0.8879836049185245,0.8414634146341463,0.8880791384923616,-0.04661572385821533,0.8188405797101449,0.02262283492400141,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 16})",0.018653069033313728,0.9095271418574428,0.9024390243902439,0.90954169797145,-0.007102673581206087,0.8985507246376812,0.003888299752562774
word,creature,101,"{'wrong': 27.0, 'right': 20.0}",40,"{'wrong': 10.0, 'right': 10.0}",0.005545495699411502,0.0,0.002790865218763358,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.012519324205354648,0.6388083574927522,0.5625,0.6389612340979666,-0.07646123409796657,0.5625,0.0,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.012519324205354648,0.6895431370588824,0.5875,0.6897475708704798,-0.10224757087047975,0.5875,0.0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 14})",0.0030075471488489776,0.8879836049185245,0.8625,0.8880346589201643,-0.025534658920164266,0.8625,0.0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.030087285502515514,0.9095271418574428,0.9125,0.9095211860162276,0.0029788139837724215,0.9125,0.0
word,credit,379,"{'right': 133.0, 'wrong': 82.0}",81,"{'wrong': 18.333333333333332, 'right': 26.0}",0.014067063277447271,0.007476397761320599,0.0005392269717142215,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 61})",0.0007384578705995001,0.6388083574927522,0.6623376623376623,0.638717446936625,0.023620215401037314,0.6313131313131313,0.031024531024531066,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 19})",0.10413293781285,0.6895431370588824,0.6883116883116883,0.689547895027347,-0.0012362067156587164,0.6919191919191919,-0.003607503607503615,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 30})",0.05705639981659756,0.8879836049185245,0.9155844155844156,0.887876963219429,0.027707452364986618,0.9040404040404041,0.011544011544011523,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 27})",0.06801272450508027,0.9095271418574428,0.922077922077922,0.9094786492046766,0.01259927287324547,0.9141414141414141,0.007936507936507908
word,creep,215,"{'right': 46.0, 'wrong': 56.333333333333336}",67,"{'wrong': 15.0, 'right': 22.0}",0.0025490986641768104,0.008948137326515705,0.010582759339965338,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 77})",0.06232987959386947,0.6388083574927522,0.6567164179104478,0.6387481819549626,0.017968235955485135,0.6741573033707865,-0.01744088546033873,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 11})",0.06800259639371903,0.6895431370588824,0.6791044776119403,0.6895782135513315,-0.010473735939391271,0.7134831460674157,-0.034378668455475436,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 18})",0.035450813947674194,0.8879836049185245,0.8731343283582089,0.888033502181654,-0.014899173823445078,0.8820224719101124,-0.008888143551903482,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 19})",0.03194619391635382,0.9095271418574428,0.9328358208955224,0.9094488188976378,0.02338700199788457,0.9325842696629213,0.00025155123260112155
word,crew,49,"{'wrong': 12.0, 'right': 13.0}",24,"{'right': 10.0, 'wrong': 4.666666666666667}",0.0004000000000000007,0.03305785123966941,0.01372217675872655,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.04950732579772993,0.6388083574927522,0.6041666666666666,0.6388499649684716,-0.03468329830180494,0.5853658536585366,0.01880081300813008,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.04106948611181574,0.6895431370588824,0.6041666666666666,0.6896456811130017,-0.0854790144463351,0.6463414634146342,-0.042174796747967536,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.06983487501376791,0.8879836049185245,0.7916666666666666,0.8880992893604244,-0.09643262269375774,0.7926829268292683,-0.001016260162601701,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 14})",0.016345878604370374,0.9095271418574428,0.875,0.9095686117505756,-0.03456861175057557,0.8536585365853658,0.021341463414634165
word,cricket,97,"{'wrong': 25.333333333333332, 'right': 21.0}",29,"{'wrong': 7.333333333333333, 'right': 7.0}",0.0021867398167796687,0.00013520822065981594,0.0006194642374663245,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.03717328968119011,0.6388083574927522,0.603448275862069,0.6388596886419382,-0.035411412779869256,0.6,0.0034482758620689724,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 18})",0.0014490681559762835,0.6895431370588824,0.7068965517241379,0.6895179456374831,0.017378606086654758,0.7166666666666667,-0.009770114942528774,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.019049357320348827,0.8879836049185245,0.9655172413793104,0.8878710517094659,0.07764618966984449,0.9666666666666667,-0.0011494252873562871,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 22})",0.019049357320348827,0.9095271418574428,0.9655172413793104,0.9094458627421534,0.05607137863715694,0.9666666666666667,-0.0011494252873562871
word,cross,1017,"{'wrong': 252.66666666666666, 'right': 259.0}",275,"{'wrong': 67.33333333333333, 'right': 73.0}",3.8302793663593695e-05,0.0004076370591454578,9.80868493830416e-05,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 216})",0.031704023103261925,0.6388083574927522,0.6446886446886447,0.638727005523742,0.005961639164902777,0.6494845360824743,-0.004795891393829521,"defaultdict(<class 'int'>, {'wrong': 217, 'right': 76})",0.032670202643524666,0.6895431370588824,0.6831501831501832,0.6896315816145543,-0.006481398464371124,0.6752577319587629,0.007892451191420236,"defaultdict(<class 'int'>, {'wrong': 230, 'right': 63})",0.04696481940663875,0.8879836049185245,0.8681318681318682,0.8882582476055338,-0.02012637947366569,0.865979381443299,0.002152486688569155,"defaultdict(<class 'int'>, {'wrong': 219, 'right': 74})",0.03465678195631946,0.9095271418574428,0.8901098901098901,0.9097957735772564,-0.019685883467366327,0.8934707903780069,-0.003360900268116862
word,crotch,107,"{'wrong': 31.333333333333332, 'right': 13.0}",39,"{'right': 9.0, 'wrong': 10.0}",0.042752558086946696,0.0006925207756232686,0.017340591538870312,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 34})",0.015081215948317302,0.6388083574927522,0.6282051282051282,0.6388290679621376,-0.01062393975700937,0.6375,-0.009294871794871762,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",2.7435403642749132e-05,0.6895431370588824,0.7435897435897436,0.6894375719937897,0.05415217159595387,0.75,-0.0064102564102563875,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.015081215948317302,0.8879836049185245,0.8846153846153846,0.8879901838032754,-0.0033747991878908534,0.875,0.009615384615384581,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 4})",0.03062393743583263,0.9095271418574428,0.8846153846153846,0.9095758000701157,-0.024960415454731155,0.875,0.009615384615384581
word,crouch,344,"{'wrong': 84.0, 'right': 92.0}",86,"{'wrong': 21.333333333333332, 'right': 22.0}",0.0005165289256198337,5.917159763313653e-05,0.00011313405384487168,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 18})",0.05702798626494295,0.6388083574927522,0.6529411764705882,0.6387480548165253,0.014193121654062946,0.6477272727272727,0.00521390374331554,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 22})",0.04076884615792598,0.6895431370588824,0.6647058823529411,0.6896491140003012,-0.02494323164736001,0.6704545454545454,-0.005748663101604268,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 21})",0.04449760038285205,0.8879836049185245,0.8588235294117647,0.8881080267054867,-0.029284497293722067,0.8579545454545454,0.0008689839572192382,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 20})",0.048442541934727024,0.9095271418574428,0.8941176470588236,0.9095928919230962,-0.015475244864272653,0.8920454545454546,0.0020721925133689867
word,crowd,1393,"{'wrong': 329.0, 'right': 406.0}",377,"{'wrong': 91.33333333333333, 'right': 103.0}",0.0027437641723356016,0.0009010294537334246,0.0002518009241222509,"defaultdict(<class 'int'>, {'wrong': 256, 'right': 157})",0.014976708972522845,0.6388083574927522,0.6536388140161725,0.6385281385281385,0.01511067548803402,0.6511056511056511,0.0025331629105214137,"defaultdict(<class 'int'>, {'wrong': 325, 'right': 88})",0.06255780358680166,0.6895431370588824,0.6792452830188679,0.6897377132671251,-0.01049243024825719,0.683046683046683,-0.0038014000278151494,"defaultdict(<class 'int'>, {'wrong': 300, 'right': 113})",0.040697951627472036,0.8879836049185245,0.8935309973045822,0.8878787878787879,0.005652209425794252,0.8943488943488943,-0.0008178970443121214,"defaultdict(<class 'int'>, {'wrong': 304, 'right': 109})",0.04379404692472963,0.9095271418574428,0.9366576819407008,0.9090145148968678,0.02764316704383296,0.9373464373464373,-0.0006887554057365408
word,crowded,231,"{'wrong': 60.0, 'right': 51.0}",58,"{'wrong': 13.666666666666666, 'right': 17.0}",0.0016435354273192113,0.002953686200378071,0.004509547426453778,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 12})",0.048399664976721504,0.6388083574927522,0.646551724137931,0.6387858431923,0.007765880945631021,0.644927536231884,0.0016241879060470144,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.03326409605893989,0.6895431370588824,0.646551724137931,0.6896681371566071,-0.04311641301867608,0.6304347826086957,0.016116941529235373,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 16})",0.0290263530030003,0.8879836049185245,0.853448275862069,0.8880840184479647,-0.034635742585895746,0.8405797101449275,0.012868565717141456,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.03326409605893989,0.9095271418574428,0.9568965517241379,0.9093894124724283,0.047507139251709574,0.9565217391304348,0.00037481259370308884
word,cruiser,61,"{'wrong': 15.333333333333334, 'right': 15.0}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",3.018959062915116e-05,0.0244140625,0.01345095439296732,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.06021177408081227,0.6388083574927522,0.6666666666666666,0.6387832699619772,0.027883396704689423,0.7068965517241379,-0.04022988505747127,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.006758547809452564,0.6895431370588824,0.6111111111111112,0.6896137682609566,-0.07850265714984539,0.6379310344827587,-0.026819923371647514,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.04642827021500258,0.8879836049185245,0.8888888888888888,0.8879827896738043,0.0009060992150845548,0.896551724137931,-0.00766283524904221,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.017751195509093307,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.896551724137931,0.02011494252873558
word,crunch,73,"{'wrong': 19.0, 'right': 16.0}",28,"{'wrong': 6.333333333333333, 'right': 9.0}",0.0018367346938775498,0.0075614366729678684,0.008466319686405762,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.025436661709780435,0.6388083574927522,0.6071428571428571,0.638852738011813,-0.031709880868955875,0.6351351351351351,-0.027992277992277992,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 26})",0.013673761250362362,0.6895431370588824,0.7321428571428571,0.6894834317749524,0.04265942536790468,0.7297297297297297,0.0024131274131273805,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.025436661709780435,0.8879836049185245,0.8928571428571429,0.887976774451897,0.004880368405245861,0.8918918918918919,0.0009652509652510188,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.025436661709780435,0.9095271418574428,0.9285714285714286,0.9095004504955451,0.019070978075883538,0.9324324324324325,-0.0038610038610038533
word,cry,194,"{'wrong': 47.666666666666664, 'right': 51.0}",42,"{'wrong': 10.333333333333334, 'right': 11.0}",0.0002853360116873647,0.00024414062499999827,8.033571770500476e-07,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.038270139592168545,0.6388083574927522,0.6428571428571429,0.6387998397114807,0.004057303145662217,0.6363636363636364,0.006493506493506551,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 17})",0.008625069650680786,0.6895431370588824,0.7023809523809523,0.6895161290322581,0.01286482334869421,0.6931818181818182,0.009199134199134096,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.06368861056952657,0.8879836049185245,0.8928571428571429,0.8879733520336606,0.004883790823482337,0.8977272727272727,-0.004870129870129802,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.05422259418611377,0.9095271418574428,0.9523809523809523,0.9094369865758365,0.042943965805115836,0.9545454545454546,-0.0021645021645022577
word,cube,325,"{'right': 76.0, 'wrong': 83.0}",86,"{'right': 21.0, 'wrong': 21.666666666666668}",0.000484553617341086,6.103515625000043e-05,0.00010091428684726915,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 17})",0.045748832318091126,0.6388083574927522,0.6811594202898551,0.6386617846215579,0.04249763566829723,0.6785714285714286,0.0025879917184264967,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 23})",0.024702518207233015,0.6895431370588824,0.7318840579710145,0.6893965992877564,0.042487458683258095,0.7285714285714285,0.003312629399585987,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 62})",0.019384333374296972,0.8879836049185245,0.9057971014492754,0.88792195415559,0.017875147293685334,0.9071428571428571,-0.0013457556935817516,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 64})",0.024702518207233015,0.9095271418574428,0.9565217391304348,0.909364498169233,0.047157240961201774,0.9571428571428572,-0.0006211180124223725
word,cue,118,"{'wrong': 29.0, 'right': 31.0}",36,"{'wrong': 9.666666666666666, 'right': 7.0}",0.0002777777777777786,0.006400000000000003,0.004698520962499949,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 4})",0.10715650390935814,0.6388083574927522,0.6388888888888888,0.6388082123184777,8.067657041110898e-05,0.6282051282051282,0.010683760683760646,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 11})",0.029015009121674235,0.6895431370588824,0.7222222222222222,0.6894842263395092,0.03273799588271298,0.7051282051282052,0.017094017094017033,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.04450699321007562,0.8879836049185245,0.8888888888888888,0.8879819729594391,0.000906915929449692,0.8974358974358975,-0.008547008547008628,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.036244442257714754,0.9095271418574428,0.9166666666666666,0.9095142714071107,0.00715239525955591,0.9230769230769231,-0.0064102564102564985
word,cup,1145,"{'right': 270.0, 'wrong': 291.6666666666667}",361,"{'wrong': 97.0, 'right': 70.0}",0.0003720205337724203,0.006534834522571627,0.0019146857486358297,"defaultdict(<class 'int'>, {'wrong': 306, 'right': 82})",0.04088697847645056,0.6388083574927522,0.6415929203539823,0.6387603599938985,0.0028325603600838356,0.6379781420765027,0.00361477827747958,"defaultdict(<class 'int'>, {'wrong': 289, 'right': 99})",0.027681376810353243,0.6895431370588824,0.7300884955752213,0.6888442568770021,0.04124423869821914,0.7254098360655737,0.00467865950964752,"defaultdict(<class 'int'>, {'wrong': 300, 'right': 88})",0.035847711412870034,0.8879836049185245,0.9026548672566371,0.8877307164285351,0.014924150828102056,0.8961748633879781,0.00648000386865899,"defaultdict(<class 'int'>, {'wrong': 297, 'right': 91})",0.03348770483484173,0.9095271418574428,0.9351032448377581,0.9090862866731072,0.026016958164650883,0.930327868852459,0.004775375985299091
word,cupcake,50,"{'wrong': 14.0, 'right': 8.0}",21,"{'wrong': 4.666666666666667, 'right': 7.0}",0.018595041322314047,0.010000000000000002,0.028239157293166034,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.015210019665103686,0.6388083574927522,0.6428571428571429,0.638804103077308,0.004053039779834955,0.603448275862069,0.039408866995073955,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.008901038089495529,0.6895431370588824,0.7380952380952381,0.689492119089317,0.04860311900592118,0.7586206896551724,-0.020525451559934238,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.008901038089495529,0.8879836049185245,0.9047619047619048,0.8879659744808607,0.01679593028104409,0.896551724137931,0.008210180623973717,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.023697232031582673,0.9095271418574428,0.9285714285714286,0.9095071303477609,0.01906429822366773,0.9137931034482759,0.014778325123152691
word,curb,157,"{'wrong': 37.666666666666664, 'right': 44.0}",41,"{'right': 14.0, 'wrong': 9.0}",0.0015035401915868382,0.011814744801512289,0.0025010270752193545,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.05217940977379605,0.6388083574927522,0.5875,0.6389111489532204,-0.05141114895322041,0.5982142857142857,-0.010714285714285676,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.05217940977379605,0.6895431370588824,0.6375,0.6896474005809877,-0.05214740058098777,0.6428571428571429,-0.005357142857142949,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 12})",0.058989533490975785,0.8879836049185245,0.8875,0.8879845737754182,-0.0004845737754182178,0.9017857142857143,-0.014285714285714346,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.05217940977379605,0.9095271418574428,0.8875,0.9095712711609737,-0.022071271160973738,0.8839285714285714,0.0035714285714285587
word,curl,192,"{'wrong': 45.666666666666664, 'right': 55.0}",54,"{'right': 13.0, 'wrong': 13.666666666666666}",0.002149028551379324,0.00015625000000000027,0.0017351057146969568,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 15})",0.03929379815936506,0.6388083574927522,0.6346153846153846,0.6388192843540142,-0.004203899738629668,0.6320754716981132,0.002539912917271403,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.06600316229588607,0.6895431370588824,0.6634615384615384,0.6896111055427483,-0.026149567081209857,0.660377358490566,0.003084179970972434,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 45})",0.07424289094259183,0.8879836049185245,0.9134615384615384,0.8879172095820387,0.025544328879499756,0.9150943396226415,-0.0016328011611030924,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 43})",0.058444316476256905,0.9095271418574428,0.9519230769230769,0.9094166583141224,0.04250641860895443,0.9528301886792453,-0.0009071117561684217
word,curled,105,"{'right': 33.0, 'wrong': 24.0}",21,"{'right': 7.0, 'wrong': 4.666666666666667}",0.006232686980609422,0.010000000000000002,0.0002289575161380916,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.027831599483488352,0.6388083574927522,0.6428571428571429,0.638804103077308,0.004053039779834955,0.6206896551724138,0.022167487684729092,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.027831599483488352,0.6895431370588824,0.5714285714285714,0.6896672504378284,-0.118238679009257,0.5517241379310345,0.019704433497536922,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.06027088627802914,0.8879836049185245,0.8809523809523809,0.8879909932449337,-0.0070386122925527594,0.8793103448275862,0.0016420361247947435,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.06027088627802914,0.9095271418574428,0.9523809523809523,0.9094821115836877,0.04289884079726458,0.9310344827586207,0.021346469622331665
word,curler,99,"{'wrong': 25.666666666666668, 'right': 22.0}",22,"{'right': 6.0, 'wrong': 5.333333333333333}",0.0014792899408284025,0.0008650519031141856,0.002305353980505763,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.017794312629229966,0.6388083574927522,0.6428571428571429,0.638804103077308,0.004053039779834955,0.6458333333333334,-0.0029761904761904656,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.027288720952472013,0.6895431370588824,0.7619047619047619,0.6894671003252439,0.07243766157951792,0.7708333333333334,-0.008928571428571508,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.027288720952472013,0.8879836049185245,0.9523809523809523,0.8879159369527145,0.06446501542823779,0.9583333333333334,-0.005952380952381042,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.039428006078840436,0.9095271418574428,0.9761904761904762,0.9094570928196147,0.06673338337086143,0.9791666666666666,-0.0029761904761904656
word,curling,260,"{'right': 54.0, 'wrong': 68.66666666666667}",46,"{'wrong': 12.333333333333334, 'right': 9.0}",0.003573960302457472,0.006103515625000004,0.00017149357443172007,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 7})",0.05677617027980785,0.6388083574927522,0.5555555555555556,0.6389960422824508,-0.08344048672689519,0.5510204081632653,0.0045351473922903285,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 34})",0.007691519023233829,0.6895431370588824,0.6888888888888889,0.6895446119933871,-0.0006557231044982403,0.7040816326530612,-0.015192743764172345,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 38})",0.02257651926591378,0.8879836049185245,0.8777777777777778,0.8880066128951455,-0.010228835117367718,0.8877551020408163,-0.009977324263038545,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 38})",0.02257651926591378,0.9095271418574428,0.9333333333333333,0.9094734732728821,0.023859860060451266,0.9387755102040817,-0.0054421768707483276
word,current,49,"{'right': 16.0, 'wrong': 11.0}",20,"{'wrong': 3.6666666666666665, 'right': 9.0}",0.008573388203017831,0.04432132963988919,0.007685534496581603,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 28})",0.06426574103055423,0.6388083574927522,0.625,0.638822175522866,-0.01382217552286602,0.6621621621621622,-0.03716216216216217,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 2})",0.18625693178708796,0.6895431370588824,0.65,0.6895827078955269,-0.03958270789552687,0.6891891891891891,-0.03918918918918912,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.03669821192274946,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.8513513513513513,0.04864864864864871,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.044843794590761356,0.9095271418574428,0.9,0.909536675672971,-0.009536675672971007,0.8783783783783784,0.021621621621621623
word,curtain,236,"{'wrong': 58.666666666666664, 'right': 60.0}",43,"{'wrong': 11.333333333333334, 'right': 9.0}",3.1561671506122807e-05,0.003292125772641764,0.001990852354370269,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 6})",0.08522462288598964,0.6388083574927522,0.6511627906976745,0.6387817462305265,0.01238104446714794,0.6413043478260869,0.009858442871587547,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 5})",0.09837503919890833,0.6895431370588824,0.6744186046511628,0.6895757150728848,-0.015157110421722075,0.6630434782608695,0.011375126390293255,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 36})",0.045943804465553635,0.8879836049185245,0.9418604651162791,0.8878675549767069,0.05399291013957219,0.9347826086956522,0.00707785642062686,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.026310347025226714,0.9095271418574428,0.9534883720930233,0.9094324500325602,0.04405592206046305,0.9565217391304348,-0.0030333670374115274
word,curved,72,"{'wrong': 20.333333333333332, 'right': 11.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.02218198279764599,0.036982248520710075,0.05953410352504335,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",4.3565376880288446e-05,0.6388083574927522,0.6785714285714286,0.638780512204882,0.039790916366546636,0.72,-0.04142857142857137,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.0012771643247202046,0.6895431370588824,0.6428571428571429,0.6895758303321329,-0.04671868747498997,0.62,0.02285714285714291,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.007439517449327655,0.8879836049185245,0.8928571428571429,0.8879801920768308,0.004876950780312139,0.88,0.0128571428571429,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.007439517449327655,0.9095271418574428,0.9642857142857143,0.9094887955182073,0.05479691876750703,0.94,0.024285714285714355
word,cushion,46,"{'wrong': 12.333333333333334, 'right': 9.0}",15,"{'right': 9.0, 'wrong': 2.0}",0.006103515625000004,0.10123966942148763,0.08653556706899793,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.05307432394806952,0.6388083574927522,0.5333333333333333,0.6388874993747187,-0.10555416604138534,0.5945945945945946,-0.0612612612612613,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 23})",0.020123570000044534,0.6895431370588824,0.7,0.6895352908808964,0.010464709119103577,0.6351351351351351,0.06486486486486487,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 15})",0.00013980143574491948,0.8879836049185245,0.8333333333333334,0.8880246110749838,-0.05469127774165039,0.7702702702702703,0.06306306306306309,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.018136381640493082,0.9095271418574428,0.9666666666666667,0.9094842679205642,0.057182398746102425,0.9594594594594594,0.007207207207207245
word,customer,103,"{'wrong': 28.333333333333332, 'right': 18.0}",33,"{'wrong': 7.333333333333333, 'right': 11.0}",0.012434656591273751,0.010000000000000005,0.022541350429646174,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 7})",0.03511327589098904,0.6388083574927522,0.5606060606060606,0.6389375657137135,-0.07833150510765297,0.5666666666666667,-0.0060606060606061,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.027851216937537393,0.6895431370588824,0.6515151515151515,0.6896059680568768,-0.0380908165417253,0.6777777777777778,-0.02626262626262632,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.005551448210907785,0.8879836049185245,0.9090909090909091,0.8879487307865619,0.02114217830434717,0.9222222222222223,-0.013131313131313216,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.021673649895054166,0.9095271418574428,0.9393939393939394,0.9094777950232814,0.029916144370658038,0.9555555555555556,-0.016161616161616155
word,cut,2026,"{'wrong': 520.6666666666666, 'right': 464.0}",615,"{'wrong': 151.66666666666666, 'right': 160.0}",0.0008279743244302489,0.0001787297320483864,0.0008885126740801434,"defaultdict(<class 'int'>, {'wrong': 533, 'right': 108})",0.05427647658731429,0.6388083574927522,0.6319444444444444,0.6390118373648996,-0.007067392920455218,0.6347753743760399,-0.002830929931595505,"defaultdict(<class 'int'>, {'wrong': 471, 'right': 170})",0.02303691634869974,0.6895431370588824,0.734375,0.6882141019042718,0.04616089809572821,0.7371048252911814,-0.002729825291181376,"defaultdict(<class 'int'>, {'wrong': 487, 'right': 154})",0.029497330042881353,0.8879836049185245,0.9157986111111112,0.8871590324240864,0.028639578687024714,0.9176372712146422,-0.0018386601035310646,"defaultdict(<class 'int'>, {'wrong': 489, 'right': 152})",0.03037496687790242,0.9095271418574428,0.9348958333333334,0.9087750900669068,0.02612074326642655,0.9367720465890182,-0.0018762132556848776
word,cutting,711,"{'wrong': 183.66666666666666, 'right': 160.0}",211,"{'wrong': 52.333333333333336, 'right': 54.0}",0.0011856032347376823,6.141842159569993e-05,0.0008942584062787973,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 168})",0.03334500097334324,0.6388083574927522,0.6330049261083743,0.6388678483058122,-0.005862922197437892,0.6328502415458938,0.00015468456248057816,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 160})",0.023266716525119614,0.6895431370588824,0.729064039408867,0.6891380093925162,0.039926030016350755,0.7294685990338164,-0.0004045596249494521,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 52})",0.028024122357383073,0.8879836049185245,0.9064039408866995,0.8877947785689037,0.018609162317795858,0.9057971014492754,0.0006068394374241226,"defaultdict(<class 'int'>, {'wrong': 163, 'right': 53})",0.026783679435236615,0.9095271418574428,0.9556650246305419,0.9090541837095389,0.04661084092100298,0.9565217391304348,-0.0008567144998928855
word,cymbal,59,"{'wrong': 14.0, 'right': 17.0}",22,"{'right': 7.0, 'wrong': 5.0}",0.0023413111342351703,0.006944444444444446,0.0006215390861951733,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.12072411731086446,0.6388083574927522,0.6136363636363636,0.638836068855084,-0.025199705218720392,0.6206896551724138,-0.007053291536050166,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.021113243529152358,0.6895431370588824,0.75,0.689476581265012,0.06052341873498801,0.7586206896551724,-0.008620689655172376,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.05032143874419339,0.8879836049185245,0.9772727272727273,0.8878853082465973,0.08938741902613001,0.9655172413793104,0.011755485893416906,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.05032143874419339,0.9095271418574428,0.9772727272727273,0.9094525620496398,0.06782016522308754,0.9655172413793104,0.011755485893416906
word,dab,89,"{'wrong': 23.0, 'right': 20.0}",34,"{'wrong': 8.0, 'right': 10.0}",0.0012168739859383436,0.0030864197530864226,0.004096987489335478,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 33})",0.04212463600230904,0.6388083574927522,0.6323529411764706,0.6388193470859203,-0.006466405909449691,0.6341463414634146,-0.0017934002869440802,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.04212463600230904,0.6895431370588824,0.6911764705882353,0.6895403564990987,0.0016361140891365533,0.6951219512195121,-0.003945480631276865,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.02706948039494577,0.8879836049185245,0.8823529411764706,0.8879931904666533,-0.005640249290182697,0.9024390243902439,-0.020086083213773365,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.02706948039494577,0.9095271418574428,0.9558823529411765,0.9094482275185259,0.046434125422650574,0.9512195121951219,0.004662840746054608
word,dance,2005,"{'wrong': 493.3333333333333, 'right': 525.0}",512,"{'right': 118.0, 'wrong': 131.33333333333334}",0.00024174905778137412,0.0007149189281935426,0.0008944422450625489,"defaultdict(<class 'int'>, {'wrong': 344, 'right': 182})",0.014731092854185932,0.6388083574927522,0.6391213389121339,0.6388006964358869,0.0003206424762469684,0.6382113821138211,0.0009099567983127388,"defaultdict(<class 'int'>, {'wrong': 377, 'right': 149})",0.028431949680123123,0.6895431370588824,0.6830543933054394,0.6897019664072102,-0.006647573101770776,0.6839430894308943,-0.0008886961254549464,"defaultdict(<class 'int'>, {'right': 132, 'wrong': 394})",0.03761216860102492,0.8879836049185245,0.9142259414225942,0.8873412535845965,0.02688468783799769,0.915650406504065,-0.0014244650814708715,"defaultdict(<class 'int'>, {'right': 137, 'wrong': 389})",0.03474747387249423,0.9095271418574428,0.9257322175732218,0.9091304793117575,0.01660173826146427,0.9258130081300813,-8.07905568595002e-05
word,dancer,235,"{'wrong': 66.0, 'right': 37.0}",56,"{'wrong': 13.666666666666666, 'right': 15.0}",0.01981807898953719,0.000540832882639265,0.013708054748352648,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 9})",0.030325467286960436,0.6388083574927522,0.6181818181818182,0.6388652197884818,-0.0206834016066636,0.6166666666666667,0.0015151515151514694,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 13})",0.013173581012170837,0.6895431370588824,0.6636363636363637,0.6896145556613703,-0.02597819202500662,0.6583333333333333,0.005303030303030365,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 13})",0.013173581012170837,0.8879836049185245,0.9090909090909091,0.8879254172723172,0.02116549181859184,0.9166666666666666,-0.007575757575757569,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 13})",0.013173581012170837,0.9095271418574428,0.9545454545454546,0.9094030374417322,0.045142417103722354,0.9583333333333334,-0.0037878787878787845
word,dancing,1598,"{'wrong': 392.6666666666667, 'right': 420.0}",414,"{'wrong': 108.0, 'right': 90.0}",0.00028281361354705743,0.0020661157024793376,0.0019417292396634277,"defaultdict(<class 'int'>, {'wrong': 290, 'right': 142})",0.018248217018113855,0.6388083574927522,0.6511936339522546,0.638570482449437,0.012623151502817564,0.6544303797468355,-0.0032367457945808864,"defaultdict(<class 'int'>, {'wrong': 327, 'right': 105})",0.04045397255198093,0.6895431370588824,0.6870026525198939,0.6895919303071986,-0.002589277787304667,0.6822784810126582,0.004724171507235697,"defaultdict(<class 'int'>, {'right': 101, 'wrong': 331})",0.043517516127597085,0.8879836049185245,0.896551724137931,0.8878190432523307,0.008732680885600308,0.9,-0.0034482758620689724,"defaultdict(<class 'int'>, {'right': 101, 'wrong': 331})",0.043517516127597085,0.9095271418574428,0.9363395225464191,0.9090121758622446,0.02732734668417447,0.9392405063291139,-0.002900983782694877
word,dangling,90,"{'wrong': 24.666666666666668, 'right': 16.0}",22,"{'wrong': 4.666666666666667, 'right': 8.0}",0.01135447460360119,0.017313019390581715,0.028647548900543475,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.026152799805388267,0.6388083574927522,0.7045454545454546,0.6387359887910328,0.06580946575442181,0.703125,0.0014204545454545858,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.01814931807391832,0.6895431370588824,0.6590909090909091,0.6895766613290633,-0.030485752238154196,0.671875,-0.01278409090909094,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.01814931807391832,0.8879836049185245,0.8409090909090909,0.8880354283426741,-0.04712633743358319,0.84375,-0.0028409090909090606,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.011860993865398385,0.9095271418574428,0.8636363636363636,0.9095776621297038,-0.045941298493340166,0.859375,0.0042613636363636465
word,dark,1027,"{'wrong': 260.6666666666667, 'right': 245.0}",267,"{'wrong': 65.0, 'right': 72.0}",0.0002399742057603369,0.0006526719590814654,0.0008424029717972788,"defaultdict(<class 'int'>, {'wrong': 240, 'right': 49})",0.058135316519656866,0.6388083574927522,0.6685606060606061,0.638410495390538,0.03015011067006812,0.666083916083916,0.0024766899766900385,"defaultdict(<class 'int'>, {'wrong': 210, 'right': 79})",0.023921266706229558,0.6895431370588824,0.6647727272727273,0.6898743794954918,-0.025101652222764503,0.6625874125874126,0.0021853146853146876,"defaultdict(<class 'int'>, {'wrong': 222, 'right': 67})",0.03528384812187591,0.8879836049185245,0.8939393939393939,0.8879039610981664,0.006035432841227539,0.8898601398601399,0.004079254079254024,"defaultdict(<class 'int'>, {'wrong': 217, 'right': 72})",0.030217591181246763,0.9095271418574428,0.9185606060606061,0.9094063418093405,0.009154264251265531,0.9143356643356644,0.0042249417249417
word,darkness,211,"{'right': 48.0, 'wrong': 54.333333333333336}",56,"{'wrong': 14.333333333333334, 'right': 13.0}",0.0009575698415898338,0.000594883997620465,2.1546087616024353e-05,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 47})",0.0452444141813057,0.6388083574927522,0.625,0.6388471177944862,-0.013847117794486219,0.6293103448275862,-0.004310344827586188,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 44})",0.02866896904805504,0.6895431370588824,0.7053571428571429,0.6894987468671679,0.01585839598997496,0.7068965517241379,-0.0015394088669949957,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 46})",0.039160550952653514,0.8879836049185245,0.8928571428571429,0.8879699248120301,0.004887218045112829,0.896551724137931,-0.003694581280788145,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 40})",0.013310196282557911,0.9095271418574428,0.9107142857142857,0.9095238095238095,0.0011904761904761862,0.9137931034482759,-0.0030788177339902134
word,dart,631,"{'wrong': 165.0, 'right': 136.0}",141,"{'wrong': 37.0, 'right': 30.0}",0.0023206145627531717,0.0027288928491869023,8.350593842049604e-06,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 124})",0.05080659132257525,0.6388083574927522,0.6444444444444445,0.6387700669317096,0.005674377512734918,0.647887323943662,-0.0034428794992175105,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 101})",0.009556433533283004,0.6895431370588824,0.7,0.6894720950128328,0.010527904987167158,0.7007042253521126,-0.0007042253521126751,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 117})",0.03376413264538262,0.8879836049185245,0.9111111111111111,0.8878264808011676,0.023284630309943544,0.9049295774647887,0.006181533646322346,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 117})",0.03376413264538262,0.9095271418574428,0.9185185185185185,0.9094660560615972,0.009052462456921262,0.9119718309859155,0.006546687532603013
word,dash,294,"{'wrong': 75.33333333333333, 'right': 68.0}",81,"{'right': 19.0, 'wrong': 20.666666666666668}",0.0006544077879935104,0.00044135301179295167,1.0478910320415365e-05,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 15})",0.0502820805623387,0.6388083574927522,0.6728395061728395,0.6386700125470515,0.03416949362578803,0.6686746987951807,0.004164807377658786,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 61})",0.02375620320802628,0.6895431370588824,0.6728395061728395,0.6896110414052697,-0.016771535232430246,0.6807228915662651,-0.00788338539342559,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 60})",0.020932341707776733,0.8879836049185245,0.8703703703703703,0.8880552070263488,-0.01768483665597842,0.8734939759036144,-0.0031236055332440893,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 65})",0.03733154307318186,0.9095271418574428,0.8703703703703703,0.9096863237139272,-0.039315953343556864,0.8734939759036144,-0.0031236055332440893
word,daughter,233,"{'right': 49.0, 'wrong': 61.333333333333336}",54,"{'wrong': 13.666666666666666, 'right': 13.0}",0.0031238305601445746,0.00015625000000000027,0.0009461277944866064,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.034763871722842996,0.6388083574927522,0.6759259259259259,0.638707898957498,0.03721802696842791,0.6727272727272727,0.0031986531986532007,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 9})",0.04784122274467956,0.6895431370588824,0.6759259259259259,0.6895799919807538,-0.013654066054827885,0.6727272727272727,0.0031986531986532007,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 36})",0.00510211124985448,0.8879836049185245,0.8703703703703703,0.8880312750601443,-0.017660904689773993,0.8727272727272727,-0.002356902356902335,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 41})",0.01994889525283311,0.9095271418574428,0.9259259259259259,0.9094827586206896,0.016443167305236317,0.9272727272727272,-0.0013468013468013185
word,day,155,"{'wrong': 38.333333333333336, 'right': 40.0}",41,"{'right': 8.0, 'wrong': 11.0}",0.00011317338162064255,0.006232686980609422,0.004037145904783081,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.024285352042568736,0.6388083574927522,0.6097560975609756,0.6388680190333083,-0.029111921472332658,0.6363636363636364,-0.026607538802660757,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 35})",0.05223986232428393,0.6895431370588824,0.6829268292682927,0.6895567242674681,-0.006629894999175323,0.6818181818181818,0.0011086474501109667,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 33})",0.03659216855234824,0.8879836049185245,0.9024390243902439,0.887953919358878,0.014485105031365908,0.9090909090909091,-0.006651884700665134,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.030058151250358052,0.9095271418574428,0.9390243902439024,0.9094665664913599,0.029557823752542456,0.9431818181818182,-0.004157427937915847
word,dead,317,"{'wrong': 81.33333333333333, 'right': 73.0}",128,"{'wrong': 32.0, 'right': 32.0}",0.0007288833739953053,0.0,0.0003647519958489215,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 26})",0.04154624957804277,0.6388083574927522,0.610236220472441,0.6389908949142311,-0.02875467444179014,0.610236220472441,0.0,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 31})",0.029383265418640385,0.6895431370588824,0.6771653543307087,0.6896222143971025,-0.012456860066393793,0.6771653543307087,0.0,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 97})",0.029383265418640385,0.8879836049185245,0.8740157480314961,0.8880728406861512,-0.014057092654655157,0.8740157480314961,0.0,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 29})",0.03392278958768623,0.9095271418574428,0.9291338582677166,0.9094018813823633,0.01973197688535322,0.9291338582677166,0.0
word,debris,117,"{'right': 34.0, 'wrong': 27.666666666666668}",45,"{'wrong': 11.666666666666666, 'right': 10.0}",0.0026369612856099317,0.0014792899408284047,0.004039292997281549,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 30})",0.018234953847589365,0.6388083574927522,0.6555555555555556,0.6387706026752167,0.016784952880338877,0.6702127659574468,-0.014657210401891274,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 14})",0.0332796214635646,0.6895431370588824,0.6555555555555556,0.6896197585291318,-0.03406420297357626,0.648936170212766,0.006619385342789608,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 35})",0.04635700221776969,0.8879836049185245,0.8888888888888888,0.8879815640498973,0.0009073248389915856,0.8936170212765957,-0.004728132387706863,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 33})",0.0332796214635646,0.9095271418574428,0.9,0.9095486198086268,-0.009548619808626757,0.9042553191489362,-0.004255319148936176
word,deck,442,"{'wrong': 116.66666666666667, 'right': 92.0}",155,"{'wrong': 36.666666666666664, 'right': 45.0}",0.003493452010329797,0.002603082049146192,0.006076568139827952,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 17})",0.0818320232845558,0.6388083574927522,0.6437908496732027,0.6387699592001209,0.0050208904730817405,0.6452513966480447,-0.001460546974841992,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 45})",0.02066198068927067,0.6895431370588824,0.6895424836601307,0.6895431420943938,-6.584342631121842e-07,0.6955307262569832,-0.005988242596852489,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 47})",0.018193841113643423,0.8879836049185245,0.8954248366013072,0.8879262579962726,0.007498578605034667,0.8966480446927374,-0.0012232080914301724,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 48})",0.01702906843229679,0.9095271418574428,0.8954248366013072,0.9096358233012642,-0.014210986699957018,0.9022346368715084,-0.006809800270201172
word,decorated,82,"{'wrong': 20.666666666666668, 'right': 20.0}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",6.718624025799577e-05,0.003906249999999993,0.0025085273562972694,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",3.359575360369462e-05,0.6388083574927522,0.75,0.6386970879615731,0.1113029120384269,0.7291666666666666,0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.06184852527629549,0.6895431370588824,0.725,0.6895076553587511,0.03549234464124884,0.6875,0.03749999999999998,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.031759831758793836,0.8879836049185245,0.925,0.8879465625938157,0.037053437406184386,0.8958333333333334,0.029166666666666674,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.021192811454569624,0.9095271418574428,0.85,0.9095867106974882,-0.05958671069748822,0.8333333333333334,0.016666666666666607
word,decorating,84,"{'right': 24.0, 'wrong': 20.0}",32,"{'wrong': 8.0, 'right': 8.0}",0.0020661157024793376,0.0,0.0010355571599063706,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.027976716017009413,0.6388083574927522,0.59375,0.6388805447081205,-0.0451305447081205,0.59375,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.07126077036710779,0.6895431370588824,0.78125,0.6893962150796035,0.09185378492039653,0.78125,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.027976716017009413,0.8879836049185245,0.890625,0.8879793731851406,0.0026456268148593587,0.890625,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.04640719599420098,0.9095271418574428,0.9375,0.9094823270251327,0.028017672974867347,0.9375,0.0
word,deep,434,"{'wrong': 92.33333333333333, 'right': 157.0}",154,"{'wrong': 36.333333333333336, 'right': 45.0}",0.016816680488432618,0.00283861865090029,0.003023062256116031,"defaultdict(<class 'int'>, {'right': 134, 'wrong': 47})",0.007120799063636978,0.6388083574927522,0.6396103896103896,0.6388021358049567,0.0008082538054329236,0.6187845303867403,0.020825859223649323,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 54})",0.05626469135868892,0.6895431370588824,0.6688311688311688,0.689703808180536,-0.020872639349367228,0.6685082872928176,0.00032288153835113853,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 55})",0.05432159963682774,0.8879836049185245,0.8733766233766234,0.8880969171871852,-0.014720293810561835,0.8756906077348067,-0.0023139843581833075,"defaultdict(<class 'int'>, {'wrong': 129, 'right': 52})",0.060278327183194036,0.9095271418574428,0.9253246753246753,0.9094045939955672,0.01592008132910816,0.9226519337016574,0.0026727416230178935
word,demonstrate,308,"{'right': 84.0, 'wrong': 74.66666666666667}",96,"{'right': 25.0, 'wrong': 23.666666666666668}",0.000865051903114184,0.00018765246762994856,0.00012368629869053674,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 52})",0.001221366895055422,0.6388083574927522,0.6473684210526316,0.6387675154437246,0.008600905608907028,0.6464646464646465,0.0009037745879850734,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 22})",0.052250791239494165,0.6895431370588824,0.7526315789473684,0.6892421274672291,0.0633894514801393,0.7575757575757576,-0.00494417862838914,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 25})",0.04174073149029398,0.8879836049185245,0.9473684210526315,0.8877002661845211,0.05966815486811039,0.9494949494949495,-0.0021265284423179764,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 24})",0.0450729565271912,0.9095271418574428,0.9421052631578948,0.9093717040831701,0.03273355907472464,0.9444444444444444,-0.002339181286549641
word,demonstrates,835,"{'wrong': 198.0, 'right': 241.0}",245,"{'wrong': 65.0, 'right': 50.0}",0.0023985450469850202,0.0042533081285444215,0.006535932203593723,"defaultdict(<class 'int'>, {'right': 131, 'wrong': 129})",0.0010215046621582444,0.6388083574927522,0.6338912133891214,0.6388678099863409,-0.004976596597219496,0.6437007874015748,-0.009809574012453415,"defaultdict(<class 'int'>, {'right': 75, 'wrong': 185})",0.035319506711953,0.6895431370588824,0.7405857740585774,0.6889259877573733,0.05165978630120405,0.7440944881889764,-0.0035087141303989933,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 201})",0.05588478846392208,0.8879836049185245,0.9016736401673641,0.8878180806394496,0.013855559527914507,0.9015748031496063,9.88370177578135e-05,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 192})",0.04358441724266985,0.9095271418574428,0.9372384937238494,0.9091920878231395,0.028046405900709837,0.9409448818897638,-0.0037063881659143982
word,demonstrating,387,"{'wrong': 101.0, 'right': 84.0}",125,"{'wrong': 30.666666666666668, 'right': 33.0}",0.002111029948867784,0.00033579123379293195,0.0020683597445240315,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 51})",0.002352904002079253,0.6388083574927522,0.6048387096774194,0.6390202192938336,-0.034181509616414196,0.6038461538461538,0.0009925558312655625,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 28})",0.033507351329809774,0.6895431370588824,0.7338709677419355,0.6892666733729002,0.04460429436903535,0.7423076923076923,-0.008436724565756837,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 36})",0.017908257275472177,0.8879836049185245,0.9233870967741935,0.8877628005230862,0.0356242962511073,0.926923076923077,-0.0035359801488834552,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 36})",0.017908257275472177,0.9095271418574428,0.9556451612903226,0.909239513127452,0.04640564816287063,0.9576923076923077,-0.0020471464019851116
word,descends,177,"{'wrong': 44.666666666666664, 'right': 43.0}",49,"{'wrong': 13.333333333333334, 'right': 9.0}",9.035839754803448e-05,0.009411895745154823,0.0038781230987349757,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 9})",0.06140496297475729,0.6388083574927522,0.6428571428571429,0.6387984165956807,0.004058726261462198,0.6574074074074074,-0.014550264550264536,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 21})",0.00524776583171686,0.6895431370588824,0.673469387755102,0.6895826025955805,-0.01611321484047845,0.6851851851851852,-0.011715797430083219,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 35})",0.009891848604377064,0.8879836049185245,0.8571428571428571,0.8880593275542417,-0.030916470411384567,0.8703703703703703,-0.013227513227513255,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 38})",0.01991270243419347,0.9095271418574428,0.8775510204081632,0.9096056521521271,-0.032054631743963835,0.8888888888888888,-0.0113378684807256
word,desert,115,"{'right': 19.0, 'wrong': 32.0}",42,"{'wrong': 9.666666666666666, 'right': 13.0}",0.01624375240292195,0.005406574394463671,0.02039615563756294,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 7})",0.03955541677514331,0.6388083574927522,0.5952380952380952,0.6389000200360649,-0.04366192479796971,0.5943396226415094,0.0008984725965858198,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.012821495660750942,0.6895431370588824,0.6547619047619048,0.6896163093568423,-0.034854404594937494,0.660377358490566,-0.005615453728661235,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 16})",0.002796412509379318,0.8879836049185245,0.8809523809523809,0.8879983971148067,-0.007046016162425728,0.8773584905660378,0.003593890386343168,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.016701211907149252,0.9095271418574428,0.8690476190476191,0.9096123021438589,-0.04056468309623984,0.8679245283018868,0.001123090745732247
word,deserted,108,"{'wrong': 28.0, 'right': 24.0}",35,"{'wrong': 8.333333333333334, 'right': 10.0}",0.0014792899408284004,0.0020661157024793376,0.0035252720395229434,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.03942800607884039,0.6388083574927522,0.6428571428571429,0.638801261829653,0.004055881027489883,0.65,-0.0071428571428571175,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.03942800607884039,0.6895431370588824,0.7285714285714285,0.6894747383706374,0.039096690200791095,0.7125,0.016071428571428514,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.03942800607884039,0.8879836049185245,0.7714285714285715,0.8881878724150017,-0.11675930098643028,0.775,-0.0035714285714285587,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.031505403774500805,0.9095271418574428,0.8285714285714286,0.9096690200791148,-0.08109759150768614,0.8375,-0.008928571428571397
word,desk,1330,"{'right': 351.0, 'wrong': 326.3333333333333}",270,"{'wrong': 71.0, 'right': 57.0}",0.00033155535061070207,0.00299072265625,0.0026628425220408293,"defaultdict(<class 'int'>, {'wrong': 194, 'right': 90})",0.020992729012268653,0.6388083574927522,0.6479400749063671,0.6386848371244744,0.009255237781892633,0.6494661921708185,-0.0015261172644513987,"defaultdict(<class 'int'>, {'wrong': 228, 'right': 56})",0.0576027509707667,0.6895431370588824,0.6685393258426966,0.689827245554486,-0.02128791971178945,0.6619217081850534,0.006617617657643238,"defaultdict(<class 'int'>, {'right': 70, 'wrong': 214})",0.03974109086249453,0.8879836049185245,0.8782771535580525,0.8881148994376615,-0.009837745879609061,0.8772241992882562,0.0010529542697962357,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 213})",0.038628159483616524,0.9095271418574428,0.9063670411985019,0.9095698870256852,-0.0032028458271833316,0.905693950177936,0.0006730910205658969
word,desperately,96,"{'wrong': 22.0, 'right': 30.0}",31,"{'wrong': 8.0, 'right': 7.0}",0.005917159763313606,0.0011111111111111107,0.006102327115280949,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.03584498033948,0.6388083574927522,0.6774193548387096,0.6387484355444305,0.03867091929427913,0.671875,0.005544354838709631,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.06883117717733175,0.6895431370588824,0.7096774193548387,0.6895118898623279,0.020165529492510825,0.703125,0.0065524193548387455,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.03584498033948,0.8879836049185245,0.8225806451612904,0.8880851063829788,-0.0655044612216884,0.828125,-0.005544354838709631,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 24})",0.05629324383310515,0.9095271418574428,0.9516129032258065,0.9094618272841052,0.04215107594170131,0.953125,-0.0015120967741935054
word,detail,71,"{'wrong': 13.666666666666666, 'right': 30.0}",27,"{'wrong': 6.666666666666667, 'right': 7.0}",0.03497756540994115,0.00014872099940511625,0.016014017598491345,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 15})",0.025627946097752638,0.6388083574927522,0.6666666666666666,0.6387707092447069,0.027895957421959716,0.6607142857142857,0.005952380952380931,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 11})",0.04421786968326068,0.6895431370588824,0.6296296296296297,0.689624105310576,-0.0599944756809464,0.6428571428571429,-0.013227513227513255,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 17})",0.04421786968326068,0.8879836049185245,0.8888888888888888,0.8879823815005756,0.0009065073883132158,0.875,0.01388888888888884,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.03426613624623627,0.9095271418574428,0.8888888888888888,0.9095550327844236,-0.020666143895534783,0.875,0.01388888888888884
word,determined,47,"{'wrong': 12.666666666666666, 'right': 9.0}",14,"{'wrong': 2.6666666666666665, 'right': 6.0}",0.007159763313609468,0.036982248520710075,0.03933696349544878,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.00490207175413452,0.6388083574927522,0.7857142857142857,0.6387054821928771,0.14700880352140855,0.76,0.02571428571428569,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.08102171458508858,0.6895431370588824,0.5357142857142857,0.6896508603441377,-0.153936574629852,0.56,-0.024285714285714355,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.010150457533067078,0.8879836049185245,0.8928571428571429,0.8879801920768308,0.004876950780312139,0.92,-0.027142857142857135,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.017613086522558302,0.9095271418574428,1.0,0.9094637855142057,0.0905362144857943,1.0,0.0
word,device,119,"{'wrong': 32.0, 'right': 23.0}",38,"{'wrong': 10.0, 'right': 8.0}",0.006694214876033057,0.0030864197530864226,0.00035154040806864226,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 35})",0.0566005251936085,0.6388083574927522,0.631578947368421,0.6388221153846154,-0.007243168016194401,0.65,-0.018421052631579005,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.028320962836641747,0.6895431370588824,0.631578947368421,0.6896534455128205,-0.05807449814439947,0.625,0.006578947368421018,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 32})",0.028320962836641747,0.8879836049185245,0.8947368421052632,0.8879707532051282,0.00676608890013497,0.9,-0.0052631578947368585,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.021631733259269446,0.9095271418574428,0.9078947368421053,0.9095302483974359,-0.0016355115553305932,0.9125,-0.004605263157894668
word,dial,166,"{'wrong': 39.333333333333336, 'right': 48.0}",47,"{'wrong': 10.666666666666666, 'right': 15.0}",0.002461977740224926,0.007125990892224663,0.0006166363035400909,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 7})",0.11343806422309582,0.6388083574927522,0.7333333333333333,0.638595260758479,0.09473807257485423,0.7413793103448276,-0.008045977011494343,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.04352362564649516,0.6895431370588824,0.7111111111111111,0.6894945143028907,0.02161659680822048,0.7155172413793104,-0.004406130268199249,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 14})",0.055104067086782026,0.8879836049185245,0.8777777777777778,0.8880066128951455,-0.010228835117367718,0.8793103448275862,-0.0015325670498084198,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 14})",0.055104067086782026,0.9095271418574428,0.8555555555555555,0.9096488151896197,-0.054093259634064195,0.853448275862069,0.0021072796934865634
word,different,1318,"{'wrong': 335.6666666666667, 'right': 311.0}",414,"{'wrong': 101.66666666666667, 'right': 109.0}",0.00036374747582102195,0.00030293622816856305,0.000665443558817683,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 365})",0.05989510778790928,0.6388083574927522,0.6380597014925373,0.6388237094470516,-0.0007640079545142564,0.6438679245283019,-0.005808223035764559,"defaultdict(<class 'int'>, {'wrong': 322, 'right': 114})",0.02608702670049906,0.6895431370588824,0.7325870646766169,0.6886604774535809,0.043926587223035995,0.7287735849056604,0.003813479770956585,"defaultdict(<class 'int'>, {'wrong': 322, 'right': 114})",0.02608702670049906,0.8879836049185245,0.9378109452736318,0.8869618445215263,0.05084910075210558,0.9398584905660378,-0.0020475452924059168,"defaultdict(<class 'int'>, {'wrong': 323, 'right': 113})",0.02667735250103908,0.9095271418574428,0.9689054726368159,0.9083095286676188,0.0605959439691971,0.9693396226415094,-0.00043415000469348985
word,dig,135,"{'wrong': 34.333333333333336, 'right': 32.0}",57,"{'right': 10.0, 'wrong': 15.666666666666666}",0.0003093356228378069,0.012185866081969974,0.004384616240040183,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 12})",0.048928119790864984,0.6388083574927522,0.6666666666666666,0.6387287583337511,0.02793790833291554,0.6587301587301587,0.007936507936507908,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 42})",0.011553648176224944,0.6895431370588824,0.7017543859649122,0.6895082460273698,0.012246139937542422,0.7222222222222222,-0.020467836257309968,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 47})",0.028394794352025528,0.8879836049185245,0.8508771929824561,0.8880896285528097,-0.037212435570353586,0.8650793650793651,-0.014202172096908994,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 48})",0.03286261276426728,0.9095271418574428,0.9035087719298246,0.9095443380620583,-0.006035566132233661,0.9126984126984127,-0.009189640768588081
word,digital,69,"{'wrong': 18.333333333333332, 'right': 14.0}",17,"{'wrong': 3.3333333333333335, 'right': 7.0}",0.00449038154958019,0.03147762747138397,0.030570291873505753,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.07100518843898793,0.6388083574927522,0.6176470588235294,0.6388263544949723,-0.021179295671442833,0.6428571428571429,-0.025210084033613467,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.039003043897539565,0.6895431370588824,0.6764705882352942,0.6895542548401621,-0.013083666604867927,0.6607142857142857,0.01575630252100846,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.011839977371941417,0.8879836049185245,0.9117647058823529,0.8879633798589224,0.023801326023430547,0.9107142857142857,0.0010504201680672232,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 9})",0.006640852596380219,0.9095271418574428,0.9411764705882353,0.9095002251238181,0.03167624546441716,0.9285714285714286,0.012605042016806678
word,dimly,79,"{'wrong': 17.666666666666668, 'right': 26.0}",34,"{'wrong': 9.333333333333334, 'right': 6.0}",0.009104947264145433,0.011814744801512296,0.020982517715873346,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 18})",0.0024256824037114967,0.6388083574927522,0.7575757575757576,0.6386121263706003,0.1189636312051573,0.7837837837837838,-0.026208026208026203,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 28})",0.05753383029635578,0.6895431370588824,0.6666666666666666,0.6895809342612527,-0.022914267594586035,0.6891891891891891,-0.022522522522522515,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 27})",0.048255291262315606,0.8879836049185245,0.9393939393939394,0.8878986631953136,0.05149527619862582,0.9459459459459459,-0.006552006552006495,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 27})",0.048255291262315606,0.9095271418574428,0.9393939393939394,0.9094777950232814,0.029916144370658038,0.9459459459459459,-0.006552006552006495
word,dining,250,"{'right': 64.0, 'wrong': 62.0}",67,"{'wrong': 17.666666666666668, 'right': 14.0}",6.298815822625346e-05,0.0033518005540166254,0.0021738895945035697,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 12})",0.06634863319658538,0.6388083574927522,0.6439393939393939,0.6387913741223671,0.005148019817026839,0.6428571428571429,0.0010822510822510178,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 19})",0.030798621866048287,0.6895431370588824,0.6287878787878788,0.6897442326980943,-0.06095635391021548,0.6285714285714286,0.00021645021645022577,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 52})",0.030798621866048287,0.8879836049185245,0.8712121212121212,0.8880391173520562,-0.01682699613993499,0.8714285714285714,-0.00021645021645022577,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 50})",0.0236254967552414,0.9095271418574428,0.8712121212121212,0.909653961885657,-0.03844184067353573,0.8714285714285714,-0.00021645021645022577
word,dinner,100,"{'right': 21.0, 'wrong': 26.333333333333332}",24,"{'wrong': 5.666666666666667, 'right': 7.0}",0.0031739734179726253,0.0027700831024930718,0.005949076415777278,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 2})",0.09842147029484039,0.6388083574927522,0.6666666666666666,0.6387748974076669,0.02789176925899972,0.6785714285714286,-0.011904761904761973,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 18})",0.0039033476743552745,0.6895431370588824,0.7083333333333334,0.6895205685116605,0.018812764821672823,0.6785714285714286,0.029761904761904767,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.05659346875195004,0.8879836049185245,0.8958333333333334,0.8879741767590832,0.007859156574250181,0.8928571428571429,0.0029761904761904656,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.04198820410231332,0.9095271418574428,0.9166666666666666,0.9095185667100391,0.007148099956627574,0.9107142857142857,0.005952380952380931
word,dip,285,"{'wrong': 76.33333333333333, 'right': 56.0}",96,"{'wrong': 21.666666666666668, 'right': 31.0}",0.005902264464592761,0.007851305880467868,0.013749235125252855,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 21})",0.04008034304256503,0.6388083574927522,0.6631578947368421,0.6386921802018984,0.024465714534943617,0.6788617886178862,-0.015703893881044095,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 91})",0.01267316894010382,0.6895431370588824,0.7210526315789474,0.6893927979508814,0.031659833628066014,0.7032520325203252,0.01780059905862219,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 35})",0.011298924744521294,0.8879836049185245,0.9105263157894737,0.8878760484154488,0.02265026737402498,0.9105691056910569,-4.278990158312901e-05,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 31})",0.017353312570290554,0.9095271418574428,0.9421052631578948,0.9093717040831701,0.03273355907472464,0.943089430894309,-0.0009841677364141876
word,dipping,31,"{'wrong': 7.0, 'right': 10.0}",18,"{'right': 6.0, 'wrong': 4.0}",0.007785467128027685,0.009999999999999995,7.174827317341223e-05,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.1589245414924395,0.6388083574927522,0.6111111111111112,0.638833299979988,-0.027722188868876785,0.6,0.011111111111111183,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.04921705492235869,0.6895431370588824,0.75,0.6894886932159295,0.06051130678407046,0.74,0.010000000000000009,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0640350512532193,0.8879836049185245,0.8888888888888888,0.8879827896738043,0.0009060992150845548,0.86,0.028888888888888853,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0640350512532193,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.88,0.036666666666666625
word,direction,602,"{'wrong': 145.66666666666666, 'right': 165.0}",151,"{'wrong': 36.0, 'right': 43.0}",0.0009681979774908355,0.0019628264701169696,8.746066661760067e-05,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 58})",0.020069979576867063,0.6388083574927522,0.6566666666666666,0.6386734488315874,0.017993217835079234,0.6453488372093024,0.011317829457364259,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 55})",0.023879587852682092,0.6895431370588824,0.6766666666666666,0.6896404109589042,-0.012973744292237521,0.6686046511627907,0.008062015503875974,"defaultdict(<class 'int'>, {'wrong': 129, 'right': 45})",0.039466600168089255,0.8879836049185245,0.89,0.887968372280419,0.002031627719580986,0.8924418604651163,-0.0024418604651162967,"defaultdict(<class 'int'>, {'wrong': 129, 'right': 45})",0.039466600168089255,0.9095271418574428,0.9066666666666666,0.9095487510072522,-0.0028820843405855667,0.9040697674418605,0.002596899224806104
word,directly,215,"{'right': 60.0, 'wrong': 51.666666666666664}",51,"{'wrong': 12.333333333333334, 'right': 14.0}",0.0013922922699933168,0.0010014420765902883,1.6139172093811724e-05,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 24})",0.005931091135050269,0.6388083574927522,0.62,0.6388554820605332,-0.018855482060533224,0.6090909090909091,0.010909090909090868,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 45})",0.06438368062926415,0.6895431370588824,0.64,0.6896672679895771,-0.0496672679895771,0.6363636363636364,0.0036363636363636598,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 18})",0.023986025433880107,0.8879836049185245,0.89,0.8879785528161956,0.00202144718380437,0.8909090909090909,-0.0009090909090908594,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 18})",0.023986025433880107,0.9095271418574428,0.91,0.9095259571056324,0.00047404289436758784,0.9090909090909091,0.0009090909090909705
word,dirt,613,"{'wrong': 157.0, 'right': 142.0}",213,"{'wrong': 55.666666666666664, 'right': 46.0}",0.0006291875929799435,0.0022601451222789594,0.000253525712535398,"defaultdict(<class 'int'>, {'right': 57, 'wrong': 166})",0.026236089372369292,0.6388083574927522,0.6238095238095238,0.638967468175389,-0.01515794436586515,0.625,-0.0011904761904761862,"defaultdict(<class 'int'>, {'wrong': 160, 'right': 63})",0.019832094587002323,0.6895431370588824,0.7095238095238096,0.6893311780157607,0.02019263150804884,0.7113636363636363,-0.0018398268398267525,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 168})",0.028614561085170118,0.8879836049185245,0.9380952380952381,0.8874520105071732,0.05064322758806494,0.9363636363636364,0.0017316017316016952,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 168})",0.028614561085170118,0.9095271418574428,0.9595238095238096,0.9089967670236412,0.05052704250016837,0.9590909090909091,0.00043290043290045155
word,dirty,83,"{'wrong': 23.0, 'right': 14.0}",28,"{'wrong': 6.0, 'right': 10.0}",0.014791818845872894,0.015625,0.030727514386996717,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.014074501253842513,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.014074501253842513,0.6895431370588824,0.6428571428571429,0.6896085694263691,-0.04675142656922615,0.625,0.017857142857142905,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.014074501253842513,0.8879836049185245,0.9285714285714286,0.8879267193913305,0.040644709180098104,0.9,0.02857142857142858,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.006092409059414324,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.8875,0.023214285714285743
word,disappears,255,"{'wrong': 66.0, 'right': 57.0}",62,"{'right': 9.0, 'wrong': 17.666666666666668}",0.0013384889946460444,0.02640625,0.008281103288820178,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 7})",0.08767568910311424,0.6388083574927522,0.6475409836065574,0.6387816495362246,0.008759334070332803,0.6285714285714286,0.01896955503512887,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 20})",0.01779498178957558,0.6895431370588824,0.7295081967213115,0.6894209074956129,0.0400872892256986,0.75,-0.020491803278688492,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 51})",0.01779498178957558,0.8879836049185245,0.9098360655737705,0.8879167711205816,0.021919294453188853,0.9214285714285714,-0.011592505854800872,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 54})",0.02787595927317442,0.9095271418574428,0.9098360655737705,0.9095261970418651,0.00030986853190539954,0.9,0.00983606557377048
word,disapprovingly,22,"{'right': 8.0, 'wrong': 4.666666666666667}",12,"{'right': 6.0, 'wrong': 2.0}",0.017313019390581715,0.0625,0.008244967614573502,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",0.008836933824050798,0.6388083574927522,0.6666666666666666,0.6387916374912473,0.027875029175419286,0.5833333333333334,0.08333333333333326,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.14578045395366268,0.6895431370588824,0.7083333333333334,0.6895318595578673,0.018801473775466038,0.6458333333333334,0.0625,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.03328892627904125,0.8879836049185245,0.75,0.8880664199259778,-0.1380664199259778,0.6875,0.0625,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.11831879420812406,0.9095271418574428,0.9166666666666666,0.9095228568570571,0.0071438098096094915,0.9583333333333334,-0.04166666666666674
word,disc,261,"{'right': 49.0, 'wrong': 70.66666666666667}",52,"{'wrong': 14.0, 'right': 10.0}",0.008195544727306584,0.006944444444444446,2.6697881261878364e-05,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 6})",0.06269586795443209,0.6388083574927522,0.6057692307692307,0.6388944572516788,-0.03312522648244809,0.5982142857142857,0.007554945054945028,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.008476097718537731,0.6895431370588824,0.7403846153846154,0.6894106444823093,0.050973970902306154,0.7321428571428571,0.008241758241758323,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.014490832403192155,0.8879836049185245,0.9038461538461539,0.8879422672145936,0.015903886631560282,0.8928571428571429,0.01098901098901095,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 11})",0.02730453088634613,0.9095271418574428,0.9134615384615384,0.909516888844342,0.003944649617196427,0.8928571428571429,0.02060439560439553
word,discus,200,"{'wrong': 51.666666666666664, 'right': 45.0}",65,"{'right': 16.0, 'wrong': 16.333333333333332}",0.0011890606420927475,2.6570305027101808e-05,0.00043080830866410163,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 18})",0.020126983593421237,0.6388083574927522,0.639344262295082,0.6388067184758085,0.0005375438192735116,0.6370967741935484,0.0022474881015336345,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 16})",0.027557391586205356,0.6895431370588824,0.6475409836065574,0.6896715968914515,-0.04213061328489409,0.6451612903225806,0.0023796932839768026,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 52})",0.036488788837261636,0.8879836049185245,0.9016393442622951,0.8879418400601654,0.013697504202129673,0.9032258064516129,-0.0015864621893177944,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 13})",0.04158579937469894,0.9095271418574428,0.9180327868852459,0.9095011281022812,0.00853165878296469,0.9112903225806451,0.006742464304600793
word,dish,498,"{'wrong': 128.0, 'right': 114.0}",167,"{'right': 42.0, 'wrong': 41.666666666666664}",0.0008366914828222124,3.968190981095753e-06,0.00047837406634449516,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 31})",0.049034836651030665,0.6388083574927522,0.6503267973856209,0.6387195889789956,0.011607208406625324,0.6548387096774193,-0.00451191229179837,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 53})",0.013711392662343155,0.6895431370588824,0.7156862745098039,0.6893416612098927,0.026344613299911224,0.7129032258064516,0.002783048703352331,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 46})",0.022106832680723304,0.8879836049185245,0.9150326797385621,0.8877751473328968,0.027257532405665308,0.9161290322580645,-0.0010963525195024637,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 49})",0.01822645258900909,0.9095271418574428,0.9150326797385621,0.9094847126378884,0.005547967100673623,0.9161290322580645,-0.0010963525195024637
word,dismount,458,"{'wrong': 114.0, 'right': 116.0}",127,"{'right': 32.0, 'wrong': 31.666666666666668}",1.890359168241944e-05,6.852882322304775e-06,1.496566679183315e-06,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 33})",0.0326575554191064,0.6388083574927522,0.6666666666666666,0.6386529278713244,0.02801373879534219,0.6651785714285714,0.0014880952380952328,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 35})",0.028371517490275236,0.6895431370588824,0.6711711711711712,0.6896456396079417,-0.018474468436770475,0.6741071428571429,-0.0029359716859717055,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 36})",0.026363926416856233,0.8879836049185245,0.8873873873873874,0.8879869313897965,-0.0005995440024090248,0.8883928571428571,-0.0010054697554696679,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 37})",0.024443339483007594,0.9095271418574428,0.9054054054054054,0.9095501382256849,-0.004144732820279495,0.90625,-0.0008445945945946276
word,display,353,"{'wrong': 91.33333333333333, 'right': 79.0}",93,"{'right': 23.0, 'wrong': 23.333333333333332}",0.00131069504176225,1.2939288856684075e-05,0.0005325272235302513,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 15})",0.055699074111252196,0.6388083574927522,0.6428571428571429,0.6387898568917901,0.004067285965352774,0.6413043478260869,0.0015527950310559868,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 19})",0.03932583103337442,0.6895431370588824,0.7087912087912088,0.6894551845342707,0.019336024256938145,0.7065217391304348,0.002269469660774015,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 17})",0.04700613841225209,0.8879836049185245,0.8681318681318682,0.8880743158423299,-0.01994244771046172,0.8641304347826086,0.004001433349259509,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 21})",0.03254151392129869,0.9095271418574428,0.8956043956043956,0.9095907607331157,-0.01398636512872009,0.8913043478260869,0.004300047778308724
word,displayed,166,"{'wrong': 42.0, 'right': 40.0}",34,"{'wrong': 8.0, 'right': 10.0}",0.00014872099940511625,0.0030864197530864226,0.002301179333389528,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 32})",0.04011225691383219,0.6388083574927522,0.6363636363636364,0.6388123967355931,-0.0024487603719567375,0.6375,-0.001136363636363602,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.048793933312722325,0.6895431370588824,0.5909090909090909,0.6897061032393732,-0.09879701233028226,0.6,-0.009090909090909038,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.04011225691383219,0.8879836049185245,0.8787878787878788,0.88799879837781,-0.009210919589931255,0.8625,0.01628787878787874,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.020163965551858717,0.9095271418574428,0.9393939393939394,0.9094777950232814,0.029916144370658038,0.925,0.014393939393939403
word,displaying,53,"{'wrong': 13.0, 'right': 14.0}",23,"{'wrong': 4.333333333333333, 'right': 10.0}",0.0003429355281207133,0.039075175770686865,0.016950420340292476,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 23})",0.0031687367546847783,0.6388083574927522,0.6304347826086957,0.6388179952960016,-0.008383212687305908,0.6463414634146342,-0.01590668080593849,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.04065473126984449,0.6895431370588824,0.6956521739130435,0.6895361056898364,0.006116068223207094,0.6829268292682927,0.012725344644750725,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.04905404558419362,0.8879836049185245,0.9130434782608695,0.8879547615473152,0.025088716713554282,0.8780487804878049,0.03499469777306463,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 15})",0.011860734644434219,0.9095271418574428,0.9782608695652174,0.9094480308262023,0.06881283873901511,0.9390243902439024,0.03923647932131502
word,distance,922,"{'wrong': 227.33333333333334, 'right': 240.0}",222,"{'wrong': 55.0, 'right': 57.0}",0.00018365855991339035,7.971938775510197e-05,1.0693805065961366e-05,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 70})",0.022529091415771613,0.6388083574927522,0.625,0.6389590702374937,-0.013959070237493654,0.6300448430493274,-0.005044843049327397,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 54})",0.041909944896573376,0.6895431370588824,0.75,0.6888832743810005,0.0611167256189995,0.7511210762331838,-0.0011210762331838042,"defaultdict(<class 'int'>, {'wrong': 171, 'right': 58})",0.03636828306376428,0.8879836049185245,0.9282407407407407,0.887544214249621,0.040696526491119656,0.9260089686098655,0.0022317721308752203,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 63})",0.03011866369940957,0.9095271418574428,0.9305555555555556,0.9092976250631633,0.02125793049239233,0.9282511210762332,0.0023044344793223814
word,distant,139,"{'wrong': 36.0, 'right': 31.0}",31,"{'right': 11.0, 'wrong': 6.666666666666667}",0.0013922922699933168,0.015040939836240655,0.012944227487495519,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 4})",0.09240544746158455,0.6388083574927522,0.6,0.6388666399679616,-0.03886663996796158,0.6046511627906976,-0.0046511627906976605,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 4})",0.09240544746158455,0.6895431370588824,0.65,0.6896025230276331,-0.03960252302763312,0.6744186046511628,-0.024418604651162745,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 7})",0.05555025278713001,0.8879836049185245,0.9333333333333333,0.887915498598318,0.04541783473501537,0.9534883720930233,-0.020155038759689936,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.046305931878811636,0.9095271418574428,0.95,0.9094663596315579,0.04053364036844209,0.9651162790697675,-0.015116279069767535
word,dive,702,"{'wrong': 186.0, 'right': 144.0}",225,"{'wrong': 53.333333333333336, 'right': 65.0}",0.004049586776859503,0.002430073398135287,0.00639178685570721,"defaultdict(<class 'int'>, {'wrong': 243, 'right': 17})",0.10001376844608426,0.6388083574927522,0.6279620853080569,0.6389239706996717,-0.0109618853916148,0.6321138211382114,-0.0041517358301544904,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 71})",0.014659180409329002,0.6895431370588824,0.6516587677725119,0.6899469563020965,-0.0382881885295846,0.6382113821138211,0.013447385658690747,"defaultdict(<class 'int'>, {'wrong': 206, 'right': 54})",0.03043411845692392,0.8879836049185245,0.8767772511848341,0.8881030563273554,-0.01132580514252135,0.8800813008130082,-0.0033040496281740994,"defaultdict(<class 'int'>, {'wrong': 198, 'right': 62})",0.022141288764350384,0.9095271418574428,0.9265402843601895,0.9093457943925234,0.01719448996766615,0.9227642276422764,0.0037760567179131455
word,diver,109,"{'right': 23.0, 'wrong': 28.666666666666668}",30,"{'wrong': 7.666666666666667, 'right': 7.0}",0.0030072840790842876,0.000516528925619835,0.0005187847898414921,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.02735448152649722,0.6388083574927522,0.6551724137931034,0.6387846022926366,0.016387811500466865,0.65,0.005172413793103403,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 11})",0.0042560987403568555,0.6895431370588824,0.6379310344827587,0.6896180607698854,-0.051687026287126736,0.6333333333333333,0.0045977011494253706,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 26})",0.049110873730214,0.8879836049185245,0.8103448275862069,0.8880963107573709,-0.07775148317116409,0.8166666666666667,-0.006321839080459801,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 22})",0.0129625749008771,0.9095271418574428,0.896551724137931,0.9095459778745557,-0.012994253736624661,0.9,-0.0034482758620689724
word,diving,408,"{'right': 91.0, 'wrong': 105.66666666666667}",102,"{'wrong': 25.666666666666668, 'right': 25.0}",0.0013904050560183852,4.32825484764542e-05,0.0004725112408994611,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 16})",0.057206715260279505,0.6388083574927522,0.634020618556701,0.6388316841629413,-0.004811065606240339,0.6326530612244898,0.0013675573322111667,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 18})",0.049055100228387764,0.6895431370588824,0.634020618556701,0.689813652117133,-0.05579303356043197,0.6326530612244898,0.0013675573322111667,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 21})",0.03843796495588125,0.8879836049185245,0.8556701030927835,0.8881410417399166,-0.03247093864713313,0.8520408163265306,0.0036292867662528483,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 77})",0.024332059068266694,0.9095271418574428,0.8865979381443299,0.9096388567984328,-0.02304091865410296,0.8877551020408163,-0.0011571638964864572
word,do,1167,"{'wrong': 284.0, 'right': 315.0}",377,"{'wrong': 94.33333333333333, 'right': 94.0}",0.0006695912218750787,7.831466833737099e-07,0.0003583534137964438,"defaultdict(<class 'int'>, {'wrong': 228, 'right': 150})",0.008401266401187341,0.6388083574927522,0.6397260273972603,0.6387913039050965,0.0009347234921637249,0.639344262295082,0.0003817651021782442,"defaultdict(<class 'int'>, {'right': 102, 'wrong': 276})",0.0346798052896503,0.6895431370588824,0.7164383561643836,0.6890433277328039,0.027395028431579704,0.7172131147540983,-0.0007747585897147635,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 279})",0.03703301702674848,0.8879836049185245,0.9260273972602739,0.887276615243623,0.03875078201665094,0.9262295081967213,-0.0002021109364473972,"defaultdict(<class 'int'>, {'right': 95, 'wrong': 283})",0.04032201262918598,0.9095271418574428,0.9547945205479452,0.9086859121226006,0.04610860842534459,0.9549180327868853,-0.00012351223894002672
word,dock,240,"{'wrong': 65.33333333333333, 'right': 44.0}",53,"{'right': 11.0, 'wrong': 14.0}",0.00951814396192742,0.0036000000000000034,0.0007235637911551414,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 5})",0.07030850704147115,0.6388083574927522,0.6509433962264151,0.6387761238911442,0.012167272335270818,0.6517857142857143,-0.0008423180592992408,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 41})",0.010212624446780994,0.6895431370588824,0.6792452830188679,0.6895704906530347,-0.010325207634166778,0.6785714285714286,0.0006738544474392816,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 40})",0.00757363568074856,0.8879836049185245,0.8867924528301887,0.8879867689069313,-0.0011943160767425853,0.8928571428571429,-0.0060646900269542,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 44})",0.021000059353834734,0.9095271418574428,0.9150943396226415,0.9095123540319752,0.005581985590666361,0.9196428571428571,-0.004548517520215567
word,dodge,123,"{'wrong': 32.333333333333336, 'right': 26.0}",37,"{'wrong': 9.333333333333334, 'right': 9.0}",0.0029469387755102056,8.264462809917361e-05,0.0010257602815852054,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 5})",0.06262598007988548,0.6388083574927522,0.6486486486486487,0.6387901246932746,0.009858523955374121,0.6447368421052632,0.003911806543385521,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 29})",0.024552590762144097,0.6895431370588824,0.7567567567567568,0.6894185988281837,0.06733815792857312,0.7631578947368421,-0.006401137980085347,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 25})",0.005633042445949591,0.8879836049185245,0.8918918918918919,0.887976363363213,0.003915528528678935,0.8947368421052632,-0.002844950213371278,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 28})",0.01836168768603997,0.9095271418574428,0.9594594594594594,0.9094346236666834,0.05002483579277606,0.9605263157894737,-0.001066856330014243
word,doe,2329,"{'right': 602.0, 'wrong': 575.6666666666666}",728,"{'wrong': 183.0, 'right': 179.0}",0.00012499910872290689,3.052409877598348e-05,0.00013954217169591474,"defaultdict(<class 'int'>, {'right': 259, 'wrong': 473})",0.012667732929537115,0.6388083574927522,0.6367713004484304,0.6388788333247143,-0.0021075328762838463,0.638187221396731,-0.0014159209483005641,"defaultdict(<class 'int'>, {'right': 189, 'wrong': 543})",0.03428307940606206,0.6895431370588824,0.7010463378176383,0.6891451621244247,0.011901175693213584,0.700594353640416,0.00045198417722225326,"defaultdict(<class 'int'>, {'right': 193, 'wrong': 539})",0.032705938620330735,0.8879836049185245,0.9088191330343797,0.8872627605109376,0.021556372523442113,0.9093610698365527,-0.0005419368021730708,"defaultdict(<class 'int'>, {'right': 184, 'wrong': 548})",0.03631989958941109,0.9095271418574428,0.9252615844544095,0.9089827791280964,0.016278805326313095,0.9257057949479941,-0.00044421049358456255
word,dog,1828,"{'wrong': 467.3333333333333, 'right': 426.0}",640,"{'wrong': 159.66666666666666, 'right': 161.0}",0.0005351971485854293,4.322249644494967e-06,0.00031803076823203914,"defaultdict(<class 'int'>, {'wrong': 495, 'right': 150})",0.03310212444759372,0.6388083574927522,0.6415841584158416,0.6387364750525614,0.002847683363280229,0.6431372549019608,-0.001553096486119232,"defaultdict(<class 'int'>, {'right': 149, 'wrong': 496})",0.0335658359082251,0.6895431370588824,0.7,0.6892723450079483,0.010727654992051638,0.6980392156862745,0.0019607843137254832,"defaultdict(<class 'int'>, {'wrong': 487, 'right': 158})",0.029538007404629953,0.8879836049185245,0.9316831683168317,0.8868519563099329,0.04483121200689888,0.9313725490196079,0.0003106192972238686,"defaultdict(<class 'int'>, {'wrong': 491, 'right': 154})",0.031288082712037785,0.9095271418574428,0.9415841584158415,0.908696989897954,0.03288716851788753,0.9401960784313725,0.0013880799844689928
word,doing,1832,"{'right': 435.0, 'wrong': 465.6666666666667}",558,"{'wrong': 139.0, 'right': 141.0}",0.0002898310925755583,1.2755102040816236e-05,0.00021214802604154794,"defaultdict(<class 'int'>, {'wrong': 475, 'right': 90})",0.062190409413038376,0.6388083574927522,0.6428571428571429,0.6386977508472835,0.004159392009859375,0.6437847866419295,-0.0009276437847866026,"defaultdict(<class 'int'>, {'right': 142, 'wrong': 423})",0.029244143820711742,0.6895431370588824,0.7161654135338346,0.6888158570401561,0.02734955649367843,0.7161410018552876,2.4411678546942817e-05,"defaultdict(<class 'int'>, {'wrong': 423, 'right': 142})",0.029244143820711742,0.8879836049185245,0.9210526315789473,0.887080209510116,0.03397242206883133,0.9211502782931354,-9.764671418810433e-05,"defaultdict(<class 'int'>, {'wrong': 426, 'right': 139})",0.030719044960079357,0.9095271418574428,0.9530075187969925,0.9083393242271747,0.044668194569817854,0.9536178107606679,-0.0006102919636753468
word,doll,145,"{'wrong': 40.0, 'right': 25.0}",45,"{'wrong': 11.0, 'right': 12.0}",0.013313609467455623,0.00047258979206049086,0.00951593821566582,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 44})",0.05697462025434456,0.6388083574927522,0.6136363636363636,0.6388638412984671,-0.025227477662103426,0.6145833333333334,-0.0009469696969697239,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 16})",0.00184202818557698,0.6895431370588824,0.6931818181818182,0.6895351167217714,0.003646701460046864,0.6979166666666666,-0.004734848484848397,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 8})",0.03147698222774512,0.8879836049185245,0.9204545454545454,0.8879120328624386,0.03254251259210683,0.9270833333333334,-0.006628787878787956,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.01526722796134889,0.9095271418574428,0.9431818181818182,0.9094529606251879,0.033728857556630354,0.9479166666666666,-0.004734848484848397
word,don,55,"{'wrong': 14.333333333333334, 'right': 12.0}",23,"{'wrong': 4.666666666666667, 'right': 9.0}",0.0019628264701169696,0.025133848899464597,0.02099947189372972,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.062473932345647264,0.6388083574927522,0.6304347826086957,0.6388179952960016,-0.008383212687305908,0.6388888888888888,-0.008454106280193163,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.050153900931926836,0.6895431370588824,0.717391304347826,0.6895110844217585,0.027880219926067595,0.75,-0.03260869565217395,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.030881427858648704,0.8879836049185245,0.8478260869565217,0.8880298253515488,-0.04020373839502711,0.8055555555555556,0.04227053140096615,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.050153900931926836,0.9095271418574428,0.8043478260869565,0.9096482009708252,-0.10530037488386867,0.7638888888888888,0.0404589371980677
word,done,289,"{'wrong': 72.0, 'right': 73.0}",84,"{'wrong': 21.333333333333332, 'right': 20.0}",1.1890606420927515e-05,0.00026014568158168436,0.00019167857194718994,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 61})",0.02385770359095562,0.6388083574927522,0.6445783132530121,0.6387843196305777,0.005793993622434379,0.6529411764705882,-0.008362863217576177,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 18})",0.048227000804523266,0.6895431370588824,0.7108433734939759,0.6894543994378357,0.021388974056140153,0.7058823529411765,0.0049610205527993445,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 63})",0.029756331983651567,0.8879836049185245,0.891566265060241,0.8879686794157506,0.0035975856444903087,0.8941176470588236,-0.0025513819985826247,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 59})",0.018706785835484255,0.9095271418574428,0.9457831325301205,0.9093760979772123,0.03640703455290817,0.9470588235294117,-0.0012756909992912568
word,door,6088,"{'wrong': 1471.0, 'right': 1675.0}",1544,"{'wrong': 374.6666666666667, 'right': 420.0}",0.0010511940813044654,0.0008135894779514445,7.6280240858439714e-06,"defaultdict(<class 'int'>, {'right': 640, 'wrong': 1046})",0.011816999953615182,0.6388083574927522,0.6441155743481325,0.6384031850217894,0.005712389326343104,0.6427190721649485,0.0013965021831839897,"defaultdict(<class 'int'>, {'right': 430, 'wrong': 1256})",0.040963311108521715,0.6895431370588824,0.6617336152219874,0.6916662183246355,-0.029932603102648114,0.6630154639175257,-0.001281848695538379,"defaultdict(<class 'int'>, {'wrong': 1236, 'right': 450})",0.03727562420052823,0.8879836049185245,0.8713883016208598,0.8892505514606983,-0.01786224983983853,0.8701675257731959,0.0012207758476638908,"defaultdict(<class 'int'>, {'wrong': 1248, 'right': 438})",0.039462056003991865,0.9095271418574428,0.8914728682170543,0.9109054715661484,-0.019432603349094135,0.8907860824742269,0.0006867857428274338
word,doorway,715,"{'wrong': 161.33333333333334, 'right': 231.0}",173,"{'wrong': 44.0, 'right': 41.0}",0.007882784522665732,0.000311418685121108,0.005703779758400331,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 82})",0.007591362778894065,0.6388083574927522,0.638728323699422,0.6388090556143801,-8.073191495805432e-05,0.6392045454545454,-0.00047622175512340714,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 132})",0.06027874429176286,0.6895431370588824,0.661849710982659,0.6897847022639036,-0.02793499128124466,0.6647727272727273,-0.002923016290068303,"defaultdict(<class 'int'>, {'wrong': 135, 'right': 41})",0.0671138201641717,0.8879836049185245,0.869942196531792,0.88814097715928,-0.01819878062748803,0.8693181818181818,0.000624014713610177,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 135})",0.0671138201641717,0.9095271418574428,0.9075144508670521,0.9095446982302223,-0.0020302473631702567,0.9090909090909091,-0.0015764582238569913
word,double,189,"{'wrong': 50.0, 'right': 39.0}",62,"{'right': 19.0, 'wrong': 14.333333333333334}",0.00381896225224088,0.004899999999999996,0.008711239821814914,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 16})",0.03004404038529506,0.6388083574927522,0.6290322580645161,0.6388387484957883,-0.00980649043127213,0.625,0.0040322580645161255,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 19})",0.019805908403665883,0.6895431370588824,0.6935483870967742,0.6895306859205776,0.0040177011761965975,0.7039473684210527,-0.010398981324278411,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 17})",0.02633398503345416,0.8879836049185245,0.9032258064516129,0.887936221419976,0.01528958503163691,0.9078947368421053,-0.004668930390492432,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 18})",0.0229271760306015,0.9095271418574428,0.9032258064516129,0.9095467308463698,-0.006320924394756955,0.9013157894736842,0.0019100169779286968
word,dough,165,"{'wrong': 40.666666666666664, 'right': 43.0}",69,"{'wrong': 19.0, 'right': 12.0}",0.00019444135807368258,0.012747138397502604,0.008147737728781235,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 56})",0.03354935581672813,0.6388083574927522,0.6290322580645161,0.6388387484957883,-0.00980649043127213,0.6231884057971014,0.005843852267414684,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 24})",0.020374462064291415,0.6895431370588824,0.7016129032258065,0.6895056157240272,0.012107287501779251,0.7101449275362319,-0.008532024310425435,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 53})",0.02331143078362407,0.8879836049185245,0.8790322580645161,0.888011432009627,-0.00897917394511083,0.8913043478260869,-0.012272089761570792,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 55})",0.029888469466302817,0.9095271418574428,0.9112903225806451,0.9095216606498195,0.001768661930825588,0.9202898550724637,-0.008999532491818618
word,down,18645,"{'right': 4604.0, 'wrong': 4680.333333333333}",5050,"{'right': 1256.0, 'wrong': 1264.6666666666667}",1.689923382307102e-05,2.9553801944480597e-06,2.8603240390833633e-06,"defaultdict(<class 'int'>, {'right': 1200, 'wrong': 3859})",0.036618547756508656,0.6388083574927522,0.6373120933363249,0.6392372499839218,-0.0019251566475969595,0.6374832064487237,-0.000171113112398813,"defaultdict(<class 'int'>, {'wrong': 3797, 'right': 1262})",0.03293759336031858,0.6895431370588824,0.700695535113305,0.6863463888352949,0.014349146278010094,0.700626959247649,6.857586565600648e-05,"defaultdict(<class 'int'>, {'right': 1265, 'wrong': 3794})",0.03276568273783748,0.8879836049185245,0.8946600852591429,0.8860698437198533,0.008590241539289556,0.8943125839677564,0.0003475012913864983,"defaultdict(<class 'int'>, {'right': 1297, 'wrong': 3762})",0.03096665085779747,0.9095271418574428,0.9159748709894547,0.9076789504148177,0.008295920574637017,0.9158083296014331,0.00016654138802163487
word,downstairs,113,"{'wrong': 30.333333333333332, 'right': 22.0}",33,"{'wrong': 6.666666666666667, 'right': 13.0}",0.006338999553734429,0.02592645791439242,0.029443759800653432,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 36})",0.005331478234402904,0.6388083574927522,0.640625,0.6388054470812056,0.0018195529187944315,0.6346153846153846,0.006009615384615419,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 41})",0.02174310905587229,0.6895431370588824,0.703125,0.6895213777911284,0.013603622208871569,0.7403846153846154,-0.03725961538461542,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 36})",0.005331478234402904,0.8879836049185245,0.8125,0.8881045358966657,-0.07560453589666571,0.7884615384615384,0.024038461538461564,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 15})",0.010394463877339843,0.9095271418574428,0.9375,0.9094823270251327,0.028017672974867347,0.9134615384615384,0.024038461538461564
word,downward,102,"{'wrong': 26.333333333333332, 'right': 23.0}",25,"{'wrong': 6.0, 'right': 7.0}",0.0011413440467494494,0.0014792899408284004,0.0026120256169622526,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 12})",0.007236385964301043,0.6388083574927522,0.58,0.6388819378409489,-0.05888193784094897,0.5689655172413793,0.011034482758620623,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.003874125417521166,0.6895431370588824,0.7,0.6895300535508734,0.010469946449126577,0.6896551724137931,0.010344827586206806,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.03838565503630504,0.8879836049185245,0.86,0.8880186176868025,-0.02801861768680247,0.8793103448275862,-0.0193103448275862,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.007662912678391656,0.9095271418574428,0.84,0.9096141334267555,-0.06961413342675549,0.8275862068965517,0.012413793103448256
word,drag,489,"{'wrong': 127.66666666666667, 'right': 106.0}",126,"{'wrong': 35.333333333333336, 'right': 20.0}",0.0021494665253021478,0.01919727101175788,0.004407530464707304,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 14})",0.08383651807857218,0.6388083574927522,0.6507936507936508,0.6387323943661972,0.012061256427453593,0.6408450704225352,0.009948580371115567,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 106})",0.022128007538571727,0.6895431370588824,0.7023809523809523,0.6894617706237425,0.012919181757209852,0.7077464788732394,-0.005365526492287054,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 114})",0.03822331075512811,0.8879836049185245,0.8452380952380952,0.8882545271629778,-0.04301643192488258,0.8415492957746479,0.0036887994634473564,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 104})",0.01892260743390768,0.9095271418574428,0.9206349206349206,0.9094567404426559,0.011178180192264686,0.926056338028169,-0.005421417393248418
word,drain,140,"{'wrong': 34.333333333333336, 'right': 37.0}",47,"{'right': 10.0, 'wrong': 12.333333333333334}",0.0003493754913092837,0.0027288928491868997,0.0025205226516729073,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 14})",0.03004472557279867,0.6388083574927522,0.6595744680851063,0.6387594568866176,0.02081501119848872,0.67,-0.010425531914893704,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 11})",0.048928469123423066,0.6895431370588824,0.6914893617021277,0.6895385540357734,0.0019508076663543594,0.68,0.011489361702127665,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 34})",0.02042109929052889,0.8879836049185245,0.8936170212765957,0.8879703391953505,0.005646682081245191,0.9,-0.00638297872340432,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 35})",0.024963269373286467,0.9095271418574428,0.9042553191489362,0.9095395560899845,-0.0052842369410482926,0.91,-0.0057446808510638325
word,draw,548,"{'wrong': 143.66666666666666, 'right': 117.0}",167,"{'wrong': 43.0, 'right': 38.0}",0.002616414073691299,0.0009525986892242052,0.00020718326057911178,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 24})",0.05985084903189661,0.6388083574927522,0.6227544910179641,0.6389434951358436,-0.01618900411787949,0.6191860465116279,0.003568444506336199,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 34})",0.036770319220071755,0.6895431370588824,0.6586826347305389,0.689802913453299,-0.03112027872276013,0.6540697674418605,0.0046128672886783795,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 42})",0.02338296769737653,0.8879836049185245,0.8712574850299402,0.8881244014315237,-0.016866916401583554,0.8662790697674418,0.004978415262498315,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 40})",0.02637401928834769,0.9095271418574428,0.9311377245508982,0.9093452290942083,0.02179249545668982,0.9244186046511628,0.006719119899735393
word,drawer,226,"{'wrong': 59.666666666666664, 'right': 47.0}",59,"{'wrong': 12.666666666666666, 'right': 21.0}",0.003525390625000001,0.015317125771983138,0.016936920899808264,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 19})",0.026930636976380373,0.6388083574927522,0.6694915254237288,0.6387176016443575,0.03077392377937127,0.6529411764705882,0.01655034895314056,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 47})",2.0961623892383832e-05,0.6895431370588824,0.7203389830508474,0.6894520479270065,0.030886935123840886,0.6941176470588235,0.02622133599202392,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 16})",0.037732694992794816,0.8879836049185245,0.8983050847457628,0.8879530756504738,0.010352009095288994,0.9176470588235294,-0.01934197407776661,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 16})",0.037732694992794816,0.9095271418574428,0.923728813559322,0.9094851356093648,0.014243677949957179,0.9294117647058824,-0.005682951146560367
word,drawing,253,"{'wrong': 64.0, 'right': 61.0}",69,"{'wrong': 18.0, 'right': 15.0}",0.00014400000000000025,0.0020661157024793376,0.0005615632072702575,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 13})",0.05461979615466663,0.6388083574927522,0.6521739130434783,0.6387621006169434,0.013411812426534886,0.6527777777777778,-0.0006038647342995196,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 54})",0.030824169305486246,0.6895431370588824,0.6884057971014492,0.6895470732808346,-0.0011412761793854198,0.6944444444444444,-0.006038647342995196,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 55})",0.03488431236607587,0.8879836049185245,0.8913043478260869,0.8879721121532829,0.0033322356728040514,0.8888888888888888,0.0024154589371980784,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 54})",0.030824169305486246,0.9095271418574428,0.9057971014492754,0.9095400511611577,-0.0037429497118822708,0.9027777777777778,0.003019323671497598
word,drawn,222,"{'wrong': 59.0, 'right': 45.0}",66,"{'wrong': 16.0, 'right': 18.0}",0.00453032544378698,0.0008650519031141872,0.004691437004323604,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 10})",0.055709091704786266,0.6388083574927522,0.6307692307692307,0.6388345619577754,-0.008065331188544689,0.6597222222222222,-0.02895299145299146,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.02630021741481433,0.6895431370588824,0.6461538461538462,0.6896845694799659,-0.043530723326119736,0.6527777777777778,-0.0066239316239316,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 18})",0.01949211405069081,0.8879836049185245,0.9,0.887944436086455,0.012055563913545009,0.9027777777777778,-0.002777777777777768,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.02630021741481433,0.9095271418574428,0.9461538461538461,0.9094077528709693,0.03674609328287681,0.9513888888888888,-0.0052350427350427164
word,dress,523,"{'wrong': 137.66666666666666, 'right': 110.0}",137,"{'wrong': 33.666666666666664, 'right': 36.0}",0.00311974118239504,0.0002804422975664478,0.002641835110528866,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 24})",0.047101859600746504,0.6388083574927522,0.635036496350365,0.6388343650913483,-0.0037978687409833123,0.6310344827586207,0.004002013591744236,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 33})",0.026636168985896602,0.6895431370588824,0.6532846715328468,0.6897931451004077,-0.03650847356756093,0.6586206896551724,-0.0053360181223256475,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 38})",0.01829663341499512,0.8879836049185245,0.8759124087591241,0.8880668377875082,-0.01215442902838404,0.8758620689655172,5.0339793606912764e-05,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 34})",0.024813904173884634,0.9095271418574428,0.8832116788321168,0.9097085912728371,-0.026496912440720277,0.8827586206896552,0.00045305814246165976
word,dressed,366,"{'wrong': 96.66666666666667, 'right': 76.0}",98,"{'wrong': 25.333333333333332, 'right': 22.0}",0.0035814910332284873,0.001239833366395557,0.00030622325582006,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 21})",0.03191536766283833,0.6388083574927522,0.6122448979591837,0.6389391199517782,-0.026694221992594525,0.6127450980392157,-0.0005002000800320427,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 17})",0.045462318334335686,0.6895431370588824,0.6785714285714286,0.6895971468756279,-0.011025718304199295,0.6715686274509803,0.007002801120448265,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 80})",0.029015700883483438,0.8879836049185245,0.9489795918367347,0.8876833433795459,0.06129624845718884,0.946078431372549,0.002901160464185759,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 81})",0.03191536766283833,0.9095271418574428,0.9336734693877551,0.9094082780791641,0.02426519130859095,0.9313725490196079,0.002300920368147219
word,dresser,87,"{'wrong': 22.666666666666668, 'right': 19.0}",31,"{'wrong': 7.666666666666667, 'right': 8.0}",0.0019359999999999985,0.00011317338162064255,0.0014950835632260608,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 2})",0.11074006487320247,0.6388083574927522,0.5967741935483871,0.6388735919899875,-0.04209939844160038,0.59375,0.003024193548387122,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 23})",0.016519729949783728,0.6895431370588824,0.6612903225806451,0.6895869837296621,-0.028296661149016966,0.65625,0.005040322580645129,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.023481346256224417,0.8879836049185245,0.9032258064516129,0.8879599499374218,0.0152658565141911,0.90625,-0.003024193548387122,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.023481346256224417,0.9095271418574428,0.9516129032258065,0.9094618272841052,0.04215107594170131,0.953125,-0.0015120967741935054
word,dressing,208,"{'wrong': 56.666666666666664, 'right': 38.0}",58,"{'wrong': 13.0, 'right': 19.0}",0.009720293592541158,0.0087890625,0.018613862259572414,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 13})",0.03392068662250543,0.6388083574927522,0.646551724137931,0.6387858431923,0.007765880945631021,0.6688311688311688,-0.022279444693237727,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 17})",0.01923754813924699,0.6895431370588824,0.6379310344827587,0.6896932023260477,-0.05176216784328902,0.6558441558441559,-0.017913121361397222,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 18})",0.01635454967833746,0.8879836049185245,0.8793103448275862,0.8880088229396431,-0.008698478112056929,0.9025974025974026,-0.023287057769816433,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 14})",0.029730943368156244,0.9095271418574428,0.9396551724137931,0.9094395428113095,0.030215629602483696,0.9545454545454546,-0.014890282131661436
word,drift,300,"{'wrong': 79.66666666666667, 'right': 61.0}",83,"{'wrong': 20.666666666666668, 'right': 21.0}",0.0044024168369982694,1.5999999999999586e-05,0.002486362740324096,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 65})",0.02464766331086901,0.6388083574927522,0.5986842105263158,0.6389613647767185,-0.04027715425040268,0.5974025974025974,0.0012816131237184392,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 66})",0.027875876905413738,0.6895431370588824,0.6644736842105263,0.6896387355745108,-0.025165051363984503,0.6623376623376623,0.0021360218728639913,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 18})",0.027875876905413738,0.8879836049185245,0.9078947368421053,0.8879076768690416,0.019987059973063714,0.9090909090909091,-0.0011961722488037507,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 19})",0.02464766331086901,0.9095271418574428,0.9276315789473685,0.9094581033617661,0.01817347558560234,0.9285714285714286,-0.0009398496240601295
word,drill,156,"{'wrong': 40.666666666666664, 'right': 34.0}",46,"{'right': 11.0, 'wrong': 11.666666666666666}",0.0019929846938775515,0.00021626297577854683,0.0004497635658831283,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 7})",0.05766459322026194,0.6388083574927522,0.6304347826086957,0.6388276553106212,-0.008392872701925569,0.6276595744680851,0.0027752081406106077,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 34})",0.0173468919643021,0.6895431370588824,0.7065217391304348,0.6895040080160321,0.017017731114402745,0.7127659574468085,-0.006244218316373673,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 34})",0.0173468919643021,0.8879836049185245,0.8804347826086957,0.888001002004008,-0.007566219395312324,0.8829787234042553,-0.0025439407955596405,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 34})",0.0173468919643021,0.9095271418574428,0.9456521739130435,0.9094438877755511,0.036208286137492385,0.9468085106382979,-0.0011563367252543921
word,drink,1662,"{'wrong': 409.3333333333333, 'right': 434.0}",467,"{'wrong': 114.33333333333333, 'right': 124.0}",0.0002138761736630786,0.00041126705462369895,1.601031588095757e-05,"defaultdict(<class 'int'>, {'right': 160, 'wrong': 337})",0.019211992249537707,0.6388083574927522,0.6217798594847775,0.6391797333878134,-0.01739987390303588,0.6197802197802198,0.001999639704557743,"defaultdict(<class 'int'>, {'right': 128, 'wrong': 369})",0.03536804294391772,0.6895431370588824,0.6592505854800936,0.6902037897747587,-0.030953204294665082,0.6571428571428571,0.002107728337236492,"defaultdict(<class 'int'>, {'right': 127, 'wrong': 370})",0.03596976761067805,0.8879836049185245,0.8723653395784543,0.8883242249348792,-0.015958885356424868,0.8692307692307693,0.0031345703476850506,"defaultdict(<class 'int'>, {'right': 134, 'wrong': 363})",0.031888634587647346,0.9095271418574428,0.9156908665105387,0.9093927166862454,0.00629814982429322,0.9153846153846154,0.00030625112592330694
word,drinking,391,"{'right': 101.0, 'wrong': 96.66666666666667}",92,"{'wrong': 23.0, 'right': 23.0}",0.00012014821597672622,0.0,6.008253054416799e-05,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 61})",0.01558620003439045,0.6388083574927522,0.6141304347826086,0.6389223661745506,-0.024791931391941913,0.6141304347826086,0.0,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 21})",0.04371172543761748,0.6895431370588824,0.6956521739130435,0.6895149141307623,0.00613725978228119,0.6956521739130435,0.0,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 22})",0.040095447755514636,0.8879836049185245,0.907608695652174,0.8878929396404539,0.019715756011720043,0.907608695652174,0.0,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 25})",0.03040429511479721,0.9095271418574428,0.9402173913043478,0.9093853570352516,0.030832034269096198,0.9402173913043478,0.0
word,drive,1303,"{'wrong': 333.0, 'right': 304.0}",316,"{'wrong': 81.66666666666667, 'right': 71.0}",0.0005181519534513472,0.0012204191376976048,7.432255102207946e-05,"defaultdict(<class 'int'>, {'wrong': 257, 'right': 70})",0.03901032818936853,0.6388083574927522,0.657556270096463,0.6385123127697385,0.01904395732672448,0.6599378881987578,-0.002381618102294758,"defaultdict(<class 'int'>, {'wrong': 234, 'right': 93})",0.019876809399114362,0.6895431370588824,0.6639871382636656,0.68994668697639,-0.025959548712724323,0.6630434782608695,0.0009436600027961095,"defaultdict(<class 'int'>, {'right': 81, 'wrong': 246})",0.028871170826352897,0.8879836049185245,0.8762057877813505,0.8881695861893881,-0.01196379840803763,0.8788819875776398,-0.0026761997962893025,"defaultdict(<class 'int'>, {'right': 86, 'wrong': 241})",0.02487848860010191,0.9095271418574428,0.8858520900321544,0.9099009900990099,-0.02404890006685556,0.889751552795031,-0.003899462762876671
word,driver,372,"{'wrong': 94.66666666666667, 'right': 88.0}",118,"{'wrong': 29.0, 'right': 31.0}",0.0003329958974905421,0.0002777777777777786,0.0006096485169524608,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 94})",0.029867989099019047,0.6388083574927522,0.6666666666666666,0.638644476846498,0.028022189820168575,0.6653225806451613,0.0013440860215053752,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 38})",0.016668882314102296,0.6895431370588824,0.7008547008547008,0.6894765951028207,0.011378105751880141,0.7016129032258065,-0.0007582023711056873,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 30})",0.03214001453545521,0.8879836049185245,0.8632478632478633,0.888129116597114,-0.02488125334925073,0.8669354838709677,-0.0036876206231044595,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 30})",0.03214001453545521,0.9095271418574428,0.8974358974358975,0.909598270400724,-0.012162372964826584,0.8951612903225806,0.00227460711331684
word,driveway,315,"{'wrong': 81.66666666666667, 'right': 70.0}",71,"{'wrong': 17.666666666666668, 'right': 18.0}",0.0014792899408284047,2.1835968206830295e-05,0.000931643749786059,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 11})",0.05796641378436972,0.6388083574927522,0.5845070422535211,0.6390017557060447,-0.05449471345252355,0.5833333333333334,0.0011737089201877549,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 15})",0.03665633250326763,0.6895431370588824,0.6690140845070423,0.6896162528216704,-0.020602168314628133,0.6736111111111112,-0.00459702660406891,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 22})",0.01293191053272752,0.8879836049185245,0.8661971830985915,0.8880611988964133,-0.021864015797821823,0.8680555555555556,-0.0018583724569640747,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 17})",0.02834542363467002,0.9095271418574428,0.8943661971830986,0.9095811387007775,-0.015214941517678882,0.8958333333333334,-0.001467136150234749
word,driving,345,"{'wrong': 91.0, 'right': 72.0}",83,"{'right': 16.0, 'wrong': 22.333333333333332}",0.0033968158380066993,0.006824196597353501,0.0003019142543599666,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 10})",0.07194984714561378,0.6388083574927522,0.5975609756097561,0.6389781168440072,-0.04141714123425111,0.5898876404494382,0.0076733351603178734,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 24})",0.016876611969012127,0.6895431370588824,0.7012195121951219,0.6894950813089741,0.01172443088614783,0.702247191011236,-0.001027678816114097,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 66})",0.016876611969012127,0.8879836049185245,0.8902439024390244,0.8879743023489259,0.002269600090098467,0.898876404494382,-0.008632502055357594,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 71})",0.03072868956084466,0.9095271418574428,0.926829268292683,0.909455932543666,0.017373335749017005,0.9213483146067416,0.00548095368594137
word,drop,1984,"{'right': 431.0, 'wrong': 517.6666666666666}",561,"{'wrong': 140.66666666666666, 'right': 139.0}",0.0020864929091340984,8.878837255885235e-06,0.0009140214999719815,"defaultdict(<class 'int'>, {'wrong': 506, 'right': 57})",0.08245950988316011,0.6388083574927522,0.6360294117647058,0.6388860343232967,-0.002856622558590871,0.6355311355311355,0.0004982762335703494,"defaultdict(<class 'int'>, {'right': 145, 'wrong': 418})",0.021320722071023146,0.6895431370588824,0.7040441176470589,0.6891378070085294,0.01490631063852943,0.7042124542124543,-0.00016833656539538833,"defaultdict(<class 'int'>, {'right': 126, 'wrong': 437})",0.03008834277941034,0.8879836049185245,0.8768382352941176,0.8882951392457096,-0.011456903951591935,0.8772893772893773,-0.0004511419952596407,"defaultdict(<class 'int'>, {'right': 120, 'wrong': 443})",0.03326036415043664,0.9095271418574428,0.8897058823529411,0.9100811838454425,-0.02037530149250133,0.8891941391941391,0.0005117431588019805
word,dropping,113,"{'wrong': 27.0, 'right': 32.0}",40,"{'wrong': 10.666666666666666, 'right': 8.0}",0.0017954610744039068,0.0051020408163265345,0.006494978345177337,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 9})",0.06069821939804319,0.6388083574927522,0.6,0.6388861063808474,-0.03888610638084744,0.6046511627906976,-0.0046511627906976605,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 28})",0.019079929686721793,0.6895431370588824,0.7,0.6895221877191225,0.010477812280877408,0.7209302325581395,-0.020930232558139528,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 34})",0.06069821939804319,0.8879836049185245,0.9,0.8879595312030452,0.012040468796954862,0.8953488372093024,0.0046511627906976605,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 34})",0.06069821939804319,0.9095271418574428,0.925,0.9094961434438545,0.015503856556145501,0.9186046511627907,0.00639534883720938
word,drum,1111,"{'right': 260.0, 'wrong': 283.6666666666667}",301,"{'wrong': 77.66666666666667, 'right': 68.0}",0.00047374952117559956,0.0011009640308112837,6.534973577554263e-05,"defaultdict(<class 'int'>, {'wrong': 259, 'right': 52})",0.05709051798224901,0.6388083574927522,0.6259541984732825,0.6389789303079416,-0.013024731834659131,0.6213235294117647,0.004630669061517767,"defaultdict(<class 'int'>, {'wrong': 234, 'right': 77})",0.029140091809860463,0.6895431370588824,0.7061068702290076,0.6893233387358185,0.01678353149318912,0.7058823529411765,0.00022451728783112745,"defaultdict(<class 'int'>, {'right': 72, 'wrong': 239})",0.03376330352204824,0.8879836049185245,0.8874045801526718,0.8879912884927067,-0.000586708340034936,0.8915441176470589,-0.004139537494387113,"defaultdict(<class 'int'>, {'right': 72, 'wrong': 239})",0.03376330352204824,0.9095271418574428,0.916030534351145,0.9094408427876823,0.006589691563462674,0.9191176470588235,-0.0030871127076784743
word,drumming,62,"{'wrong': 16.0, 'right': 14.0}",20,"{'right': 10.0, 'wrong': 3.3333333333333335}",0.0011111111111111107,0.0625,0.04285854511402184,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 15})",0.005238497332621654,0.6388083574927522,0.575,0.6388722105473832,-0.06387221054738323,0.5609756097560976,0.01402439024390234,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.01617480247491286,0.6895431370588824,0.725,0.6895076553587511,0.03549234464124884,0.7317073170731707,-0.006707317073170738,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.04256591344286642,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.9146341463414634,-0.014634146341463428,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.04256591344286642,0.9095271418574428,0.95,0.909486640648454,0.040513359351545986,0.975609756097561,-0.025609756097561
word,dry,642,"{'wrong': 161.66666666666666, 'right': 157.0}",160,"{'wrong': 38.666666666666664, 'right': 44.0}",5.3614257453475624e-05,0.0010405827263267448,0.0007839904775794257,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 38})",0.04312530913633719,0.6388083574927522,0.6357615894039735,0.6388315285822211,-0.003069939178247605,0.6369047619047619,-0.0011431725007883253,"defaultdict(<class 'int'>, {'wrong': 145, 'right': 32})",0.05603027597010162,0.6895431370588824,0.7019867549668874,0.6894485016368673,0.012538253330020122,0.7113095238095238,-0.009322768842636386,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 43})",0.03403731642375527,0.8879836049185245,0.8841059602649006,0.8880130949383027,-0.003907134673402091,0.8809523809523809,0.0031535793125196943,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 45})",0.03077897543748962,0.9095271418574428,0.9105960264900662,0.9095190128431125,0.0010770136469536729,0.9107142857142857,-0.00011825922421948576
word,dryer,178,"{'wrong': 44.0, 'right': 46.0}",62,"{'wrong': 15.666666666666666, 'right': 15.0}",0.00012345679012345655,0.00011814744801512271,0.00024159453662837577,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 13})",0.05169429962523756,0.6388083574927522,0.6339285714285714,0.6388220551378446,-0.0048934837092732275,0.631578947368421,0.0023496240601503793,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 47})",0.03551718769194818,0.6895431370588824,0.7142857142857143,0.6894736842105263,0.024812030075187952,0.7192982456140351,-0.005012531328320802,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 13})",0.05169429962523756,0.8879836049185245,0.875,0.8880200501253133,-0.013020050125313265,0.868421052631579,0.006578947368421018,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 45})",0.0267779026418477,0.9095271418574428,0.9375,0.9094486215538847,0.02805137844611527,0.9385964912280702,-0.0010964912280702066
word,drying,154,"{'right': 42.0, 'wrong': 37.333333333333336}",51,"{'wrong': 13.0, 'right': 12.0}",0.000865051903114184,0.0004000000000000007,0.001221366895055422,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 42})",0.06342726266682289,0.6388083574927522,0.5882352941176471,0.6389376096216487,-0.050702315504001616,0.5961538461538461,-0.007918552036199067,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.04829830218765262,0.6895431370588824,0.7156862745098039,0.6894763217238787,0.026209952785925195,0.7115384615384616,0.004147812971342368,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 7})",0.09235386050764822,0.8879836049185245,0.8823529411764706,0.8879979954898521,-0.005645054313381581,0.875,0.007352941176470562,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.06342726266682289,0.9095271418574428,0.9117647058823529,0.909521423202205,0.002243282680147951,0.9038461538461539,0.007918552036199067
word,duck,361,"{'wrong': 93.0, 'right': 82.0}",86,"{'wrong': 21.333333333333332, 'right': 22.0}",0.0009877551020408173,5.917159763313653e-05,0.0007658489376854045,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 26})",0.016625489747426565,0.6388083574927522,0.6453488372093024,0.6387801204819277,0.0065687167273746905,0.6460674157303371,-0.0007185785210347406,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 65})",0.021437327432621257,0.6895431370588824,0.686046511627907,0.6895582329317269,-0.003511721303819937,0.6853932584269663,0.0006532532009406733,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 23})",0.02411722193996846,0.8879836049185245,0.872093023255814,0.8880522088353414,-0.01595918557952747,0.8651685393258427,0.006924483929971248,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 22})",0.026990159809763083,0.9095271418574428,0.9069767441860465,0.9095381526104418,-0.0025614084243953394,0.9101123595505618,-0.003135615364515343
word,dump,237,"{'right': 43.0, 'wrong': 64.66666666666667}",62,"{'wrong': 16.0, 'right': 14.0}",0.010124222411793466,0.0011111111111111107,0.002306958360684116,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 6})",0.06658581906130817,0.6388083574927522,0.6532258064516129,0.6387635379061372,0.01446226854547572,0.6484375,0.004788306451612878,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 21})",0.002745643092418752,0.6895431370588824,0.6774193548387096,0.6895808263136783,-0.01216147147496871,0.6796875,-0.002268145161290369,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 19})",0.005803525939264448,0.8879836049185245,0.8790322580645161,0.888011432009627,-0.00897917394511083,0.875,0.0040322580645161255,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 46})",0.007799546471062471,0.9095271418574428,0.9274193548387096,0.9094715202567188,0.017947834581990785,0.9296875,-0.002268145161290369
word,during,218,"{'wrong': 57.333333333333336, 'right': 46.0}",56,"{'wrong': 12.333333333333334, 'right': 19.0}",0.0030072840790842876,0.011317338162064275,0.013088658797090834,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 26})",0.006078808192341436,0.6388083574927522,0.6363636363636364,0.6388150969876196,-0.0024514606239832704,0.6447368421052632,-0.00837320574162681,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 16})",0.032586760439938196,0.6895431370588824,0.7090909090909091,0.6894892486592151,0.01960166043169398,0.7302631578947368,-0.02117224880382773,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 24})",0.009505044763190772,0.8879836049185245,0.9090909090909091,0.8879254172723172,0.02116549181859184,0.9078947368421053,0.0011961722488037507,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 22})",0.01378783044552323,0.9095271418574428,0.8818181818181818,0.9096035286451807,-0.027785346826998847,0.8947368421052632,-0.01291866028708133
word,dust,209,"{'wrong': 53.333333333333336, 'right': 49.0}",56,"{'wrong': 12.666666666666666, 'right': 18.0}",0.00044828061836200007,0.0075614366729678684,0.005883114028435454,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 9})",0.07892016353325643,0.6388083574927522,0.6071428571428571,0.6388972431077694,-0.03175438596491231,0.6164383561643836,-0.009295499021526488,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.03776906358862149,0.6895431370588824,0.7142857142857143,0.6894736842105263,0.024812030075187952,0.7123287671232876,0.00195694716242667,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.03776906358862149,0.8879836049185245,0.9642857142857143,0.8877694235588972,0.0765162907268171,0.958904109589041,0.005381604696673259,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 17})",0.03350452346590772,0.9095271418574428,0.9375,0.9094486215538847,0.02805137844611527,0.9452054794520548,-0.0077054794520547976
word,dusty,126,"{'right': 22.0, 'wrong': 34.666666666666664}",33,"{'right': 8.0, 'wrong': 8.333333333333334}",0.01249134948096885,0.00010412328196584837,0.0052448935603126995,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 1})",0.11207196543460712,0.6388083574927522,0.5909090909090909,0.6388874981224654,-0.04797840721337443,0.5882352941176471,0.002673796791443861,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 11})",0.0022854793452016867,0.6895431370588824,0.7121212121212122,0.6895058328743804,0.022615379246831768,0.7058823529411765,0.0062388591800356386,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 26})",0.013731998908912156,0.8879836049185245,0.9090909090909091,0.8879487307865619,0.02114217830434717,0.9117647058823529,-0.002673796791443861,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 26})",0.013731998908912156,0.9095271418574428,0.9545454545454546,0.9094527612276574,0.045092693317797194,0.9558823529411765,-0.0013368983957219305
word,each,2708,"{'wrong': 654.6666666666666, 'right': 744.0}",712,"{'wrong': 171.0, 'right': 199.0}",0.0010198554890444495,0.001431701972242511,1.750603407817803e-05,"defaultdict(<class 'int'>, {'right': 374, 'wrong': 427})",0.002115218193900939,0.6388083574927522,0.6437216338880484,0.638640475575084,0.005081158312964407,0.6391891891891892,0.004532444698859162,"defaultdict(<class 'int'>, {'wrong': 606, 'right': 195})",0.044641097307300245,0.6895431370588824,0.7012102874432677,0.6891444817782373,0.01206580566503046,0.7033783783783784,-0.0021680909351106115,"defaultdict(<class 'int'>, {'wrong': 589, 'right': 212})",0.03782206889086661,0.8879836049185245,0.9107413010590015,0.8872059963814939,0.02353530467750764,0.9101351351351351,0.0006061659238664197,"defaultdict(<class 'int'>, {'wrong': 594, 'right': 207})",0.039753707100309746,0.9095271418574428,0.9470499243570348,0.9082450245541484,0.03880489980288648,0.9459459459459459,0.0011039784110888906
word,ear,680,"{'wrong': 179.0, 'right': 143.0}",182,"{'right': 42.0, 'wrong': 46.666666666666664}",0.003124879441379576,0.0006925207756232701,0.00044067594663227405,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 15})",0.09221271830132402,0.6388083574927522,0.6340782122905028,0.6388510616835629,-0.004772849393060108,0.6304347826086957,0.0036434296818070866,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 132})",0.01213859314938226,0.6895431370588824,0.6927374301675978,0.6895142986836132,0.003223131483984565,0.6929347826086957,-0.00019735244109786443,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 145})",0.027440117502871945,0.8879836049185245,0.8910614525139665,0.8879558178241791,0.0031056346897874176,0.8913043478260869,-0.00024289531212040583,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 142})",0.02324392778372464,0.9095271418574428,0.9162011173184358,0.9094668885862712,0.00673422873216456,0.9184782608695652,-0.0022771435511294014
word,eat,177,"{'wrong': 46.0, 'right': 39.0}",58,"{'right': 14.0, 'wrong': 14.666666666666666}",0.0016955017301038054,0.00013520822065981594,0.0004378440885008019,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 14})",0.02739173907326599,0.6388083574927522,0.6228070175438597,0.6388540778986416,-0.016047060354781872,0.6206896551724138,0.0021173623714458856,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 49})",0.04997118711756396,0.6895431370588824,0.7368421052631579,0.6894079903754574,0.04743411488770044,0.7413793103448276,-0.004537205081669771,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 42})",0.01566852252663227,0.8879836049185245,0.9210526315789473,0.8878891172489849,0.03316351432996245,0.9224137931034483,-0.0013611615245009423,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 45})",0.02739173907326599,0.9095271418574428,0.9385964912280702,0.9094440824101458,0.029152408817924358,0.9396551724137931,-0.0010586811857229428
word,eating,297,"{'wrong': 79.33333333333333, 'right': 59.0}",98,"{'wrong': 24.0, 'right': 26.0}",0.005401364494121061,0.0004000000000000007,0.0043896052056277245,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 87})",0.03976205933631092,0.6388083574927522,0.6134020618556701,0.6389321412426541,-0.025530079386983928,0.6201923076923077,-0.006790245836637565,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 17})",0.043314216410369207,0.6895431370588824,0.7371134020618557,0.6893113667185695,0.0478020353432862,0.7355769230769231,0.0015364789849325877,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 23})",0.024942291110912437,0.8879836049185245,0.8917525773195877,0.8879652418504194,0.003787335469168318,0.8846153846153846,0.007137192704203099,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 23})",0.024942291110912437,0.9095271418574428,0.9381443298969072,0.9093877140991511,0.028756615797756124,0.9423076923076923,-0.004163362410785076
word,eats,190,"{'right': 39.0, 'wrong': 50.333333333333336}",60,"{'wrong': 15.0, 'right': 15.0}",0.0040237246602806915,0.0,0.002021374624482819,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 11})",0.03831659038072648,0.6388083574927522,0.6694915254237288,0.6387176016443575,0.03077392377937127,0.6694915254237288,0.0,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 41})",0.0076789705229348415,0.6895431370588824,0.6949152542372882,0.6895272472050935,0.005388007032194664,0.6949152542372882,0.0,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.032828680487445236,0.8879836049185245,0.8898305084745762,0.8879781420765027,0.0018523663980735128,0.8898305084745762,0.0,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.032828680487445236,0.9095271418574428,0.9152542372881356,0.9095102020353938,0.005744035252741808,0.9152542372881356,0.0
word,edge,959,"{'right': 222.0, 'wrong': 245.66666666666666}",297,"{'wrong': 72.33333333333333, 'right': 80.0}",0.0006402378773923514,0.00063323262261251,0.0012740020096928487,"defaultdict(<class 'int'>, {'wrong': 255, 'right': 66})",0.041164125235678584,0.6388083574927522,0.6406779661016949,0.6387803764395515,0.001897589662143373,0.6442006269592476,-0.0035226608575527063,"defaultdict(<class 'int'>, {'wrong': 253, 'right': 68})",0.039055121737404164,0.6895431370588824,0.676271186440678,0.6897417685556289,-0.01347058211495089,0.6739811912225705,0.0022899952181074656,"defaultdict(<class 'int'>, {'wrong': 235, 'right': 86})",0.02312757059791426,0.8879836049185245,0.9,0.8878037643955152,0.012196235604484795,0.9028213166144201,-0.0028213166144200885,"defaultdict(<class 'int'>, {'wrong': 242, 'right': 79})",0.028707533346418353,0.9095271418574428,0.9271186440677966,0.909263862817716,0.017854781250080665,0.9278996865203761,-0.0007810424525794835
word,egg,337,"{'wrong': 85.66666666666667, 'right': 80.0}",114,"{'wrong': 29.666666666666668, 'right': 25.0}",0.0002924994635822987,0.0018218322427126696,0.00032838624652485257,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 22})",0.05126320944347,0.6388083574927522,0.6409090909090909,0.6387967430639324,0.0021123478451584576,0.6391304347826087,0.0017786561264822032,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 87})",0.024656850309044825,0.6895431370588824,0.7227272727272728,0.6893596702854845,0.03336760244178827,0.7217391304347827,0.0009881422924901129,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 96})",0.04800745639242792,0.8879836049185245,0.8590909090909091,0.8881433453960595,-0.02905243630515042,0.8652173913043478,-0.0061264822134387,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 88})",0.026781818695473393,0.9095271418574428,0.9181818181818182,0.9094792923200643,0.008702525861753907,0.9217391304347826,-0.0035573122529644063
word,either,137,"{'right': 47.0, 'wrong': 30.0}",47,"{'wrong': 11.333333333333334, 'right': 13.0}",0.012185866081969974,0.0011728279226871812,0.002964000822702928,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 20})",1.3145165538387031e-05,0.6388083574927522,0.648936170212766,0.6387845082418959,0.01015166197087003,0.6538461538461539,-0.004909983633387904,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.09449201823795639,0.6895431370588824,0.6063829787234043,0.6897389648779999,-0.08335598615459561,0.5961538461538461,0.010229132569558153,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.08492680841906815,0.8879836049185245,0.9042553191489362,0.8879452878400721,0.016310031308864104,0.9134615384615384,-0.009206219312602237,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 15})",0.053351924022907476,0.9095271418574428,0.8936170212765957,0.9095646074452628,-0.015947586168667094,0.8942307692307693,-0.0006137479541735713
word,elbow,168,"{'wrong': 44.666666666666664, 'right': 34.0}",58,"{'wrong': 13.333333333333334, 'right': 18.0}",0.004596380350473999,0.005545495699411493,0.010154496463767558,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 11})",0.04865499426222272,0.6388083574927522,0.6754385964912281,0.638703694420773,0.036734902070455044,0.6971830985915493,-0.021744502100321195,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 15})",0.029238517956666245,0.6895431370588824,0.6929824561403509,0.6895333099403479,0.003449146200003028,0.676056338028169,0.01692611811218192,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 17})",0.02184287950188036,0.8879836049185245,0.9122807017543859,0.887914181161963,0.024366520592422947,0.8873239436619719,0.024956758092414044,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 17})",0.02184287950188036,0.9095271418574428,0.8947368421052632,0.9095694019750363,-0.014832559869773165,0.8591549295774648,0.03558191252779841
word,electric,219,"{'right': 46.0, 'wrong': 57.666666666666664}",72,"{'wrong': 18.0, 'right': 18.0}",0.003166323755957854,0.0,0.0015890431804500785,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 9})",0.06524311212780382,0.6388083574927522,0.6357142857142857,0.6388192215088283,-0.0031049357945426292,0.6357142857142857,0.0,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 20})",0.015029022985357458,0.6895431370588824,0.6857142857142857,0.68955658105939,-0.003842295345104274,0.6857142857142857,0.0,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 21})",0.012500121099900285,0.8879836049185245,0.9,0.8879414125200642,0.012058587479935823,0.9,0.0,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 17})",0.024304351043297014,0.9095271418574428,0.8785714285714286,0.909635834670947,-0.031064406099518438,0.8785714285714286,0.0
word,elevator,291,"{'wrong': 73.66666666666667, 'right': 70.0}",82,"{'right': 21.0, 'wrong': 20.333333333333332}",0.00016284365394243192,6.503642039542221e-05,0.0002168719587774797,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 8})",0.10036597001019423,0.6388083574927522,0.6111111111111112,0.6389209535759096,-0.02780984246479845,0.6190476190476191,-0.007936507936507908,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 22})",0.028227166179931533,0.6895431370588824,0.654320987654321,0.6896863237139272,-0.035365336059606234,0.6607142857142857,-0.006393298059964692,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 24})",0.02237157952004029,0.8879836049185245,0.8580246913580247,0.8881053952321204,-0.03008070387409567,0.8630952380952381,-0.0050705467372134105,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 23})",0.025197532830499504,0.9095271418574428,0.8950617283950617,0.909585947302384,-0.01452421890732225,0.8988095238095238,-0.0037477954144621295
word,elliptical,119,"{'right': 18.0, 'wrong': 33.666666666666664}",35,"{'right': 12.0, 'wrong': 7.666666666666667}",0.02298647242455775,0.012137316862970402,0.03473081737903704,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 44})",0.05497898711332273,0.6388083574927522,0.6323529411764706,0.6388193470859203,-0.006466405909449691,0.6808510638297872,-0.048498122653316655,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 17})",1.8322966669910437e-05,0.6895431370588824,0.8235294117647058,0.6893150410574804,0.13421437070722542,0.8297872340425532,-0.006257822277847325,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 15})",0.0007278844038434706,0.8879836049185245,0.9117647058823529,0.887943120368516,0.02382158551383695,0.9042553191489362,0.007509386733416723,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 12})",0.0057906421677711775,0.9095271418574428,0.9558823529411765,0.9094482275185259,0.046434125422650574,0.9680851063829787,-0.012202753441802217
word,embrace,203,"{'wrong': 46.666666666666664, 'right': 63.0}",39,"{'right': 15.0, 'wrong': 8.0}",0.005545495699411502,0.023156899810964086,0.003186698132763597,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 43})",0.0402871327963388,0.6388083574927522,0.6666666666666666,0.6387539440076125,0.02791272265905409,0.639344262295082,0.02732240437158462,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 19})",0.03548310994265309,0.6895431370588824,0.6282051282051282,0.6896629438573646,-0.0614578156522364,0.6639344262295082,-0.03572929802437996,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 14})",0.06346144626168053,0.8879836049185245,0.8846153846153846,0.8879901838032754,-0.0033747991878908534,0.8934426229508197,-0.008827238335435084,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 14})",0.06346144626168053,0.9095271418574428,0.9487179487179487,0.9094505934792407,0.039267355238707946,0.9672131147540983,-0.018495166036149646
word,emerge,152,"{'wrong': 36.333333333333336, 'right': 43.0}",54,"{'right': 11.0, 'wrong': 14.333333333333334}",0.001765412047171809,0.0043282548476454305,0.005825730598668234,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 9})",0.08597759909606977,0.6388083574927522,0.6481481481481481,0.6387830793905372,0.009365068757610895,0.646551724137931,0.0015964240102170901,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 20})",0.019832369021951665,0.6895431370588824,0.6666666666666666,0.6896050521251003,-0.02293838545843363,0.6724137931034483,-0.005747126436781658,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 41})",0.032232593790493515,0.8879836049185245,0.9259259259259259,0.8878809141940658,0.038045011731860146,0.9310344827586207,-0.005108556832694733,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 42})",0.03716281626754141,0.9095271418574428,0.9259259259259259,0.9094827586206896,0.016443167305236317,0.9310344827586207,-0.005108556832694733
word,emergency,37,"{'wrong': 10.333333333333334, 'right': 6.0}",16,"{'wrong': 3.3333333333333335, 'right': 6.0}",0.017596834652228232,0.02040816326530611,0.03845255552861432,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.04305062028674028,0.6388083574927522,0.6875,0.6387693846923461,0.04873061530765388,0.7,-0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.0005637486398561865,0.6895431370588824,0.71875,0.68951975987994,0.029230240120060036,0.72,-0.0012499999999999734,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.028265066685884827,0.8879836049185245,0.875,0.8879939969984992,-0.012993996998499235,0.88,-0.0050000000000000044,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.017423895105096537,0.9095271418574428,0.96875,0.909479739869935,0.05927026013006498,0.98,-0.011249999999999982
word,emerges,410,"{'wrong': 102.0, 'right': 104.0}",113,"{'wrong': 26.333333333333332, 'right': 34.0}",2.356489772834384e-05,0.004036812063123837,0.0017308703186829765,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 37})",0.02938429102727351,0.6388083574927522,0.625,0.6388860963104454,-0.01388609631044535,0.6296296296296297,-0.00462962962962965,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 38})",0.027466276444814586,0.6895431370588824,0.6696428571428571,0.6896551724137931,-0.020012315270936054,0.662962962962963,0.006679894179894119,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 34})",0.0356213653309271,0.8879836049185245,0.8526785714285714,0.8881823665426762,-0.03550379511410484,0.8481481481481481,0.004530423280423301,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 98})",0.02562524905129942,0.9095271418574428,0.8794642857142857,0.9096963908716196,-0.030232105157333877,0.8888888888888888,-0.009424603174603141


==> SWAG/return_SWAG-4.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,empty,771,"{'wrong': 201.66666666666666, 'right': 166.0}",199,"{'wrong': 49.333333333333336, 'right': 51.0}",0.002352645755538551,6.898378605092657e-05,0.0016171619319120725,"defaultdict(<class 'int'>, {'wrong': 167, 'right': 37})",0.04320098047358666,0.6388083574927522,0.6313131313131313,0.6388832794830371,-0.007570148169905866,0.6280788177339901,0.003234313579141168,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 47})",0.027567550202801182,0.6895431370588824,0.6717171717171717,0.689721324717286,-0.018004153000114265,0.6699507389162561,0.001766432800915596,"defaultdict(<class 'int'>, {'wrong': 155, 'right': 49})",0.024966995405521032,0.8879836049185245,0.8737373737373737,0.8881260096930533,-0.01438863595567963,0.8719211822660099,0.0018161914713638039,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 48})",0.026247205686385056,0.9095271418574428,0.8914141414141414,0.9097081987075929,-0.01829405729345146,0.8916256157635468,-0.0002114743494053828
word,enclosure,80,"{'wrong': 23.0, 'right': 11.0}",21,"{'right': 7.0, 'wrong': 4.666666666666667}",0.031141868512110732,0.010000000000000002,0.03896398481543401,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.05492805883053733,0.6388083574927522,0.7380952380952381,0.6387040280210158,0.09939121007422236,0.7758620689655172,-0.0377668308702791,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.008780732860207176,0.6895431370588824,0.7380952380952381,0.689492119089317,0.04860311900592118,0.7241379310344828,0.013957307060755375,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.004173511885440212,0.8879836049185245,0.8333333333333334,0.8880410307730798,-0.05470769743974646,0.8103448275862069,0.02298850574712652,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.00010037663357985145,0.9095271418574428,0.9047619047619048,0.9095321491118339,-0.00477024434992912,0.8793103448275862,0.02545155993431858
word,end,4828,"{'wrong': 1212.0, 'right': 1192.0}",1370,"{'wrong': 346.3333333333333, 'right': 331.0}",1.7303385095833037e-05,0.0001281174437348864,2.5633174172237346e-05,"defaultdict(<class 'int'>, {'wrong': 1016, 'right': 370})",0.028084516239051477,0.6388083574927522,0.631578947368421,0.6392606755895475,-0.007681728221126449,0.6331658291457286,-0.0015868817773075916,"defaultdict(<class 'int'>, {'right': 338, 'wrong': 1048})",0.03457312733721212,0.6895431370588824,0.7143463497453311,0.6879912895687275,0.026355060176603606,0.7144053601340034,-5.901038867228703e-05,"defaultdict(<class 'int'>, {'right': 354, 'wrong': 1032})",0.031224619584893996,0.8879836049185245,0.9231748726655348,0.8857818143190992,0.03739305834643558,0.9225293132328308,0.000645559432703946,"defaultdict(<class 'int'>, {'right': 349, 'wrong': 1037})",0.03224818873453047,0.9095271418574428,0.9452461799660441,0.9072923305714893,0.03795384939455482,0.945142378559464,0.00010380140658006187
word,ending,578,"{'right': 193.0, 'wrong': 128.33333333333334}",134,"{'wrong': 28.666666666666668, 'right': 48.0}",0.010124868717825107,0.015897920604914927,0.00034183600282077734,"defaultdict(<class 'int'>, {'right': 140, 'wrong': 53})",0.008746696437321087,0.6388083574927522,0.7024793388429752,0.6384209202916772,0.06405841855129801,0.659217877094972,0.04326146174800316,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 37})",0.0907008717975338,0.6895431370588824,0.6818181818181818,0.6895901433241136,-0.007771961505931846,0.6927374301675978,-0.010919248349416044,"defaultdict(<class 'int'>, {'wrong': 135, 'right': 58})",0.046222006823540426,0.8879836049185245,0.8801652892561983,0.888031179280865,-0.007865890024666644,0.8770949720670391,0.0030703171891591774,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 50})",0.06085232640222214,0.9095271418574428,0.9214876033057852,0.909454362584863,0.012033240720922156,0.9189944134078212,0.0024931898979639877
word,enemy,39,"{'wrong': 9.666666666666666, 'right': 10.0}",13,"{'right': 7.0, 'wrong': 2.0}",7.181844297615684e-05,0.0771604938271605,0.04024340090603752,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 12})",0.004516508562064012,0.6388083574927522,0.5769230769230769,0.6388485970089531,-0.06192552008587626,0.603448275862069,-0.02652519893899208,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.08216341311500314,0.6895431370588824,0.6538461538461539,0.6895663482218777,-0.035720194375723824,0.6724137931034483,-0.018567639257294433,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.05066529755773926,0.8879836049185245,0.9615384615384616,0.8879357775221327,0.07360268401632886,0.9827586206896551,-0.021220159151193574,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.008473270775772593,0.9095271418574428,0.9230769230769231,0.9095183314159956,0.013558591660927544,0.8448275862068966,0.07824933687002655
word,engage,151,"{'wrong': 39.0, 'right': 34.0}",36,"{'wrong': 9.333333333333334, 'right': 8.0}",0.001172827922687185,0.0014792899408284047,8.930193249099324e-06,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 30})",0.03706752174941499,0.6388083574927522,0.5882352941176471,0.6388944522331264,-0.050659158115479275,0.5972222222222222,-0.008986928104575131,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 30})",0.03706752174941499,0.6895431370588824,0.7058823529411765,0.68951532145003,0.01636703149114649,0.7083333333333334,-0.002450980392156854,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 28})",0.022371907513398334,0.8879836049185245,0.8529411764705882,0.8880432605647907,-0.03510208409420246,0.8472222222222222,0.005718954248365993,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 25})",0.007961893283746097,0.9095271418574428,0.9264705882352942,0.9094982976166633,0.016972290618630814,0.9305555555555556,-0.004084967320261423
word,engaged,226,"{'right': 58.0, 'wrong': 56.0}",54,"{'wrong': 14.0, 'right': 12.0}",7.694675284703034e-05,0.0014792899408284004,0.0011169017682224995,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 40})",0.026246563026402776,0.6388083574927522,0.648936170212766,0.6387845082418959,0.01015166197087003,0.6530612244897959,-0.004125054277029916,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 41})",0.030933626102429265,0.6895431370588824,0.7021276595744681,0.689513502680495,0.01261415689397305,0.7142857142857143,-0.012158054711246202,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.041775702970619756,0.8879836049185245,0.8829787234042553,0.8879953905506288,-0.005016667146373499,0.8775510204081632,0.005427702996092076,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.041775702970619756,0.9095271418574428,0.9468085106382979,0.9094393506688712,0.03736915996942669,0.9387755102040817,0.008033000434216175
word,engine,115,"{'wrong': 31.0, 'right': 22.0}",27,"{'wrong': 6.333333333333333, 'right': 8.0}",0.00720897116411534,0.003380205516495402,0.010273631933708505,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.057417209227849396,0.6388083574927522,0.6296296296296297,0.6388207617998899,-0.009191132170260241,0.6515151515151515,-0.02188552188552184,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.003573675625015982,0.6895431370588824,0.6666666666666666,0.6895740527553932,-0.022907386088726556,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.011289601166917983,0.8879836049185245,0.8518518518518519,0.8880324340557586,-0.03618058220390674,0.8484848484848485,0.0033670033670033517,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.03315139180407146,0.9095271418574428,0.8148148148148148,0.9096551378947896,-0.09484032307997481,0.8333333333333334,-0.0185185185185186
word,enjoy,58,"{'wrong': 14.333333333333334, 'right': 15.0}",27,"{'wrong': 6.0, 'right': 9.0}",0.00012913223140495906,0.009999999999999995,0.003983089188688206,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.07080154179103718,0.6388083574927522,0.6346153846153846,0.6388138138138139,-0.0041984291984292765,0.6388888888888888,-0.004273504273504258,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.048084680150842656,0.6895431370588824,0.6923076923076923,0.6895395395395395,0.0027681527681527873,0.6805555555555556,0.01175213675213671,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.048084680150842656,0.8879836049185245,0.9423076923076923,0.887912912912913,0.054394779394779325,0.9583333333333334,-0.01602564102564108,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.038889336230376784,0.9095271418574428,0.9807692307692307,0.9094344344344344,0.07133479633479634,0.9861111111111112,-0.005341880341880434
word,enjoying,136,"{'wrong': 29.0, 'right': 49.0}",29,"{'wrong': 6.666666666666667, 'right': 9.0}",0.016436554898093356,0.005545495699411493,0.0015065695696942043,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 16})",0.01936136091525891,0.6388083574927522,0.6551724137931034,0.6387846022926366,0.016387811500466865,0.6621621621621622,-0.006989748369058746,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.0900049703077122,0.6895431370588824,0.5862068965517241,0.6896931471191871,-0.10348625056746297,0.581081081081081,0.005125815470643058,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.05613920283797999,0.8879836049185245,0.9310344827586207,0.887921109275667,0.04311337348295363,0.9459459459459459,-0.01491146318732528,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.05613920283797999,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9324324324324325,-0.0013979496738117936
word,enough,56,"{'wrong': 14.0, 'right': 14.0}",22,"{'right': 6.0, 'wrong': 5.333333333333333}",0.0,0.0008650519031141856,0.00043296313870248935,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.005059389928987596,0.6388083574927522,0.6363636363636364,0.6388110488390712,-0.002447412475434896,0.62,0.016363636363636358,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.06777010573156153,0.6895431370588824,0.7272727272727273,0.6895016012810248,0.037771125991702514,0.74,-0.012727272727272698,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.016850227668764824,0.8879836049185245,0.9545454545454546,0.8879103282626101,0.06663512628284451,0.94,0.014545454545454639,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.03684212635960365,0.9095271418574428,1.0,0.9094275420336269,0.09057245796637314,1.0,0.0
word,enter,464,"{'wrong': 120.0, 'right': 104.0}",122,"{'wrong': 29.333333333333332, 'right': 34.0}",0.0012755102040816315,0.0013573407202216068,0.00263453269724551,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 23})",0.052328815271382154,0.6388083574927522,0.6324786324786325,0.6388455930413797,-0.006366960562747215,0.6363636363636364,-0.0038850038850039015,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 110})",0.041200224970411016,0.6895431370588824,0.6666666666666666,0.6896777112977023,-0.02301104463103565,0.678030303030303,-0.011363636363636354,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 33})",0.02768891178457117,0.8879836049185245,0.8760683760683761,0.8880536980240333,-0.011985321955657269,0.8787878787878788,-0.00271950271950272,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 32})",0.02970446514318844,0.9095271418574428,0.905982905982906,0.9095479913520036,-0.003565085369097609,0.9053030303030303,0.0006798756798757077
word,entering,83,"{'wrong': 22.0, 'right': 17.0}",29,"{'wrong': 6.666666666666667, 'right': 9.0}",0.004109138724523339,0.005545495699411493,0.009632928577382398,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.036144828796931275,0.6388083574927522,0.603448275862069,0.6388596886419382,-0.035411412779869256,0.5945945945945946,0.008853681267474323,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 27})",0.015117935611784698,0.6895431370588824,0.7068965517241379,0.6895179456374831,0.017378606086654758,0.7027027027027027,0.004193849021435159,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.015117935611784698,0.8879836049185245,0.9137931034482759,0.8879461380587675,0.02584696538950837,0.9054054054054054,0.00838769804287054,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.027859253014030562,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.918918918918919,0.012115563839701693
word,enters,1395,"{'wrong': 348.6666666666667, 'right': 349.0}",354,"{'wrong': 86.66666666666667, 'right': 94.0}",5.70691694312836e-08,0.00041189526286406674,0.00020122617525093842,"defaultdict(<class 'int'>, {'wrong': 301, 'right': 75})",0.050950288089661226,0.6388083574927522,0.6337209302325582,0.6388973654765537,-0.005176435243995581,0.639344262295082,-0.005623332062523856,"defaultdict(<class 'int'>, {'wrong': 283, 'right': 93})",0.034671106826553125,0.6895431370588824,0.6787790697674418,0.6897314617027769,-0.010952391935335037,0.680327868852459,-0.0015487990850171496,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 277})",0.03011056849420201,0.8879836049185245,0.8706395348837209,0.8882870511646831,-0.017647516280962172,0.8702185792349727,0.00042095564874822244,"defaultdict(<class 'int'>, {'right': 95, 'wrong': 281})",0.033106448062981755,0.9095271418574428,0.8938953488372093,0.9098006306581222,-0.015905281820912887,0.8961748633879781,-0.002279514550768802
word,entire,170,"{'wrong': 43.666666666666664, 'right': 39.0}",61,"{'wrong': 13.333333333333334, 'right': 21.0}",0.0007966961498439128,0.012465830898293897,0.009884785726285018,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 15})",0.05116173967361367,0.6388083574927522,0.6147540983606558,0.63888192529456,-0.02412782693390425,0.6352941176470588,-0.020540019286403033,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 29})",0.008867147061528344,0.6895431370588824,0.680327868852459,0.689571321133116,-0.009243452280657039,0.6647058823529411,0.015621986499517848,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 19})",0.03453498031578626,0.8879836049185245,0.9098360655737705,0.8879167711205816,0.021919294453188853,0.9058823529411765,0.003953712632594031,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 20})",0.031033253677766992,0.9095271418574428,0.9508196721311475,0.9094008523439459,0.04141881978720163,0.9588235294117647,-0.008003857280617255
word,entrance,297,"{'wrong': 72.66666666666667, 'right': 79.0}",101,"{'wrong': 23.333333333333332, 'right': 31.0}",0.00043593768868494063,0.0049776054800707605,0.0012446389872389774,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 98})",0.0510832011585978,0.6388083574927522,0.6683168316831684,0.6386586284853052,0.029658203197863164,0.664,0.004316831683168321,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 27})",0.0510832011585978,0.6895431370588824,0.693069306930693,0.6895252449133383,0.0035440620173546877,0.7,-0.006930693069306937,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 34})",0.032785094012696143,0.8879836049185245,0.8861386138613861,0.8879929665913087,-0.0018543527299225149,0.896,-0.00986138613861387,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 31})",0.03999459613421249,0.9095271418574428,0.8663366336633663,0.9097462949007787,-0.04340966123741241,0.86,0.006336633663366342
word,envelope,298,"{'wrong': 76.66666666666667, 'right': 68.0}",71,"{'wrong': 19.333333333333332, 'right': 13.0}",0.0008972371466796905,0.009591880114783721,0.0023513208837829536,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 12})",0.06031162168984392,0.6388083574927522,0.6142857142857143,0.6388944622792937,-0.024608747993579372,0.6103896103896104,0.003896103896103953,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 16})",0.04003126064312516,0.6895431370588824,0.6785714285714286,0.6895816613162119,-0.0110102327447833,0.6688311688311688,0.009740259740259827,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 54})",0.013942875111906228,0.8879836049185245,0.8428571428571429,0.8881420545746388,-0.045284911717495935,0.8506493506493507,-0.007792207792207795,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 57})",0.021841026888532823,0.9095271418574428,0.8785714285714286,0.909635834670947,-0.031064406099518438,0.8831168831168831,-0.004545454545454519
word,equipment,427,"{'right': 94.0, 'wrong': 111.0}",135,"{'wrong': 34.333333333333336, 'right': 32.0}",0.0017192147531231417,0.0003093356228378069,0.0002860441657946784,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 23})",0.051033474248018316,0.6388083574927522,0.6287878787878788,0.6388749119452551,-0.010087033157376357,0.6259259259259259,0.002861952861952899,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 35})",0.023136535502750882,0.6895431370588824,0.6893939393939394,0.6895441280064406,-0.00015018861250115645,0.6851851851851852,0.004208754208754217,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 31})",0.030872525179599153,0.8879836049185245,0.9015151515151515,0.8878937305021636,0.013621421012987911,0.8962962962962963,0.005218855218855234,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 28})",0.0376359893426115,0.9095271418574428,0.9166666666666666,0.9094797222501761,0.007186944416490482,0.9111111111111111,0.005555555555555536
word,escape,126,"{'wrong': 29.666666666666668, 'right': 37.0}",44,"{'right': 13.0, 'wrong': 10.333333333333334}",0.0030249999999999964,0.0032653061224489754,2.325161516112187e-06,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 18})",0.022194876933771868,0.6388083574927522,0.625,0.6388387937080453,-0.013838793708045305,0.6153846153846154,0.009615384615384581,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 37})",0.036917832575040804,0.6895431370588824,0.6704545454545454,0.689585211902615,-0.0191306664480696,0.6826923076923077,-0.012237762237762295,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.049302285468809284,0.8879836049185245,0.9318181818181818,0.8878869852720168,0.04393119654616495,0.9423076923076923,-0.010489510489510523,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.06410550690030038,0.9095271418574428,0.9318181818181818,0.9094780082156096,0.022340173602572122,0.9326923076923077,-0.0008741258741259417
word,even,198,"{'right': 37.0, 'wrong': 53.666666666666664}",55,"{'right': 18.0, 'wrong': 12.333333333333334}",0.008447772491349478,0.00872479169182466,0.017271148414758436,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 15})",0.024472862285304167,0.6388083574927522,0.6727272727272727,0.6387148513858955,0.034012421341377275,0.6575342465753424,0.0151930261519303,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 19})",0.012350951004646553,0.6895431370588824,0.6818181818181818,0.6895644328605083,-0.007746251042326513,0.6917808219178082,-0.00996264009962644,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 17})",0.01779050711385078,0.8879836049185245,0.9636363636363636,0.8877750488697308,0.07586131476663283,0.9657534246575342,-0.0021170610211705965,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 18})",0.014924639021602161,0.9095271418574428,0.9636363636363636,0.9093779760413012,0.05425838759506241,0.958904109589041,0.004732254047322582
word,evenly,43,"{'wrong': 9.666666666666666, 'right': 14.0}",28,"{'wrong': 5.666666666666667, 'right': 11.0}",0.00838127355683397,0.02559999999999999,0.0025036619973818723,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 29})",0.02819369445718503,0.6388083574927522,0.6428571428571429,0.6388026829512464,0.004054459905896479,0.6333333333333333,0.009523809523809601,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 17})",0.02304896912220994,0.6895431370588824,0.7321428571428571,0.6894834317749524,0.04265942536790468,0.7111111111111111,0.021031746031745957,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.04726078731074227,0.8879836049185245,0.9464285714285714,0.8879016918610472,0.058526879567524226,0.9222222222222223,0.02420634920634912,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.06341784356557743,0.9095271418574428,0.9821428571428571,0.9094253679046952,0.0727174892381619,0.9777777777777777,0.00436507936507935
word,event,245,"{'wrong': 59.0, 'right': 68.0}",55,"{'right': 15.0, 'wrong': 13.333333333333334}",0.0012555025110050234,0.0008650519031141872,1.8204723985097314e-05,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 18})",0.028795064970571438,0.6388083574927522,0.6090909090909091,0.6388902811889129,-0.029799372098003762,0.6083333333333333,0.0007575757575758457,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 16})",0.03816043602520873,0.6895431370588824,0.7090909090909091,0.6894892486592151,0.01960166043169398,0.7083333333333334,0.0007575757575757347,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 15})",0.04346312232509259,0.8879836049185245,0.9181818181818182,0.8879003558718861,0.030281462309932117,0.9083333333333333,0.009848484848484884,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 42})",0.028795064970571438,0.9095271418574428,0.9545454545454546,0.9094030374417322,0.045142417103722354,0.95,0.00454545454545463
word,eventually,151,"{'wrong': 38.666666666666664, 'right': 35.0}",52,"{'wrong': 13.666666666666666, 'right': 11.0}",0.0006193566880284989,0.002921840759678595,0.0004280920469740641,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 12})",0.03709402600312039,0.6388083574927522,0.5961538461538461,0.6389195148842337,-0.04276566873038756,0.6,-0.0038461538461538325,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 45})",0.050063071158697424,0.6895431370588824,0.7788461538461539,0.6893104139520898,0.08953573989406405,0.7727272727272727,0.006118881118881148,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 42})",0.031546755782090534,0.8879836049185245,0.9615384615384616,0.8877919214192643,0.07374654011919723,0.9636363636363636,-0.00209790209790206,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 43})",0.03709402600312039,0.9095271418574428,0.9615384615384616,0.9093916006815677,0.052146860856893906,0.9636363636363636,-0.00209790209790206
word,every,169,"{'wrong': 41.666666666666664, 'right': 44.0}",51,"{'wrong': 11.666666666666666, 'right': 16.0}",0.00018546836439613034,0.00613296559732908,0.0021120693675720763,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 34})",0.0006734950365940295,0.6388083574927522,0.6078431372549019,0.6388874968679529,-0.031044359613050965,0.6076923076923076,0.00015082956259426794,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 47})",0.029647544671349814,0.6895431370588824,0.6764705882352942,0.6895765472312704,-0.013105958995976219,0.6846153846153846,-0.008144796380090469,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 14})",0.04907426304920811,0.8879836049185245,0.8921568627450981,0.8879729391130042,0.0041839236320938555,0.9076923076923077,-0.015535444947209598,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.05497097035100978,0.9095271418574428,0.9509803921568627,0.9094211976948133,0.041559194462049365,0.9615384615384616,-0.010558069381598867
word,everyone,126,"{'wrong': 33.0, 'right': 27.0}",36,"{'wrong': 9.666666666666666, 'right': 7.0}",0.0025000000000000014,0.006400000000000003,0.0004578104079493231,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 22})",0.00010075646150813512,0.6388083574927522,0.5555555555555556,0.6389584376564847,-0.08340288210092917,0.5641025641025641,-0.008547008547008517,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.027118783440622997,0.6895431370588824,0.7083333333333334,0.6895092638958438,0.0188240694374896,0.717948717948718,-0.009615384615384581,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 32})",0.0434667523903537,0.8879836049185245,0.8888888888888888,0.8879819729594391,0.000906915929449692,0.8846153846153846,0.004273504273504258,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.027118783440622997,0.9095271418574428,0.9861111111111112,0.9093890836254381,0.07672202748567303,0.9871794871794872,-0.0010683760683760646
word,examines,176,"{'right': 42.0, 'wrong': 44.666666666666664}",40,"{'wrong': 8.333333333333334, 'right': 15.0}",0.0002366863905325444,0.02040816326530611,0.012785263379300117,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 9})",0.068331090687014,0.6388083574927522,0.65,0.6387859360913553,0.011214063908644767,0.680327868852459,-0.030327868852458972,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.0267102526139969,0.6895431370588824,0.6375,0.6896474005809877,-0.05214740058098777,0.6229508196721312,0.014549180327868783,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 13})",0.04137719701556144,0.8879836049185245,0.925,0.8879094460582991,0.03709055394170091,0.9426229508196722,-0.017622950819672134,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 18})",0.019023736379692686,0.9095271418574428,0.8875,0.9095712711609737,-0.022071271160973738,0.860655737704918,0.026844262295081966
word,excess,80,"{'wrong': 21.0, 'right': 17.0}",23,"{'wrong': 4.333333333333333, 'right': 10.0}",0.0027700831024930774,0.039075175770686865,0.03238195202432699,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 27})",0.005883390949777977,0.6388083574927522,0.5909090909090909,0.6388610888710968,-0.04795199796200589,0.618421052631579,-0.027511961722488043,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.03722351869863942,0.6895431370588824,0.8409090909090909,0.6893765012009607,0.15153258970813022,0.8552631578947368,-0.014354066985645897,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.03722351869863942,0.8879836049185245,0.9318181818181818,0.8879353482786229,0.04388283353955891,0.9210526315789473,0.010765550239234423,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.02964498825466369,0.9095271418574428,0.9545454545454546,0.9094775820656525,0.04506787247980204,0.9342105263157895,0.020334928229665095
word,exchange,129,"{'wrong': 31.333333333333332, 'right': 35.0}",28,"{'wrong': 5.666666666666667, 'right': 11.0}",0.0007638695992525462,0.02559999999999999,0.009111281390619386,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 25})",0.003467320796368238,0.6388083574927522,0.6153846153846154,0.6388388388388389,-0.023454223454223433,0.5930232558139535,0.022361359570661876,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.06929403697502766,0.6895431370588824,0.75,0.6894644644644644,0.06053553553553559,0.7441860465116279,0.005813953488372103,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.06929403697502766,0.8879836049185245,0.8846153846153846,0.887987987987988,-0.0033726033726033666,0.9186046511627907,-0.03398926654740608,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.05086514476754089,0.9095271418574428,0.9038461538461539,0.9095345345345346,-0.005688380688380734,0.9302325581395349,-0.026386404293381016
word,excitement,56,"{'right': 16.0, 'wrong': 13.333333333333334}",16,"{'right': 10.0, 'wrong': 2.0}",0.0020661157024793376,0.11111111111111113,0.04979950324890449,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 20})",0.0016645101475936553,0.6388083574927522,0.625,0.6388194097048524,-0.013819409704852403,0.5487804878048781,0.07621951219512191,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 3})",0.14316272773703242,0.6895431370588824,0.5625,0.6896448224112056,-0.12714482241120562,0.6219512195121951,-0.05945121951219512,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 23})",0.005675810542330035,0.8879836049185245,0.90625,0.8879689844922461,0.01828101550775385,0.8170731707317073,0.08917682926829273,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 26})",0.016348274513101113,0.9095271418574428,0.96875,0.909479739869935,0.05927026013006498,0.9390243902439024,0.029725609756097615
word,exercise,583,"{'right': 144.0, 'wrong': 146.33333333333334}",201,"{'wrong': 51.0, 'right': 48.0}",1.6147294965603232e-05,0.0002295684113865928,6.19975297181264e-05,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 53})",0.03003980292496458,0.6388083574927522,0.6443850267379679,0.6387557394419496,0.005629287296018304,0.6421052631578947,0.002279763580073202,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 156})",0.03723847175035857,0.6895431370588824,0.7192513368983957,0.6892628285988193,0.029988508299576444,0.7210526315789474,-0.0018012946805516794,"defaultdict(<class 'int'>, {'wrong': 152, 'right': 52})",0.03140271095470331,0.8879836049185245,0.9224598930481284,0.8876583076845451,0.03480158536358324,0.9210526315789473,0.0014072614691810204,"defaultdict(<class 'int'>, {'wrong': 152, 'right': 52})",0.03140271095470331,0.9095271418574428,0.93048128342246,0.9093294313537514,0.02115185206870851,0.9289473684210526,0.0015339150014073155
word,exercising,88,"{'right': 15.0, 'wrong': 24.333333333333332}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.014076414823326628,0.0024999999999999988,0.0024271671183279907,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.003689983675575083,0.6388083574927522,0.6071428571428571,0.638852738011813,-0.031709880868955875,0.6166666666666667,-0.009523809523809601,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.012961144820437288,0.6895431370588824,0.7142857142857143,0.6895084593052357,0.024777254980478558,0.7166666666666667,-0.0023809523809523725,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.003689983675575083,0.8879836049185245,0.9285714285714286,0.8879267193913305,0.040644709180098104,0.9166666666666666,0.011904761904761973,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.003689983675575083,0.9095271418574428,0.9285714285714286,0.9095004504955451,0.019070978075883538,0.9333333333333333,-0.004761904761904745
word,exhales,61,"{'right': 22.0, 'wrong': 13.0}",24,"{'wrong': 5.333333333333333, 'right': 8.0}",0.016530612244897956,0.010000000000000005,0.00043073871349326096,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.09217093403610892,0.6388083574927522,0.625,0.6388249424482034,-0.013824942448203426,0.5909090909090909,0.03409090909090906,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.10813637420898313,0.6895431370588824,0.6875,0.6895455910319287,-0.002045591031928695,0.6666666666666666,0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.10813637420898313,0.8879836049185245,0.8541666666666666,0.8880242217996197,-0.03385755513295308,0.8484848484848485,0.005681818181818121,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.07801796474481842,0.9095271418574428,0.8541666666666666,0.9095936342708437,-0.05542696760417709,0.8484848484848485,0.005681818181818121
word,exit,386,"{'right': 83.0, 'wrong': 101.0}",89,"{'right': 21.0, 'wrong': 22.666666666666668}",0.0023924858223062376,0.00036419789056581795,0.00044702121049459975,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 18})",0.03732685654406679,0.6388083574927522,0.5955056179775281,0.6390018577094944,-0.04349623973196626,0.5934065934065934,0.0020990245709346933,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 14})",0.05410096133642147,0.6895431370588824,0.6404494382022472,0.6897625144349049,-0.04931307623265768,0.6373626373626373,0.0030868008396098823,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 64})",0.01279642092884166,0.8879836049185245,0.8258426966292135,0.8882612843299694,-0.06241858770075592,0.8296703296703297,-0.0038276330411162185,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 67})",0.01927271675475853,0.9095271418574428,0.8876404494382022,0.9096249435155896,-0.02198449407738745,0.8901098901098901,-0.0024694406716878614
word,experience,53,"{'wrong': 11.666666666666666, 'right': 18.0}",16,"{'wrong': 3.0, 'right': 7.0}",0.011393763413710394,0.039999999999999994,0.004811165559564734,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.05312665174959698,0.6388083574927522,0.5625,0.6388694347173587,-0.07636943471735869,0.5892857142857143,-0.0267857142857143,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.12131083575567465,0.6895431370588824,0.625,0.6895947973986993,-0.06459479739869933,0.6428571428571429,-0.017857142857142905,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.05312665174959698,0.8879836049185245,0.90625,0.8879689844922461,0.01828101550775385,0.9107142857142857,-0.004464285714285698,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.06659106480673263,0.9095271418574428,0.96875,0.909479739869935,0.05927026013006498,0.9642857142857143,0.004464285714285698
word,explain,77,"{'wrong': 18.0, 'right': 23.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.003718024985127903,0.0008650519031141856,0.0005023282976588835,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 12})",0.0008452857646808858,0.6388083574927522,0.5909090909090909,0.6388610888710968,-0.04795199796200589,0.58,0.01090909090909098,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 15})",0.013033407926975611,0.6895431370588824,0.7272727272727273,0.6895016012810248,0.037771125991702514,0.7,0.027272727272727337,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.07125491967191294,0.8879836049185245,0.9545454545454546,0.8879103282626101,0.06663512628284451,0.96,-0.005454545454545379,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.04112600932114548,0.9095271418574428,0.9545454545454546,0.9094775820656525,0.04506787247980204,0.96,-0.005454545454545379
word,explaining,146,"{'wrong': 35.333333333333336, 'right': 40.0}",56,"{'wrong': 15.333333333333334, 'right': 10.0}",0.0009593546871328996,0.011080332409972304,0.009361613177040685,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 20})",0.02237199945838078,0.6388083574927522,0.6160714285714286,0.6388721804511278,-0.02280075187969921,0.6129032258064516,0.0031682027649769795,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 39})",0.012983699496943717,0.6895431370588824,0.7410714285714286,0.6893984962406015,0.05167293233082715,0.7580645161290323,-0.016993087557603648,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 42})",0.02237199945838078,0.8879836049185245,0.875,0.8880200501253133,-0.013020050125313265,0.8790322580645161,-0.0040322580645161255,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 46})",0.039601646248010304,0.9095271418574428,0.9375,0.9094486215538847,0.02805137844611527,0.9354838709677419,0.0020161290322581182
word,explains,222,"{'wrong': 56.0, 'right': 54.0}",65,"{'right': 22.0, 'wrong': 14.333333333333334}",8.264462809917311e-05,0.011131217910950252,0.006642950766260435,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 23})",0.029199915206197323,0.6388083574927522,0.6190476190476191,0.6388707817279246,-0.019823162680305484,0.6337209302325582,-0.014673311184939086,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 25})",0.02348950667973692,0.6895431370588824,0.7698412698412699,0.6892894750037607,0.08055179483750918,0.7616279069767442,0.008213362864525675,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 27})",0.018497332202705642,0.8879836049185245,0.9126984126984127,0.8879055307626736,0.02479288193573903,0.9127906976744186,-9.228497600588526e-05,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 20})",0.0392510797885121,0.9095271418574428,0.9603174603174603,0.9093666950809808,0.05095076523647957,0.9651162790697675,-0.0047988187523071435
word,explode,63,"{'wrong': 16.333333333333332, 'right': 14.0}",31,"{'wrong': 8.0, 'right': 7.0}",0.0014792899408284004,0.0011111111111111107,1.3217432355409767e-05,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.011760035988908908,0.6388083574927522,0.6290322580645161,0.6388235294117647,-0.009791271347248554,0.640625,-0.011592741935483875,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 25})",0.033377601200921876,0.6895431370588824,0.6612903225806451,0.6895869837296621,-0.028296661149016966,0.671875,-0.010584677419354871,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.07157508427982147,0.8879836049185245,0.9354838709677419,0.887909887359199,0.047573983608542925,0.921875,0.013608870967741882,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.07157508427982147,0.9095271418574428,0.9354838709677419,0.9094868585732165,0.025997012394525343,0.921875,0.013608870967741882
word,explodes,134,"{'wrong': 34.666666666666664, 'right': 30.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.0013019449463279845,0.0018903591682419658,2.7523307414101554e-05,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.0487455043357796,0.6388083574927522,0.609375,0.6388555121658156,-0.029480512165815598,0.6029411764705882,0.006433823529411797,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 11})",0.01036339090500573,0.6895431370588824,0.65625,0.6895964754180435,-0.033346475418043475,0.6470588235294118,0.009191176470588203,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 4})",0.07647485781276145,0.8879836049185245,0.875,0.8880044057274457,-0.013004405727445656,0.8529411764705882,0.022058823529411797,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.038099152450710085,0.9095271418574428,0.859375,0.9096074897366576,-0.050232489736657615,0.8382352941176471,0.02113970588235292
word,expression,378,"{'wrong': 78.33333333333333, 'right': 143.0}",73,"{'wrong': 14.0, 'right': 31.0}",0.021340633618812603,0.03567901234567901,0.0010324366421866071,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 93})",0.0064280070960733016,0.6388083574927522,0.7123287671232876,0.6385391060051171,0.07378966111817054,0.6411290322580645,0.07119973486522313,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 55})",0.020826297431354904,0.6895431370588824,0.7123287671232876,0.6894596899613706,0.022869077161916995,0.6895161290322581,0.022812638091029513,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 82})",0.04802514013411459,0.8879836049185245,0.8767123287671232,0.8880248833592534,-0.011312554592130208,0.8790322580645161,-0.0023199292973928864,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 42})",0.04802514013411459,0.9095271418574428,0.910958904109589,0.9095218983595044,0.0014370057500846523,0.8870967741935484,0.023862129916040642
word,extends,206,"{'wrong': 54.666666666666664, 'right': 42.0}",65,"{'right': 17.0, 'wrong': 16.0}",0.004292508917954815,0.0002295684113865928,0.003265591407282959,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 7})",0.07482870182945905,0.6388083574927522,0.6923076923076923,0.6386339702121258,0.053673722095566534,0.6811594202898551,0.01114827201783719,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.027202011586683936,0.6895431370588824,0.6923076923076923,0.6895341256707287,0.002773566636963598,0.6956521739130435,-0.0033444816053511683,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 18})",0.016745253182398924,0.8879836049185245,0.9076923076923077,0.8879193621182488,0.019772945574058842,0.9057971014492754,0.0018952062430322991,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.01989165542999101,0.9095271418574428,0.8923076923076924,0.9095832706484128,-0.017275578340720465,0.8913043478260869,0.0010033444816054393
word,eye,4322,"{'wrong': 1020.6666666666666, 'right': 1260.0}",1077,"{'wrong': 260.0, 'right': 297.0}",0.002753104887782796,0.0011031461825823786,0.00018678756829461525,"defaultdict(<class 'int'>, {'wrong': 747, 'right': 442})",0.016519152817702505,0.6388083574927522,0.6534653465346535,0.6380290587492103,0.015436287785443148,0.6484304932735426,0.005034853261110861,"defaultdict(<class 'int'>, {'right': 293, 'wrong': 896})",0.049784700354522225,0.6895431370588824,0.6871287128712872,0.689671509791535,-0.002542796920247836,0.6905829596412556,-0.0034542467699684165,"defaultdict(<class 'int'>, {'wrong': 855, 'right': 334})",0.03848085491057912,0.8879836049185245,0.8742574257425743,0.888713413350179,-0.014455987607604692,0.8753363228699551,-0.0010788971273808512,"defaultdict(<class 'int'>, {'wrong': 856, 'right': 333})",0.03873518577724853,0.9095271418574428,0.8960396039603961,0.9102442619498842,-0.014204657989488112,0.8986547085201794,-0.00261510455978331
word,eyebrow,98,"{'wrong': 20.666666666666668, 'right': 36.0}",27,"{'wrong': 4.666666666666667, 'right': 13.0}",0.01830449826989619,0.05562477750088998,0.0058822649113044224,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 21})",0.028885458809955973,0.6388083574927522,0.6296296296296297,0.6388207617998899,-0.009191132170260241,0.5660377358490566,0.06359189378057306,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 8})",0.12991280038355835,0.6895431370588824,0.7222222222222222,0.6894989739226187,0.03272324829960349,0.7264150943396226,-0.004192872117400381,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 18})",0.04440122120331772,0.8879836049185245,0.8703703703703703,0.8880074077781671,-0.017637037407796763,0.8584905660377359,0.01187980433263447,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 15})",0.06387718024601753,0.9095271418574428,0.9259259259259259,0.9095049802292408,0.016420945696685174,0.9150943396226415,0.010831586303284402
word,eyed,201,"{'wrong': 49.0, 'right': 54.0}",54,"{'wrong': 12.0, 'right': 18.0}",0.000589122443208596,0.009999999999999995,0.002915366205192102,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 29})",0.008138596041863233,0.6388083574927522,0.6698113207547169,0.6387260061143688,0.03108531464034814,0.6736111111111112,-0.003799790356394217,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 18})",0.041401986593548455,0.6895431370588824,0.7169811320754716,0.6894702550994838,0.027510876975987864,0.7222222222222222,-0.00524109014675056,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 19})",0.037098055810503315,0.8879836049185245,0.8490566037735849,0.8880870044604822,-0.039030400686897226,0.8611111111111112,-0.012054507337526221,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 17})",0.04601311033829535,0.9095271418574428,0.8679245283018868,0.9096376484739137,-0.041713120172026885,0.875,-0.007075471698113178
word,eyelid,44,"{'right': 12.0, 'wrong': 10.666666666666666}",14,"{'wrong': 2.6666666666666665, 'right': 6.0}",0.0008650519031141856,0.036982248520710075,0.014033042246784616,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.16766299214360159,0.6388083574927522,0.6071428571428571,0.6388305322128851,-0.03168767507002801,0.66,-0.052857142857142936,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.03268896395688145,0.6895431370588824,0.75,0.6895008003201281,0.06049919967987194,0.66,0.08999999999999997,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.008439885690438832,0.8879836049185245,0.8928571428571429,0.8879801920768308,0.004876950780312139,0.82,0.07285714285714295,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0450729565271912,0.9095271418574428,0.9642857142857143,0.9094887955182073,0.05479691876750703,0.94,0.024285714285714355
word,fabric,92,"{'wrong': 25.0, 'right': 17.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.009070294784580497,0.0006249999999999997,0.007282486866433142,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.033588270963753004,0.6388083574927522,0.5384615384615384,0.6389389389389389,-0.1004774004774005,0.5344827586206896,0.003978779840848823,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.033588270963753004,0.6895431370588824,0.7115384615384616,0.6895145145145145,0.022023947023947055,0.7241379310344828,-0.012599469496021198,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.009293260761492783,0.8879836049185245,0.8653846153846154,0.888013013013013,-0.022628397628397634,0.8793103448275862,-0.013925729442970769,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.023367299112730763,0.9095271418574428,0.9230769230769231,0.9095095095095095,0.013567413567413644,0.9310344827586207,-0.007957559681697535
word,face,5770,"{'right': 1471.0, 'wrong': 1433.0}",1448,"{'right': 375.0, 'wrong': 357.6666666666667}",4.280691968520701e-05,0.00013992371259834998,1.3976926420495835e-05,"defaultdict(<class 'int'>, {'wrong': 1121, 'right': 381})",0.03442218223622102,0.6388083574927522,0.6503623188405797,0.6379523247073983,0.012409994133181446,0.6479020979020979,0.0024602209384818607,"defaultdict(<class 'int'>, {'wrong': 1146, 'right': 356})",0.03955676237022949,0.6895431370588824,0.6793478260869565,0.6902985074626866,-0.010950681375730076,0.6811188811188811,-0.00177105503192454,"defaultdict(<class 'int'>, {'wrong': 1123, 'right': 379})",0.03481643686712191,0.8879836049185245,0.8742753623188406,0.888999248362504,-0.01472388604366337,0.8744755244755245,-0.0002001621566838363,"defaultdict(<class 'int'>, {'wrong': 1111, 'right': 391})",0.03249263768172671,0.9095271418574428,0.9068840579710145,0.9097229678943413,-0.0028389099233268045,0.9062937062937063,0.000590351677308143
word,faced,113,"{'wrong': 29.666666666666668, 'right': 24.0}",27,"{'wrong': 6.666666666666667, 'right': 7.0}",0.0027873153041935096,0.00014872099940511625,0.002116850826464671,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.021628582436426902,0.6388083574927522,0.6111111111111112,0.6388457880774814,-0.02773467696637022,0.6071428571428571,0.003968253968254065,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.04300085554500623,0.6895431370588824,0.7407407407407407,0.6894739476450272,0.05126679309571347,0.7321428571428571,0.008597883597883604,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.04300085554500623,0.8879836049185245,0.8148148148148148,0.8880824866109415,-0.0732676717961267,0.8035714285714286,0.011243386243386166,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.03113422780433346,0.9095271418574428,0.8518518518518519,0.9096050853396066,-0.05775323348775474,0.8392857142857143,0.012566137566137559
word,facial,39,"{'wrong': 10.666666666666666, 'right': 7.0}",18,"{'right': 7.0, 'wrong': 3.6666666666666665}",0.010768956924172304,0.0244140625,0.034297928338750346,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 17})",0.0001600814917742917,0.6388083574927522,0.6666666666666666,0.6387832699619772,0.027883396704689423,0.603448275862069,0.06321839080459768,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 13})",0.0013888438857718993,0.6895431370588824,0.6388888888888888,0.6895887532519511,-0.050699864363062286,0.603448275862069,0.03544061302681989,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.013905526760041254,0.8879836049185245,0.8611111111111112,0.8880078046828097,-0.02689669357169855,0.8448275862068966,0.016283524904214586,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.021547738236391868,0.9095271418574428,0.9722222222222222,0.9094706824094456,0.06275153981277659,0.9827586206896551,-0.010536398467432928
word,facing,403,"{'wrong': 101.0, 'right': 100.0}",114,"{'right': 26.0, 'wrong': 29.333333333333332}",6.1879656444148236e-06,0.0009072434315575563,0.0003822444227488805,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 86})",0.027368228804487083,0.6388083574927522,0.6592920353982301,0.6386920022118333,0.020600033186396804,0.6709401709401709,-0.011648135541940774,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 91})",0.03972959830427249,0.6895431370588824,0.7123893805309734,0.6894133614839391,0.02297601904703439,0.7094017094017094,0.0029876711292640135,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 81})",0.017665624291404662,0.8879836049185245,0.8893805309734514,0.8879756698336098,0.0014048611398416178,0.8931623931623932,-0.0037818621889418313,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 82})",0.01941166936957288,0.9095271418574428,0.9203539823008849,0.9094656411803147,0.010888341120570244,0.9230769230769231,-0.002722940776038185
word,fade,171,"{'wrong': 42.333333333333336, 'right': 44.0}",55,"{'wrong': 12.333333333333334, 'right': 18.0}",9.317094259179217e-05,0.00872479169182466,0.003549408064414769,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 12})",0.06912337386692902,0.6388083574927522,0.5754716981132075,0.6389765949982459,-0.06350489688503835,0.5942028985507246,-0.01873120043751708,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 12})",0.06912337386692902,0.6895431370588824,0.6415094339622641,0.6896707262065854,-0.04816129224432131,0.6666666666666666,-0.02515723270440251,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 54})",0.03328962267700893,0.8879836049185245,0.9056603773584906,0.8879366511301559,0.017723726228334735,0.8985507246376812,0.007109652720809434,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 50})",0.01967766791649605,0.9095271418574428,0.9433962264150944,0.909437177366812,0.0339590490482824,0.9057971014492754,0.037599124965818964
word,fails,57,"{'wrong': 14.666666666666666, 'right': 13.0}",23,"{'right': 6.0, 'wrong': 5.666666666666667}",0.0009072434315575563,0.00020408163265306058,0.000986527191793915,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.05461450248337338,0.6388083574927522,0.5652173913043478,0.6388930591002352,-0.07367566779588741,0.5625,0.0027173913043477826,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.009734761240315536,0.6895431370588824,0.8043478260869565,0.689410999349447,0.11493682673750949,0.7916666666666666,0.012681159420289911,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.02655015679483106,0.8879836049185245,0.9782608695652174,0.8878796977430816,0.09038117182213579,0.9791666666666666,-0.0009057971014492239,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.02655015679483106,0.9095271418574428,0.9782608695652174,0.9094480308262023,0.06881283873901511,0.9791666666666666,-0.0009057971014492239
word,faint,175,"{'wrong': 36.333333333333336, 'right': 66.0}",45,"{'wrong': 11.666666666666666, 'right': 10.0}",0.02101083300618574,0.0014792899408284047,0.01711546963778806,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 23})",0.009275330572277137,0.6388083574927522,0.6555555555555556,0.6387706026752167,0.016784952880338877,0.6595744680851063,-0.004018912529550778,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 33})",0.06172824777143131,0.6895431370588824,0.6777777777777778,0.6895696608386354,-0.011791883060857544,0.6808510638297872,-0.003073286052009405,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 17})",0.04067132993332935,0.8879836049185245,0.8444444444444444,0.8880817594308902,-0.04363731498644574,0.8404255319148937,0.004018912529550778,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 32})",0.05413140751376348,0.9095271418574428,0.9111111111111111,0.9095235709633785,0.0015875401477325468,0.9148936170212766,-0.00378250591016549
word,fake,100,"{'wrong': 29.0, 'right': 13.0}",30,"{'right': 7.0, 'wrong': 7.666666666666667}",0.03628117913832199,0.000516528925619835,0.014827481979829346,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 26})",0.015466429204089943,0.6388083574927522,0.6333333333333333,0.638816579895875,-0.005483246562541733,0.6451612903225806,-0.011827956989247324,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 8})",0.001630234763245841,0.6895431370588824,0.6333333333333333,0.6896275530636764,-0.0562942197303431,0.6290322580645161,0.004301075268817178,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 23})",0.001630234763245841,0.8879836049185245,0.8833333333333333,0.8879905887064478,-0.004657255373114455,0.8870967741935484,-0.0037634408602150726,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 4})",0.024361650742927565,0.9095271418574428,0.8833333333333333,0.9095664797757309,-0.026233146442397604,0.8709677419354839,0.01236559139784943
word,fall,3042,"{'right': 730.0, 'wrong': 770.6666666666666}",864,"{'wrong': 223.33333333333334, 'right': 194.0}",0.0001835898591691602,0.0012350845675672946,0.00023372804119878472,"defaultdict(<class 'int'>, {'wrong': 704, 'right': 190})",0.04209647651511201,0.6388083574927522,0.6269744835965978,0.6393160610957619,-0.012341577499164091,0.6289566236811255,-0.0019821400845276838,"defaultdict(<class 'int'>, {'wrong': 687, 'right': 207})",0.03588156722139956,0.6895431370588824,0.6822600243013366,0.6898556013136632,-0.007595577012326604,0.6781946072684643,0.004065417032872332,"defaultdict(<class 'int'>, {'right': 209, 'wrong': 685})",0.03519247051922415,0.8879836049185245,0.8991494532199271,0.8875045613303446,0.01164489188958251,0.8974208675263775,0.0017285856935496113,"defaultdict(<class 'int'>, {'right': 225, 'wrong': 669})",0.029980274490319488,0.9095271418574428,0.913730255164034,0.9093468174946567,0.004383437669377321,0.9144196951934349,-0.0006894400294008562
word,fallen,137,"{'wrong': 33.333333333333336, 'right': 37.0}",62,"{'wrong': 15.666666666666666, 'right': 15.0}",0.0006794546393836597,0.00011814744801512271,0.0006824439129116504,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 11})",0.07020450759460603,0.6388083574927522,0.5725806451612904,0.6390142398716406,-0.06643359471035026,0.5714285714285714,0.0011520737327189723,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 12})",0.06306687357929555,0.6895431370588824,0.6129032258064516,0.689781387886081,-0.07687816207962939,0.6111111111111112,0.0017921146953404632,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 50})",0.056473028505595546,0.8879836049185245,0.9032258064516129,0.887936221419976,0.01528958503163691,0.9047619047619048,-0.001536098310291889,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 48})",0.04474257377452654,0.9095271418574428,0.9032258064516129,0.9095467308463698,-0.006320924394756955,0.9047619047619048,-0.001536098310291889
word,falling,379,"{'wrong': 102.0, 'right': 73.0}",115,"{'wrong': 29.333333333333332, 'right': 27.0}",0.006865306122448979,0.00042890655089107386,0.0019533957404514555,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 11})",0.07331699441454478,0.6388083574927522,0.6531531531531531,0.638728323699422,0.014424829453731136,0.6491228070175439,0.004030346135609264,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 84})",0.009151684149165725,0.6895431370588824,0.7072072072072072,0.6894445840663483,0.017762623140858858,0.706140350877193,0.001066856330014243,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 93})",0.024772100128973504,0.8879836049185245,0.9054054054054054,0.8878864036189997,0.01751900178640564,0.8991228070175439,0.006282598387861493,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 85})",0.010458808517453424,0.9095271418574428,0.9459459459459459,0.9093239507413923,0.03662199520455367,0.9473684210526315,-0.0014224751066855834
word,family,249,"{'right': 58.0, 'wrong': 63.666666666666664}",73,"{'wrong': 19.666666666666668, 'right': 14.0}",0.0005423156314505543,0.007082638956965007,0.0018754891560811976,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 16})",0.04280731548800293,0.6388083574927522,0.6575342465753424,0.6387397782571614,0.01879446831818099,0.6518987341772152,0.005635512398127207,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 57})",0.02108775278283396,0.6895431370588824,0.726027397260274,0.6894095218983595,0.03661787536191452,0.7278481012658228,-0.00182070400554879,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 60})",0.030751344347670552,0.8879836049185245,0.9041095890410958,0.8879245472332313,0.01618504180786451,0.8987341772151899,0.005375411825905951,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 62})",0.038496952647963066,0.9095271418574428,0.9041095890410958,0.9095469823910098,-0.005437393349913999,0.8987341772151899,0.005375411825905951
word,fan,210,"{'wrong': 58.0, 'right': 36.0}",58,"{'wrong': 14.666666666666666, 'right': 14.0}",0.013693979176097782,0.00013520822065981594,0.005658753095940178,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 51})",0.041115700733380146,0.6388083574927522,0.6551724137931034,0.6387607780228595,0.01641163577024396,0.6610169491525424,-0.005844535359438963,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 9})",0.03471998428042798,0.6895431370588824,0.6896551724137931,0.6895428113094044,0.00011236110438872515,0.6864406779661016,0.003214494447691507,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 47})",0.019693507626769115,0.8879836049185245,0.9310344827586207,0.8878584319229998,0.043176050835620816,0.9322033898305084,-0.0011689070718877703,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 46})",0.015843194730873415,0.9095271418574428,0.9051724137931034,0.9095398034890716,-0.004367389695968171,0.9067796610169492,-0.0016072472238457536
word,fancy,33,"{'wrong': 9.0, 'right': 6.0}",14,"{'wrong': 2.6666666666666665, 'right': 6.0}",0.009999999999999995,0.036982248520710075,0.04375403623677696,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.0008491956626288481,0.6388083574927522,0.6785714285714286,0.638780512204882,0.039790916366546636,0.66,0.018571428571428572,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 11})",0.012876233459146805,0.6895431370588824,0.6428571428571429,0.6895758303321329,-0.04671868747498997,0.58,0.06285714285714294,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.0,0.8879836049185245,0.8571428571428571,0.8880052020808323,-0.03086234493797524,0.82,0.037142857142857144,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.0366125442421748,0.9095271418574428,0.9285714285714286,0.9095138055222088,0.019057623049219763,0.96,-0.03142857142857136
word,far,376,"{'wrong': 93.33333333333333, 'right': 96.0}",109,"{'right': 24.0, 'wrong': 28.333333333333332}",4.959333465582291e-05,0.001714065479329787,0.0011752371905193286,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 35})",0.020888532944245822,0.6388083574927522,0.6284403669724771,0.6388651555510881,-0.010424788578611066,0.6271929824561403,0.0012473845163367692,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 25})",0.04568729502566379,0.6895431370588824,0.6513761467889908,0.6897522239533598,-0.03837607716436897,0.6447368421052632,0.006639304683727643,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 88})",0.04265125094881694,0.8879836049185245,0.8853211009174312,0.8879981906820124,-0.002677089764581142,0.881578947368421,0.0037421535490101965,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 85})",0.034337380329708456,0.9095271418574428,0.908256880733945,0.9095341006181836,-0.0012772198842386784,0.9122807017543859,-0.004023821020440965
word,fast,456,"{'wrong': 115.0, 'right': 111.0}",134,"{'wrong': 31.0, 'right': 41.0}",7.831466833737983e-05,0.004822530864197527,0.0030794797559527583,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 115})",0.018613966700592413,0.6388083574927522,0.6417910447761194,0.6387882447665056,0.0030028000096137264,0.6575757575757576,-0.015784712799638223,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 42})",0.030321775480945792,0.6895431370588824,0.7089552238805971,0.6894122383252818,0.019542985555315306,0.706060606060606,0.0028946178199910078,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 114})",0.017379619794266818,0.8879836049185245,0.914179104477612,0.8878069645732689,0.02637213990434306,0.9121212121212121,0.0020578923563998597,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 44})",0.02707442509462741,0.9095271418574428,0.9365671641791045,0.909344806763285,0.027222357415819465,0.9272727272727272,0.009294436906377213
word,faster,142,"{'right': 31.0, 'wrong': 37.0}",50,"{'right': 15.0, 'wrong': 11.666666666666666}",0.0019463667820069188,0.00390625,0.005696421917792512,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 13})",0.03366691761864477,0.6388083574927522,0.62,0.6388554820605332,-0.018855482060533224,0.6311475409836066,-0.011147540983606596,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.020545463616772265,0.6895431370588824,0.7,0.6895169372619764,0.010483062738023574,0.680327868852459,0.01967213114754096,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 39})",0.00470037845723352,0.8879836049185245,0.92,0.8879033874523953,0.032096612547604764,0.9098360655737705,0.010163934426229537,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 13})",0.03366691761864477,0.9095271418574428,0.95,0.9094257366205653,0.040574263379434705,0.9590163934426229,-0.00901639344262295
word,father,661,"{'right': 138.0, 'wrong': 174.33333333333334}",180,"{'wrong': 45.0, 'right': 45.0}",0.003383092113730665,0.0,0.00169826279985974,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 24})",0.06045462091752046,0.6388083574927522,0.6508379888268156,0.6386997528622586,0.012138235964557098,0.6508379888268156,0.0,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 137})",0.023194756322126323,0.6895431370588824,0.6536312849162011,0.6898673525999899,-0.03623606768378873,0.6536312849162011,0.0,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 52})",0.012681453019115947,0.8879836049185245,0.9273743016759777,0.8876279820446865,0.03974631963129116,0.9273743016759777,0.0,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 44})",0.021838975025527375,0.9095271418574428,0.8994413407821229,0.9096181974075755,-0.010176856625452646,0.8994413407821229,0.0
word,fear,55,"{'wrong': 11.666666666666666, 'right': 20.0}",13,"{'right': 6.0, 'wrong': 2.3333333333333335}",0.017313019390581722,0.0484,0.004470938283696397,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.07589636068063332,0.6388083574927522,0.8076923076923077,0.6386985444905717,0.16899376320173598,0.7708333333333334,0.03685897435897434,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.045219402245502464,0.6895431370588824,0.6153846153846154,0.6895913569749412,-0.07420674159032581,0.5625,0.05288461538461542,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.09535280903570567,0.8879836049185245,0.9230769230769231,0.8879607862751964,0.03511613680172676,0.9583333333333334,-0.03525641025641024,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.03328892627904125,0.9095271418574428,0.9230769230769231,0.9095183314159956,0.013558591660927544,0.8541666666666666,0.0689102564102565
word,feature,135,"{'wrong': 34.666666666666664, 'right': 31.0}",45,"{'wrong': 10.666666666666666, 'right': 13.0}",0.0007794583730577943,0.0024300733981352926,0.002985384220353677,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 35})",0.009127033695754686,0.6388083574927522,0.6,0.6388958469014578,-0.038895846901457864,0.5849056603773585,0.015094339622641506,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 14})",0.023474657997334045,0.6895431370588824,0.6666666666666666,0.6895947096838836,-0.02292804301721696,0.6509433962264151,0.01572327044025157,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 31})",0.0016456375305271137,0.8879836049185245,0.8333333333333334,0.8881068082761384,-0.054773474942805045,0.7924528301886793,0.04088050314465408,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 17})",0.012020276628840074,0.9095271418574428,0.9,0.9095486198086268,-0.009548619808626757,0.8773584905660378,0.02264150943396226
word,feel,132,"{'wrong': 34.666666666666664, 'right': 28.0}",28,"{'wrong': 6.0, 'right': 10.0}",0.00282933454051607,0.015625,0.01604621536268517,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 3})",0.09706949010292354,0.6388083574927522,0.6964285714285714,0.6387276003603964,0.057700971068174955,0.725,-0.02857142857142858,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 27})",0.007851299659182982,0.6895431370588824,0.6785714285714286,0.6895585143658024,-0.010987085794373797,0.625,0.0535714285714286,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.02154674309831387,0.8879836049185245,0.875,0.8880018019821804,-0.013001801982180372,0.875,0.0,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.016113413702710355,0.9095271418574428,0.8392857142857143,0.9096255881469617,-0.0703398738612474,0.8375,0.0017857142857142794
word,fell,87,"{'wrong': 22.666666666666668, 'right': 19.0}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",0.0019359999999999985,0.00010412328196584837,0.0005728755736588587,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 4})",0.0735426037620315,0.6388083574927522,0.6212121212121212,0.6388374305312171,-0.017625309319095894,0.6176470588235294,0.0035650623885917776,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.03598320311950471,0.6895431370588824,0.6666666666666666,0.6895809342612527,-0.022914267594586035,0.6617647058823529,0.004901960784313708,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 2})",0.11383813595182486,0.8879836049185245,0.8333333333333334,0.8880738997646823,-0.05474056643134895,0.8235294117647058,0.009803921568627527,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 4})",0.0735426037620315,0.9095271418574428,0.8787878787878788,0.9095779302057778,-0.030790051417899034,0.8676470588235294,0.011140819964349347
word,female,156,"{'wrong': 40.333333333333336, 'right': 35.0}",37,"{'wrong': 9.666666666666666, 'right': 8.0}",0.0012530346933980734,0.002224991100035596,6.976232114301335e-05,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 31})",0.038536067822296044,0.6388083574927522,0.7297297297297297,0.6386398918323402,0.09108983789738956,0.7307692307692307,-0.0010395010395010118,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 6})",0.05849731523278055,0.6895431370588824,0.6891891891891891,0.6895437928789624,-0.0003546036897732474,0.6794871794871795,0.009702009702009629,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.0237549897136732,0.8879836049185245,0.9459459459459459,0.88787620812259,0.058069737823355894,0.9487179487179487,-0.002772002772002735,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 31})",0.038536067822296044,0.9095271418574428,0.9594594594594594,0.9094346236666834,0.05002483579277606,0.9487179487179487,0.010741510741510751
word,fence,731,"{'wrong': 185.33333333333334, 'right': 175.0}",180,"{'wrong': 45.0, 'right': 45.0}",0.00020559474430517497,0.0,0.00010282203816941145,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 50})",0.023110591912479855,0.6388083574927522,0.6379310344827587,0.6388160548608309,-0.0008850203780722543,0.6379310344827587,0.0,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 48})",0.025829419961913104,0.6895431370588824,0.735632183908046,0.6891387656313029,0.046493418276743026,0.735632183908046,0.0,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 42})",0.03512409830984898,0.8879836049185245,0.8994252873563219,0.8878832190399355,0.011542068316386378,0.8994252873563219,0.0,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 43})",0.033450155357209244,0.9095271418574428,0.9310344827586207,0.9093384429205325,0.02169603983808821,0.9310344827586207,0.0
word,fencing,208,"{'wrong': 55.333333333333336, 'right': 42.0}",66,"{'wrong': 17.666666666666668, 'right': 13.0}",0.004691311690748733,0.005789224952741021,2.9448831677580814e-05,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 17})",0.020903791889999426,0.6388083574927522,0.6111111111111112,0.6388958531815675,-0.027784742070456336,0.6102941176470589,0.0008169934640522847,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 49})",0.007956727860712942,0.6895431370588824,0.7777777777777778,0.6892644035501179,0.08851337422765992,0.7867647058823529,-0.008986928104575131,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 15})",0.028227537996796052,0.8879836049185245,0.9285714285714286,0.8878553878553879,0.040716040716040736,0.9191176470588235,0.00945378151260512,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 53})",0.017736161894105096,0.9095271418574428,0.9126984126984127,0.9095171238028381,0.0031812888955745633,0.9191176470588235,-0.006419234360410808
word,few,1012,"{'wrong': 249.0, 'right': 265.0}",290,"{'wrong': 74.0, 'right': 68.0}",0.000242244394313312,0.00044634001190240033,0.0006732853440175931,"defaultdict(<class 'int'>, {'right': 124, 'wrong': 172})",0.004697776767704335,0.6388083574927522,0.6245674740484429,0.6390170918496729,-0.014449617801229997,0.6254237288135593,-0.0008562547651164154,"defaultdict(<class 'int'>, {'wrong': 218, 'right': 78})",0.033860081743550735,0.6895431370588824,0.6764705882352942,0.6897347466653142,-0.013264158430020045,0.676271186440678,0.00019940179461619412,"defaultdict(<class 'int'>, {'right': 85, 'wrong': 211})",0.02743364642303872,0.8879836049185245,0.8944636678200693,0.8878886240300249,0.006575043790044366,0.8966101694915254,-0.002146501671456136,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 223})",0.038968774622577355,0.9095271418574428,0.9134948096885813,0.9094689861540802,0.004025823534501094,0.9135593220338983,-6.451234531701378e-05
word,field,2198,"{'wrong': 550.6666666666666, 'right': 546.0}",566,"{'wrong': 149.33333333333334, 'right': 118.0}",4.5269352648257265e-06,0.003434369189246337,0.0016015312983559769,"defaultdict(<class 'int'>, {'wrong': 456, 'right': 142})",0.0370661873034009,0.6388083574927522,0.6476190476190476,0.6385709152507572,0.009048132368290496,0.6454219030520646,0.002197144566983056,"defaultdict(<class 'int'>, {'wrong': 439, 'right': 159})",0.028845496852879605,0.6895431370588824,0.7066666666666667,0.6890816693188234,0.017584997347843245,0.7064631956912029,0.00020347097546380422,"defaultdict(<class 'int'>, {'right': 178, 'wrong': 420})",0.021092429363538348,0.8879836049185245,0.8933333333333333,0.8878394332939787,0.005493900039354571,0.8976660682226212,-0.00433273488928787,"defaultdict(<class 'int'>, {'right': 160, 'wrong': 438})",0.028401091496279084,0.9095271418574428,0.9333333333333333,0.9088855808223397,0.024447752510993626,0.9362657091561939,-0.0029323758228605445
word,fight,483,"{'wrong': 122.0, 'right': 117.0}",117,"{'wrong': 28.0, 'right': 33.0}",0.00010941685194586929,0.0016796560064498804,0.0013250567658941864,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 106})",0.046373353608988886,0.6388083574927522,0.6551724137931034,0.6387129210658622,0.01645949272724123,0.6590909090909091,-0.003918495297805635,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 34})",0.029632307273519627,0.6895431370588824,0.7025862068965517,0.6894670688788336,0.013119138017718135,0.7121212121212122,-0.009535005224660442,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 30})",0.03860224395587661,0.8879836049185245,0.9008620689655172,0.8879084967320261,0.01295357223349114,0.9015151515151515,-0.000653082549634254,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 32})",0.03392966322986962,0.9095271418574428,0.9051724137931034,0.9095525389643037,-0.004380125171200233,0.8977272727272727,0.007445141065830718
word,fighting,320,"{'right': 88.0, 'wrong': 77.33333333333333}",87,"{'wrong': 23.0, 'right': 18.0}",0.0010405827263267448,0.003718024985127903,0.004356196463551086,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 19})",0.05844208180045482,0.6388083574927522,0.6607142857142857,0.6387159923702439,0.021998293344041797,0.6573033707865169,0.0034109149277687933,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 28})",0.026954377932460125,0.6895431370588824,0.6666666666666666,0.6896395944182311,-0.022972927751564454,0.6629213483146067,0.0037453183520599342,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 17})",0.06774549716857337,0.8879836049185245,0.8809523809523809,0.8880132516815581,-0.00706087072917716,0.8651685393258427,0.01578384162653823,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 69})",0.042550581825457595,0.9095271418574428,0.9345238095238095,0.9094217448047385,0.02510206471907106,0.9325842696629213,0.0019395398608882397
word,figure,325,"{'wrong': 80.33333333333333, 'right': 84.0}",99,"{'wrong': 24.666666666666668, 'right': 25.0}",0.00012446049973462186,1.1260754020089153e-05,3.043047642340693e-05,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 26})",0.033751383705429086,0.6388083574927522,0.6262626262626263,0.6388707489827699,-0.012608122720143555,0.625,0.0012626262626262985,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 31})",0.021068810353556337,0.6895431370588824,0.6464646464646465,0.6897573717787713,-0.04329272531412476,0.645,0.0014646464646465018,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 27})",0.030927433281431826,0.8879836049185245,0.8686868686868687,0.8880795700005023,-0.019392701313633576,0.865,0.0036868686868687384,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 20})",0.054181146903387184,0.9095271418574428,0.8939393939393939,0.9096046616767971,-0.015665267737403177,0.89,0.003939393939393909
word,file,227,"{'wrong': 60.0, 'right': 47.0}",74,"{'right': 22.0, 'wrong': 17.333333333333332}",0.0036902786269543165,0.0035191037058316587,0.0072258018268619405,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 13})",0.053728698447379014,0.6388083574927522,0.5985915492957746,0.6389515926761976,-0.04036004338042298,0.5988372093023255,-0.00024566000655090736,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 13})",0.053728698447379014,0.6895431370588824,0.7253521126760564,0.6894156007022825,0.0359365119737739,0.7325581395348837,-0.007206026858827319,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 19})",0.02943467322269789,0.8879836049185245,0.8943661971830986,0.8879608728367193,0.006405324346379304,0.8953488372093024,-0.0009826400262037405,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 23})",0.018148631009406294,0.9095271418574428,0.9225352112676056,0.9094808126410835,0.013054398626522135,0.9244186046511628,-0.0018833933835571415
word,fill,421,"{'wrong': 110.33333333333333, 'right': 90.0}",111,"{'right': 27.0, 'wrong': 28.0}",0.0025754358376637947,8.264462809917311e-05,0.0008710626958459387,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 88})",0.03164034756969759,0.6388083574927522,0.6772727272727272,0.6385956976276639,0.038677029645063365,0.6801801801801802,-0.0029074529074529787,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 27})",0.024250137323284834,0.6895431370588824,0.6954545454545454,0.689510454362686,0.005944091091859449,0.6936936936936937,0.0017608517608517227,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 22})",0.037292217696787006,0.8879836049185245,0.9045454545454545,0.8878920386007237,0.0166534159447308,0.9009009009009009,0.0036445536445536275,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 84})",0.022053290982237662,0.9095271418574428,0.9272727272727272,0.9094290309609971,0.017843696311730106,0.9279279279279279,-0.0006552006552006384
word,filled,381,"{'wrong': 98.0, 'right': 87.0}",105,"{'right': 22.0, 'wrong': 27.666666666666668}",0.0008838568298027759,0.0032543579118057744,0.0003759955901954052,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 26})",0.03096941578984408,0.6388083574927522,0.6153846153846154,0.638930760727565,-0.02354614534294963,0.6136363636363636,0.0017482517482517723,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 24})",0.03643555714429996,0.6895431370588824,0.6730769230769231,0.6896291829966837,-0.016552259919760615,0.6681818181818182,0.004895104895104918,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 24})",0.03643555714429996,0.8879836049185245,0.9423076923076923,0.8876997286704854,0.05460796363720688,0.9363636363636364,0.005944055944055893,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 85})",0.03096941578984408,0.9095271418574428,0.9423076923076923,0.9093558436338056,0.032951848673886674,0.9409090909090909,0.0013986013986013734
word,film,170,"{'wrong': 43.0, 'right': 41.0}",49,"{'wrong': 13.666666666666666, 'right': 8.0}",0.00014172335600906995,0.01710059171597634,0.007230071791760887,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.047050739980835074,0.6388083574927522,0.6770833333333334,0.6387163042389017,0.03836702909443168,0.6666666666666666,0.01041666666666674,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 8})",0.07061125118135277,0.6895431370588824,0.71875,0.6894728930754584,0.02927710692454155,0.7037037037037037,0.01504629629629628,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 43})",0.04063748875566975,0.8879836049185245,0.9375,0.8878645154825133,0.04963548451748667,0.9351851851851852,0.0023148148148147696,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 44})",0.047050739980835074,0.9095271418574428,0.9270833333333334,0.9094849183284899,0.017598415004843493,0.9259259259259259,0.0011574074074074403
word,filming,75,"{'right': 19.0, 'wrong': 18.666666666666668}",30,"{'right': 11.0, 'wrong': 6.333333333333333}",1.9578667084344467e-05,0.018121301775147935,0.00866893607423153,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 33})",0.0302022797525209,0.6388083574927522,0.6833333333333333,0.6387414897877453,0.044591843545588095,0.7,-0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 19})",0.003400848502524541,0.6895431370588824,0.6166666666666667,0.6896525830997197,-0.07298591643305297,0.5888888888888889,0.02777777777777779,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 15})",0.015116514115350838,0.8879836049185245,0.8666666666666667,0.888015618742491,-0.021348952075824323,0.8888888888888888,-0.022222222222222143,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.0302022797525209,0.9095271418574428,0.85,0.9096165398478174,-0.05961653984781745,0.8666666666666667,-0.01666666666666672
word,final,334,"{'right': 69.0, 'wrong': 88.33333333333333}",107,"{'wrong': 25.0, 'right': 32.0}",0.0037749569089342147,0.0037703908895044625,0.007564440027089631,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 20})",0.04966328389564677,0.6388083574927522,0.6273584905660378,0.6388693467336684,-0.01151085616763059,0.63671875,-0.009360259433962237,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 27})",0.030492480684874708,0.6895431370588824,0.7122641509433962,0.6894221105527638,0.022842040390632423,0.71875,-0.006485849056603765,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 31})",0.02215218765447842,0.8879836049185245,0.9339622641509434,0.8877386934673367,0.04622357068360672,0.94140625,-0.007443985849056589,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 35})",0.015378656407038858,0.9095271418574428,0.9198113207547169,0.9094723618090452,0.010338958945671717,0.9296875,-0.009876179245283057
word,finally,331,"{'right': 77.0, 'wrong': 84.66666666666667}",110,"{'right': 39.0, 'wrong': 23.666666666666668}",0.0005622276543734722,0.014967179719330002,0.010810893436553205,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 44})",0.020205045978000595,0.6388083574927522,0.6481481481481481,0.6387576640868429,0.009390484061305271,0.6558441558441559,-0.007696007696007756,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 26})",0.05668650918091872,0.6895431370588824,0.7175925925925926,0.6893908935571414,0.02820169903545111,0.7467532467532467,-0.029160654160654165,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 34})",0.03748385603041839,0.8879836049185245,0.9259259259259259,0.8877776660970952,0.038148259828830744,0.935064935064935,-0.009139009139009113,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 37})",0.031601310594148266,0.9095271418574428,0.9444444444444444,0.9093376218715449,0.03510682257289954,0.948051948051948,-0.003607503607503615
word,find,2088,"{'wrong': 541.3333333333334, 'right': 464.0}",632,"{'wrong': 166.33333333333334, 'right': 133.0}",0.0014792899408284025,0.0031001830348063794,0.00014955855391228685,"defaultdict(<class 'int'>, {'right': 69, 'wrong': 597})",0.08380760106395244,0.6388083574927522,0.6342905405405406,0.6389461213557227,-0.0046555808151821365,0.6293929712460063,0.004897569294534221,"defaultdict(<class 'int'>, {'wrong': 494, 'right': 172})",0.022653246878853214,0.6895431370588824,0.6697635135135135,0.6901462861852271,-0.020382772671713623,0.6685303514376997,0.0012331620758138095,"defaultdict(<class 'int'>, {'right': 162, 'wrong': 504})",0.026426481329572565,0.8879836049185245,0.8648648648648649,0.8886885752549707,-0.02382371039010578,0.8650159744408946,-0.00015110957602970654,"defaultdict(<class 'int'>, {'right': 175, 'wrong': 491})",0.021589268682788647,0.9095271418574428,0.9054054054054054,0.9096528278561863,-0.004247422450780913,0.9065495207667732,-0.0011441153613678257
word,finger,1378,"{'right': 320.0, 'wrong': 352.6666666666667}",347,"{'wrong': 89.33333333333333, 'right': 79.0}",0.0005895896299017483,0.0009420645034800509,2.0616774337418398e-05,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 299})",0.05730684585667256,0.6388083574927522,0.6476608187134503,0.6386543938161107,0.009006424897339604,0.6444759206798867,0.003184898033563588,"defaultdict(<class 'int'>, {'wrong': 264, 'right': 94})",0.02465098253522313,0.6895431370588824,0.6622807017543859,0.6900172904800651,-0.02773658872567919,0.6628895184135978,-0.0006088166592118638,"defaultdict(<class 'int'>, {'right': 80, 'wrong': 278})",0.03558088015289638,0.8879836049185245,0.8903508771929824,0.8879424328722538,0.00240844432072862,0.8923512747875354,-0.0020003975945529495,"defaultdict(<class 'int'>, {'wrong': 286, 'right': 72})",0.043023017343154474,0.9095271418574428,0.9035087719298246,0.9096318144833198,-0.006123042553495162,0.8994334277620396,0.004075344167784989
word,finish,1526,"{'right': 389.0, 'wrong': 379.0}",450,"{'wrong': 109.66666666666667, 'right': 121.0}",4.238552517361099e-05,0.0006035116442246638,0.0001631770965618085,"defaultdict(<class 'int'>, {'wrong': 329, 'right': 155})",0.018005562229254778,0.6388083574927522,0.6397228637413395,0.6387881265007919,0.0009347372405476007,0.6413276231263383,-0.0016047593849988218,"defaultdict(<class 'int'>, {'wrong': 375, 'right': 109})",0.04347383668234672,0.6895431370588824,0.707852193995381,0.6891380984008584,0.01871409559452264,0.7055674518201285,0.002284742175252541,"defaultdict(<class 'int'>, {'wrong': 359, 'right': 125})",0.03307272275132329,0.8879836049185245,0.9076212471131639,0.8875491748837685,0.020072072229395443,0.9068522483940042,0.000768998719159697,"defaultdict(<class 'int'>, {'wrong': 371, 'right': 113})",0.04070126011936871,0.9095271418574428,0.941108545034642,0.9088284882235733,0.032280056811068714,0.9421841541755889,-0.0010756091409468427
word,finished,392,"{'wrong': 97.66666666666667, 'right': 99.0}",112,"{'wrong': 27.666666666666668, 'right': 29.0}",1.149095087618483e-05,0.00013840830449826956,3.507773514936814e-05,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 33})",0.02534549803010016,0.6388083574927522,0.65625,0.6387101638685031,0.0175398361314969,0.6637931034482759,-0.007543103448275912,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 37})",0.017678597512262702,0.6895431370588824,0.7276785714285714,0.6893284407359003,0.038350130692671125,0.7241379310344828,0.0035406403940886344,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 31})",0.029796560144390187,0.8879836049185245,0.9107142857142857,0.8878556348647834,0.022858650849502338,0.9094827586206896,0.0012315270935960854,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 32})",0.02751707378194549,0.9095271418574428,0.9464285714285714,0.9093193927817432,0.03710917864682817,0.9439655172413793,0.0024630541871920597
word,fire,1212,"{'wrong': 315.3333333333333, 'right': 266.0}",361,"{'wrong': 92.33333333333333, 'right': 84.0}",0.0018004061105967506,0.0005583527788994453,0.00017753743910377002,"defaultdict(<class 'int'>, {'wrong': 330, 'right': 40})",0.079572419621003,0.6388083574927522,0.6271428571428571,0.6390160765160765,-0.01187321937321939,0.6239554317548747,0.0031874253879824455,"defaultdict(<class 'int'>, {'wrong': 267, 'right': 103})",0.017389746841322128,0.6895431370588824,0.6928571428571428,0.689484126984127,0.003373015873015861,0.6908077994428969,0.0020493434142458966,"defaultdict(<class 'int'>, {'wrong': 284, 'right': 86})",0.028426349505104184,0.8879836049185245,0.9028571428571428,0.8877187627187627,0.015138380138380092,0.9011142061281338,0.001742936729009048,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 277})",0.023485505587555425,0.9095271418574428,0.9257142857142857,0.9092389092389093,0.016475376475376446,0.9261838440111421,-0.00046955829685635386
word,firing,50,"{'right': 17.0, 'wrong': 11.0}",26,"{'right': 7.0, 'wrong': 6.333333333333333}",0.01147959183673469,0.0006249999999999997,0.0034379051935641593,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 14})",0.007819825333989713,0.6388083574927522,0.6153846153846154,0.6388388388388389,-0.023454223454223433,0.603448275862069,0.011936339522546469,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.0348959390787494,0.6895431370588824,0.6346153846153846,0.6896146146146146,-0.054999229999230015,0.6206896551724138,0.013925729442970769,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 14})",0.007819825333989713,0.8879836049185245,0.7884615384615384,0.8881131131131131,-0.0996515746515747,0.7931034482758621,-0.004641909814323664,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.0348959390787494,0.9095271418574428,0.9038461538461539,0.9095345345345346,-0.005688380688380734,0.9137931034482759,-0.009946949602122057
word,first,693,"{'wrong': 181.66666666666666, 'right': 148.0}",215,"{'right': 61.0, 'wrong': 51.333333333333336}",0.002607295007468401,0.0018512974491278443,0.004433154386759463,"defaultdict(<class 'int'>, {'wrong': 196, 'right': 48})",0.03711064526403871,0.6388083574927522,0.6572769953051644,0.6386096094578891,0.01866738584727523,0.6618257261410788,-0.00454873083591445,"defaultdict(<class 'int'>, {'wrong': 179, 'right': 65})",0.018282354966844425,0.6895431370588824,0.6901408450704225,0.6895367048956702,0.000604140174752299,0.6929460580912863,-0.0028052130208637838,"defaultdict(<class 'int'>, {'wrong': 186, 'right': 58})",0.02504241798792537,0.8879836049185245,0.8990610328638498,0.8878643965038144,0.011196636360035317,0.8983402489626556,0.0007207839011941219,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 62})",0.021023231682220506,0.9095271418574428,0.9342723004694836,0.9092608497953822,0.025011450674101376,0.9336099585062241,0.0006623419632595384
word,fish,462,"{'right': 107.0, 'wrong': 118.33333333333333}",171,"{'wrong': 42.0, 'right': 45.0}",0.0006324183326914333,0.00029726516052318687,0.0008987522481464921,"defaultdict(<class 'int'>, {'wrong': 147, 'right': 36})",0.0443485431725293,0.6388083574927522,0.6335403726708074,0.6388510959939532,-0.00531072332314575,0.6345029239766082,-0.0009625513058008073,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 132})",0.020664760314925708,0.6895431370588824,0.7018633540372671,0.68944318468128,0.01242016935598711,0.7046783625730995,-0.002815008535832386,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 42})",0.03350418273670696,0.8879836049185245,0.9130434782608695,0.8877802973041068,0.02526318095676272,0.9093567251461988,0.0036867531146707044,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 45})",0.02879997071942155,0.9095271418574428,0.9472049689440993,0.9092214663643235,0.037983502579775785,0.9473684210526315,-0.0001634521085321916
word,fishing,122,"{'wrong': 32.0, 'right': 26.0}",39,"{'wrong': 10.0, 'right': 9.0}",0.0026753864447086793,0.0006925207756232686,0.00032480603988681474,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 4})",0.08089632408437519,0.6388083574927522,0.5789473684210527,0.6389222756410257,-0.059974907219973006,0.5769230769230769,0.002024291497975783,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.02830487848408529,0.6895431370588824,0.7763157894736842,0.6893780048076923,0.08693778466599189,0.7692307692307693,0.007085020242914908,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.02830487848408529,0.8879836049185245,0.9868421052631579,0.8877954727564102,0.09904663250674761,0.9871794871794872,-0.0003373819163293712,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.021850366793948063,0.9095271418574428,0.9473684210526315,0.9094551282051282,0.03791329284750333,0.9487179487179487,-0.0013495276653171517
word,fist,369,"{'wrong': 95.66666666666667, 'right': 82.0}",110,"{'wrong': 26.666666666666668, 'right': 30.0}",0.0014792899408284025,0.0008650519031141872,0.002305353980505735,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 15})",0.07157508427982129,0.6388083574927522,0.6605504587155964,0.6386892496356235,0.02186120907997291,0.6596638655462185,0.0008865931693778917,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 34})",0.017109536213383486,0.6895431370588824,0.6926605504587156,0.6895260592049053,0.0031344912538102676,0.6974789915966386,-0.0048184411379230685,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 29})",0.026843481531967535,0.8879836049185245,0.8715596330275229,0.8880735789314972,-0.01651394590397426,0.8739495798319328,-0.002389946804409848,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 87})",0.018850879871443432,0.9095271418574428,0.8944954128440367,0.9096094888676685,-0.015114076023631795,0.8907563025210085,0.0037391103230282052
word,fit,74,"{'right': 13.0, 'wrong': 20.333333333333332}",26,"{'wrong': 5.333333333333333, 'right': 10.0}",0.012100000000000003,0.023156899810964086,0.034838301315489824,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.02327220078308908,0.6388083574927522,0.62,0.638831890295781,-0.01883189029578103,0.625,-0.0050000000000000044,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 29})",0.005278970004824246,0.6895431370588824,0.6,0.6896551724137931,-0.08965517241379317,0.5875,0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.02327220078308908,0.8879836049185245,0.92,0.8879435463690506,0.032056453630949444,0.9,0.020000000000000018,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.012407636725199782,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.925,0.014999999999999902
word,five,308,"{'wrong': 75.0, 'right': 83.0}",100,"{'wrong': 23.0, 'right': 31.0}",0.0006409229290177868,0.0054869684499314125,0.0012010120046411638,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 29})",0.04663020179544296,0.6388083574927522,0.63,0.6388526072540942,-0.008852607254094202,0.652,-0.02200000000000002,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 34})",0.033912502934653206,0.6895431370588824,0.71,0.6894403697377675,0.02055963026223251,0.708,0.0020000000000000018,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 35})",0.031665723299876054,0.8879836049185245,0.9,0.8879232392243545,0.012076760775645567,0.892,0.008000000000000007,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 39})",0.023577040288980312,0.9095271418574428,0.92,0.9094745302923741,0.010525469707625912,0.916,0.0040000000000000036
word,fix,238,"{'wrong': 56.666666666666664, 'right': 68.0}",63,"{'right': 13.0, 'wrong': 16.666666666666668}",0.00206611570247934,0.0038189622522408835,0.005764160018080958,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 17})",0.04514293643500198,0.6388083574927522,0.5793650793650794,0.638996138996139,-0.059631059631059635,0.5746268656716418,0.004738213693437632,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 16})",0.05033698571124731,0.6895431370588824,0.6587301587301587,0.689640475354761,-0.030910316624602308,0.6492537313432836,0.009476427386875153,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 44})",0.02084538901883414,0.8879836049185245,0.8968253968253969,0.8879556736699594,0.008869723155437437,0.9029850746268657,-0.006159677801468866,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 48})",0.035803926682708015,0.9095271418574428,0.9206349206349206,0.9094920523491952,0.011142868285725416,0.9253731343283582,-0.004738213693437632
word,fixed,182,"{'wrong': 43.666666666666664, 'right': 51.0}",40,"{'wrong': 9.666666666666666, 'right': 11.0}",0.0015001983733386258,0.0010405827263267448,2.1064782680764926e-05,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 26})",0.0068132562436564285,0.6388083574927522,0.6153846153846154,0.6388541092803125,-0.02346949389569708,0.625,-0.009615384615384581,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 7})",0.08447584394399871,0.6895431370588824,0.6538461538461539,0.6896128612210147,-0.03576670737486087,0.6818181818181818,-0.027972027972027913,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.032566708448023174,0.8879836049185245,0.8205128205128205,0.8881153903941503,-0.06760256988132984,0.8295454545454546,-0.009032634032634101,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 22})",0.0012436531713525736,0.9095271418574428,0.8333333333333334,0.9096759653428157,-0.07634263200948233,0.8181818181818182,0.015151515151515138
word,flag,322,"{'wrong': 83.66666666666667, 'right': 71.0}",88,"{'wrong': 21.666666666666668, 'right': 23.0}",0.0016767612960761008,0.00022276676319893035,0.001562806594177707,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 21})",0.029952804784389907,0.6388083574927522,0.6193181818181818,0.6388944673159955,-0.01957628549781376,0.6195652173913043,-0.000247035573122556,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 23})",0.024140873313263346,0.6895431370588824,0.7272727272727273,0.6893764434180139,0.03789628385471344,0.7282608695652174,-0.0009881422924901129,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 24})",0.021518352509489913,0.8879836049185245,0.8863636363636364,0.8879907621247113,-0.0016271257610749323,0.8804347826086957,0.005928853754940677,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 21})",0.029952804784389907,0.9095271418574428,0.9431818181818182,0.9093784516517722,0.03380336653004601,0.9402173913043478,0.0029644268774704496
word,flame,347,"{'wrong': 93.66666666666667, 'right': 66.0}",91,"{'wrong': 24.333333333333332, 'right': 18.0}",0.007506287019320872,0.005595511191022386,7.191796965840469e-05,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 18})",0.03211437372346472,0.6388083574927522,0.6648351648351648,0.6386894300778307,0.02614573475733406,0.6683673469387755,-0.003532182103610726,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 65})",0.0031355236141415964,0.6895431370588824,0.7087912087912088,0.6894551845342707,0.019336024256938145,0.7091836734693877,-0.0003924646781788832,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 76})",0.020761533873636592,0.8879836049185245,0.9340659340659341,0.8877730354004519,0.04629289866548214,0.9387755102040817,-0.004709576138147598,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 70})",0.008995928289133627,0.9095271418574428,0.9010989010989011,0.9095656540296259,-0.008466752930724741,0.9081632653061225,-0.007064364207221341
word,flap,68,"{'wrong': 18.333333333333332, 'right': 13.0}",28,"{'wrong': 7.0, 'right': 7.0}",0.0072430964237211425,0.0,0.0036525503194681473,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.047534751264905514,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.01543522752213413,0.6895431370588824,0.7321428571428571,0.6894834317749524,0.04265942536790468,0.7321428571428571,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.01543522752213413,0.8879836049185245,0.9107142857142857,0.8879517469216138,0.02276253879267187,0.9107142857142857,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.01543522752213413,0.9095271418574428,0.8928571428571429,0.9095505055561117,-0.016693362698968817,0.8928571428571429,0.0
word,flash,293,"{'wrong': 70.66666666666667, 'right': 81.0}",94,"{'wrong': 24.0, 'right': 22.0}",0.0011604878637845645,0.00047258979206049086,0.0015581491871551664,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 60})",0.012813139416889746,0.6388083574927522,0.6397849462365591,0.6388037965148395,0.0009811497217195875,0.6421052631578947,-0.002320316921335608,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 26})",0.0365372461755733,0.6895431370588824,0.6827956989247311,0.6895746497263094,-0.0067789508015783095,0.6789473684210526,0.0038483305036784987,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 69})",0.033517569327654026,0.8879836049185245,0.9086021505376344,0.8878873097976197,0.02071484074001473,0.9105263157894737,-0.0019241652518393604,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 68})",0.03065398256137971,0.9095271418574428,0.9516129032258065,0.9093305880580526,0.04228231516775394,0.9526315789473684,-0.0010186757215618902
word,flashing,58,"{'wrong': 13.333333333333334, 'right': 18.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.005545495699411493,0.01384083044982699,0.0009682972475745389,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.02678674450480347,0.6388083574927522,0.675,0.6387721404983489,0.036227859501651194,0.6896551724137931,-0.014655172413793105,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 24})",0.08990772280273843,0.6895431370588824,0.675,0.6895576903832683,-0.014557690383268262,0.6724137931034483,0.002586206896551757,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.05875420915716437,0.8879836049185245,0.975,0.8878965275692985,0.08710347243070149,0.9482758620689655,0.026724137931034453,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.05875420915716437,0.9095271418574428,0.95,0.909486640648454,0.040513359351545986,0.9137931034482759,0.036206896551724044
word,flashlight,181,"{'wrong': 44.0, 'right': 49.0}",32,"{'right': 8.0, 'wrong': 8.0}",0.0007226268932824592,0.0,0.0003616184478030136,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.0646453742745732,0.6388083574927522,0.640625,0.6388054470812056,0.0018195529187944315,0.640625,0.0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.051926064032468605,0.6895431370588824,0.671875,0.6895714428757385,-0.01769644287573846,0.671875,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 24})",0.04102736582894341,0.8879836049185245,0.875,0.8880044057274457,-0.013004405727445656,0.875,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.023798219790609212,0.9095271418574428,0.84375,0.9096325222789626,-0.06588252227896263,0.84375,0.0
word,flat,262,"{'wrong': 68.66666666666667, 'right': 56.0}",61,"{'wrong': 15.333333333333334, 'right': 15.0}",0.0025808573307786907,3.018959062915116e-05,0.001030012316795276,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 11})",0.04400528890718202,0.6388083574927522,0.6475409836065574,0.6387816495362246,0.008759334070332803,0.6451612903225806,0.0023796932839768026,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 48})",0.028296796673574154,0.6895431370588824,0.7622950819672131,0.6893206317372775,0.07297445022993554,0.7661290322580645,-0.003833950290851429,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 43})",0.010884888516126387,0.8879836049185245,0.9098360655737705,0.8879167711205816,0.021919294453188853,0.9112903225806451,-0.0014542570068746263,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 45})",0.016706647367499244,0.9095271418574428,0.9672131147540983,0.9093507144647781,0.057862400289320215,0.967741935483871,-0.0005288207297726721
word,flick,99,"{'wrong': 26.333333333333332, 'right': 20.0}",28,"{'wrong': 7.0, 'right': 7.0}",0.00467108327726308,0.0,0.0023483758078887383,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.03863650888447106,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.03863650888447106,0.6895431370588824,0.6428571428571429,0.6896085694263691,-0.04675142656922615,0.6428571428571429,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.052730337487157046,0.8879836049185245,0.8571428571428571,0.8880268295124637,-0.030883972369606605,0.8571428571428571,0.0,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.03863650888447106,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.9107142857142857,0.0
word,flight,174,"{'right': 39.0, 'wrong': 45.0}",58,"{'wrong': 15.0, 'right': 13.0}",0.0012755102040816315,0.0012755102040816315,0.0,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.03472554384362719,0.6388083574927522,0.6896551724137931,0.6386605173450972,0.05099465506869594,0.6916666666666667,-0.0020114942528735025,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 10})",0.05283479732633306,0.6895431370588824,0.6637931034482759,0.6896180068177261,-0.025824903369450203,0.6583333333333333,0.005459770114942586,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 17})",0.017618078548495085,0.8879836049185245,0.8793103448275862,0.8880088229396431,-0.008698478112056929,0.875,0.004310344827586188,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 46})",0.029773187255321805,0.9095271418574428,0.8793103448275862,0.9096149989973932,-0.030304654169806988,0.875,0.004310344827586188
word,fling,250,"{'wrong': 66.0, 'right': 52.0}",77,"{'wrong': 20.0, 'right': 17.0}",0.0035191037058316553,0.0016435354273192113,0.0001781598486592685,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 18})",0.02654285675203011,0.6388083574927522,0.6168831168831169,0.6388930703999197,-0.022009953516802794,0.6125,0.004383116883116878,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.030065361724126174,0.6895431370588824,0.6883116883116883,0.689547895027347,-0.0012362067156587164,0.68125,0.007061688311688297,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 16})",0.03387731400587115,0.8879836049185245,0.8701298701298701,0.8880525866827237,-0.0179227165528536,0.85625,0.013879870129870131,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 15})",0.037998383034061924,0.9095271418574428,0.8896103896103896,0.9096040945356014,-0.019993704925211797,0.875,0.01461038961038963
word,flip,2373,"{'right': 578.0, 'wrong': 598.3333333333334}",593,"{'wrong': 149.0, 'right': 146.0}",7.469583078826887e-05,2.585463947141629e-05,6.330636477961402e-06,"defaultdict(<class 'int'>, {'right': 160, 'wrong': 436})",0.02666088380290555,0.6388083574927522,0.6375,0.6388460351743289,-0.0013460351743289634,0.6385435168738899,-0.001043516873889927,"defaultdict(<class 'int'>, {'wrong': 457, 'right': 139})",0.036655337566057995,0.6895431370588824,0.7,0.6892420034968632,0.010757996503136802,0.6998223801065719,0.00017761989342801598,"defaultdict(<class 'int'>, {'right': 154, 'wrong': 442})",0.029316896143252072,0.8879836049185245,0.8973214285714286,0.8877146971099454,0.009606731461483164,0.8978685612788633,-0.0005471327074346721,"defaultdict(<class 'int'>, {'right': 141, 'wrong': 455})",0.035616670455384365,0.9095271418574428,0.9142857142857143,0.9093901059343824,0.004895608351331848,0.9147424511545293,-0.00045673686881508857
word,flipping,368,"{'wrong': 95.0, 'right': 83.0}",94,"{'wrong': 23.0, 'right': 25.0}",0.0011362201742204266,0.0004340277777777782,0.0014883567840298043,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 17})",0.05278078998582819,0.6388083574927522,0.6117021276595744,0.6389363198071515,-0.027234192147577052,0.6138613861386139,-0.0021592584790394165,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 83})",0.04878087003582601,0.6895431370588824,0.7393617021276596,0.6893079550020088,0.050053747125650805,0.7376237623762376,0.0017379397514220019,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 23})",0.031882886024881506,0.8879836049185245,0.9574468085106383,0.8876556850140619,0.06979112349657646,0.9603960396039604,-0.0029492310933220134,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 24})",0.029051072842413872,0.9095271418574428,0.9521276595744681,0.9093260345520289,0.04280162502243923,0.9504950495049505,0.0016326100695176482
word,float,399,"{'wrong': 112.66666666666667, 'right': 61.0}",90,"{'wrong': 24.333333333333332, 'right': 17.0}",0.022127276277349395,0.007869406867845995,0.0019117920932242034,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 12})",0.0374238483406661,0.6388083574927522,0.6609195402298851,0.638711782720016,0.02220775750986903,0.6736842105263158,-0.012764670296430691,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 15})",0.02659061549086248,0.6895431370588824,0.6666666666666666,0.6896430543701993,-0.02297638770353272,0.6526315789473685,0.014035087719298178,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 77})",0.011649686665423604,0.8879836049185245,0.9137931034482759,0.8878708770520608,0.02592222639621511,0.9157894736842105,-0.0019963702359345747,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 73})",0.005487000809058892,0.9095271418574428,0.8735632183908046,0.9096842210954366,-0.03612100270463192,0.8842105263157894,-0.010647307924984806
word,floating,219,"{'wrong': 58.0, 'right': 45.0}",53,"{'wrong': 12.0, 'right': 17.0}",0.0039824677160901125,0.007431629013079663,0.011195171310294343,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.032013212932524716,0.6388083574927522,0.5769230769230769,0.6389696301493435,-0.06204655322626662,0.5588235294117647,0.018099547511312153,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 18})",0.017188693804619244,0.6895431370588824,0.6923076923076923,0.6895359326450837,0.002771759662608564,0.6617647058823529,0.03054298642533937,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.02776267719932856,0.8879836049185245,0.875,0.8880174401122581,-0.013017440112258138,0.8529411764705882,0.022058823529411797,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.02776267719932856,0.9095271418574428,0.9038461538461539,0.9095419464768969,-0.005695792630743046,0.8823529411764706,0.021493212669683293
word,floor,3832,"{'right': 888.0, 'wrong': 981.3333333333334}",1040,"{'wrong': 270.0, 'right': 230.0}",0.0006232181049692629,0.0016000000000000007,0.00011351902772672269,"defaultdict(<class 'int'>, {'right': 223, 'wrong': 857})",0.04095852487098025,0.6388083574927522,0.6437185929648241,0.638551364999211,0.005167227965613197,0.6429951690821256,0.0007234238826985262,"defaultdict(<class 'int'>, {'wrong': 817, 'right': 263})",0.029500097166567103,0.6895431370588824,0.685427135678392,0.6897585608332019,-0.004331425154809887,0.6840579710144927,0.0013691646638992472,"defaultdict(<class 'int'>, {'right': 258, 'wrong': 822})",0.030802341417031455,0.8879836049185245,0.892964824120603,0.8877228972700015,0.0052419268506014305,0.8917874396135266,0.0011773845070763844,"defaultdict(<class 'int'>, {'right': 259, 'wrong': 821})",0.030539067442598704,0.9095271418574428,0.9231155778894472,0.9088159486613013,0.014299629228145871,0.9217391304347826,0.0013764474546645866
word,flop,103,"{'wrong': 29.333333333333332, 'right': 15.0}",35,"{'wrong': 9.0, 'right': 8.0}",0.026132059471988246,0.0008650519031141872,0.009107241047440255,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 3})",0.051682863639336066,0.6388083574927522,0.6428571428571429,0.638801261829653,0.004055881027489883,0.6388888888888888,0.003968253968254065,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 7})",0.013372393198664945,0.6895431370588824,0.6857142857142857,0.689549847278554,-0.0038355615642682306,0.6805555555555556,0.00515873015873014,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.004712221207862362,0.8879836049185245,0.9,0.8879625456912523,0.012037454308747697,0.9027777777777778,-0.002777777777777768,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.019825142207048355,0.9095271418574428,0.9,0.9095438385659206,-0.00954383856592056,0.8888888888888888,0.011111111111111183
word,flower,353,"{'wrong': 91.33333333333333, 'right': 79.0}",127,"{'wrong': 30.666666666666668, 'right': 35.0}",0.00131069504176225,0.0010886650003865074,0.0023961516773927,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 30})",0.035345725490087375,0.6388083574927522,0.6456692913385826,0.6387645253785401,0.006904765960042525,0.6392857142857142,0.0063835770528684055,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 35})",0.025183327556390495,0.6895431370588824,0.6496062992125984,0.6897982795915287,-0.04019198037893035,0.6464285714285715,0.003177727784026918,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 42})",0.014291865209662968,0.8879836049185245,0.8818897637795275,0.8880225363448866,-0.006132772565359046,0.8785714285714286,0.003318335208098988,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 34})",0.02704453763540779,0.9095271418574428,0.8858267716535433,0.9096785552593188,-0.023851783605775556,0.8821428571428571,0.0036839145106861704
word,fly,946,"{'wrong': 253.66666666666666, 'right': 185.0}",294,"{'wrong': 78.33333333333333, 'right': 59.0}",0.006125797987823471,0.004954519747384296,3.17421401163703e-05,"defaultdict(<class 'int'>, {'wrong': 293, 'right': 21})",0.09282495078871102,0.6388083574927522,0.6418439716312057,0.6387649563982964,0.00307901523290921,0.6374172185430463,0.004426753088159319,"defaultdict(<class 'int'>, {'wrong': 240, 'right': 74})",0.01981421591858666,0.6895431370588824,0.6737588652482269,0.689768809572095,-0.01600994432386804,0.6688741721854304,0.004884693062796486,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 237})",0.01767873960414624,0.8879836049185245,0.9024822695035462,0.8877763131210707,0.014705956382475405,0.9072847682119205,-0.0048024987083743476,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 241})",0.020559061127348212,0.9095271418574428,0.9184397163120568,0.9093997160819306,0.009040000230126188,0.9155629139072847,0.002876802404772061
word,flying,380,"{'wrong': 95.0, 'right': 95.0}",111,"{'wrong': 29.333333333333332, 'right': 23.0}",0.0,0.003661406142237006,0.0018385743084215842,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 33})",0.02578218260863098,0.6388083574927522,0.6157407407407407,0.6389335611619258,-0.02319282042118509,0.6086956521739131,0.0070450885668276175,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 89})",0.035081833803470214,0.6895431370588824,0.6712962962962963,0.6896421750929742,-0.018345878796677928,0.6739130434782609,-0.002616747181964585,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 89})",0.035081833803470214,0.8879836049185245,0.8935185185185185,0.8879535631721781,0.005564955346340383,0.8956521739130435,-0.002133655394525036,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 90})",0.03768959194419216,0.9095271418574428,0.9166666666666666,0.9094883907930446,0.007178275873622075,0.9173913043478261,-0.0007246376811594901
word,foam,89,"{'wrong': 23.333333333333332, 'right': 19.0}",26,"{'wrong': 6.666666666666667, 'right': 6.0}",0.0026195052390104775,0.0006925207756232686,0.0003110427751777901,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 6})",0.029216895296788788,0.6388083574927522,0.5961538461538461,0.6388638638638638,-0.0427100177100177,0.5925925925925926,0.0035612535612535856,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 7})",0.019821354116112654,0.6895431370588824,0.7115384615384616,0.6895145145145145,0.022023947023947055,0.7037037037037037,0.007834757834757844,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 4})",0.055882737599786916,0.8879836049185245,0.8269230769230769,0.888063063063063,-0.06113998613998617,0.8148148148148148,0.012108262108262102,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 4})",0.055882737599786916,0.9095271418574428,0.8846153846153846,0.9095595595595596,-0.024944174944175,0.8703703703703703,0.014245014245014231
word,focus,260,"{'wrong': 64.0, 'right': 68.0}",82,"{'right': 28.0, 'wrong': 18.0}",0.0002295684113865928,0.011814744801512289,0.0044504256574844706,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 72})",0.0127482391631056,0.6388083574927522,0.620253164556962,0.638881919004366,-0.018628754447403972,0.6157407407407407,0.0045124238162213,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 28})",0.037799457250259905,0.6895431370588824,0.740506329113924,0.6893410949967381,0.051165234117185876,0.7314814814814815,0.00902484763244249,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 26})",0.04359797138903912,0.8879836049185245,0.9050632911392406,0.8879158930094846,0.017147398129755964,0.9074074074074074,-0.002344116268166885,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 27})",0.040632141199238615,0.9095271418574428,0.9177215189873418,0.9094946554925478,0.008226863494793957,0.9074074074074074,0.010314111579934337
word,fold,288,"{'wrong': 72.0, 'right': 72.0}",116,"{'wrong': 31.333333333333332, 'right': 22.0}",0.0,0.007656249999999999,0.003862790629321433,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 29})",0.03997718049583819,0.6388083574927522,0.6594827586206896,0.6386877828054298,0.020794975815259797,0.6666666666666666,-0.007183908045977017,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 36})",0.024300595254825814,0.6895431370588824,0.7241379310344828,0.6893413775766717,0.034796553457811075,0.7182539682539683,0.005883962780514507,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 92})",0.028297674264242734,0.8879836049185245,0.9094827586206896,0.8878582202111613,0.02162453840952827,0.9087301587301587,0.0007525998905308917,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 95})",0.035000985380512425,0.9095271418574428,0.9267241379310345,0.9094268476621418,0.017297290268892707,0.9285714285714286,-0.001847290640394128
word,folded,232,"{'right': 59.0, 'wrong': 57.666666666666664}",53,"{'wrong': 13.0, 'right': 14.0}",3.265306122448994e-05,0.0003429355281207133,8.202460271589931e-05,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.042273007151127306,0.6388083574927522,0.6346153846153846,0.6388192843540142,-0.004203899738629668,0.625,0.009615384615384581,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.02258012940887267,0.6895431370588824,0.6634615384615384,0.6896111055427483,-0.026149567081209857,0.6607142857142857,0.0027472527472527375,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 12})",0.04846149047083143,0.8879836049185245,0.7884615384615384,0.8882429588052521,-0.09978142034371362,0.7857142857142857,0.0027472527472527375,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.02258012940887267,0.9095271418574428,0.875,0.9096171193745615,-0.03461711937456147,0.875,0.0
word,folder,79,"{'wrong': 19.666666666666668, 'right': 20.0}",19,"{'wrong': 4.333333333333333, 'right': 6.0}",1.7654120471718207e-05,0.006503642039542146,0.0029459676263159963,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.05198030270014057,0.6388083574927522,0.7105263157894737,0.6387401811177266,0.0717861346717471,0.68,0.030526315789473624,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.05198030270014057,0.6895431370588824,0.6052631578947368,0.6896232551158253,-0.0843600972210885,0.6,0.0052631578947368585,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.037968423562370346,0.8879836049185245,0.9473684210526315,0.887927152649222,0.059441268403409575,0.94,0.00736842105263158,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.026645953679896674,0.9095271418574428,0.9210526315789473,0.9095161855205883,0.011536446058359018,0.92,0.001052631578947305
word,follow,579,"{'right': 123.0, 'wrong': 152.0}",171,"{'wrong': 39.666666666666664, 'right': 52.0}",0.002780165289256199,0.00452561983471075,0.00721892620372926,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 17})",0.09243673813883124,0.6388083574927522,0.6586826347305389,0.6386410605373255,0.020041574193213396,0.6617647058823529,-0.0030820711518140254,"defaultdict(<class 'int'>, {'wrong': 174, 'right': 34})",0.04887246810241949,0.6895431370588824,0.6946107784431138,0.6895004788547809,0.005110299588332867,0.6936274509803921,0.0009833274627216726,"defaultdict(<class 'int'>, {'wrong': 153, 'right': 55})",0.018387170581712263,0.8879836049185245,0.9041916167664671,0.8878471697162156,0.01634444705025151,0.9044117647058824,-0.00022014793941527167,"defaultdict(<class 'int'>, {'wrong': 154, 'right': 54})",0.01943724703093764,0.9095271418574428,0.907185628742515,0.9095468521598871,-0.0023612234173721047,0.9117647058823529,-0.0045790771398379615
word,followed,935,"{'wrong': 242.0, 'right': 209.0}",277,"{'wrong': 72.33333333333333, 'right': 60.0}",0.0013384889946460444,0.0021715130481127333,5.049165917277469e-05,"defaultdict(<class 'int'>, {'wrong': 231, 'right': 59})",0.03877538031113694,0.6388083574927522,0.6367041198501873,0.6388368205076245,-0.002132700657437203,0.6357142857142857,0.0009898341359015905,"defaultdict(<class 'int'>, {'right': 67, 'wrong': 223})",0.030216026696421525,0.6895431370588824,0.7116104868913857,0.6892446425857439,0.022365844305641813,0.7125,-0.0008895131086142927,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 222})",0.029241290893721794,0.8879836049185245,0.9250936329588015,0.8874816353412027,0.037611997617598814,0.925,9.36329588014928e-05,"defaultdict(<class 'int'>, {'right': 72, 'wrong': 218})",0.02553974751949744,0.9095271418574428,0.9550561797752809,0.908911292365368,0.04614488740991285,0.9571428571428572,-0.002086677367576284
word,following,233,"{'wrong': 58.0, 'right': 59.0}",69,"{'wrong': 14.666666666666666, 'right': 25.0}",1.8262838775659157e-05,0.0169656097733211,0.008105106402849133,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 17})",0.0653884845039808,0.6388083574927522,0.6176470588235294,0.6388805296418899,-0.021233470818360467,0.625,-0.007352941176470562,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 74})",0.029986089752199213,0.6895431370588824,0.6544117647058824,0.6896629551609991,-0.03525119045511671,0.66,-0.005588235294117672,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 26})",0.03274966631036107,0.8879836049185245,0.875,0.8880278864479888,-0.013027886447988801,0.865,0.010000000000000009,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 24})",0.038740615371843756,0.9095271418574428,0.875,0.9096448991874811,-0.03464489918748115,0.875,0.0
word,follows,1321,"{'wrong': 327.6666666666667, 'right': 338.0}",335,"{'wrong': 87.33333333333333, 'right': 73.0}",6.024309373424176e-05,0.001997959898167796,0.0013785526091332958,"defaultdict(<class 'int'>, {'wrong': 260, 'right': 90})",0.03371493948709594,0.6388083574927522,0.6201201201201201,0.6391246886595842,-0.019004568539464084,0.6235632183908046,-0.0034430982706845636,"defaultdict(<class 'int'>, {'right': 89, 'wrong': 261})",0.03455235449277854,0.6895431370588824,0.7042042042042042,0.6892949728053678,0.014909231398836376,0.7068965517241379,-0.0026923475199337465,"defaultdict(<class 'int'>, {'wrong': 260, 'right': 90})",0.03371493948709594,0.8879836049185245,0.8918918918918919,0.8879174503126112,0.00397444157928073,0.8922413793103449,-0.00034948741845297615,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 254})",0.028952910096415076,0.9095271418574428,0.8993993993993994,0.909698571646419,-0.010299172247019595,0.9022988505747126,-0.0028994511753132057
word,food,590,"{'wrong': 157.0, 'right': 119.0}",192,"{'wrong': 46.333333333333336, 'right': 53.0}",0.004739025414828814,0.0011260754020089173,0.0052584415824662965,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 32})",0.04909992644066444,0.6388083574927522,0.6190476190476191,0.6389968209113388,-0.019949201863719734,0.631578947368421,-0.012531328320801949,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 46})",0.026549836208970286,0.6895431370588824,0.6798941798941799,0.689635161729828,-0.009740981835648088,0.6913875598086124,-0.011493379914432555,"defaultdict(<class 'int'>, {'wrong': 167, 'right': 45})",0.02786300265231867,0.8879836049185245,0.8862433862433863,0.8880002018468991,-0.001756815603512818,0.8875598086124402,-0.0013164223690539378,"defaultdict(<class 'int'>, {'wrong': 165, 'right': 47})",0.02527675923992856,0.9095271418574428,0.9206349206349206,0.9094212040167533,0.01121371661816728,0.9282296650717703,-0.00759474443684971
word,foot,2898,"{'wrong': 740.6666666666666, 'right': 676.0}",856,"{'wrong': 216.0, 'right': 208.0}",0.0005209134948096865,8.899964400142396e-05,8.973632156476698e-05,"defaultdict(<class 'int'>, {'wrong': 641, 'right': 223})",0.026103673106667884,0.6388083574927522,0.6381578947368421,0.6388367240479916,-0.000678829311149487,0.6380331753554502,0.0001247193813919134,"defaultdict(<class 'int'>, {'wrong': 660, 'right': 204})",0.032132341370960056,0.6895431370588824,0.6794258373205742,0.6899843505477309,-0.01055851322715673,0.6783175355450237,0.0011083017755504354,"defaultdict(<class 'int'>, {'wrong': 647, 'right': 217})",0.027924029360321387,0.8879836049185245,0.8977272727272727,0.8875586854460094,0.010168587281263353,0.8963270142180095,0.0014002585092631747,"defaultdict(<class 'int'>, {'wrong': 651, 'right': 213})",0.029179771915588362,0.9095271418574428,0.9228468899521531,0.9089462702138759,0.013900619738277276,0.9212085308056872,0.0016383591464659286
word,footage,81,"{'right': 17.0, 'wrong': 21.333333333333332}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.00319470699432892,0.003906249999999993,0.007100162849349889,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 20})",0.04644847463086279,0.6388083574927522,0.625,0.638822175522866,-0.01382217552286602,0.6041666666666666,0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.06515545575504725,0.6895431370588824,0.675,0.6895576903832683,-0.014557690383268262,0.6458333333333334,0.029166666666666674,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.0208650128692452,0.8879836049185245,0.85,0.8880216151305914,-0.038021615130591435,0.8333333333333334,0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.04644847463086279,0.9095271418574428,0.85,0.9095867106974882,-0.05958671069748822,0.8333333333333334,0.016666666666666607
word,football,83,"{'wrong': 25.333333333333332, 'right': 7.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.0803751727069827,0.01384083044982699,0.08550899395631409,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.005328149593149201,0.6388083574927522,0.7,0.6387471229860903,0.06125287701390969,0.7586206896551724,-0.05862068965517242,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.001553348791488893,0.6895431370588824,0.775,0.689457620334234,0.08554237966576606,0.8103448275862069,-0.03534482758620683,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",6.90115917411395e-05,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.9310344827586207,-0.03103448275862064,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.001553348791488893,0.9095271418574428,0.925,0.9095116581607124,0.0154883418392876,0.9482758620689655,-0.02327586206896548
word,for,5969,"{'right': 1523.0, 'wrong': 1482.0}",1767,"{'wrong': 429.6666666666667, 'right': 478.0}",4.653918455375231e-05,0.000708893069456751,0.0001963135447042401,"defaultdict(<class 'int'>, {'wrong': 1385, 'right': 527})",0.02837764857332336,0.6388083574927522,0.6417112299465241,0.6385417235168913,0.0031695064296327624,0.64332784184514,-0.0016166118986159494,"defaultdict(<class 'int'>, {'wrong': 1449, 'right': 463})",0.037998768653321156,0.6895431370588824,0.6865715983363042,0.6898160781531408,-0.0032444798168366207,0.6894563426688632,-0.0028847443325590305,"defaultdict(<class 'int'>, {'wrong': 1404, 'right': 508})",0.031054325358317196,0.8879836049185245,0.8986928104575164,0.8869999454237844,0.011692865033732014,0.899780340472268,-0.001087530014751592,"defaultdict(<class 'int'>, {'wrong': 1430, 'right': 482})",0.034959706138420504,0.9095271418574428,0.9144385026737968,0.9090760246684495,0.005362478005347282,0.9168039538714992,-0.002365451197702373
word,force,208,"{'wrong': 50.333333333333336, 'right': 57.0}",72,"{'wrong': 15.0, 'right': 27.0}",0.0009644689633887566,0.020408163265306128,0.006460355107425854,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 30})",0.034461343313172424,0.6388083574927522,0.6830985915492958,0.6386506144971156,0.044447977052180176,0.6556603773584906,0.027438214190805166,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 35})",0.022721454577748587,0.6895431370588824,0.6830985915492958,0.6895660897918234,-0.006467498242527681,0.6792452830188679,0.003853308530427868,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 32})",0.02942007449033371,0.8879836049185245,0.8732394366197183,0.8880361173814898,-0.014796680761771541,0.8726415094339622,0.0005979271857560198,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 39})",0.015278786717295219,0.9095271418574428,0.9366197183098591,0.9094306496112365,0.027189068698622587,0.9150943396226415,0.0215253786872176
word,forehead,355,"{'wrong': 90.0, 'right': 85.0}",82,"{'wrong': 19.0, 'right': 25.0}",0.00020408163265306058,0.004648760330578516,0.0034142863191643814,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 16})",0.06352996453623955,0.6388083574927522,0.6481481481481481,0.6387703889585947,0.009377759189553414,0.665,-0.016851851851851896,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 81})",0.04707413521190707,0.6895431370588824,0.6358024691358025,0.6897616060225847,-0.05395913688678222,0.625,0.010802469135802517,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 24})",0.03384028227816472,0.8879836049185245,0.8703703703703703,0.8880552070263488,-0.01768483665597842,0.87,0.00037037037037035425,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 23})",0.03688224025694973,0.9095271418574428,0.8950617283950617,0.909585947302384,-0.01452421890732225,0.875,0.020061728395061706
word,forest,233,"{'wrong': 56.666666666666664, 'right': 63.0}",69,"{'wrong': 17.333333333333332, 'right': 17.0}",0.0007002583778834748,2.3564897728343567e-05,0.0004906793432765122,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 28})",0.008062010500064345,0.6388083574927522,0.5955882352941176,0.6389557628648811,-0.04336752757076345,0.5942028985507246,0.0013853367433930286,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 16})",0.04819022814377955,0.6895431370588824,0.6397058823529411,0.6897131106429932,-0.05000722829005211,0.6376811594202898,0.002024722932651324,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 53})",0.04325080399710313,0.8879836049185245,0.9191176470588235,0.8878774200020062,0.031240227056817282,0.9202898550724637,-0.0011722080136402635,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 50})",0.030395381302964923,0.9095271418574428,0.8970588235294118,0.90956966596449,-0.012510842435078162,0.8985507246376812,-0.0014919011082693556
word,fork,128,"{'wrong': 33.333333333333336, 'right': 28.0}",29,"{'wrong': 7.0, 'right': 8.0}",0.0018903591682419658,0.0011111111111111107,0.0029532236711842137,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 2})",0.11255265714171388,0.6388083574927522,0.6551724137931034,0.6387846022926366,0.016387811500466865,0.6818181818181818,-0.026645768025078342,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 3})",0.08992046737245188,0.6895431370588824,0.6206896551724138,0.6896430895529859,-0.06895343438057211,0.6212121212121212,-0.0005224660397074032,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.03413926349272534,0.8879836049185245,0.8793103448275862,0.8879961956249687,-0.008685850797382488,0.8939393939393939,-0.014629049111807735,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.02550983278829555,0.9095271418574428,0.9655172413793104,0.9094458627421534,0.05607137863715694,0.9696969696969697,-0.004179728317659337
word,form,355,"{'right': 79.0, 'wrong': 92.0}",99,"{'wrong': 22.0, 'right': 33.0}",0.001444889025683116,0.009999999999999995,0.009591533581749224,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 21})",0.05532476742038787,0.6388083574927522,0.6071428571428571,0.6389642354832228,-0.03182137834036569,0.6259541984732825,-0.01881134133042539,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 30})",0.030951949813212844,0.6895431370588824,0.6785714285714286,0.6895971468756279,-0.011025718304199295,0.6908396946564885,-0.012268266085059931,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 32})",0.026745299924546648,0.8879836049185245,0.9132653061224489,0.8878591520996584,0.02540615402279056,0.8969465648854962,0.01631874123695276,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 31})",0.028800368112384123,0.9095271418574428,0.9132653061224489,0.9095087402049428,0.0037565659175061716,0.9122137404580153,0.0010515656644336513
word,forth,1246,"{'right': 352.0, 'wrong': 298.0}",352,"{'right': 100.0, 'wrong': 84.0}",0.0017254437869822473,0.0018903591682419658,1.8951094996808287e-06,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 218})",6.036342274801012e-06,0.6388083574927522,0.6350148367952523,0.6388733540088464,-0.0038585172135940926,0.625,0.01001483679525228,"defaultdict(<class 'int'>, {'right': 98, 'wrong': 302})",0.04695429862726457,0.6895431370588824,0.6824925816023739,0.6896639381768265,-0.007171356574452559,0.6848958333333334,-0.0024032517309594548,"defaultdict(<class 'int'>, {'wrong': 306, 'right': 94})",0.05049760204745066,0.8879836049185245,0.9050445103857567,0.8876912908637958,0.017353219521960894,0.9049479166666666,9.659371909009895e-05,"defaultdict(<class 'int'>, {'wrong': 293, 'right': 107})",0.03957720615187329,0.9095271418574428,0.93026706231454,0.9091717931770806,0.021095269137459405,0.9283854166666666,0.001881645647873409
word,forward,1549,"{'wrong': 377.0, 'right': 418.0}",413,"{'wrong': 98.0, 'right': 119.0}",0.0006649262291839719,0.0023413111342351703,0.00025683647423749116,"defaultdict(<class 'int'>, {'wrong': 318, 'right': 159})",0.019024979602578873,0.6388083574927522,0.6365853658536585,0.6388548683404777,-0.0022695024868191194,0.6342494714587738,0.0023358943948847966,"defaultdict(<class 'int'>, {'wrong': 365, 'right': 112})",0.04579301187942873,0.6895431370588824,0.7048780487804878,0.689222290263319,0.015655758517168716,0.6987315010570825,0.006146547723405282,"defaultdict(<class 'int'>, {'wrong': 337, 'right': 140})",0.02819181488455083,0.8879836049185245,0.8768292682926829,0.8882169830577669,-0.011387714765083934,0.8752642706131079,0.0015649976795750753,"defaultdict(<class 'int'>, {'wrong': 342, 'right': 135})",0.030957049553364792,0.9095271418574428,0.8926829268292683,0.9098795672586242,-0.01719664042935587,0.8932346723044398,-0.0005517454751714501
word,four,400,"{'wrong': 108.0, 'right': 76.0}",125,"{'wrong': 29.0, 'right': 38.0}",0.0075614366729678684,0.004511026954778347,0.011928833188570472,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 23})",0.04392649702142895,0.6388083574927522,0.6814516129032258,0.6385424001609497,0.042909212742276104,0.680921052631579,0.0005305602716467739,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 105})",0.005342548829618047,0.6895431370588824,0.6693548387096774,0.6896690473795393,-0.02031420866986189,0.6513157894736842,0.0180390492359932,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 37})",0.016784829335445,0.8879836049185245,0.8951612903225806,0.8879388391509908,0.0072224511715898165,0.9046052631578947,-0.009443972835314063,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 39})",0.014154520978518534,0.9095271418574428,0.9153225806451613,0.9094909968816014,0.0058315837635598555,0.9177631578947368,-0.0024405772495755818
word,fourth,884,"{'wrong': 222.0, 'right': 218.0}",224,"{'wrong': 56.0, 'right': 56.0}",2.066115702479315e-05,0.0,1.0330827536861103e-05,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 42})",0.05416877371532383,0.6388083574927522,0.6179245283018868,0.639032029908053,-0.021107501606166146,0.6179245283018868,0.0,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 52})",0.03809331288463501,0.6895431370588824,0.7358490566037735,0.6890471860159645,0.04680187058780905,0.7358490566037735,0.0,"defaultdict(<class 'int'>, {'wrong': 169, 'right': 55})",0.033977109479762825,0.8879836049185245,0.9339622641509434,0.8874911589370517,0.04647110521389175,0.9339622641509434,0.0,"defaultdict(<class 'int'>, {'wrong': 167, 'right': 57})",0.03139621113172742,0.9095271418574428,0.9551886792452831,0.9090380923512176,0.04615058689406548,0.9551886792452831,0.0
word,frame,783,"{'wrong': 199.66666666666666, 'right': 184.0}",233,"{'right': 63.0, 'wrong': 56.666666666666664}",0.0004168550597410471,0.0007002583778834748,0.001099283293455806,"defaultdict(<class 'int'>, {'wrong': 204, 'right': 49})",0.04686314629897314,0.6388083574927522,0.6195652173913043,0.6390321601941747,-0.019466942802870424,0.618,0.00156521739130433,"defaultdict(<class 'int'>, {'wrong': 192, 'right': 61})",0.03128359570459579,0.6895431370588824,0.7260869565217392,0.6891181229773463,0.03696883354439284,0.724,0.0020869565217391806,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 62})",0.03016447239983277,0.8879836049185245,0.9130434782608695,0.8876921521035599,0.025351326157309617,0.912,0.0010434782608694793,"defaultdict(<class 'int'>, {'wrong': 192, 'right': 61})",0.03128359570459579,0.9095271418574428,0.9347826086956522,0.9092334142394822,0.025549194456169988,0.936,-0.0012173913043478368
word,framed,179,"{'wrong': 48.333333333333336, 'right': 34.0}",44,"{'wrong': 11.0, 'right': 11.0}",0.007576750971168191,0.0,0.003822320069887867,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.00757100976846185,0.6388083574927522,0.6363636363636364,0.6388137461176235,-0.002450109753987184,0.6363636363636364,0.0,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 6})",0.04972680199353595,0.6895431370588824,0.6477272727272727,0.6896353070834585,-0.04190803435618584,0.6477272727272727,0.0,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.032606124684797406,0.8879836049185245,0.8181818181818182,0.8881374611762348,-0.06995564299441659,0.8181818181818182,0.0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.0258193558316527,0.9095271418574428,0.8977272727272727,0.9095531509868751,-0.011825878259602352,0.8977272727272727,0.0
word,free,273,"{'wrong': 67.66666666666667, 'right': 70.0}",105,"{'wrong': 24.333333333333332, 'right': 32.0}",7.181844297615636e-05,0.004630440110640382,0.0017859972582262417,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 46})",0.011798467594315923,0.6388083574927522,0.6476190476190476,0.6387618712627506,0.008857176356297014,0.6317829457364341,0.01583610188261353,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 100})",0.04417960449898848,0.6895431370588824,0.6523809523809524,0.6897392090849706,-0.037358256704018156,0.6705426356589147,-0.018161683277962304,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 33})",0.03428595543028523,0.8879836049185245,0.8904761904761904,0.8879704537460429,0.002505736730147534,0.8953488372093024,-0.0048726467331119405,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 37})",0.025904118436549356,0.9095271418574428,0.9047619047619048,0.9095522838048339,-0.004790379042929116,0.9069767441860465,-0.00221483942414169
word,freeze,145,"{'wrong': 40.666666666666664, 'right': 23.0}",27,"{'wrong': 5.0, 'right': 12.0}",0.019249746443354077,0.04238754325259517,0.06092404843756906,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 41})",0.025817118220568112,0.6388083574927522,0.5740740740740741,0.6388958406326642,-0.06482176655859018,0.5816326530612245,-0.0075585789871503994,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.01136934921114557,0.6895431370588824,0.7037037037037037,0.6895240002002102,0.014179703503493513,0.7142857142857143,-0.010582010582010581,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.015383179665237424,0.8879836049185245,0.9074074074074074,0.8879573552229841,0.019450052184423305,0.9489795918367347,-0.04157218442932731,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.0032651399018585395,0.9095271418574428,0.9074074074074074,0.9095300065068321,-0.0021225990994246935,0.9183673469387755,-0.01095993953136809
word,french,84,"{'wrong': 21.666666666666668, 'right': 19.0}",40,"{'wrong': 10.0, 'right': 10.0}",0.0010749798441279214,0.0,0.0005381652980399575,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.019959756315945452,0.6388083574927522,0.7,0.6386857658018632,0.06131423419813675,0.7,0.0,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 1})",0.15406593251573164,0.6895431370588824,0.6875,0.6895472302914956,-0.002047230291495561,0.6875,0.0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 5})",0.07364629450215583,0.8879836049185245,0.9,0.8879595312030452,0.012040468796954862,0.9,0.0,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.06112881894774248,0.9095271418574428,0.925,0.9094961434438545,0.015503856556145501,0.925,0.0
word,fresh,67,"{'wrong': 18.333333333333332, 'right': 12.0}",17,"{'wrong': 3.6666666666666665, 'right': 6.0}",0.010898442217123529,0.014565992865636153,0.025557127789395888,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.05168846348814103,0.6388083574927522,0.6764705882352942,0.6387763269798389,0.037694261255455275,0.68,-0.003529411764705892,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.023194830148635756,0.6895431370588824,0.7352941176470589,0.6895042273250288,0.04578989032203007,0.7,0.03529411764705892,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.023194830148635756,0.8879836049185245,0.8529411764705882,0.8880134073740558,-0.03507223090346756,0.86,-0.007058823529411784,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.007495705476400296,0.9095271418574428,0.9117647058823529,0.9095252388813848,0.0022394670009681095,0.9,0.0117647058823529
word,fridge,95,"{'wrong': 26.333333333333332, 'right': 16.0}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.014895529791059577,0.0024999999999999988,0.002677253109021345,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 1})",0.10352765006521639,0.6388083574927522,0.6785714285714286,0.6387526278906798,0.039818800680748834,0.6666666666666666,0.011904761904761973,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 5})",0.028735517287256464,0.6895431370588824,0.5892857142857143,0.6896836520172189,-0.10039793773150463,0.5833333333333334,0.005952380952380931,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 26})",0.040586431933357196,0.8879836049185245,0.9464285714285714,0.8879016918610472,0.058526879567524226,0.9333333333333333,0.013095238095238049,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 24})",0.019504889313146763,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.9166666666666666,-0.005952380952380931
word,friend,710,"{'right': 184.0, 'wrong': 175.33333333333334}",199,"{'right': 38.0, 'wrong': 53.666666666666664}",0.00014542838555560498,0.00730247933884297,0.004788045269773375,"defaultdict(<class 'int'>, {'wrong': 165, 'right': 50})",0.04257039581665123,0.6388083574927522,0.6633165829145728,0.6385621245014389,0.02475445841313395,0.6604651162790698,0.002851466635503064,"defaultdict(<class 'int'>, {'wrong': 163, 'right': 52})",0.03952058897841962,0.6895431370588824,0.6884422110552764,0.6895541980108043,-0.0011119869555279438,0.6906976744186046,-0.0022554633633282695,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 162})",0.03804999978877396,0.8879836049185245,0.871859296482412,0.8881456050891099,-0.016286308606697886,0.8767441860465116,-0.004884889564099604,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 51})",0.04102714322067081,0.9095271418574428,0.8869346733668342,0.9097541273287222,-0.022819453961888003,0.8860465116279069,0.0008881617389272511
word,frightened,53,"{'wrong': 12.666666666666666, 'right': 15.0}",13,"{'right': 7.0, 'wrong': 2.0}",0.0017781971258528108,0.0771604938271605,0.03140685649276908,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 12})",0.0009862769628387821,0.6388083574927522,0.7692307692307693,0.6387235532436353,0.130507215987134,0.7241379310344828,0.04509283819628651,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.07720393798234303,0.6895431370588824,0.6538461538461539,0.6895663482218777,-0.035720194375723824,0.6896551724137931,-0.035809018567639295,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.037203590143466386,0.8879836049185245,0.8846153846153846,0.8879857950282599,-0.0033704104128753354,0.8793103448275862,0.0053050397877983935,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.07720393798234303,0.9095271418574428,0.8846153846153846,0.9095433401690591,-0.024927955553674552,0.896551724137931,-0.011936339522546469
word,frisbee,382,"{'wrong': 98.33333333333333, 'right': 87.0}",160,"{'wrong': 37.666666666666664, 'right': 47.0}",0.0009348636198954508,0.0030380060760121503,0.0036784371787829256,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 35})",0.04850947692202045,0.6388083574927522,0.6074380165289256,0.6389992456625597,-0.03156122913363413,0.6182432432432432,-0.010805226714317606,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 143})",0.024144369239139304,0.6895431370588824,0.6900826446280992,0.6895398541614283,0.0005427904666709393,0.6993243243243243,-0.009241679696225136,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 145})",0.026786138303938563,0.8879836049185245,0.9338842975206612,0.8877042997234096,0.04617999779725157,0.9358108108108109,-0.0019265132901497006,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 144})",0.02544435713286032,0.9095271418574428,0.9421487603305785,0.9093286396781494,0.03282012065242912,0.9391891891891891,0.002959571141389339
word,from,13446,"{'wrong': 3478.3333333333335, 'right': 3011.0}",3970,"{'right': 1017.0, 'wrong': 984.3333333333334}",0.0012965622142371083,6.660560736546501e-05,0.0009765276431682873,"defaultdict(<class 'int'>, {'wrong': 3513, 'right': 559})",0.06612940268563786,0.6388083574927522,0.6370502609173304,0.6391995111518485,-0.002149250234518063,0.6373994638069705,-0.00034920288964013224,"defaultdict(<class 'int'>, {'right': 1072, 'wrong': 3000})",0.021980203246943907,0.6895431370588824,0.6911562757484208,0.6891842346471128,0.0019720411013079975,0.6919571045576407,-0.0008008288092199445,"defaultdict(<class 'int'>, {'wrong': 3083, 'right': 989})",0.027083898886937595,0.8879836049185245,0.8890414721230431,0.8877482432019554,0.0012932289210876302,0.8887399463806971,0.00030152574234598717,"defaultdict(<class 'int'>, {'wrong': 3075, 'right': 997})",0.026563459767836292,0.9095271418574428,0.9095028838231255,0.9095325389550871,-2.9655131961625614e-05,0.9095174262734584,-1.454245033294388e-05
word,front,5603,"{'right': 1380.0, 'wrong': 1407.6666666666667}",1532,"{'wrong': 384.0, 'right': 380.0}",2.4624759627101554e-05,6.85288232230463e-06,2.7485780437919854e-06,"defaultdict(<class 'int'>, {'wrong': 1135, 'right': 401})",0.029468431680739357,0.6388083574927522,0.6404341926729986,0.6386790416576732,0.001755151015325418,0.6400541271989174,0.0003800654740812037,"defaultdict(<class 'int'>, {'wrong': 1142, 'right': 394})",0.030720803045322875,0.6895431370588824,0.6991180461329715,0.68878156701921,0.010336479113761454,0.6989174560216509,0.00020059011132056437,"defaultdict(<class 'int'>, {'wrong': 1135, 'right': 401})",0.029468431680739357,0.8879836049185245,0.8914518317503393,0.8877077487589036,0.0037440829914356932,0.8910690121786198,0.0003828195717194838,"defaultdict(<class 'int'>, {'right': 395, 'wrong': 1141})",0.030539927736839098,0.9095271418574428,0.9114654002713705,0.9093729764731275,0.002092423798242926,0.9117050067658998,-0.00023960649452936522
word,frost,48,"{'wrong': 13.0, 'right': 9.0}",17,"{'wrong': 3.3333333333333335, 'right': 7.0}",0.008264462809917356,0.03147762747138397,0.03673780880112819,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.04578948177325837,0.6388083574927522,0.7647058823529411,0.6387012857071389,0.1260045966458022,0.8214285714285714,-0.05672268907563027,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 9})",0.03706612683210931,0.6895431370588824,0.6176470588235294,0.6896042823552954,-0.07195722353176592,0.5714285714285714,0.04621848739495804,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 15})",0.0015489060310015772,0.8879836049185245,0.8823529411764706,0.8879883936164891,-0.005635452440018507,0.8214285714285714,0.060924369747899165,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.00019489515531968902,0.9095271418574428,0.9117647058823529,0.9095252388813848,0.0022394670009681095,0.875,0.03676470588235292
word,frosting,50,"{'wrong': 14.0, 'right': 8.0}",18,"{'right': 8.0, 'wrong': 3.3333333333333335}",0.018595041322314047,0.04238754325259514,0.060089167801920404,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.028557155113842297,0.6388083574927522,0.6176470588235294,0.6388263544949723,-0.021179295671442833,0.6451612903225806,-0.02751423149905119,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.01968909432529585,0.6895431370588824,0.7352941176470589,0.6895042273250288,0.04578989032203007,0.7258064516129032,0.009487666034155628,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.012815037427699849,0.8879836049185245,0.9411764705882353,0.8879383661013558,0.05323810448687949,0.967741935483871,-0.026565464895635715,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.007622660937550582,0.9095271418574428,0.9705882352941176,0.9094752113662514,0.06111302392786622,0.9838709677419355,-0.013282732447817858
word,frown,411,"{'wrong': 95.0, 'right': 126.0}",109,"{'wrong': 26.0, 'right': 31.0}",0.004919022952028005,0.0019236688211757486,0.0003498047250422723,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 45})",0.022357279145151197,0.6388083574927522,0.6697247706422018,0.6386389908026335,0.031085779839568284,0.672,-0.002275229357798225,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 36})",0.041236518103241984,0.6895431370588824,0.6788990825688074,0.6896014474543901,-0.010702364885582738,0.664,0.014899082568807342,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 34})",0.04637705644552657,0.8879836049185245,0.8715596330275229,0.8880735789314972,-0.01651394590397426,0.872,-0.0004403669724770687,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 33})",0.04908994777865634,0.9095271418574428,0.8853211009174312,0.9096597477006584,-0.02433864678322717,0.884,0.001321100917431206
word,fruit,113,"{'wrong': 27.0, 'right': 32.0}",33,"{'wrong': 8.666666666666666, 'right': 7.0}",0.0017954610744039068,0.00282933454051607,0.004573789714356083,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 23})",0.020314377656303832,0.6388083574927522,0.6060606060606061,0.6388624643268412,-0.03280185826623516,0.6142857142857143,-0.008225108225108246,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 6})",0.07776604883792206,0.6895431370588824,0.6818181818181818,0.6895559004656286,-0.007737718647446878,0.6714285714285714,0.010389610389610393,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 6})",0.07776604883792206,0.8879836049185245,0.8787878787878788,0.88799879837781,-0.009210919589931255,0.8571428571428571,0.02164502164502169,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.09292064925780452,0.9095271418574428,0.9393939393939394,0.9094777950232814,0.029916144370658038,0.9142857142857143,0.02510822510822519
word,frustrated,37,"{'right': 14.0, 'wrong': 7.666666666666667}",16,"{'right': 6.0, 'wrong': 3.3333333333333335}",0.021360946745562118,0.02040816326530611,5.929408782335351e-06,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.05424201046108394,0.6388083574927522,0.6875,0.6387693846923461,0.04873061530765388,0.68,0.007499999999999951,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 15})",0.03067832899929695,0.6895431370588824,0.6875,0.689544772386193,-0.00204477238619305,0.66,0.02749999999999997,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.05424201046108394,0.8879836049185245,0.90625,0.8879689844922461,0.01828101550775385,0.9,0.006249999999999978,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 11})",0.0215688821995301,0.9095271418574428,0.84375,0.9095797898949475,-0.06582978989494748,0.78,0.06374999999999997
word,full,531,"{'right': 113.0, 'wrong': 139.33333333333334}",135,"{'right': 45.0, 'wrong': 30.0}",0.002722716556524834,0.009999999999999995,0.011651608305871579,"defaultdict(<class 'int'>, {'wrong': 169, 'right': 11})",0.10833541494953548,0.6388083574927522,0.6828358208955224,0.6385114734299517,0.04432434746557068,0.6787709497206704,0.004064871174851992,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 44})",0.023099084001900548,0.6895431370588824,0.6791044776119403,0.6896135265700483,-0.010509048958108003,0.6703910614525139,0.008713416159426335,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 47})",0.019213494851433005,0.8879836049185245,0.8917910447761194,0.8879579307568438,0.003833114019275552,0.88268156424581,0.009109480530309355,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 53})",0.012668028864479,0.9095271418574428,0.8992537313432836,0.9095964170692431,-0.010342685725959533,0.8770949720670391,0.022158759276244444
word,fully,113,"{'wrong': 30.333333333333332, 'right': 22.0}",31,"{'wrong': 7.666666666666667, 'right': 8.0}",0.006338999553734429,0.00011317338162064255,0.004098267020216147,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.07419360325565866,0.6388083574927522,0.5967741935483871,0.6388735919899875,-0.04209939844160038,0.59375,0.003024193548387122,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.043730072961999,0.6895431370588824,0.6935483870967742,0.6895369211514393,0.004011465945334969,0.703125,-0.009576612903225756,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.023673763859511573,0.8879836049185245,0.9354838709677419,0.887909887359199,0.047573983608542925,0.9375,-0.0020161290322581182,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.01641900503532044,0.9095271418574428,0.9354838709677419,0.9094868585732165,0.025997012394525343,0.9375,-0.0020161290322581182
word,fun,121,"{'wrong': 30.0, 'right': 31.0}",34,"{'wrong': 8.0, 'right': 10.0}",6.71862402579953e-05,0.0030864197530864226,0.0011264360051952763,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.0656507869913027,0.6388083574927522,0.6176470588235294,0.638844382134989,-0.021197323311459515,0.6341463414634146,-0.016499282639885204,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.03782234196247156,0.6895431370588824,0.7205882352941176,0.6894902864009613,0.031097948893156313,0.7073170731707317,0.013271162123385971,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.05517878917525621,0.8879836049185245,0.9558823529411765,0.8878680152213099,0.06801433771986665,0.9512195121951219,0.004662840746054608,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.05517878917525621,0.9095271418574428,0.9264705882352942,0.9094982976166633,0.016972290618630814,0.9024390243902439,0.02403156384505023
word,fur,155,"{'wrong': 34.333333333333336, 'right': 52.0}",45,"{'wrong': 12.666666666666666, 'right': 7.0}",0.010468687109613743,0.020755530020109166,0.030723876379653514,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 34})",0.03678761078516611,0.6388083574927522,0.6046511627906976,0.6388819315734108,-0.03423076878271314,0.6224489795918368,-0.01779781680113912,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.048845281216562814,0.6895431370588824,0.7093023255813954,0.6895005760657216,0.019801749515673817,0.7244897959183674,-0.015187470336971987,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.048845281216562814,0.8879836049185245,0.9069767441860465,0.8879426939838702,0.0190340502021763,0.9183673469387755,-0.011390602752729073,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 39})",0.07107559618488006,0.9095271418574428,0.9651162790697675,0.9094074036968391,0.055708875372928346,0.9693877551020408,-0.004271476032273291
word,furiously,48,"{'wrong': 11.666666666666666, 'right': 13.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.000730460189919651,0.027777777777777776,0.010169607182087148,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 11})",0.00379579945522868,0.6388083574927522,0.6666666666666666,0.6387874543544595,0.027879212312207136,0.64,0.026666666666666616,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.01420021883083536,0.6895431370588824,0.6666666666666666,0.6895603021359612,-0.02289363546929457,0.68,-0.01333333333333342,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.03209114802136225,0.8879836049185245,0.8666666666666667,0.8879995998199189,-0.021332933153252243,0.88,-0.013333333333333308,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.059369006693659514,0.9095271418574428,0.9666666666666667,0.9094842679205642,0.057182398746102425,0.98,-0.013333333333333308
word,furniture,131,"{'wrong': 32.666666666666664, 'right': 33.0}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",6.441804736014881e-06,0.00010412328196584837,8.118819652847735e-05,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 5})",0.07507986902853477,0.6388083574927522,0.6212121212121212,0.6388374305312171,-0.017625309319095894,0.6176470588235294,0.0035650623885917776,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 20})",0.004156315068068687,0.6895431370588824,0.6666666666666666,0.6895809342612527,-0.022914267594586035,0.6764705882352942,-0.009803921568627527,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.016625935329576923,0.8879836049185245,0.9242424242424242,0.8879236969909378,0.03631872725148644,0.9264705882352942,-0.002228163992869958,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.016625935329576923,0.9095271418574428,0.9242424242424242,0.9095028288189055,0.014739595423518659,0.9264705882352942,-0.002228163992869958
word,furrow,78,"{'wrong': 15.666666666666666, 'right': 31.0}",21,"{'wrong': 4.0, 'right': 9.0}",0.02698979591836736,0.036982248520710054,0.00044992020298458,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 17})",0.008016949561568381,0.6388083574927522,0.8,0.6386470529370559,0.16135294706294412,0.7638888888888888,0.036111111111111205,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 14})",0.04152856212976904,0.6895431370588824,0.65,0.6895827078955269,-0.03958270789552687,0.6388888888888888,0.011111111111111183,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 15})",0.03406960124545983,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.8472222222222222,0.05277777777777781,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.05896335190459637,0.9095271418574428,0.875,0.9095616931852296,-0.034561693185229614,0.8194444444444444,0.05555555555555558
word,further,190,"{'wrong': 46.0, 'right': 52.0}",46,"{'right': 11.0, 'wrong': 11.666666666666666}",0.0009371095376926285,0.00021626297577854683,0.0010274785132956005,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 14})",0.028204165437301268,0.6388083574927522,0.6304347826086957,0.6388276553106212,-0.008392872701925569,0.6276595744680851,0.0027752081406106077,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 4})",0.12620767791655813,0.6895431370588824,0.7391304347826086,0.6894288577154308,0.049701577067177816,0.7340425531914894,0.005087881591119281,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.040368451035645125,0.8879836049185245,0.9130434782608695,0.8879258517034068,0.025117626557462747,0.9042553191489362,0.008788159111933314,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 11})",0.04749859298229736,0.9095271418574428,0.9347826086956522,0.9094689378757514,0.02531367081990077,0.925531914893617,0.009250693802035248
word,game,2436,"{'wrong': 603.0, 'right': 627.0}",632,"{'wrong': 159.33333333333334, 'right': 154.0}",9.518143961927441e-05,7.243096423721208e-05,0.0001668463577606319,"defaultdict(<class 'int'>, {'wrong': 488, 'right': 150})",0.04107085946655038,0.6388083574927522,0.6309090909090909,0.6390316611842105,-0.008122570275119645,0.6294964028776978,0.00141268803139305,"defaultdict(<class 'int'>, {'wrong': 486, 'right': 152})",0.04004805637936106,0.6895431370588824,0.7090909090909091,0.6889905427631579,0.02010036632775125,0.7086330935251799,0.0004578155657292138,"defaultdict(<class 'int'>, {'right': 161, 'wrong': 477})",0.03564746595309865,0.8879836049185245,0.9218181818181819,0.8870271381578947,0.03479104366028718,0.9226618705035972,-0.0008436886854152892,"defaultdict(<class 'int'>, {'right': 158, 'wrong': 480})",0.03707824616614831,0.9095271418574428,0.9481818181818182,0.908434416118421,0.03974740206339722,0.9487410071942446,-0.0005591890124263532
word,gap,101,"{'right': 25.0, 'wrong': 25.333333333333332}",43,"{'wrong': 11.333333333333334, 'right': 9.0}",1.0964431384588324e-05,0.003292125772641764,0.0014676865914695705,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 6})",0.08175209337968675,0.6388083574927522,0.6511627906976745,0.6387817462305265,0.01238104446714794,0.6413043478260869,0.009858442871587547,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 36})",0.04334029911552876,0.6895431370588824,0.686046511627907,0.6895506687371638,-0.003504157109256778,0.6847826086956522,0.0012639029322547568,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 35})",0.03623336023600704,0.8879836049185245,0.9418604651162791,0.8878675549767069,0.05399291013957219,0.9347826086956522,0.00707785642062686,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 34})",0.02991842740252964,0.9095271418574428,0.9418604651162791,0.9094574963682813,0.03240296874799775,0.9347826086956522,0.00707785642062686
word,garage,273,"{'right': 66.0, 'wrong': 69.0}",68,"{'wrong': 17.0, 'right': 17.0}",0.00012345679012345655,0.0,6.173728792775333e-05,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 16})",0.035364675449496535,0.6388083574927522,0.625,0.6388554519008928,-0.013855451900892768,0.625,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 48})",0.020066896657132634,0.6895431370588824,0.6838235294117647,0.6895626441970107,-0.0057391147852460245,0.6838235294117647,0.0,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 17})",0.031041646864596963,0.8879836049185245,0.8529411764705882,0.88810311967098,-0.03516194320039179,0.8529411764705882,0.0,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 19})",0.023410836647036283,0.9095271418574428,0.8823529411764706,0.9096198214464841,-0.02726688027001356,0.8823529411764706,0.0
word,garden,225,"{'wrong': 57.333333333333336, 'right': 53.0}",71,"{'wrong': 17.333333333333332, 'right': 19.0}",0.00038562992305656333,0.0005260499957916013,0.0009065243022513721,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 14})",0.0516906074714806,0.6388083574927522,0.6056338028169014,0.6389265111612742,-0.03329270834437281,0.6038961038961039,0.001737698920797448,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.029879970898645504,0.6895431370588824,0.6830985915492958,0.6895660897918234,-0.006467498242527681,0.7012987012987013,-0.018200109749405557,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 56})",0.023183156127194078,0.8879836049185245,0.8732394366197183,0.8880361173814898,-0.014796680761771541,0.8701298701298701,0.00310956648984817,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 23})",0.017470438383404292,0.9095271418574428,0.9014084507042254,0.909556057185854,-0.0081476064816286,0.8961038961038961,0.005304554600329303
word,gas,113,"{'wrong': 28.666666666666668, 'right': 27.0}",39,"{'wrong': 9.333333333333334, 'right': 11.0}",0.00022410269281795711,0.0016796560064498782,0.0015672876186049074,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 7})",0.06298368952814723,0.6388083574927522,0.6578947368421053,0.6387720352564102,0.019122701585695068,0.6547619047619048,0.0031328320802005427,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 14})",0.014562290801860667,0.6895431370588824,0.618421052631579,0.6896784855769231,-0.07125743294534415,0.6190476190476191,-0.0006265664160400863,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.04449093773022127,0.8879836049185245,0.8289473684210527,0.8880959535256411,-0.059148585104588425,0.8452380952380952,-0.016290726817042578,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.03684221631406226,0.9095271418574428,0.9078947368421053,0.9095302483974359,-0.0016355115553305932,0.9166666666666666,-0.00877192982456132
word,gate,603,"{'wrong': 152.33333333333334, 'right': 146.0}",178,"{'wrong': 45.333333333333336, 'right': 42.0}",0.00011266814394057648,0.00036419789056581795,3.5897836198081276e-05,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 132})",0.02464932404982023,0.6388083574927522,0.6171428571428571,0.638999546165095,-0.02185668902223792,0.61731843575419,-0.00017557861133288277,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 40})",0.04046179411255382,0.6895431370588824,0.6971428571428572,0.6894760728152892,0.007666784327567955,0.6955307262569832,0.0016121308858739747,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 138})",0.03354682681248779,0.8879836049185245,0.9228571428571428,0.8876758610256669,0.03518128183147595,0.9217877094972067,0.001069433359936145,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 135})",0.028888382508979175,0.9095271418574428,0.9342857142857143,0.9093086581614643,0.02497705612424994,0.9357541899441341,-0.0014684756584197878
word,gather,357,"{'wrong': 90.0, 'right': 87.0}",95,"{'wrong': 23.666666666666668, 'right': 24.0}",7.181844297615589e-05,1.2225536701061125e-05,7.16568628582187e-05,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 27})",0.02353803103129805,0.6388083574927522,0.6276595744680851,0.6388609883487344,-0.011201413880649325,0.631578947368421,-0.003919372900335949,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 23})",0.03474582965592487,0.6895431370588824,0.7021276595744681,0.689483728404982,0.012643931169486144,0.7,0.0021276595744681437,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 26})",0.026093804235126923,0.8879836049185245,0.8936170212765957,0.88795701084773,0.005660010428865658,0.8947368421052632,-0.0011198208286674616,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 67})",0.018883298780835438,0.9095271418574428,0.9202127659574468,0.909476697468863,0.010736068488583883,0.9157894736842105,0.0044232922732363456
word,gathered,233,"{'wrong': 56.666666666666664, 'right': 63.0}",64,"{'right': 15.0, 'wrong': 16.333333333333332}",0.0007002583778834748,0.0004526935264825714,0.0011399695790139577,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 50})",0.04339538902230016,0.6388083574927522,0.6875,0.6386520910640858,0.048847908935914175,0.6893939393939394,-0.0018939393939394478,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 46})",0.025961513841881577,0.6895431370588824,0.671875,0.6895998395346505,-0.01772483953465054,0.6818181818181818,-0.009943181818181768,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 52})",0.054327890654963656,0.8879836049185245,0.90625,0.8879249824491025,0.01832501755089755,0.9090909090909091,-0.0028409090909090606,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 51})",0.04865685145170373,0.9095271418574428,0.921875,0.9094875137899909,0.012387486210009069,0.9242424242424242,-0.0023674242424241987
word,gaze,2766,"{'wrong': 622.6666666666666, 'right': 898.0}",673,"{'wrong': 158.66666666666666, 'right': 197.0}",0.008195765834108703,0.002904068462672897,0.0006857530265490623,"defaultdict(<class 'int'>, {'wrong': 342, 'right': 447})",0.00029508436145828966,0.6388083574927522,0.6471494607087828,0.6385286976287647,0.008620763080018023,0.6372549019607843,0.009894558747998494,"defaultdict(<class 'int'>, {'wrong': 607, 'right': 182})",0.06870076675790755,0.6895431370588824,0.6694915254237288,0.6902154259441029,-0.020723900520374094,0.6738562091503268,-0.00436468372659804,"defaultdict(<class 'int'>, {'wrong': 544, 'right': 245})",0.04015326832029528,0.8879836049185245,0.8713405238828967,0.8885416128532314,-0.017201088970334677,0.8614379084967321,0.00990261538616466,"defaultdict(<class 'int'>, {'wrong': 553, 'right': 236})",0.04365765729857258,0.9095271418574428,0.8628659476117103,0.9110915947719171,-0.04822564716020683,0.8568627450980392,0.0060032025136711464
word,gazing,178,"{'wrong': 40.666666666666664, 'right': 56.0}",48,"{'wrong': 12.666666666666666, 'right': 10.0}",0.006290130796670634,0.0034602076124567458,0.009575141734260939,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 31})",0.017631698450380706,0.6388083574927522,0.6276595744680851,0.6388346109524525,-0.011175036484367462,0.64,-0.012340425531914945,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 33})",0.02596950292588663,0.6895431370588824,0.7446808510638298,0.6894132972593817,0.05526755380444803,0.75,-0.005319148936170248,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 41})",0.07998992557451512,0.8879836049185245,0.925531914893617,0.8878951851295155,0.037636729764101484,0.92,0.005531914893616929,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 8})",0.10045724361739879,0.9095271418574428,0.9042553191489362,0.9095395560899845,-0.0052842369410482926,0.88,0.024255319148936194
word,gear,344,"{'wrong': 88.66666666666667, 'right': 78.0}",82,"{'wrong': 22.0, 'right': 16.0}",0.0010239999999999982,0.006232686980609422,0.001116198059469992,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 12})",0.06799918645336647,0.6388083574927522,0.6666666666666666,0.6386951066499372,0.027971560016729402,0.6551724137931034,0.011494252873563204,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 22})",0.026124197237829508,0.6895431370588824,0.6851851851851852,0.6895608531994981,-0.0043756680143128834,0.6724137931034483,0.012771392081736943,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 69})",0.03593389579597987,0.8879836049185245,0.9320987654320988,0.8878042659974906,0.04429449943460817,0.9252873563218391,0.006811409110259681,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 62})",0.01587268607886911,0.9095271418574428,0.9567901234567902,0.9093350062735257,0.04745511718326445,0.9597701149425287,-0.0029799914857385756
word,gentle,92,"{'wrong': 19.666666666666668, 'right': 33.0}",24,"{'right': 7.0, 'wrong': 5.666666666666667}",0.016023073225444627,0.0027700831024930718,0.0028281100898084888,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.03676164565903373,0.6388083574927522,0.5833333333333334,0.6388749874887398,-0.05554165415540646,0.5892857142857143,-0.005952380952380931,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 18})",0.03676164565903373,0.6895431370588824,0.6666666666666666,0.689570613552197,-0.022903946885530324,0.6607142857142857,0.005952380952380931,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.0902669636833729,0.8879836049185245,0.875,0.8879991992793514,-0.012999199279351448,0.875,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.059786681412063974,0.9095271418574428,0.8958333333333334,0.9095435892303073,-0.013710255896973944,0.875,0.02083333333333337
word,gently,484,"{'wrong': 114.66666666666667, 'right': 140.0}",143,"{'wrong': 35.666666666666664, 'right': 36.0}",0.0024738905183520187,5.408328826392742e-06,0.0011274625278328478,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 92})",0.017193096093935135,0.6388083574927522,0.6293706293706294,0.6388763026733122,-0.009505673302682816,0.6275862068965518,0.0017844224740776182,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 31})",0.06135674879491972,0.6895431370588824,0.6363636363636364,0.689925993052409,-0.05356235668877263,0.6379310344827587,-0.0015673981191223207,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 38})",0.043632329885889824,0.8879836049185245,0.8391608391608392,0.8883350954035141,-0.04917425624267491,0.8413793103448276,-0.0022184711839884352,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 44})",0.031356536917790556,0.9095271418574428,0.8986013986013986,0.9096057997281377,-0.01100440112673906,0.9,-0.0013986013986013734
word,german,79,"{'wrong': 23.0, 'right': 10.0}",27,"{'right': 7.0, 'wrong': 6.666666666666667}",0.038797061524334264,0.00014872099940511625,0.022847990494188744,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.00175921837831103,0.6388083574927522,0.7037037037037037,0.638720656689524,0.06498304701417967,0.7142857142857143,-0.010582010582010581,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 23})",0.01068611388664599,0.6895431370588824,0.6296296296296297,0.689624105310576,-0.0599944756809464,0.625,0.00462962962962965,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.01068611388664599,0.8879836049185245,0.9629629629629629,0.8878822763902097,0.07508068657275324,0.9642857142857143,-0.001322751322751392,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.03041865992269656,0.9095271418574428,0.9074074074074074,0.9095300065068321,-0.0021225990994246935,0.9107142857142857,-0.003306878306878258
word,gesture,355,"{'right': 104.0, 'wrong': 83.66666666666667}",81,"{'right': 25.0, 'wrong': 18.666666666666668}",0.0029348295890134334,0.005259017539770407,0.00017102518611699334,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 48})",0.00312065689524868,0.6388083574927522,0.654320987654321,0.6387452948557089,0.01557569279861215,0.6386138613861386,0.01570712626818238,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 23})",0.05728241186878621,0.6895431370588824,0.6975308641975309,0.6895106649937265,0.008020199203804368,0.698019801980198,-0.0004889377826671204,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 24})",0.053518061856885984,0.8879836049185245,0.9197530864197531,0.8878544542032623,0.03189863221649081,0.9306930693069307,-0.01093998288717768,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 66})",0.021939168130736014,0.9095271418574428,0.8888888888888888,0.9096110414052697,-0.020722152516380876,0.8861386138613861,0.002750275027502691
word,gesturing,85,"{'right': 27.0, 'wrong': 19.333333333333332}",29,"{'wrong': 6.333333333333333, 'right': 10.0}",0.006844883805186069,0.012598917117867559,0.0004527398699600378,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 22})",0.007150934005647806,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.5975609756097561,0.02312867956265774,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 14})",0.02957357636620138,0.6895431370588824,0.7758620689655172,0.6894178305050809,0.08644423846043636,0.7926829268292683,-0.016820857863751093,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.051535440705493936,0.8879836049185245,0.9482758620689655,0.8878960804925664,0.060379781576399116,0.9512195121951219,-0.002943650126156383,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.051535440705493936,0.9095271418574428,0.9482758620689655,0.9094708915252541,0.03880497054371146,0.9512195121951219,-0.002943650126156383
word,get,5573,"{'right': 1305.0, 'wrong': 1422.6666666666667}",1585,"{'wrong': 400.0, 'right': 385.0}",0.0004652263631712262,9.128159357377577e-05,7.225144267845136e-05,"defaultdict(<class 'int'>, {'wrong': 1232, 'right': 368})",0.034270792266063506,0.6388083574927522,0.63993399339934,0.6387161321724082,0.0012178612269317934,0.6395424836601307,0.000391509739209317,"defaultdict(<class 'int'>, {'wrong': 1183, 'right': 417})",0.02574093194046269,0.6895431370588824,0.694059405940594,0.6891731112433076,0.0048862946972864085,0.6934640522875817,0.0005953536530123316,"defaultdict(<class 'int'>, {'right': 406, 'wrong': 1194})",0.02752511519667429,0.8879836049185245,0.8963696369636963,0.8872965226326321,0.00907311433106417,0.8960784313725491,0.00029120559114725886,"defaultdict(<class 'int'>, {'right': 394, 'wrong': 1206})",0.029555847006276302,0.9095271418574428,0.9105610561056106,0.9094424314531394,0.0011186246524711452,0.9101307189542484,0.0004303371513622034
word,getting,648,"{'wrong': 167.33333333333334, 'right': 146.0}",195,"{'wrong': 51.0, 'right': 42.0}",0.001158895427795382,0.0023413111342351703,0.00010359047600376828,"defaultdict(<class 'int'>, {'wrong': 168, 'right': 36})",0.049367739122415495,0.6388083574927522,0.6347150259067358,0.6388482309594711,-0.004133205052735289,0.6361386138613861,-0.0014235879546503627,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 159})",0.033942974754187144,0.6895431370588824,0.7098445595854922,0.6893453792964216,0.020499180289070607,0.7103960396039604,-0.0005514800184681645,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 152})",0.024422883933608537,0.8879836049185245,0.9222797927461139,0.887649523040428,0.034630269705685945,0.9232673267326733,-0.0009875339865593746,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 151})",0.02321798901308878,0.9095271418574428,0.9352331606217616,0.9092767374955837,0.025956423126177963,0.9381188118811881,-0.002885651259426414
word,giant,287,"{'wrong': 78.66666666666667, 'right': 51.0}",88,"{'wrong': 19.0, 'right': 31.0}",0.011381434169745117,0.0144,0.025922268127244505,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 105})",0.03724898877956673,0.6388083574927522,0.611764705882353,0.6389237488077908,-0.027159042925437804,0.6166666666666667,-0.004901960784313708,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 87})",0.004990821894803467,0.6895431370588824,0.7235294117647059,0.6893981225842076,0.03413128918049824,0.7333333333333333,-0.009803921568627416,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 35})",0.006915911877698473,0.8879836049185245,0.9294117647058824,0.8878068370061744,0.04160492769970803,0.9291666666666667,0.0002450980392156854,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 34})",0.00800908546400515,0.9095271418574428,0.9176470588235294,0.9094924953566588,0.008154563466870601,0.9125,0.0051470588235293935
word,gift,198,"{'right': 38.0, 'wrong': 53.333333333333336}",53,"{'wrong': 12.333333333333334, 'right': 16.0}",0.00704619319089989,0.004186851211072663,0.011093270059613095,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 13})",0.026927567595750046,0.6388083574927522,0.65625,0.6387664094598657,0.017483590540134264,0.6403508771929824,0.01589912280701755,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 18})",0.010050620937779895,0.6895431370588824,0.6875,0.6895480509069045,-0.0020480509069045194,0.6754385964912281,0.01206140350877194,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 20})",0.005803514740024562,0.8879836049185245,0.9166666666666666,0.8879146207034773,0.028752045963189365,0.9035087719298246,0.013157894736842035,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 16})",0.015641657674295435,0.9095271418574428,0.9791666666666666,0.9093596552760798,0.06980701139058687,0.9824561403508771,-0.003289473684210509
word,girl,2107,"{'wrong': 549.0, 'right': 460.0}",584,"{'right': 129.0, 'wrong': 151.66666666666666}",0.0019450809906088006,0.0016305482365818265,6.980294718119339e-06,"defaultdict(<class 'int'>, {'wrong': 494, 'right': 113})",0.04271236529253564,0.6388083574927522,0.6293577981651376,0.6390730178305328,-0.009715219665395236,0.6267605633802817,0.002597234784855851,"defaultdict(<class 'int'>, {'wrong': 445, 'right': 162})",0.019520079537490145,0.6895431370588824,0.728440366972477,0.6884538307383998,0.03998653623407722,0.7297535211267606,-0.001313154154283569,"defaultdict(<class 'int'>, {'right': 149, 'wrong': 458})",0.024591102584428863,0.8879836049185245,0.9211009174311927,0.8870561636092699,0.034044753821922846,0.9225352112676056,-0.0014342938364129143,"defaultdict(<class 'int'>, {'wrong': 466, 'right': 141})",0.02807311757623733,0.9095271418574428,0.9376146788990826,0.9087405580391552,0.028874120859927355,0.9383802816901409,-0.0007656027910583063
word,give,2784,"{'wrong': 618.0, 'right': 930.0}",709,"{'wrong': 164.33333333333334, 'right': 216.0}",0.010155639685115073,0.004613516903618682,0.0005555598145359306,"defaultdict(<class 'int'>, {'wrong': 299, 'right': 565})",0.0015119976207367894,0.6388083574927522,0.6555232558139535,0.6382130655347344,0.017310190279219095,0.6371733966745843,0.018349859139369262,"defaultdict(<class 'int'>, {'wrong': 616, 'right': 248})",0.05075414935772431,0.6895431370588824,0.6991279069767442,0.689201780722642,0.009926126254102163,0.6995249406175772,-0.00039703364083298887,"defaultdict(<class 'int'>, {'wrong': 610, 'right': 254})",0.048411659465645886,0.8879836049185245,0.8662790697674418,0.8887566000621182,-0.022477530294676362,0.8699524940617577,-0.00367342429431583,"defaultdict(<class 'int'>, {'wrong': 610, 'right': 254})",0.048411659465645886,0.9095271418574428,0.8880813953488372,0.910290920385133,-0.022209525036295807,0.8901425178147269,-0.002061122465889631
word,given,69,"{'right': 16.0, 'wrong': 17.666666666666668}",27,"{'wrong': 7.0, 'right': 6.0}",0.0006126850308793253,0.0014792899408284004,9.434923058875737e-05,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.027784662795442776,0.6388083574927522,0.6666666666666666,0.6387707092447069,0.027895957421959716,0.6785714285714286,-0.011904761904761973,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.038396062841079624,0.6895431370588824,0.7407407407407407,0.6894739476450272,0.05126679309571347,0.75,-0.0092592592592593,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.038396062841079624,0.8879836049185245,0.9074074074074074,0.8879573552229841,0.019450052184423305,0.9107142857142857,-0.003306878306878258,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.027784662795442776,0.9095271418574428,0.9444444444444444,0.9094799539516493,0.03496449049279515,0.9464285714285714,-0.001984126984126977
word,giving,272,"{'wrong': 67.66666666666667, 'right': 69.0}",80,"{'wrong': 20.0, 'right': 20.0}",2.379535990481833e-05,0.0,1.1898010260865712e-05,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 25})",0.01928486161027971,0.6388083574927522,0.65,0.6387634246712838,0.011236575328716247,0.65,0.0,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 57})",0.02493735544534039,0.6895431370588824,0.6625,0.6896517113319282,-0.027151711331928174,0.6625,0.0,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 16})",0.052192424014969416,0.8879836049185245,0.93125,0.8878098966174847,0.04344010338251536,0.93125,0.0,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 20})",0.035079107540724214,0.9095271418574428,0.9625,0.9093144635150056,0.05318553648499447,0.9625,0.0
word,glance,1938,"{'wrong': 423.0, 'right': 669.0}",490,"{'wrong': 110.33333333333333, 'right': 159.0}",0.012687175461900742,0.00816249632388982,0.0002591429891816684,"defaultdict(<class 'int'>, {'wrong': 163, 'right': 473})",0.009891427090309365,0.6388083574927522,0.658004158004158,0.6383354673495518,0.01966869065460619,0.634185303514377,0.02381885448978105,"defaultdict(<class 'int'>, {'wrong': 486, 'right': 150})",0.07472390762688969,0.6895431370588824,0.6673596673596673,0.690089628681178,-0.022729961321510617,0.6669329073482428,0.0004267600114244985,"defaultdict(<class 'int'>, {'wrong': 463, 'right': 173})",0.0600774958545761,0.8879836049185245,0.8617463617463618,0.888629961587708,-0.02688359984134625,0.8618210862619808,-7.472451561907345e-05,"defaultdict(<class 'int'>, {'wrong': 466, 'right': 170})",0.061869654743313574,0.9095271418574428,0.893970893970894,0.909910371318822,-0.015939477347928,0.895367412140575,-0.0013965181696810047
word,glare,434,"{'right': 132.0, 'wrong': 100.66666666666667}",106,"{'right': 22.0, 'wrong': 28.0}",0.0045340350243429865,0.0036000000000000034,0.008129627419473689,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 49})",0.008452637212023138,0.6388083574927522,0.660377358490566,0.6386934673366834,0.021683891153882584,0.6696428571428571,-0.009265498652291093,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 30})",0.04692057993991056,0.6895431370588824,0.6650943396226415,0.6896733668341709,-0.02457902721152938,0.6607142857142857,0.00438005390835583,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 78})",0.035835555165878,0.8879836049185245,0.839622641509434,0.8882412060301508,-0.04861856452071678,0.8392857142857143,0.0003369272237196963,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 75})",0.02866320349582272,0.9095271418574428,0.8632075471698113,0.9097738693467337,-0.04656632217692236,0.8705357142857143,-0.007328167115903006
word,glass,2699,"{'right': 646.0, 'wrong': 684.3333333333334}",737,"{'wrong': 176.33333333333334, 'right': 208.0}",0.00020757365560860773,0.0016971827330791354,0.001547830097751732,"defaultdict(<class 'int'>, {'wrong': 683, 'right': 154})",0.0524587580045788,0.6388083574927522,0.6367013372956909,0.6388817048569803,-0.0021803675612893647,0.6360677083333334,0.0006336289623575242,"defaultdict(<class 'int'>, {'right': 217, 'wrong': 620})",0.027727847267173485,0.6895431370588824,0.6664190193164933,0.6903481094501629,-0.023929090133669617,0.662109375,0.004309644316493277,"defaultdict(<class 'int'>, {'wrong': 651, 'right': 186})",0.03861288864711536,0.8879836049185245,0.8774145616641902,0.8883515233021259,-0.010936961637935672,0.8743489583333334,0.0030656033308568142,"defaultdict(<class 'int'>, {'wrong': 625, 'right': 212})",0.029332487616186828,0.9095271418574428,0.9078751857355126,0.9095846480111726,-0.0017094622756599342,0.9049479166666666,0.0029272690688459946
word,glide,245,"{'right': 52.0, 'wrong': 64.33333333333333}",59,"{'right': 12.0, 'wrong': 15.666666666666666}",0.0028099112486761196,0.004391058208738568,8.91377761152441e-05,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 13})",0.033497439368378616,0.6388083574927522,0.6016949152542372,0.6389181330525894,-0.03722321779835214,0.6031746031746031,-0.001479687920365902,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 13})",0.033497439368378616,0.6895431370588824,0.7033898305084746,0.6895021807790646,0.013887649729410034,0.6984126984126984,0.0049771320957762155,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 16})",0.02065833867349988,0.8879836049185245,0.9152542372881356,0.8879029427984158,0.027351294489719846,0.9047619047619048,0.01049233252623083,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 47})",0.02065833867349988,0.9095271418574428,0.9576271186440678,0.9093848699052489,0.04824224873881888,0.9603174603174603,-0.002690341673392549
word,glimpse,176,"{'wrong': 43.666666666666664, 'right': 45.0}",51,"{'wrong': 13.333333333333334, 'right': 11.0}",5.653230821414479e-05,0.002298742728466879,0.0015414430268649772,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 43})",0.05158704702819449,0.6388083574927522,0.61,0.6388805371817999,-0.028880537181799948,0.6132075471698113,-0.003207547169811309,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 20})",0.009579705384305935,0.6895431370588824,0.59,0.689792543595911,-0.09979254359591105,0.6037735849056604,-0.013773584905660385,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.03304146680667785,0.8879836049185245,0.85,0.8880787733012627,-0.03807877330126275,0.8490566037735849,0.0009433962264150386,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.03304146680667785,0.9095271418574428,0.86,0.9096512327119664,-0.049651232711966364,0.8584905660377359,0.0015094339622641062
word,glistening,77,"{'wrong': 15.0, 'right': 32.0}",16,"{'wrong': 3.0, 'right': 7.0}",0.03270710728836577,0.039999999999999994,0.00021447143836629285,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 12})",0.03258134079977959,0.6388083574927522,0.6875,0.6387693846923461,0.04873061530765388,0.625,0.0625,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 12})",0.006411022757597133,0.6895431370588824,0.65625,0.6895697848924462,-0.03331978489244625,0.625,0.03125,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.11473584993616737,0.8879836049185245,0.875,0.8879939969984992,-0.012993996998499235,0.9107142857142857,-0.0357142857142857,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 13})",0.02416741099310695,0.9095271418574428,0.875,0.9095547773886944,-0.03455477738869439,0.8214285714285714,0.0535714285714286
word,glove,290,"{'wrong': 78.66666666666667, 'right': 54.0}",82,"{'wrong': 18.333333333333332, 'right': 27.0}",0.008642458523774649,0.009137110726643609,0.01788311226848561,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 18})",0.03668364597149243,0.6388083574927522,0.6280487804878049,0.638852640032122,-0.010803859544317174,0.6330275229357798,-0.004978742447974915,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 83})",0.016378272707440925,0.6895431370588824,0.725609756097561,0.689394699859466,0.036215056238094956,0.7385321100917431,-0.012922353994182179,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 29})",0.011188845327583394,0.8879836049185245,0.8658536585365854,0.888074683798434,-0.02222102526184866,0.8807339449541285,-0.014880286417543132,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 26})",0.016378272707440925,0.9095271418574428,0.9085365853658537,0.909531218630797,-0.000994633264943312,0.9128440366972477,-0.0043074513313939855
word,gloved,127,"{'right': 26.0, 'wrong': 33.666666666666664}",38,"{'wrong': 10.0, 'right': 8.0}",0.004127524109734401,0.0030864197530864226,3.831062002965626e-05,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.025428813998138053,0.6388083574927522,0.6973684210526315,0.6386969150641025,0.058671505988528994,0.6875,0.009868421052631526,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.019323214214042123,0.6895431370588824,0.5789473684210527,0.6897536057692307,-0.11080623734817807,0.5875,-0.008552631578947367,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.014192853058683091,0.8879836049185245,0.7894736842105263,0.8881710737179487,-0.09869738950742235,0.7875,0.0019736842105263497,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.009949376442161345,0.9095271418574428,0.8421052631578947,0.9096554487179487,-0.06755018556005399,0.85,-0.007894736842105288
word,glow,271,"{'wrong': 66.0, 'right': 73.0}",69,"{'wrong': 16.666666666666668, 'right': 19.0}",0.0006340251539775365,0.0010699624421346829,2.8449258344756447e-05,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 58})",0.04491135088008238,0.6388083574927522,0.6507936507936508,0.6387704959133531,0.012023154880297704,0.6571428571428571,-0.006349206349206327,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 15})",0.05984218658053344,0.6895431370588824,0.6984126984126984,0.6895151180865466,0.008897580326151733,0.6857142857142857,0.012698412698412653,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 18})",0.04491135088008238,0.8879836049185245,0.8492063492063492,0.8881061023918166,-0.038899753185467456,0.8428571428571429,0.006349206349206327,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 22})",0.029091628541398275,0.9095271418574428,0.8809523809523809,0.9096174096174097,-0.028665028665028736,0.8714285714285714,0.00952380952380949
word,glowing,125,"{'wrong': 31.0, 'right': 32.0}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",6.298815822625346e-05,0.00018261504747991162,0.0002300765134266693,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 4})",0.07363595667635223,0.6388083574927522,0.62,0.638831890295781,-0.01883189029578103,0.6153846153846154,0.004615384615384577,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.03035359159362295,0.6895431370588824,0.68,0.6895550773234573,-0.009555077323457284,0.6923076923076923,-0.012307692307692242,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 22})",0.07363595667635223,0.8879836049185245,0.92,0.8879435463690506,0.032056453630949444,0.9230769230769231,-0.003076923076923088,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 22})",0.07363595667635223,0.9095271418574428,0.9,0.9095390621090036,-0.009539062109003571,0.9038461538461539,-0.0038461538461538325
word,glumly,53,"{'right': 8.0, 'wrong': 15.0}",17,"{'wrong': 2.6666666666666665, 'right': 9.0}",0.023156899810964086,0.07367346938775512,0.09420193373531499,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 27})",0.003527986420639808,0.6388083574927522,0.7058823529411765,0.6387513132222723,0.06713103971890422,0.7972972972972973,-0.09141494435612074,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 24})",6.832022844339937e-06,0.6895431370588824,0.6470588235294118,0.6895792685977288,-0.04252044506831698,0.5945945945945946,0.05246422893481717,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.03171879983988177,0.8879836049185245,0.8529411764705882,0.8880134073740558,-0.03507223090346756,0.9054054054054054,-0.05246422893481717,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 28})",0.006593169389657292,0.9095271418574428,0.8823529411764706,0.9095502526389514,-0.027197311462480833,0.918918918918919,-0.03656597774244841
word,go,5444,"{'right': 1300.0, 'wrong': 1381.3333333333333}",1420,"{'wrong': 356.6666666666667, 'right': 350.0}",0.0002300252638335999,2.224991100035599e-05,5.4619687698747015e-05,"defaultdict(<class 'int'>, {'wrong': 1143, 'right': 284})",0.046441631641177726,0.6388083574927522,0.6382113821138211,0.6388516592505227,-0.0006402771367015614,0.6375,0.0007113821138211573,"defaultdict(<class 'int'>, {'wrong': 1072, 'right': 355})",0.030397071362985487,0.6895431370588824,0.6943828529194382,0.6891920870637431,0.005190765855695112,0.6941176470588235,0.0002652058606147367,"defaultdict(<class 'int'>, {'right': 349, 'wrong': 1078})",0.03158692086013056,0.8879836049185245,0.9072431633407243,0.886586608052324,0.02065655528840027,0.90625,0.0009931633407243012,"defaultdict(<class 'int'>, {'right': 364, 'wrong': 1063})",0.02866515498993137,0.9095271418574428,0.9201773835920177,0.9087546239210851,0.011422759670932647,0.919485294117647,0.0006920894743707162
word,goal,702,"{'wrong': 170.0, 'right': 192.0}",193,"{'wrong': 47.333333333333336, 'right': 51.0}",0.0009233539879735037,0.00034760126400459575,6.911293170882606e-05,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 60})",0.029119371880747966,0.6388083574927522,0.6340782122905028,0.6388510616835629,-0.004772849393060108,0.6342105263157894,-0.0001323140252866839,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 45})",0.052336353730957866,0.6895431370588824,0.7318435754189944,0.6891612447672366,0.04268233065175775,0.7315789473684211,0.0002646280505732568,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 46})",0.05051151044608326,0.8879836049185245,0.9162011173184358,0.8877288545922227,0.02847226272621306,0.9157894736842105,0.0004116436342253005,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 45})",0.052336353730957866,0.9095271418574428,0.9553072625698324,0.9091138346698946,0.046193427899937856,0.9578947368421052,-0.002587474272272794
word,goalie,97,"{'right': 22.0, 'wrong': 25.0}",28,"{'wrong': 6.666666666666667, 'right': 8.0}",0.0010185604345857848,0.0020661157024793376,0.0029965603627064644,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.09269891006859601,0.6388083574927522,0.6666666666666666,0.6387707092447069,0.027895957421959716,0.6612903225806451,0.005376344086021501,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.018773831569286213,0.6895431370588824,0.7222222222222222,0.6894989739226187,0.03272324829960349,0.7258064516129032,-0.0035842293906810374,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.018773831569286213,0.8879836049185245,0.9629629629629629,0.8878822763902097,0.07508068657275324,0.967741935483871,-0.004778972520908087,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.018773831569286213,0.9095271418574428,0.9259259259259259,0.9095049802292408,0.016420945696685174,0.9354838709677419,-0.009557945041815952
word,goggles,66,"{'wrong': 16.0, 'right': 18.0}",24,"{'wrong': 5.333333333333333, 'right': 8.0}",0.0008650519031141872,0.010000000000000005,0.0025360748663636433,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.055277524655069625,0.6388083574927522,0.75,0.638674807326594,0.11132519267340601,0.7727272727272727,-0.022727272727272707,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.019732803033248467,0.6895431370588824,0.6666666666666666,0.689570613552197,-0.022903946885530324,0.6515151515151515,0.015151515151515138,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.044249941481978056,0.8879836049185245,0.9375,0.8879241317185467,0.04957586828145333,0.9545454545454546,-0.017045454545454586,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.055277524655069625,0.9095271418574428,0.9583333333333334,0.9094685216695025,0.04886481166383083,0.9696969696969697,-0.011363636363636354
word,going,955,"{'wrong': 237.0, 'right': 244.0}",280,"{'wrong': 70.66666666666667, 'right': 68.0}",5.294755814506335e-05,9.245562130177555e-05,0.0001426755720087972,"defaultdict(<class 'int'>, {'wrong': 196, 'right': 87})",0.020847723227933303,0.6388083574927522,0.6291512915129152,0.6389409678236635,-0.009789676310748341,0.6295620437956204,-0.0004107522827052623,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 217})",0.04099953664965811,0.6895431370588824,0.7195571955719557,0.6891309855586522,0.03042621001330359,0.718978102189781,0.0005790933821747668,"defaultdict(<class 'int'>, {'right': 72, 'wrong': 211})",0.03438855725610413,0.8879836049185245,0.9059040590405905,0.8877375221687357,0.018166536871854766,0.906934306569343,-0.0010302475287525814,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 217})",0.04099953664965811,0.9095271418574428,0.9391143911439115,0.9091208512794527,0.02999353986445874,0.9379562043795621,0.0011581867643494226
word,gold,201,"{'right': 36.0, 'wrong': 55.0}",51,"{'wrong': 13.0, 'right': 12.0}",0.010898442217123534,0.0004000000000000007,0.0036219347482267863,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 9})",0.03104593169882735,0.6388083574927522,0.6078431372549019,0.6388874968679529,-0.031044359613050965,0.6057692307692307,0.002073906485671184,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.015930178793439123,0.6895431370588824,0.696078431372549,0.6895264344775746,0.006551996894974432,0.6923076923076923,0.0037707390648566985,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 41})",0.020271566392438878,0.8879836049185245,0.8627450980392157,0.888048108243548,-0.025303010204332232,0.8653846153846154,-0.002639517345399689,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 39})",0.012201537549048833,0.9095271418574428,0.9509803921568627,0.9094211976948133,0.041559194462049365,0.9519230769230769,-0.0009426847662141746
word,golf,65,"{'wrong': 17.333333333333332, 'right': 13.0}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.005102040816326526,0.0244140625,0.026345688253481526,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.09404667042680577,0.6388083574927522,0.6666666666666666,0.6387832699619772,0.027883396704689423,0.7241379310344828,-0.05747126436781613,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 24})",0.039980550234635544,0.6895431370588824,0.5833333333333334,0.689638783269962,-0.1063054499366286,0.5689655172413793,0.014367816091954033,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.05394884239277701,0.8879836049185245,0.8055555555555556,0.8880578347008204,-0.08250227914526487,0.8275862068965517,-0.022030651340996132,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.05394884239277701,0.9095271418574428,0.8888888888888888,0.9095457274364619,-0.020656838547573053,0.9310344827586207,-0.04214559386973182
word,gone,131,"{'wrong': 35.333333333333336, 'right': 25.0}",26,"{'right': 7.0, 'wrong': 6.333333333333333}",0.007333414730930075,0.0006249999999999997,0.006155503940534324,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.08831034488968423,0.6388083574927522,0.6730769230769231,0.6387637637637638,0.03431315931315937,0.6896551724137931,-0.01657824933687002,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.010663820163203233,0.6895431370588824,0.6538461538461539,0.6895895895895896,-0.03574343574343575,0.6724137931034483,-0.018567639257294433,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.010663820163203233,0.8879836049185245,0.8846153846153846,0.887987987987988,-0.0033726033726033666,0.8793103448275862,0.0053050397877983935,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.010663820163203233,0.9095271418574428,0.8846153846153846,0.9095595595595596,-0.024944174944175,0.896551724137931,-0.011936339522546469
word,good,202,"{'wrong': 50.0, 'right': 52.0}",69,"{'wrong': 15.333333333333334, 'right': 23.0}",9.61168781237984e-05,0.010000000000000002,0.0041232563417824795,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 58})",0.009051510625431938,0.6388083574927522,0.625,0.6388554519008928,-0.013855451900892768,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 29})",0.020398954422959442,0.6895431370588824,0.6764705882352942,0.6895877219380078,-0.013117133702713613,0.6847826086956522,-0.00831202046035806,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 24})",0.033968488929387024,0.8879836049185245,0.8823529411764706,0.8880028087069917,-0.005649867530521102,0.9021739130434783,-0.01982097186700771,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 27})",0.025339705789397683,0.9095271418574428,0.9558823529411765,0.9093690440365132,0.04651330890466332,0.9402173913043478,0.015664961636828734
word,grab,3241,"{'right': 756.0, 'wrong': 828.3333333333334}",932,"{'right': 234.0, 'wrong': 232.66666666666666}",0.0005211033292049936,2.0408163265305816e-06,0.00029434676404506074,"defaultdict(<class 'int'>, {'wrong': 756, 'right': 181})",0.04633477322816778,0.6388083574927522,0.6423076923076924,0.6386416003351487,0.003666091972543639,0.6431693989071038,-0.000861706599411427,"defaultdict(<class 'int'>, {'wrong': 706, 'right': 231})",0.02917776346343509,0.6895431370588824,0.6912087912087912,0.6894637620444072,0.0017450291643840155,0.6923497267759563,-0.0011409355671651022,"defaultdict(<class 'int'>, {'wrong': 728, 'right': 209})",0.036091780015778924,0.8879836049185245,0.8835164835164835,0.8881964809384164,-0.004679997421932924,0.8841530054644808,-0.0006365219479973483,"defaultdict(<class 'int'>, {'right': 224, 'wrong': 713})",0.03127705381230739,0.9095271418574428,0.8950549450549451,0.9102167993297026,-0.01516185427475747,0.8950819672131147,-2.7022158169631716e-05
word,grabbing,190,"{'wrong': 49.0, 'right': 43.0}",64,"{'wrong': 17.666666666666668, 'right': 11.0}",0.0010633270321361063,0.013520822065981614,0.0035843939588715533,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 48})",0.010803111406470368,0.6388083574927522,0.6796875,0.6386771637749473,0.04101033622505268,0.704225352112676,-0.024537852112676006,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 19})",0.02166999099588189,0.6895431370588824,0.7578125,0.689324039715174,0.06848846028482602,0.7676056338028169,-0.009793133802816878,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 52})",0.02166999099588189,0.8879836049185245,0.8984375,0.887950055159964,0.010487444840036053,0.9084507042253521,-0.010013204225352124,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 55})",0.032862614077800625,0.9095271418574428,0.90625,0.9095376592117139,-0.0032876592117139225,0.9154929577464789,-0.009242957746478875
word,gracefully,98,"{'wrong': 25.0, 'right': 23.0}",19,"{'wrong': 4.0, 'right': 7.0}",0.0004340277777777782,0.018595041322314047,0.01257830573151808,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 16})",0.0004797243840360538,0.6388083574927522,0.6842105263157895,0.6387651973782958,0.045445328937493645,0.6551724137931034,0.029038112522686066,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.07120027712312821,0.6895431370588824,0.5789473684210527,0.6896482713763946,-0.11070090295534196,0.5517241379310345,0.02722323049001818,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.022193427305847203,0.8879836049185245,0.9210526315789473,0.8879521689097913,0.033100462669156006,0.896551724137931,0.024500907441016295,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.022193427305847203,0.9095271418574428,0.8947368421052632,0.9095412017811577,-0.014804359675894552,0.8275862068965517,0.06715063520871145
word,grand,94,"{'right': 18.0, 'wrong': 25.333333333333332}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.007159763313609468,0.0018903591682419658,0.0008605097213435931,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 26})",0.018652263151140984,0.6388083574927522,0.625,0.6388304796235106,-0.013830479623510583,0.6323529411764706,-0.007352941176470562,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 4})",0.059278000803910026,0.6895431370588824,0.703125,0.6895213777911284,0.013603622208871569,0.6911764705882353,0.011948529411764719,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.004536176641731258,0.8879836049185245,0.859375,0.8880294382697507,-0.02865443826975067,0.8676470588235294,-0.008272058823529438,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.012725334740757412,0.9095271418574428,0.921875,0.9095073595674377,0.012367640432562332,0.9264705882352942,-0.004595588235294157
word,graphic,84,"{'right': 21.0, 'wrong': 21.0}",28,"{'wrong': 6.666666666666667, 'right': 8.0}",0.0,0.0020661157024793376,0.0010355571599063706,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 13})",0.004440307764603406,0.6388083574927522,0.7142857142857143,0.6387025728301131,0.07558314145560119,0.71875,-0.004464285714285698,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.0861277036470541,0.6895431370588824,0.75,0.6894584042446691,0.06054159575533091,0.75,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.012570620477035423,0.8879836049185245,0.8928571428571429,0.887976774451897,0.004880368405245861,0.890625,0.0022321428571429047,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.012570620477035423,0.9095271418574428,0.9464285714285714,0.9094754229652617,0.03695314846330966,0.9375,0.008928571428571397
word,grasp,179,"{'wrong': 44.666666666666664, 'right': 45.0}",58,"{'wrong': 15.0, 'right': 13.0}",3.454899738809602e-06,0.0012755102040816315,0.0007068432965653404,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 7})",0.09182407032201796,0.6388083574927522,0.6293103448275862,0.638835973531181,-0.009525628703594857,0.625,0.004310344827586188,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 15})",0.03429843347405234,0.6895431370588824,0.6982758620689655,0.6895177461399639,0.008758115929001664,0.6916666666666667,0.006609195402298873,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 42})",0.021384407954514864,0.8879836049185245,0.8706896551724138,0.8880338881090836,-0.017344232936669757,0.8666666666666667,0.004022988505747116,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 44})",0.02958469613032285,0.9095271418574428,0.9224137931034483,0.9094896731501905,0.012924119953257818,0.925,-0.002586206896551757
word,grass,853,"{'wrong': 217.33333333333334, 'right': 201.0}",264,"{'wrong': 69.66666666666667, 'right': 55.0}",0.00038110506182441654,0.003460207612456749,0.0007772846551910313,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 231})",0.055750879100697474,0.6388083574927522,0.6414342629482072,0.638774993672488,0.002659269275719134,0.6390977443609023,0.002336518587304881,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 220})",0.040777593202244014,0.6895431370588824,0.7250996015936255,0.6890913692736016,0.036008232320023925,0.7218045112781954,0.0032950903154300715,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 213})",0.032828126061627466,0.8879836049185245,0.8864541832669323,0.8880030372057707,-0.0015488539388384126,0.8796992481203008,0.006754935146631502,"defaultdict(<class 'int'>, {'right': 74, 'wrong': 205})",0.025035789050720347,0.9095271418574428,0.9183266932270916,0.909415337889142,0.008911355337949622,0.9229323308270677,-0.00460563759997612
word,grassy,159,"{'right': 43.0, 'wrong': 38.666666666666664}",42,"{'wrong': 11.333333333333334, 'right': 8.0}",0.0007038733860891316,0.007431629013079668,0.006391409535609377,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 28})",0.009234457391428297,0.6388083574927522,0.6219512195121951,0.6388429752066116,-0.016891755694416477,0.6444444444444445,-0.022493224932249367,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 11})",0.04452566941461954,0.6895431370588824,0.6341463414634146,0.6896568995742549,-0.05551055811084027,0.6222222222222222,0.01192411924119241,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.03125152489088304,0.8879836049185245,0.9390243902439024,0.8878787878787879,0.05114560236511445,0.9444444444444444,-0.005420054200542035,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.03125152489088304,0.9095271418574428,0.9512195121951219,0.9094415226646632,0.04177798953045875,0.9555555555555556,-0.0043360433604336945
word,grave,106,"{'wrong': 27.0, 'right': 25.0}",32,"{'wrong': 7.666666666666667, 'right': 9.0}",0.0003698224852071012,0.0015999999999999983,0.001755928787017658,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.02908227485351597,0.6388083574927522,0.65625,0.6387804145389006,0.017469585461099446,0.6527777777777778,0.00347222222222221,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.02908227485351597,0.6895431370588824,0.734375,0.6894713127065185,0.04490368729348149,0.7361111111111112,-0.0017361111111111605,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.02908227485351597,0.8879836049185245,0.953125,0.8878792430159207,0.0652457569840793,0.9583333333333334,-0.00520833333333337,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.03731086259338695,0.9095271418574428,0.953125,0.9094572944828276,0.04366770551717236,0.9583333333333334,-0.00520833333333337
word,gray,209,"{'wrong': 56.0, 'right': 41.0}",75,"{'wrong': 19.666666666666668, 'right': 16.0}",0.005978318631097881,0.0026421521530264657,0.00034156434232532513,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 13})",0.04121401556758161,0.6388083574927522,0.64,0.6388038733631027,0.0011961266368972767,0.6392405063291139,0.0007594936708861244,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 58})",0.013714289983072996,0.6895431370588824,0.6733333333333333,0.6896041342632081,-0.016270800929874762,0.6835443037974683,-0.010210970464134994,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 56})",0.009463961096138895,0.8879836049185245,0.8733333333333333,0.888038733631027,-0.014705400297693738,0.879746835443038,-0.006413502109704705,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 54})",0.006069708052580541,0.9095271418574428,0.9066666666666666,0.9095379057749234,-0.002871239108256818,0.9113924050632911,-0.00472573839662449
word,great,230,"{'wrong': 59.0, 'right': 53.0}",56,"{'right': 15.0, 'wrong': 13.666666666666666}",0.0007174744897959192,0.000540832882639265,0.0012526160047185864,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 42})",0.013791603913642793,0.6388083574927522,0.5892857142857143,0.6389473684210526,-0.049661654135338296,0.5901639344262295,-0.0008782201405151957,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 12})",0.04387358309168541,0.6895431370588824,0.7321428571428571,0.6894235588972432,0.042719298245613935,0.7295081967213115,0.002634660421545587,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 11})",0.050067428962745075,0.8879836049185245,0.9285714285714286,0.8878696741854637,0.040701754385964906,0.9344262295081968,-0.005854800936768156,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 14})",0.0330887550161698,0.9095271418574428,0.9732142857142857,0.9093483709273184,0.06386591478696735,0.9754098360655737,-0.0021955503512880448
word,green,822,"{'wrong': 210.33333333333334, 'right': 191.0}",262,"{'wrong': 69.33333333333333, 'right': 54.0}",0.0005801536406882923,0.0038641344046749454,0.000730498549151146,"defaultdict(<class 'int'>, {'wrong': 212, 'right': 66})",0.03144204450254227,0.6388083574927522,0.6442307692307693,0.6387369593841791,0.005493809846590203,0.6413043478260869,0.0029264214046823556,"defaultdict(<class 'int'>, {'wrong': 198, 'right': 80})",0.01889397984867581,0.6895431370588824,0.6711538461538461,0.6897852729666768,-0.018631426812830698,0.6739130434782609,-0.002759197324414764,"defaultdict(<class 'int'>, {'wrong': 212, 'right': 66})",0.03144204450254227,0.8879836049185245,0.9057692307692308,0.8877494176035653,0.018019813165665477,0.9057971014492754,-2.7870680044617124e-05,"defaultdict(<class 'int'>, {'right': 69, 'wrong': 209})",0.02842434066103853,0.9095271418574428,0.8980769230769231,0.9096779094500151,-0.011600986373092037,0.9003623188405797,-0.002285395763656606
word,greets,80,"{'wrong': 19.0, 'right': 23.0}",18,"{'right': 6.0, 'wrong': 4.0}",0.002267573696145127,0.009999999999999995,0.0014031582404375118,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.017862296569873336,0.6388083574927522,0.6111111111111112,0.638833299979988,-0.027722188868876785,0.58,0.0311111111111112,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 20})",0.06644829977193978,0.6895431370588824,0.6944444444444444,0.6895387232339404,0.004905721210504033,0.72,-0.025555555555555554,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.017862296569873336,0.8879836049185245,0.8055555555555556,0.8880578347008204,-0.08250227914526487,0.82,-0.014444444444444371,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.017862296569873336,0.9095271418574428,0.8333333333333334,0.9095957574544726,-0.07626242412113926,0.84,-0.006666666666666599
word,grenade,71,"{'right': 14.0, 'wrong': 19.0}",28,"{'wrong': 6.0, 'right': 10.0}",0.005739210284664832,0.015625,0.020340446042207166,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.02977395389137079,0.6388083574927522,0.5714285714285714,0.6389027930723796,-0.06747422164380823,0.575,-0.0035714285714285587,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.037867577471670855,0.6895431370588824,0.7321428571428571,0.6894834317749524,0.04265942536790468,0.7375,-0.005357142857142949,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.022909712789518956,0.8879836049185245,0.9107142857142857,0.8879517469216138,0.02276253879267187,0.925,-0.014285714285714346,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.022909712789518956,0.9095271418574428,0.9285714285714286,0.9095004504955451,0.019070978075883538,0.925,0.0035714285714285587
word,grey,94,"{'wrong': 23.666666666666668, 'right': 23.0}",29,"{'right': 7.0, 'wrong': 7.333333333333333}",5.1020408163265335e-05,0.00013520822065981594,1.0061414840876071e-05,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.03701935987236256,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.6333333333333333,-0.012643678160919491,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 3})",0.09874374473545526,0.6895431370588824,0.6896551724137931,0.6895429744205837,0.0001121979932094952,0.6833333333333333,0.006321839080459801,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.048483927246704,0.8879836049185245,0.8793103448275862,0.8879961956249687,-0.008685850797382488,0.8666666666666667,0.012643678160919491,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.048483927246704,0.9095271418574428,0.896551724137931,0.9095459778745557,-0.012994253736624661,0.8833333333333333,0.013218390804597746
word,grimace,116,"{'wrong': 27.333333333333332, 'right': 34.0}",29,"{'wrong': 7.666666666666667, 'right': 6.0}",0.002953686200378071,0.0037180249851278997,0.006664862173965176,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 7})",0.05808883590958695,0.6388083574927522,0.6379310344827587,0.6388096310757371,-0.0008785965929783979,0.6451612903225806,-0.007230255839821953,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 8})",0.0463225301449148,0.6895431370588824,0.603448275862069,0.6896681183360865,-0.0862198424740176,0.5967741935483871,0.006674082313681828,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 23})",0.0463225301449148,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.9032258064516129,-0.006674082313681828,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 8})",0.0463225301449148,0.9095271418574428,0.9137931034482759,0.9095209490914552,0.004272154356820712,0.9032258064516129,0.010567296996663034
word,grimly,37,"{'right': 10.0, 'wrong': 9.0}",15,"{'right': 6.0, 'wrong': 3.0}",0.0006925207756232686,0.027777777777777776,0.010270893851813304,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.03191391742377431,0.6388083574927522,0.6,0.638837476864589,-0.03883747686458905,0.58,0.020000000000000018,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.07739221526973815,0.6895431370588824,0.6333333333333333,0.6895853133910259,-0.05625198005769261,0.64,-0.00666666666666671,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.02197535177968135,0.8879836049185245,0.9,0.8879745885648542,0.012025411435145794,0.86,0.040000000000000036,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.04416821374394077,0.9095271418574428,0.9666666666666667,0.9094842679205642,0.057182398746102425,0.96,0.00666666666666671
word,grin,582,"{'right': 186.0, 'wrong': 132.0}",148,"{'right': 51.0, 'wrong': 32.333333333333336}",0.00720897116411534,0.012543999999999986,0.0003819133840348753,"defaultdict(<class 'int'>, {'right': 92, 'wrong': 112})",0.009006766774915666,0.6388083574927522,0.6768707482993197,0.6385266126189637,0.038344135680355995,0.6633663366336634,0.013504411665656302,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 46})",0.06884876596566966,0.6895431370588824,0.6462585034013606,0.6898635379424946,-0.04360503454113396,0.6460396039603961,0.00021889944096453728,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 144})",0.04358322896966565,0.8879836049185245,0.8775510204081632,0.8880608288433456,-0.010509808435182344,0.8712871287128713,0.0062638916952919566,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 145})",0.045149875943658026,0.9095271418574428,0.9047619047619048,0.9095624150259328,-0.004800510264028057,0.900990099009901,0.003771805752003754
word,grind,41,"{'right': 7.0, 'wrong': 11.333333333333334}",29,"{'right': 8.0, 'wrong': 7.0}",0.013966942148760333,0.0011111111111111107,0.011607960165791756,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.011384666284419219,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.6363636363636364,-0.01567398119122254,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.003451757887427319,0.6895431370588824,0.6896551724137931,0.6895429744205837,0.0001121979932094952,0.696969696969697,-0.007314524555903867,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.011384666284419219,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.8939393939393939,0.0026123301985371272,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.017424429931816345,0.9095271418574428,0.8793103448275862,0.9095710066576563,-0.030260661830070146,0.8787878787878788,0.0005224660397074032
word,grip,273,"{'wrong': 68.0, 'right': 69.0}",79,"{'right': 20.0, 'wrong': 19.666666666666668}",1.3319835899621885e-05,1.7654120471718207e-05,1.5238659326470582e-07,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 20})",0.034760459745250105,0.6388083574927522,0.6645569620253164,0.6387062779143875,0.025850684110928945,0.6625,0.0020569620253164667,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 13})",0.06787841039953313,0.6895431370588824,0.6582278481012658,0.6896672855924123,-0.03143943749114653,0.6625,-0.0042721518987342,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 22})",0.027800452160087065,0.8879836049185245,0.8607594936708861,0.8880915340994631,-0.027332040428576954,0.8625,-0.0017405063291139333,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 18})",0.042723829033999655,0.9095271418574428,0.8607594936708861,0.9097204797510915,-0.04896098608020538,0.8625,-0.0017405063291139333
word,groom,81,"{'wrong': 20.666666666666668, 'right': 19.0}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",0.00044135301179295167,0.00010412328196584837,5.8424743668104157e-05,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.053428438215712235,0.6388083574927522,0.6212121212121212,0.6388374305312171,-0.017625309319095894,0.6176470588235294,0.0035650623885917776,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.042281710675743475,0.6895431370588824,0.7424242424242424,0.6894557652831322,0.05296847714111019,0.7352941176470589,0.007130124777183555,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.012636710735906581,0.8879836049185245,0.8787878787878788,0.88799879837781,-0.009210919589931255,0.8823529411764706,-0.0035650623885917776,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.024839280017709214,0.9095271418574428,0.9545454545454546,0.9094527612276574,0.045092693317797194,0.9558823529411765,-0.0013368983957219305
word,grooming,93,"{'wrong': 21.0, 'right': 30.0}",26,"{'right': 10.0, 'wrong': 5.333333333333333}",0.007785467128027685,0.023156899810964086,0.0021714196408329153,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.08396323791247032,0.6388083574927522,0.6923076923076923,0.6387387387387388,0.053568953568953526,0.6951219512195121,-0.0028142589118198558,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 14})",0.030926111092698452,0.6895431370588824,0.6923076923076923,0.6895395395395395,0.0027681527681527873,0.6585365853658537,0.0337711069418386,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.0532956146893057,0.8879836049185245,0.9230769230769231,0.887937937937938,0.03513898513898517,0.8780487804878049,0.04502814258911825,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.06247588701592885,0.9095271418574428,0.9615384615384616,0.9094594594594595,0.05207900207900207,0.9024390243902439,0.05909943714821764


==> SWAG/return_SWAG-5.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,ground,2823,"{'right': 715.0, 'wrong': 702.6666666666666}",843,"{'wrong': 215.66666666666666, 'right': 196.0}",1.8921374928550938e-05,0.0005705715550164724,0.0003988555880320025,"defaultdict(<class 'int'>, {'wrong': 573, 'right': 290})",0.014613785036211406,0.6388083574927522,0.6217870257037944,0.6395330658189587,-0.01774604011516434,0.6206690561529271,0.0011179695508672927,"defaultdict(<class 'int'>, {'wrong': 675, 'right': 188})",0.04540899146440318,0.6895431370588824,0.693390452876377,0.6893793319089061,0.004011120967470916,0.6917562724014337,0.0016341804749433475,"defaultdict(<class 'int'>, {'right': 213, 'wrong': 650})",0.035901374086586925,0.8879836049185245,0.9008567931456548,0.8874355099275627,0.013421283218092106,0.9014336917562724,-0.0005768986106176044,"defaultdict(<class 'int'>, {'right': 208, 'wrong': 655})",0.03768822039442322,0.9095271418574428,0.9179926560587516,0.9091667100943249,0.008825945964426651,0.9175627240143369,0.0004299320444146604
word,group,1126,"{'wrong': 277.6666666666667, 'right': 293.0}",301,"{'wrong': 74.0, 'right': 79.0}",0.00018048792470958148,0.00026699132812166347,4.224105240453226e-06,"defaultdict(<class 'int'>, {'wrong': 230, 'right': 87})",0.03026894660040913,0.6388083574927522,0.6233108108108109,0.6390410958904109,-0.01573028507960006,0.6201923076923077,0.0031185031185031464,"defaultdict(<class 'int'>, {'wrong': 224, 'right': 93})",0.025401881933667006,0.6895431370588824,0.6908783783783784,0.6895230847285642,0.0013552936498142376,0.6875,0.0033783783783783994,"defaultdict(<class 'int'>, {'wrong': 242, 'right': 75})",0.04161676850342998,0.8879836049185245,0.9054054054054054,0.8877219685438863,0.017683436861519075,0.9038461538461539,0.0015592515592515177,"defaultdict(<class 'int'>, {'wrong': 247, 'right': 70})",0.047043981754760655,0.9095271418574428,0.9391891891891891,0.9090816844241502,0.030107504765038984,0.9423076923076923,-0.0031185031185031464
word,guard,429,"{'wrong': 111.0, 'right': 96.0}",114,"{'wrong': 24.666666666666668, 'right': 40.0}",0.0013127494223902558,0.014055691359336797,0.012111828949055235,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 32})",0.04004397649714947,0.6388083574927522,0.6447368421052632,0.6387743816609692,0.005962460444293938,0.6625,-0.017763157894736814,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 58})",0.005297731231086754,0.6895431370588824,0.706140350877193,0.6894480193042429,0.016692331572950025,0.684375,0.021765350877193,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 49})",0.013169817517721442,0.8879836049185245,0.8991228070175439,0.8879197667403982,0.011203040277145693,0.890625,0.008497807017543879,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 105})",0.0075009596092359965,0.9095271418574428,0.9210526315789473,0.9094610898853811,0.011591541693566243,0.9,0.021052631578947323
word,guest,180,"{'wrong': 45.0, 'right': 45.0}",48,"{'wrong': 11.666666666666666, 'right': 13.0}",0.0,0.000730460189919651,0.0003655417487367779,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 37})",0.020591481698184595,0.6388083574927522,0.5729166666666666,0.6389668303437218,-0.06605016367705518,0.5754716981132075,-0.0025550314465409008,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 29})",0.0011153948295665392,0.6895431370588824,0.6145833333333334,0.6897234191802786,-0.0751400858469452,0.6037735849056604,0.010809748427673016,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 15})",0.024953914231536735,0.8879836049185245,0.8958333333333334,0.8879647259244413,0.007868607408892059,0.9056603773584906,-0.009827044025157217,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 14})",0.02982041987787161,0.9095271418574428,0.90625,0.9095350235494538,-0.003285023549453814,0.9150943396226415,-0.008844339622641528
word,guide,154,"{'wrong': 39.333333333333336, 'right': 36.0}",43,"{'wrong': 11.333333333333334, 'right': 9.0}",0.0004894666771086215,0.003292125772641764,0.0006254786507275834,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 7})",0.06374770700426127,0.6388083574927522,0.6395348837209303,0.6388067925662475,0.0007280911546827529,0.6304347826086957,0.009100101112234582,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 12})",0.02555483994337209,0.6895431370588824,0.627906976744186,0.6896759004157692,-0.061768923671583154,0.6195652173913043,0.008341759352881728,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 35})",0.03143044023749457,0.8879836049185245,0.872093023255814,0.8880178329910334,-0.01592480973521948,0.8695652173913043,0.0025278058645096246,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 38})",0.05413062036916448,0.9095271418574428,0.8837209302325582,0.9095827280468868,-0.025861797814328624,0.8804347826086957,0.0032861476238624787
word,guitar,612,"{'wrong': 157.33333333333334, 'right': 140.0}",177,"{'wrong': 38.666666666666664, 'right': 61.0}",0.000849604858332162,0.012552991577275425,0.010070798969219849,"defaultdict(<class 'int'>, {'wrong': 231, 'right': 14})",0.1219569566667476,0.6388083574927522,0.6257668711656442,0.6389154865695711,-0.013148615403926867,0.6244541484716157,0.0013127226940284897,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 172})",0.015893650070574673,0.6895431370588824,0.7116564417177914,0.6893614876782744,0.02229495403951698,0.7030567685589519,0.008599673158839471,"defaultdict(<class 'int'>, {'wrong': 186, 'right': 59})",0.02925056545046753,0.8879836049185245,0.9171779141104295,0.8877437887416217,0.02943412536880774,0.9148471615720524,0.002330752538377112,"defaultdict(<class 'int'>, {'wrong': 187, 'right': 58})",0.0303964195961995,0.9095271418574428,0.9355828220858896,0.9093131078969914,0.02626971418889823,0.9388646288209607,-0.003281806735071058
word,gun,1537,"{'wrong': 386.0, 'right': 379.0}",392,"{'wrong': 93.66666666666667, 'right': 111.0}",2.09321201247382e-05,0.001793122473447991,0.001102744157318692,"defaultdict(<class 'int'>, {'wrong': 337, 'right': 108})",0.03481703884658123,0.6388083574927522,0.6330749354005168,0.6389214536928488,-0.005846518292331959,0.6366742596810934,-0.0035993242805765213,"defaultdict(<class 'int'>, {'right': 140, 'wrong': 305})",0.01707182888452738,0.6895431370588824,0.6925064599483204,0.6894846832152505,0.003021776733069914,0.6856492027334852,0.006857257214835211,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 333})",0.032178452498725856,0.8879836049185245,0.8992248062015504,0.8877618634996687,0.011462942701881751,0.8940774487471527,0.005147357454397761,"defaultdict(<class 'int'>, {'wrong': 323, 'right': 122})",0.026133249743583033,0.9095271418574428,0.900516795865633,0.909704877924461,-0.009188082058827929,0.8997722095671982,0.0007445862984348794
word,guy,477,"{'wrong': 125.0, 'right': 102.0}",145,"{'wrong': 40.333333333333336, 'right': 24.0}",0.00256651594247899,0.016114526564471526,0.0030076620667265318,"defaultdict(<class 'int'>, {'wrong': 137, 'right': 25})",0.05333849522097996,0.6388083574927522,0.6689655172413793,0.6385881879059463,0.030377329335433023,0.6574074074074074,0.011558109833971875,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 28})",0.04578675982945844,0.6895431370588824,0.6793103448275862,0.6896178440159105,-0.010307499188324298,0.6666666666666666,0.012643678160919603,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 128})",0.03300139926080465,0.8879836049185245,0.8931034482758621,0.8879462262725946,0.005157222003267514,0.8888888888888888,0.004214559386973238,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 125})",0.027613632442607623,0.9095271418574428,0.9103448275862069,0.9095211721464176,0.0008236554397893503,0.9104938271604939,-0.00014899957428693433
word,gym,573,"{'wrong': 150.0, 'right': 123.0}",172,"{'wrong': 48.0, 'right': 28.0}",0.0024453568409612382,0.017313019390581715,0.003491423371885606,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 26})",0.06239919027397633,0.6388083574927522,0.6606060606060606,0.6386270853283604,0.021978975277700208,0.6567567567567567,0.003849303849303931,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 141})",0.018756153551024814,0.6895431370588824,0.7242424242424242,0.6892545738622046,0.034987850380219676,0.7324324324324324,-0.008190008190008147,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 152})",0.033788064014722174,0.8879836049185245,0.8939393939393939,0.8879340759034323,0.006005318035961604,0.8837837837837837,0.010155610155610173,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 148})",0.027683326221974003,0.9095271418574428,0.9393939393939394,0.9092787661912202,0.03011517320271928,0.9351351351351351,0.004258804258804316
word,gymnasium,68,"{'wrong': 18.333333333333332, 'right': 13.0}",22,"{'right': 6.0, 'wrong': 5.333333333333333}",0.0072430964237211425,0.0008650519031141856,0.006592286529770498,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.08083296090695241,0.6388083574927522,0.7272727272727273,0.63871096877502,0.08856175849770731,0.72,0.0072727272727273196,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.01008000433129888,0.6895431370588824,0.7045454545454546,0.6895266212970377,0.015018833248416907,0.7,0.00454545454545463,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.01752067132379994,0.8879836049185245,0.9090909090909091,0.8879603682946358,0.0211305407962733,0.9,0.009090909090909038,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.01752067132379994,0.9095271418574428,0.9318181818181818,0.9095026020816653,0.022315579736516433,0.92,0.011818181818181728
word,gymnastic,75,"{'wrong': 20.333333333333332, 'right': 14.0}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.008506928079932136,0.003906249999999993,0.012030237753135803,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 16})",0.0029730047066701473,0.6388083574927522,0.625,0.638822175522866,-0.01382217552286602,0.6041666666666666,0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.023643879137557097,0.6895431370588824,0.675,0.6895576903832683,-0.014557690383268262,0.6875,-0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.007434794671691072,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.9166666666666666,-0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.007434794671691072,0.9095271418574428,0.875,0.9095616931852296,-0.034561693185229614,0.8958333333333334,-0.02083333333333337
word,gymnastics,259,"{'wrong': 58.0, 'right': 85.0}",57,"{'right': 13.0, 'wrong': 14.666666666666666}",0.008912416255073597,0.0009072434315575563,0.007806219805713405,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 22})",0.0005628118170178335,0.6388083574927522,0.5980392156862745,0.6389125532448008,-0.04087333755852629,0.6132075471698113,-0.015168331483536801,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 50})",0.10962435934197594,0.6895431370588824,0.7156862745098039,0.6894763217238787,0.026209952785925195,0.7169811320754716,-0.0012948575656677175,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 44})",0.060569810625173026,0.8879836049185245,0.8823529411764706,0.8879979954898521,-0.005645054313381581,0.8867924528301887,-0.004439511653718142,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 43})",0.05426191807267661,0.9095271418574428,0.9705882352941176,0.9093710849411175,0.06121715035300013,0.9716981132075472,-0.0011098779134295356
word,ha,2462,"{'wrong': 636.6666666666666, 'right': 552.0}",704,"{'wrong': 177.66666666666666, 'right': 171.0}",0.0012683665037373892,9.139798705073316e-05,0.000340135883032674,"defaultdict(<class 'int'>, {'wrong': 636, 'right': 75})",0.0837650292851066,0.6388083574927522,0.6491994177583698,0.6384388425901962,0.010760575168173525,0.6484149855907781,0.0007844321675916088,"defaultdict(<class 'int'>, {'wrong': 537, 'right': 174})",0.02668406305141171,0.6895431370588824,0.6630276564774381,0.6904860500025881,-0.027458393525150004,0.6635446685878963,-0.0005170121104581815,"defaultdict(<class 'int'>, {'right': 163, 'wrong': 548})",0.030964796732472467,0.8879836049185245,0.9046579330422125,0.887390651690046,0.017267281352166486,0.904178674351585,0.00047925869062748205,"defaultdict(<class 'int'>, {'right': 171, 'wrong': 540})",0.027812153713533364,0.9095271418574428,0.9315866084425036,0.9087426885449558,0.02284391989754786,0.9301152737752162,0.0014713346672874383
word,had,75,"{'wrong': 18.666666666666668, 'right': 19.0}",26,"{'right': 9.0, 'wrong': 5.666666666666667}",1.9578667084344467e-05,0.012913223140495858,0.006060834531095811,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.04389936833602348,0.6388083574927522,0.6346153846153846,0.6388138138138139,-0.0041984291984292765,0.6527777777777778,-0.01816239316239321,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.06620206308759018,0.6895431370588824,0.6346153846153846,0.6896146146146146,-0.054999229999230015,0.6944444444444444,-0.05982905982905984,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 7})",0.05424009858847566,0.8879836049185245,0.9038461538461539,0.887962962962963,0.0158831908831909,0.9305555555555556,-0.026709401709401726,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.04389936833602348,0.9095271418574428,0.9423076923076923,0.9094844844844845,0.0328232078232078,0.9444444444444444,-0.002136752136752129
word,hair,3687,"{'right': 880.0, 'wrong': 935.6666666666666}",1042,"{'wrong': 252.0, 'right': 286.0}",0.00023499477195825468,0.0009984660245159697,0.001101817719273637,"defaultdict(<class 'int'>, {'wrong': 890, 'right': 266})",0.03586058429818596,0.6388083574927522,0.6296992481203008,0.6391867971678468,-0.009487549047546007,0.6296505073280722,4.874079222860761e-05,"defaultdict(<class 'int'>, {'wrong': 893, 'right': 263})",0.036672244817471424,0.6895431370588824,0.6917293233082706,0.6894523115368596,0.0022770117714110416,0.6927846674182638,-0.0010553441099931948,"defaultdict(<class 'int'>, {'wrong': 862, 'right': 294})",0.028830718733568413,0.8879836049185245,0.9072681704260651,0.8871824239900041,0.02008574643606098,0.9052987598647125,0.0019694105613525803,"defaultdict(<class 'int'>, {'wrong': 877, 'right': 279})",0.03247659720480454,0.9095271418574428,0.9298245614035088,0.9086838817159517,0.021140679687557062,0.9329199549041713,-0.003095393500662569
word,haired,298,"{'wrong': 81.33333333333333, 'right': 54.0}",67,"{'right': 19.0, 'wrong': 16.0}",0.010198014996724014,0.0018367346938775498,0.010417105597104306,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 7})",0.06810913746128953,0.6388083574927522,0.7164179104477612,0.6385475700887707,0.07787034035899043,0.7207792207792207,-0.004361310331459589,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 21})",0.008977296263890964,0.6895431370588824,0.664179104477612,0.6896283665178795,-0.02544926204026754,0.6558441558441559,0.008334948633456074,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 22})",0.0071515346253829305,0.8879836049185245,0.8805970149253731,0.88800842569838,-0.007411410773006888,0.8896103896103896,-0.009013374685016506,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 26})",0.0020240578844959254,0.9095271418574428,0.9253731343283582,0.9094738953809118,0.01589923894744638,0.9285714285714286,-0.0031982942430703876
word,half,564,"{'wrong': 143.0, 'right': 135.0}",160,"{'wrong': 37.666666666666664, 'right': 47.0}",0.0002070286217069516,0.0030380060760121503,0.002421565876559874,"defaultdict(<class 'int'>, {'wrong': 163, 'right': 26})",0.07373918569729847,0.6388083574927522,0.646875,0.6387433235916558,0.008131676408344224,0.6455026455026455,0.001372354497354511,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 136})",0.02247912881236583,0.6895431370588824,0.659375,0.689786354932984,-0.03041135493298397,0.6640211640211641,-0.004646164021164023,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 40})",0.04216443966513377,0.8879836049185245,0.890625,0.8879623097853472,0.0026626902146528186,0.8994708994708994,-0.008845899470899421,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 46})",0.03212038554444407,0.9095271418574428,0.896875,0.9096291444119722,-0.012754144411972201,0.9021164021164021,-0.005241402116402116
word,hall,699,"{'wrong': 172.0, 'right': 183.0}",169,"{'right': 36.0, 'wrong': 44.333333333333336}",0.00024003173973417908,0.002690208501919731,0.002273434937823837,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 56})",0.02094178538067261,0.6388083574927522,0.6607142857142857,0.6386228450448634,0.022091440669422258,0.6610169491525424,-0.0003026634382566895,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 138})",0.04627046250736487,0.6895431370588824,0.7053571428571429,0.6894092146385724,0.015947928218570495,0.7005649717514124,0.004792171105730492,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 134})",0.03876972179603554,0.8879836049185245,0.8839285714285714,0.8880179453573949,-0.00408937392882347,0.884180790960452,-0.0002522195318805931,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 44})",0.03876972179603554,0.9095271418574428,0.8958333333333334,0.9096431091843936,-0.013809775851060246,0.8954802259887006,0.0003531073446327859
word,hallway,503,"{'wrong': 120.0, 'right': 143.0}",126,"{'wrong': 30.333333333333332, 'right': 35.0}",0.0019119836921164092,0.0012755102040816315,3.2299863830949e-05,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 49})",0.01961413745679061,0.6388083574927522,0.6626984126984127,0.6386569416498994,0.024041471048513285,0.6631205673758865,-0.0004221546774738627,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 36})",0.04410663351173452,0.6895431370588824,0.6904761904761905,0.6895372233400402,0.0009389671361502705,0.6950354609929078,-0.00455927051671734,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 34})",0.04897150454109919,0.8879836049185245,0.9007936507936508,0.8879024144869215,0.012891236306729281,0.8936170212765957,0.007176629517055111,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 35})",0.04649796416372131,0.9095271418574428,0.9047619047619048,0.9095573440643863,-0.004795439302481497,0.900709219858156,0.004052684903748771
word,halt,258,"{'wrong': 61.333333333333336, 'right': 74.0}",71,"{'wrong': 18.333333333333332, 'right': 16.0}",0.00219005557038511,0.001154679988688846,0.0032666891586886383,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 17})",0.05411005256626995,0.6388083574927522,0.6690140845070423,0.6387007775269626,0.030313306980079613,0.668918918918919,9.516558812328046e-05,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 16})",0.05937826000970626,0.6895431370588824,0.6408450704225352,0.6897165788813644,-0.04887150845882915,0.6351351351351351,0.0057099352874001585,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 51})",0.028720758589373993,0.8879836049185245,0.9014084507042254,0.8879357913217958,0.013472659382429586,0.8986486486486487,0.002759802055576688,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 55})",0.04452684519860933,0.9095271418574428,0.9225352112676056,0.9094808126410835,0.013054398626522135,0.918918918918919,0.003616292348686656
word,hammer,292,"{'wrong': 75.33333333333333, 'right': 66.0}",104,"{'wrong': 26.666666666666668, 'right': 24.0}",0.0010902456390174434,0.0006925207756232686,2.2545174152979047e-05,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 12})",0.08078648404291272,0.6388083574927522,0.6490384615384616,0.6387548990051252,0.010283562533336399,0.6448598130841121,0.004178648454349454,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 29})",0.020801891725285397,0.6895431370588824,0.7211538461538461,0.6893779519646267,0.031775894189219445,0.7242990654205608,-0.0031452192667146273,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 79})",0.022982719766379223,0.8879836049185245,0.9519230769230769,0.8876494824640739,0.06427359445900294,0.9532710280373832,-0.0013479511143063005,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 79})",0.022982719766379223,0.9095271418574428,0.9375,0.9093809667370114,0.02811903326298859,0.9392523364485982,-0.0017523364485981796
word,hand,11918,"{'wrong': 2988.6666666666665, 'right': 2952.0}",3277,"{'wrong': 826.0, 'right': 799.0}",9.523848983503467e-06,6.901775147929017e-05,1.3634484038836788e-05,"defaultdict(<class 'int'>, {'wrong': 2507, 'right': 797})",0.035651266037297735,0.6388083574927522,0.6421957671957672,0.638205158403015,0.003990608792752259,0.6422484431333989,-5.2675937631696534e-05,"defaultdict(<class 'int'>, {'wrong': 2497, 'right': 807})",0.034736049921701755,0.6895431370588824,0.6866732804232805,0.6900541750088329,-0.003380894585552463,0.6864962307440183,0.00017704967926213122,"defaultdict(<class 'int'>, {'wrong': 2499, 'right': 805})",0.034917887396453864,0.8879836049185245,0.8839285714285714,0.8887056883759274,-0.004777116947356053,0.8831530645689938,0.0007755068595776127,"defaultdict(<class 'int'>, {'right': 790, 'wrong': 2514})",0.03630094332638793,0.9095271418574428,0.9110449735449735,0.9092568602049229,0.0017881133400505789,0.9106850213044904,0.0003599522404831301
word,handful,89,"{'wrong': 22.333333333333332, 'right': 22.0}",38,"{'wrong': 10.666666666666666, 'right': 6.0}",1.4133077053536095e-05,0.019599999999999996,0.00950935329882258,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 7})",0.06514131097731501,0.6388083574927522,0.6710526315789473,0.6387469951923077,0.032305636386639636,0.6511627906976745,0.01988984088127288,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 31})",0.025091900684672215,0.6895431370588824,0.7236842105263158,0.6894781650641025,0.034206045462213286,0.7325581395348837,-0.008873929008567871,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 10})",0.0381735788604819,0.8879836049185245,0.8947368421052632,0.8879707532051282,0.00676608890013497,0.8837209302325582,0.011015911872705009,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 6})",0.07664844407571862,0.9095271418574428,0.9078947368421053,0.9095302483974359,-0.0016355115553305932,0.8837209302325582,0.024173806609547155
word,handgun,62,"{'wrong': 16.666666666666668, 'right': 12.0}",24,"{'wrong': 5.666666666666667, 'right': 7.0}",0.006625202812330995,0.0027700831024930718,0.00901626688063496,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.06587266303430135,0.6388083574927522,0.7291666666666666,0.6386998298468621,0.0904668368198045,0.7321428571428571,-0.0029761904761904656,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.03513421543156325,0.6895431370588824,0.6666666666666666,0.689570613552197,-0.022903946885530324,0.6607142857142857,0.005952380952380931,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.024452112421181102,0.8879836049185245,0.8541666666666666,0.8880242217996197,-0.03385755513295308,0.8571428571428571,-0.0029761904761904656,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.0160973280301469,0.9095271418574428,0.875,0.9095686117505756,-0.03456861175057557,0.8928571428571429,-0.017857142857142905
word,handle,356,"{'wrong': 96.0, 'right': 68.0}",131,"{'right': 34.0, 'wrong': 32.333333333333336}",0.007287328970850683,0.00015782429736622738,0.004828505333165752,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 13})",0.07099069215245052,0.6388083574927522,0.6615384615384615,0.6386596900784867,0.022878771459974856,0.6666666666666666,-0.00512820512820511,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 36})",0.012605021793377427,0.6895431370588824,0.6884615384615385,0.6895502113101227,-0.0010886728485842712,0.6851851851851852,0.0032763532763532277,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 29})",0.023856482518000266,0.8879836049185245,0.9153846153846154,0.887804387200644,0.027580228183971323,0.9148148148148149,0.0005698005698004938,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 30})",0.021979540799755927,0.9095271418574428,0.9307692307692308,0.9093882068826725,0.02138102388655827,0.9333333333333333,-0.002564102564102555
word,handlebar,72,"{'wrong': 19.333333333333332, 'right': 14.0}",29,"{'right': 8.0, 'wrong': 7.0}",0.006400000000000003,0.0011111111111111107,0.006450241347044874,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.04549910347676963,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.017958606495440052,0.6895431370588824,0.7857142857142857,0.6894083491841025,0.09630593653018316,0.765625,0.0200892857142857,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.012044169425240996,0.8879836049185245,0.8571428571428571,0.8880268295124637,-0.030883972369606605,0.828125,0.029017857142857095,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.025341520793225235,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.890625,0.0200892857142857
word,handstand,140,"{'wrong': 36.333333333333336, 'right': 31.0}",36,"{'right': 11.0, 'wrong': 8.333333333333334}",0.001568473679051074,0.004756242568370983,0.005910445164507096,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.03759134290438106,0.6388083574927522,0.6617647058823529,0.6387692769877829,0.02299542889457007,0.6428571428571429,0.018907563025210017,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 33})",0.02443412312488029,0.6895431370588824,0.75,0.6894402163028239,0.06055978369717607,0.7619047619047619,-0.011904761904761862,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.03759134290438106,0.8879836049185245,0.8529411764705882,0.8880432605647907,-0.03510208409420246,0.8690476190476191,-0.016106442577030866,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.02443412312488029,0.9095271418574428,0.9264705882352942,0.9094982976166633,0.016972290618630814,0.9285714285714286,-0.0021008403361344463
word,hang,1039,"{'wrong': 269.0, 'right': 232.0}",271,"{'wrong': 66.0, 'right': 73.0}",0.001363540384301256,0.0006340251539775365,0.0019300867398776463,"defaultdict(<class 'int'>, {'wrong': 266, 'right': 27})",0.09173272435486941,0.6388083574927522,0.6428571428571429,0.6387537993920973,0.004103343465045595,0.6493055555555556,-0.0064484126984126755,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 220})",0.02524060060535277,0.6895431370588824,0.6973684210526315,0.6894376899696049,0.007930731083026665,0.6944444444444444,0.0029239766081871066,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 68})",0.029835674172711997,0.8879836049185245,0.9116541353383458,0.8876646403242148,0.023989495014131057,0.9114583333333334,0.0001958020050124576,"defaultdict(<class 'int'>, {'wrong': 221, 'right': 72})",0.026121671408657773,0.9095271418574428,0.9116541353383458,0.909498480243161,0.002155655095184783,0.9166666666666666,-0.005012531328320802
word,hanging,396,"{'wrong': 103.66666666666667, 'right': 85.0}",128,"{'wrong': 32.333333333333336, 'right': 31.0}",0.0024472774038881762,0.00011080332409972368,0.0007612392849505566,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 17})",0.0646868395410434,0.6388083574927522,0.6299212598425197,0.6388651340610695,-0.008943874218549808,0.627906976744186,0.0020142830983336246,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 34})",0.019649975389425915,0.6895431370588824,0.7047244094488189,0.6894461492026762,0.01527826024614265,0.7015503875968992,0.0031740218519196173,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 98})",0.02325681997146367,0.8879836049185245,0.889763779527559,0.887972232003622,0.0017915475239370648,0.8914728682170543,-0.001709088689495264,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 96})",0.019649975389425915,0.9095271418574428,0.905511811023622,0.9095527944061572,-0.004040983382535224,0.9069767441860465,-0.0014649331624244644
word,happily,78,"{'right': 23.0, 'wrong': 18.333333333333332}",21,"{'right': 6.0, 'wrong': 5.0}",0.003186784599375654,0.0020661157024793376,6.110358202863434e-05,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.01956384434502026,0.6388083574927522,0.6666666666666666,0.6387790843132349,0.027887582353431695,0.66,0.006666666666666599,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.18200145411719842,0.6895431370588824,0.6428571428571429,0.6895921941456092,-0.046735051288466334,0.66,-0.017142857142857126,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.089175611202033,0.8879836049185245,0.8809523809523809,0.8879909932449337,-0.0070386122925527594,0.86,0.020952380952380945,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.11300914972871362,0.9095271418574428,0.9047619047619048,0.9095321491118339,-0.00477024434992912,0.92,-0.015238095238095273
word,happy,136,"{'wrong': 31.666666666666668, 'right': 41.0}",42,"{'wrong': 10.333333333333334, 'right': 11.0}",0.004124231967006141,0.00024414062499999827,0.0011888050476068501,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 23})",0.0008676467738925504,0.6388083574927522,0.6666666666666666,0.6387497495491885,0.027916917117478124,0.6704545454545454,-0.0037878787878787845,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 14})",0.031032886542796442,0.6895431370588824,0.6547619047619048,0.6896163093568423,-0.034854404594937494,0.6704545454545454,-0.015692640692640647,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.04438032477000253,0.8879836049185245,0.8690476190476191,0.8880234421959528,-0.01897582314833368,0.8636363636363636,0.005411255411255422,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.060831377085737645,0.9095271418574428,0.9166666666666666,0.9095121218192747,0.007154544847391975,0.9090909090909091,0.007575757575757569
word,hard,549,"{'right': 139.0, 'wrong': 136.66666666666666}",168,"{'wrong': 42.333333333333336, 'right': 41.0}",1.7911215930308686e-05,6.400000000000055e-05,7.481585159527671e-05,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 49})",0.024617303076488274,0.6388083574927522,0.6428571428571429,0.6387740699667305,0.004083072890412431,0.6411764705882353,0.001680672268907557,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 124})",0.029098333607374807,0.6895431370588824,0.6696428571428571,0.6897116644823067,-0.0200688073394496,0.6705882352941176,-0.0009453781512605008,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 122})",0.02606150921113045,0.8879836049185245,0.9226190476190477,0.8876902913600161,0.03492875625903158,0.9235294117647059,-0.0009103641456582601,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 127})",0.034040638987024446,0.9095271418574428,0.9404761904761905,0.9092650468797258,0.031211143596464708,0.9411764705882353,-0.0007002801120448154
word,hardwood,34,"{'wrong': 9.333333333333334, 'right': 6.0}",20,"{'wrong': 4.0, 'right': 8.0}",0.011814744801512296,0.027777777777777776,0.03854485308051196,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.03561619733524648,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.5967741935483871,0.034804753820033896,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.04806619984127735,0.6895431370588824,0.7105263157894737,0.6895231900735478,0.021003125715925886,0.7096774193548387,0.000848896434634927,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.04806619984127735,0.8879836049185245,0.868421052631579,0.8880022014309301,-0.019581148799351134,0.9193548387096774,-0.0509337860780984,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.017739191740145488,0.9095271418574428,0.9736842105263158,0.9094661529994497,0.06421805752686616,0.9838709677419355,-0.01018675721561968
word,harmonica,295,"{'wrong': 76.33333333333333, 'right': 66.0}",103,"{'wrong': 24.666666666666668, 'right': 29.0}",0.0013176729977129244,0.0016299525481269985,0.0029422669994858333,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 15})",0.07008254320916468,0.6388083574927522,0.6534653465346535,0.638733986435569,0.01473136009908449,0.6535087719298246,-4.3425395171103887e-05,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 32})",0.019083043321896677,0.6895431370588824,0.7079207920792079,0.6894498869630746,0.01847090511613325,0.6929824561403509,0.014938335938856961,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 26})",0.032298299147164276,0.8879836049185245,0.9306930693069307,0.8877668927405175,0.04292617656641329,0.9298245614035088,0.0008685079034219667,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 28})",0.027417628010479998,0.9095271418574428,0.9207920792079208,0.9094699824164783,0.011322096791442582,0.9210526315789473,-0.0002605523710265123
word,harness,81,"{'wrong': 23.0, 'right': 12.0}",30,"{'wrong': 7.333333333333333, 'right': 8.0}",0.024693877551020406,0.00047258979206049086,0.01639480535897353,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.0107332625342649,0.6388083574927522,0.65,0.6387915498598318,0.011208450140168247,0.6363636363636364,0.013636363636363669,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 22})",5.066495097346335e-05,0.6895431370588824,0.7833333333333333,0.6894022827392872,0.09393105059404616,0.7878787878787878,-0.004545454545454519,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.0107332625342649,0.8879836049185245,0.9,0.8879655586704045,0.012034441329595524,0.8939393939393939,0.0060606060606061,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.006113878702421832,0.9095271418574428,0.8833333333333333,0.9095664797757309,-0.026233146442397604,0.8787878787878788,0.004545454545454519
word,hat,655,"{'wrong': 170.0, 'right': 145.0}",182,"{'wrong': 44.666666666666664, 'right': 48.0}",0.0015747039556563364,0.0003234822214171109,0.0016645164640999178,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 21})",0.08020583016181101,0.6388083574927522,0.6215469613259669,0.6389659520807062,-0.017418990754739294,0.6223958333333334,-0.0008488720073664968,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 145})",0.02474350124036378,0.6895431370588824,0.6988950276243094,0.6894577553593947,0.009437272264914753,0.6953125,0.0035825276243094395,"defaultdict(<class 'int'>, {'wrong': 155, 'right': 38})",0.040157413227964366,0.8879836049185245,0.8977900552486188,0.8878940731399748,0.009895982108643953,0.9010416666666666,-0.0032516114180478617,"defaultdict(<class 'int'>, {'wrong': 152, 'right': 41})",0.03502271706782031,0.9095271418574428,0.8867403314917127,0.9097351828499369,-0.02299485135822421,0.890625,-0.003884668508287281
word,hatch,74,"{'wrong': 20.666666666666668, 'right': 12.0}",23,"{'right': 7.0, 'wrong': 5.333333333333333}",0.017596834652228232,0.0045653761869978125,0.020269123499856934,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 2})",0.07032275189379661,0.6388083574927522,0.6739130434782609,0.6387679527598459,0.035145090718414984,0.6896551724137931,-0.015742128935532285,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.0018145625826800904,0.6895431370588824,0.6521739130434783,0.6895861482259921,-0.0374122351825138,0.6379310344827587,0.014242878560719596,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.024529021195877923,0.8879836049185245,0.9130434782608695,0.8879547615473152,0.025088716713554282,0.9310344827586207,-0.01799100449775115,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.009419373530309853,0.9095271418574428,0.8695652173913043,0.9095731371665916,-0.04000791977528728,0.8793103448275862,-0.009745127436281864
word,haul,128,"{'right': 22.0, 'wrong': 35.333333333333336}",40,"{'wrong': 11.333333333333334, 'right': 6.0}",0.013520822065981614,0.023668639053254434,0.0007614389374484779,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 39})",0.03504766707742969,0.6388083574927522,0.675,0.6387358509466092,0.036264149053390815,0.6739130434782609,0.0010869565217391797,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.016613416708720248,0.6895431370588824,0.6,0.6897225282981068,-0.08972252829810679,0.5869565217391305,0.01304347826086949,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 32})",0.0034954227775924676,0.8879836049185245,0.8625,0.8880346589201643,-0.025534658920164266,0.8695652173913043,-0.007065217391304279,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 34})",0.00867703747631975,0.9095271418574428,0.9125,0.9095211860162276,0.0029788139837724215,0.9130434782608695,-0.0005434782608695343
word,have,582,"{'right': 121.0, 'wrong': 153.66666666666666}",225,"{'wrong': 57.0, 'right': 54.0}",0.003536207465359597,0.00018261504747991162,0.0010618537573145199,"defaultdict(<class 'int'>, {'wrong': 197, 'right': 31})",0.05876258425385594,0.6388083574927522,0.6477272727272727,0.6387091883149701,0.009018084412302563,0.6457399103139013,0.001987362413371385,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 62})",0.015605880668577161,0.6895431370588824,0.6818181818181818,0.6896290306277165,-0.007810848809534754,0.679372197309417,0.0024459845087647647,"defaultdict(<class 'int'>, {'wrong': 173, 'right': 55})",0.0223434443393219,0.8879836049185245,0.9272727272727272,0.8875467502274336,0.03972597704529368,0.9260089686098655,0.0012637586628617692,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 168})",0.017385801236744207,0.9095271418574428,0.9613636363636363,0.9089507732740322,0.052412863089604134,0.9618834080717489,-0.0005197717081125708
word,having,224,"{'wrong': 54.333333333333336, 'right': 61.0}",81,"{'wrong': 17.666666666666668, 'right': 28.0}",0.0008353102342209889,0.012800362299536464,0.0036257336397683276,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 67})",0.008140788382227496,0.6388083574927522,0.6234567901234568,0.638870765370138,-0.0154139752466812,0.6160714285714286,0.00738536155202818,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 29})",0.03876276531766594,0.6895431370588824,0.6604938271604939,0.6896612296110414,-0.029167402450547497,0.6696428571428571,-0.009149029982363222,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 25})",0.05089040766327475,0.8879836049185245,0.9382716049382716,0.8877791718946048,0.050492433043666796,0.9419642857142857,-0.0036926807760141456,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 29})",0.03876276531766594,0.9095271418574428,0.9444444444444444,0.9093851944792973,0.03505924996514709,0.9375,0.00694444444444442
word,he,7756,"{'right': 1782.0, 'wrong': 1991.3333333333333}",2155,"{'wrong': 555.0, 'right': 490.0}",0.0007694252643933629,0.0009672397609944824,5.671040281453256e-06,"defaultdict(<class 'int'>, {'wrong': 1753, 'right': 467})",0.03888054340343445,0.6388083574927522,0.6385911179173047,0.6388319388263978,-0.00024082090909305354,0.6363636363636364,0.0022274815536683645,"defaultdict(<class 'int'>, {'wrong': 1673, 'right': 547})",0.02805662353159063,0.6895431370588824,0.6914241960183767,0.6893389483016568,0.002085247716719918,0.6902173913043478,0.0012068047140288973,"defaultdict(<class 'int'>, {'right': 554, 'wrong': 1666})",0.02721378161757254,0.8879836049185245,0.8940786115364983,0.8873219925749432,0.006756618961555105,0.8942687747035574,-0.00019016316705910974,"defaultdict(<class 'int'>, {'right': 549, 'wrong': 1671})",0.027814190539819858,0.9095271418574428,0.919346605410924,0.9084612400953067,0.010885365315617235,0.9184782608695652,0.0008683445413587565
word,head,6413,"{'wrong': 1574.3333333333333, 'right': 1690.0}",1646,"{'wrong': 410.3333333333333, 'right': 415.0}",0.0003138827502402977,7.992723685343763e-06,0.00011090094372654714,"defaultdict(<class 'int'>, {'wrong': 1165, 'right': 496})",0.025081205841145073,0.6388083574927522,0.63566388710712,0.6390741041903832,-0.0034102170832632783,0.635092180546726,0.0005717065603939586,"defaultdict(<class 'int'>, {'wrong': 1264, 'right': 397})",0.042028669443402056,0.6895431370588824,0.6824887748556767,0.6901393180462948,-0.0076505431906180865,0.6818181818181818,0.0006705930374949487,"defaultdict(<class 'int'>, {'wrong': 1256, 'right': 405})",0.040454821136297815,0.8879836049185245,0.8781270044900578,0.8888166097468423,-0.010689605256784529,0.8779402415766052,0.0001867629134525428,"defaultdict(<class 'int'>, {'wrong': 1238, 'right': 423})",0.03705259081920989,0.9095271418574428,0.8925593329057088,0.9109611318913644,-0.018401798985655637,0.8931977113795295,-0.0006383784738207554
word,hear,163,"{'wrong': 41.333333333333336, 'right': 39.0}",47,"{'wrong': 10.666666666666666, 'right': 15.0}",0.00021091234655050715,0.007125990892224663,0.0049266864039406826,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 12})",0.04868540796496158,0.6388083574927522,0.6,0.6388861063808474,-0.03888610638084744,0.6153846153846154,-0.015384615384615441,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 49})",0.04280684922329106,0.6895431370588824,0.5875,0.6897475708704798,-0.10224757087047975,0.5865384615384616,0.0009615384615384581,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 12})",0.04868540796496158,0.8879836049185245,0.825,0.8881097866372833,-0.0631097866372834,0.8269230769230769,-0.0019230769230769162,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 15})",0.03250793469082944,0.9095271418574428,0.9625,0.9094210157267355,0.05307898427326452,0.9519230769230769,0.01057692307692315
word,heard,93,"{'wrong': 22.666666666666668, 'right': 25.0}",25,"{'right': 6.0, 'wrong': 6.333333333333333}",0.0005990512983519951,0.00018261504747991162,0.0007218440102036011,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.03449465761208346,0.6388083574927522,0.7608695652173914,0.6386678676875344,0.12220169752985699,0.7708333333333334,-0.009963768115942018,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 20})",0.0468117880821527,0.6895431370588824,0.6304347826086957,0.68961116949407,-0.0591763868853743,0.6458333333333334,-0.015398550724637694,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 17})",0.01626442438694413,0.8879836049185245,0.9347826086956522,0.8879297402792373,0.046852868416414895,0.9375,-0.0027173913043477826,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 18})",0.02440130352867375,0.9095271418574428,0.9130434782608695,0.9095230946304359,0.00352038363043361,0.9166666666666666,-0.0036231884057971175
word,hears,126,"{'wrong': 32.0, 'right': 30.0}",47,"{'right': 13.0, 'wrong': 11.333333333333334}",0.0002601456815816853,0.0011728279226871812,0.001269805818637091,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 35})",0.01283689788464127,0.6388083574927522,0.6702127659574468,0.6387344055313392,0.03147836042610763,0.6634615384615384,0.006751227495908396,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.02982355450316975,0.6895431370588824,0.648936170212766,0.6896387594568866,-0.040702589244120624,0.6442307692307693,0.004705400981996677,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 15})",0.02030467083150176,0.8879836049185245,0.9042553191489362,0.8879452878400721,0.016310031308864104,0.9038461538461539,0.00040916530278234386,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 15})",0.02030467083150176,0.9095271418574428,0.9148936170212766,0.9095145047347062,0.005379112286570398,0.9230769230769231,-0.008183306055646544
word,heart,171,"{'wrong': 44.0, 'right': 39.0}",51,"{'wrong': 14.0, 'right': 9.0}",0.0009072434315575563,0.011814744801512289,0.003151256889796474,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.049737597129484855,0.6388083574927522,0.66,0.638755261575466,0.021244738424534004,0.6545454545454545,0.00545454545454549,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.0221269225781189,0.6895431370588824,0.65,0.6896422128683103,-0.03964221286831027,0.6363636363636364,0.013636363636363669,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 42})",0.02655015679483106,0.8879836049185245,0.91,0.8879284425736621,0.02207155742633793,0.9181818181818182,-0.008181818181818179,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 40})",0.01817470383317582,0.9095271418574428,0.89,0.909576067348166,-0.01957606734816597,0.9,-0.010000000000000009
word,heavily,155,"{'wrong': 39.666666666666664, 'right': 36.0}",40,"{'wrong': 9.333333333333334, 'right': 12.0}",0.0005870480700188254,0.003906249999999993,0.0037712539489326846,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 7})",0.0660481610360594,0.6388083574927522,0.6875,0.6387108083742362,0.048789191625763784,0.6979166666666666,-0.01041666666666663,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 30})",0.005202891386536117,0.6895431370588824,0.675,0.6895722728638686,-0.01457227286386853,0.6770833333333334,-0.002083333333333326,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.033841500581338016,0.8879836049185245,0.9,0.8879595312030452,0.012040468796954862,0.8958333333333334,0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 12})",0.027906454564059754,0.9095271418574428,0.9375,0.9094711008714815,0.02802889912851847,0.9479166666666666,-0.01041666666666663
word,heavy,283,"{'right': 56.0, 'wrong': 75.66666666666667}",76,"{'right': 18.0, 'wrong': 19.333333333333332}",0.0055776317897772805,0.00031887755102040787,0.0016294825322658042,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 59})",0.018721206698082644,0.6388083574927522,0.6578947368421053,0.6387355745107878,0.019159162331317536,0.6602564102564102,-0.0023616734143049323,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 54})",0.007473092918563681,0.6895431370588824,0.6907894736842105,0.6895383843452082,0.0012510893390023092,0.6923076923076923,-0.0015182186234817818,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 52})",0.004500547079469612,0.8879836049185245,0.9144736842105263,0.887882589061716,0.026591095148810306,0.9166666666666666,-0.002192982456140302,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 57})",0.013521388753349232,0.9095271418574428,0.9407894736842105,0.9094079277471149,0.031381545937095634,0.9423076923076923,-0.0015182186234817818
word,hedge,182,"{'wrong': 45.333333333333336, 'right': 46.0}",88,"{'wrong': 20.666666666666668, 'right': 26.0}",1.3319835899621684e-05,0.0032653061224489754,0.0014367681859227457,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 29})",0.028169306154697746,0.6388083574927522,0.6375,0.6388136103583258,-0.0013136103583258896,0.6302083333333334,0.007291666666666585,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 30})",0.02576494213364245,0.6895431370588824,0.7125,0.6894509685837599,0.02304903141624015,0.71875,-0.006249999999999978,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 23})",0.04550894939480886,0.8879836049185245,0.9125,0.8878851751480478,0.02461482485195221,0.9166666666666666,-0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 27})",0.03337353474902271,0.9095271418574428,0.94375,0.9093897420455685,0.03436025795443143,0.9479166666666666,-0.004166666666666652
word,heel,149,"{'wrong': 41.0, 'right': 26.0}",28,"{'right': 8.0, 'wrong': 6.666666666666667}",0.01253063042993985,0.0020661157024793376,0.012494627268854787,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.03475478188655713,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.03475478188655713,0.6895431370588824,0.75,0.6894584042446691,0.06054159575533091,0.75,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.011032325099825893,0.8879836049185245,0.9285714285714286,0.8879267193913305,0.040644709180098104,0.921875,0.006696428571428603,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 24})",0.011032325099825893,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.875,0.0357142857142857
word,height,72,"{'wrong': 19.666666666666668, 'right': 13.0}",28,"{'wrong': 6.333333333333333, 'right': 9.0}",0.010412328196584763,0.0075614366729678684,0.017972087660469767,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 22})",2.8838471916966656e-05,0.6388083574927522,0.5892857142857143,0.6388777655420963,-0.049592051256382,0.581081081081081,0.008204633204633272,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 15})",2.8838471916966656e-05,0.6895431370588824,0.6785714285714286,0.6895585143658024,-0.010987085794373797,0.6351351351351351,0.043436293436293516,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.04568994377661356,0.8879836049185245,0.7857142857142857,0.8881269396335969,-0.1024126539193112,0.7432432432432432,0.0424710424710425,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.013839251215768372,0.9095271418574428,0.8035714285714286,0.9096756432075283,-0.10610421463609965,0.7432432432432432,0.0603281853281854
word,held,223,"{'wrong': 59.0, 'right': 46.0}",51,"{'wrong': 12.666666666666666, 'right': 13.0}",0.0038321995464852612,4.216562658121138e-05,0.002348227192758092,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 8})",0.05124621097177543,0.6388083574927522,0.5686274509803921,0.6389877223753445,-0.07036027139495238,0.5754716981132075,-0.006844247132815395,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.025578561616858633,0.6895431370588824,0.6274509803921569,0.6897018291155099,-0.06225084872335307,0.6415094339622641,-0.014058453570107265,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.025578561616858633,0.8879836049185245,0.9215686274509803,0.8878977699824605,0.03367085746851983,0.9150943396226415,0.0064742878283388094,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.030901867120811548,0.9095271418574428,0.9313725490196079,0.9094713104485092,0.021901238571098713,0.9339622641509434,-0.002589715131335546
word,helicopter,129,"{'wrong': 33.333333333333336, 'right': 29.0}",32,"{'wrong': 8.0, 'right': 8.0}",0.0012082129886470893,0.0,0.0006049598592170694,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 27})",0.05763187322295456,0.6388083574927522,0.65625,0.6387804145389006,0.017469585461099446,0.65625,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.012332494967346327,0.6895431370588824,0.703125,0.6895213777911284,0.013603622208871569,0.703125,0.0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.05763187322295456,0.8879836049185245,0.875,0.8880044057274457,-0.013004405727445656,0.875,0.0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.05763187322295456,0.9095271418574428,0.90625,0.9095323921097427,-0.0032823921097426823,0.90625,0.0
word,helmet,422,"{'wrong': 117.0, 'right': 71.0}",132,"{'wrong': 30.0, 'right': 42.0}",0.014967179719330016,0.006944444444444446,0.021336207231836643,"defaultdict(<class 'int'>, {'wrong': 154, 'right': 14})",0.06500415462433895,0.6388083574927522,0.6450381679389313,0.6387672955974842,0.006270872341447076,0.655688622754491,-0.010650454815559707,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 36})",0.016169924310268695,0.6895431370588824,0.6793893129770993,0.6896100628930818,-0.010220749915982541,0.688622754491018,-0.009233441513918694,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 35})",0.01748949273515832,0.8879836049185245,0.8893129770992366,0.8879748427672955,0.0013381343319410766,0.8952095808383234,-0.0058966037390867365,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 35})",0.01748949273515832,0.9095271418574428,0.9083969465648855,0.9095345911949686,-0.0011376446300831455,0.9161676646706587,-0.007770718105773233
word,help,999,"{'wrong': 255.33333333333334, 'right': 233.0}",274,"{'wrong': 69.33333333333333, 'right': 66.0}",0.0005228948502603403,0.00015166589822611528,5.573840832656836e-05,"defaultdict(<class 'int'>, {'wrong': 223, 'right': 55})",0.044606386558270206,0.6388083574927522,0.6203703703703703,0.6390605999189298,-0.01869022954855948,0.6186131386861314,0.0017572316842389135,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 202})",0.0223474562402783,0.6895431370588824,0.6981481481481482,0.689425415484394,0.008722732663754229,0.7007299270072993,-0.002581778859151118,"defaultdict(<class 'int'>, {'right': 69, 'wrong': 209})",0.02871162052561689,0.8879836049185245,0.912962962962963,0.8876418727199027,0.025321090243060285,0.9142335766423357,-0.0012706136793727563,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 210})",0.029701186099118024,0.9095271418574428,0.9314814814814815,0.9092267936765303,0.022254687804951212,0.9306569343065694,0.0008245471749120936
word,helping,203,"{'wrong': 50.666666666666664, 'right': 51.0}",52,"{'wrong': 9.333333333333334, 'right': 24.0}",2.687449610319922e-06,0.0484,0.025332463516947887,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 75})",0.04429855733884246,0.6388083574927522,0.5673076923076923,0.6389946877818984,-0.0716869954742061,0.578125,-0.01081730769230771,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 27})",0.0257540076450749,0.6895431370588824,0.7403846153846154,0.6894106444823093,0.050973970902306154,0.71875,0.02163461538461542,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 23})",0.03740975673312289,0.8879836049185245,0.9038461538461539,0.8879422672145936,0.015903886631560282,0.9114583333333334,-0.007612179487179516,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 24})",0.03424203966110349,0.9095271418574428,0.9230769230769231,0.9094918312117871,0.013585091865136012,0.9166666666666666,0.0064102564102564985
word,helplessly,102,"{'wrong': 24.333333333333332, 'right': 29.0}",29,"{'wrong': 7.0, 'right': 8.0}",0.0019140625000000008,0.0011111111111111107,5.4578781279326395e-05,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 19})",0.007165555948921105,0.6388083574927522,0.6379310344827587,0.6388096310757371,-0.0008785965929783979,0.6212121212121212,0.01671891327063746,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.02265962694767857,0.6895431370588824,0.6896551724137931,0.6895429744205837,0.0001121979932094952,0.6818181818181818,0.007836990595611382,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.02265962694767857,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.8939393939393939,0.0026123301985371272,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.01645442099271372,0.9095271418574428,0.896551724137931,0.9095459778745557,-0.012994253736624661,0.8939393939393939,0.0026123301985371272
word,her,28879,"{'wrong': 7190.333333333333, 'right': 7308.0}",7737,"{'wrong': 1930.3333333333333, 'right': 1946.0}",1.646685832828721e-05,4.083673233348784e-06,2.075022641499064e-06,"defaultdict(<class 'int'>, {'wrong': 5873, 'right': 1925})",0.035811106108942836,0.6388083574927522,0.6413306076937372,0.6378803418803419,0.003450265813395248,0.6410658307210031,0.00026477697273408207,"defaultdict(<class 'int'>, {'wrong': 5915, 'right': 1883})",0.037468314166849315,0.6895431370588824,0.6819364430403271,0.6923418803418804,-0.0104054373015533,0.6823713811543426,-0.0004349381140155151,"defaultdict(<class 'int'>, {'wrong': 5819, 'right': 1979})",0.033749460796011675,0.8879836049185245,0.8817134361642818,0.8902905982905983,-0.00857716212631654,0.8817997418403097,-8.630567602796457e-05,"defaultdict(<class 'int'>, {'wrong': 5818, 'right': 1980})",0.033712002365503195,0.9095271418574428,0.9024344917301617,0.9121367521367522,-0.009702260406590502,0.9022681172782593,0.00016637445190237354
word,hers,143,"{'wrong': 36.0, 'right': 35.0}",46,"{'right': 15.0, 'wrong': 10.333333333333334}",4.959333465582213e-05,0.008483379501385039,0.0049593828408401874,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 15})",0.03204650558020312,0.6388083574927522,0.6195652173913043,0.6388527054108216,-0.019287488019517296,0.625,-0.005434782608695676,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.042522509450817474,0.6895431370588824,0.6956521739130435,0.6895290581162324,0.006123115796811018,0.7083333333333334,-0.012681159420289911,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 14})",0.03704619458516891,0.8879836049185245,0.9239130434782609,0.8879008016032064,0.036012241875054474,0.9333333333333333,-0.009420289855072483,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 16})",0.027490536761992708,0.9095271418574428,0.9239130434782609,0.9094939879759519,0.01441905550230893,0.9333333333333333,-0.009420289855072483
word,herself,735,"{'wrong': 185.33333333333334, 'right': 179.0}",234,"{'wrong': 55.666666666666664, 'right': 67.0}",7.554520197982845e-05,0.0021340382797731578,0.0015091946445468431,"defaultdict(<class 'int'>, {'wrong': 226, 'right': 43})",0.0647943892712193,0.6388083574927522,0.6519823788546255,0.6386571616360787,0.013325217218546848,0.6461538461538462,0.005828532700779321,"defaultdict(<class 'int'>, {'wrong': 217, 'right': 52})",0.050564255002919,0.6895431370588824,0.6960352422907489,0.6894686283431922,0.006566613947556643,0.7,-0.003964757709251088,"defaultdict(<class 'int'>, {'wrong': 207, 'right': 62})",0.037504010743713526,0.8879836049185245,0.8832599118942731,0.8880378178876587,-0.004777905993385567,0.8846153846153846,-0.0013554727211114725,"defaultdict(<class 'int'>, {'wrong': 203, 'right': 66})",0.032977128642103025,0.9095271418574428,0.9118942731277533,0.9094999747206634,0.0023942984070899342,0.9115384615384615,0.0003558115892917657
word,hesitates,155,"{'wrong': 33.666666666666664, 'right': 54.0}",33,"{'wrong': 7.666666666666667, 'right': 10.0}",0.013448943891049463,0.004360982556069774,0.0012899358492937368,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 26})",0.03162458591268395,0.6388083574927522,0.6363636363636364,0.6388123967355931,-0.0024487603719567375,0.6341463414634146,0.0022172949002217113,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 29})",0.053699542805571585,0.6895431370588824,0.6818181818181818,0.6895559004656286,-0.007737718647446878,0.6829268292682927,-0.0011086474501109667,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 30})",0.06265649415055795,0.8879836049185245,0.9242424242424242,0.8879236969909378,0.03631872725148644,0.926829268292683,-0.002586844050258774,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 30})",0.06265649415055795,0.9095271418574428,0.9090909090909091,0.9095278626145297,-0.000436953523620609,0.9146341463414634,-0.005543237250554389
word,hidden,95,"{'wrong': 24.0, 'right': 23.0}",35,"{'wrong': 9.0, 'right': 8.0}",0.00011317338162064255,0.0008650519031141872,0.00017651509610859192,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 12})",0.012627752065603223,0.6388083574927522,0.6142857142857143,0.6388513344349307,-0.02456562014921637,0.6111111111111112,0.0031746031746031633,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.02390314359546404,0.6895431370588824,0.6571428571428571,0.6895999198838315,-0.032457062740974374,0.6527777777777778,0.00436507936507935,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.031157625078366058,0.8879836049185245,0.8714285714285714,0.88801261829653,-0.016584046867958557,0.875,-0.0035714285714285587,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.031157625078366058,0.9095271418574428,0.8571428571428571,0.9096189474738371,-0.052476090330979996,0.8611111111111112,-0.003968253968254065
word,hide,291,"{'wrong': 75.66666666666667, 'right': 64.0}",64,"{'wrong': 17.333333333333332, 'right': 12.0}",0.0017444079265896166,0.008264462809917356,0.0012296930195586312,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 6})",0.09413105952753217,0.6388083574927522,0.6746031746031746,0.6386952815524244,0.03590789305075026,0.6594202898550725,0.015182884748102143,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 12})",0.04901258227810141,0.6895431370588824,0.6746031746031746,0.6895903324474753,-0.014987157844300603,0.6594202898550725,0.015182884748102143,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 52})",0.022225827301890204,0.8879836049185245,0.8492063492063492,0.8881061023918166,-0.038899753185467456,0.855072463768116,-0.005866114561766778,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 52})",0.022225827301890204,0.9095271418574428,0.9047619047619048,0.909542195256481,-0.004780290494576178,0.9057971014492754,-0.0010351966873706209
word,high,1363,"{'wrong': 353.0, 'right': 304.0}",426,"{'wrong': 107.33333333333333, 'right': 104.0}",0.0013905974530231758,6.219586223367741e-05,0.0004332530573761548,"defaultdict(<class 'int'>, {'wrong': 366, 'right': 64})",0.06015179214984017,0.6388083574927522,0.6399521531100478,0.638783949356749,0.0011682037532988465,0.6386255924170616,0.0013265606929862006,"defaultdict(<class 'int'>, {'right': 132, 'wrong': 298})",0.0128734713689342,0.6895431370588824,0.69377990430622,0.6894527261588728,0.004327178147347288,0.6954976303317536,-0.0017177260255335502,"defaultdict(<class 'int'>, {'right': 106, 'wrong': 324})",0.025837255589626816,0.8879836049185245,0.8875598086124402,0.8879926485603431,-0.0004328399479028855,0.8874407582938388,0.00011905031860137694,"defaultdict(<class 'int'>, {'right': 106, 'wrong': 324})",0.025837255589626816,0.9095271418574428,0.9246411483253588,0.9092046150704512,0.01543653325490757,0.9253554502369669,-0.0007143019116080396
word,higher,84,"{'wrong': 20.333333333333332, 'right': 23.0}",24,"{'right': 7.0, 'wrong': 5.666666666666667}",0.0009467455621301811,0.0027700831024930718,0.000240674906988334,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 11})",0.0029761947905390697,0.6388083574927522,0.6666666666666666,0.6387748974076669,0.02789176925899972,0.6607142857142857,0.005952380952380931,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.054870988504314495,0.6895431370588824,0.625,0.6896206585927335,-0.06462065859273347,0.6071428571428571,0.017857142857142905,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.07005349467070097,0.8879836049185245,0.9375,0.8879241317185467,0.04957586828145333,0.9464285714285714,-0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.015347583263237125,0.9095271418574428,0.8541666666666666,0.9095936342708437,-0.05542696760417709,0.8392857142857143,0.014880952380952328
word,highway,166,"{'right': 30.0, 'wrong': 45.333333333333336}",40,"{'wrong': 9.0, 'right': 13.0}",0.01035711488761845,0.008264462809917356,0.018681470340514976,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 6})",0.054733617689424904,0.6388083574927522,0.625,0.6388360212361014,-0.013836021236101392,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 17})",0.0027534454394847786,0.6895431370588824,0.625,0.6896724431533607,-0.06467244315336074,0.6153846153846154,0.009615384615384581,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.025882490526996343,0.8879836049185245,0.9125,0.8879344886306721,0.02456551136932783,0.9134615384615384,-0.0009615384615384581,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 9})",0.031704298931047335,0.9095271418574428,0.875,0.9095963137333467,-0.034596313733346706,0.8846153846153846,-0.009615384615384581
word,hill,1018,"{'right': 257.0, 'wrong': 253.66666666666666}",285,"{'wrong': 72.33333333333333, 'right': 68.0}",1.0651787114234985e-05,0.00023837599652450607,0.0001749398167868151,"defaultdict(<class 'int'>, {'wrong': 209, 'right': 81})",0.026606978785033437,0.6388083574927522,0.6340996168582376,0.6388706001519372,-0.004770983293699627,0.6390977443609023,-0.0049981275026647065,"defaultdict(<class 'int'>, {'right': 75, 'wrong': 215})",0.03215593037538094,0.6895431370588824,0.7126436781609196,0.6892377817168903,0.02340589644402924,0.7124060150375939,0.00023766312332562656,"defaultdict(<class 'int'>, {'right': 75, 'wrong': 215})",0.03215593037538094,0.8879836049185245,0.921455938697318,0.8875411496581413,0.03391478903917666,0.9210526315789473,0.000403307118370666,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 219})",0.03622035223740416,0.9095271418574428,0.9425287356321839,0.9090909090909091,0.03343782654127481,0.9417293233082706,0.0007994123239132289
word,him,13990,"{'wrong': 3346.3333333333335, 'right': 3951.0}",3751,"{'right': 965.0, 'wrong': 928.6666666666666}",0.001716499555030359,9.203296758626995e-05,0.0005082160298271587,"defaultdict(<class 'int'>, {'right': 1626, 'wrong': 2238})",0.007303266555977617,0.6388083574927522,0.639277035236938,0.6387160464281441,0.0005609888087939607,0.6370468611847923,0.0022301740521457614,"defaultdict(<class 'int'>, {'wrong': 2894, 'right': 970})",0.04486474956248381,0.6895431370588824,0.679678007290401,0.6914861792509274,-0.011808171960526415,0.6799292661361627,-0.00025125884576171487,"defaultdict(<class 'int'>, {'wrong': 2829, 'right': 1035})",0.03943669523075678,0.8879836049185245,0.8822904009720535,0.8891049419648199,-0.00681454099276646,0.8829944002357796,-0.0007039992637261072,"defaultdict(<class 'int'>, {'wrong': 2831, 'right': 1033})",0.03959719021306825,0.9095271418574428,0.9017314702308628,0.9110625822663635,-0.009331112035500744,0.901562039493074,0.00016943073778874496
word,himself,1862,"{'wrong': 482.3333333333333, 'right': 415.0}",546,"{'wrong': 133.33333333333334, 'right': 146.0}",0.0014076433613215299,0.0005140663359174304,0.001813010861360034,"defaultdict(<class 'int'>, {'wrong': 538, 'right': 46})",0.10084020479651784,0.6388083574927522,0.6549429657794676,0.6383726899383984,0.016570275841069293,0.6586879432624113,-0.0037449774829436677,"defaultdict(<class 'int'>, {'wrong': 441, 'right': 143})",0.026215227188688295,0.6895431370588824,0.6520912547528517,0.6905544147843943,-0.0384631600315426,0.6551418439716312,-0.0030505892187795425,"defaultdict(<class 'int'>, {'wrong': 442, 'right': 142})",0.02666559382256664,0.8879836049185245,0.8773764258555133,0.8882700205338809,-0.01089359467836759,0.875886524822695,0.0014899010328183193,"defaultdict(<class 'int'>, {'wrong': 441, 'right': 143})",0.026215227188688295,0.9095271418574428,0.9077946768060836,0.9095739219712525,-0.001779245165168919,0.9095744680851063,-0.0017797912790227244
word,hip,323,"{'right': 84.0, 'wrong': 79.66666666666667}",88,"{'wrong': 23.333333333333332, 'right': 18.0}",0.00017525230109382292,0.004162330905306972,0.003033946111672063,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 73})",0.04606638260795832,0.6388083574927522,0.632183908045977,0.638837291028666,-0.006653382982689027,0.6397849462365591,-0.00760103819058211,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 25})",0.032571332300826386,0.6895431370588824,0.6666666666666666,0.6896430543701993,-0.02297638770353272,0.6774193548387096,-0.010752688172043001,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 70})",0.03566978620348173,0.8879836049185245,0.8620689655172413,0.8880967920076309,-0.026027826490389594,0.8709677419354839,-0.008898776418242549,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 68})",0.029643816203225322,0.9095271418574428,0.9310344827586207,0.9094332044781365,0.021601278280484193,0.9354838709677419,-0.004449388209121219
word,his,40556,"{'wrong': 10261.666666666666, 'right': 9771.0}",11068,"{'wrong': 2783.6666666666665, 'right': 2717.0}",0.0001499807738013178,3.672204296887403e-05,1.9144737441185392e-05,"defaultdict(<class 'int'>, {'right': 2244, 'wrong': 8891})",0.04638590235734099,0.6388083574927522,0.6416921508664628,0.6369468662608981,0.00474528460556467,0.641566645609602,0.00012550525686083613,"defaultdict(<class 'int'>, {'wrong': 8378, 'right': 2757})",0.0314431048947221,0.6895431370588824,0.6801095820591233,0.6956325053462741,-0.01552292328715077,0.6802274162981681,-0.00011783423904476731,"defaultdict(<class 'int'>, {'right': 2741, 'wrong': 8394})",0.03185375972641748,0.8879836049185245,0.8785677879714577,0.8940615232768547,-0.015493735305396994,0.878332280480101,0.00023550749135670124,"defaultdict(<class 'int'>, {'wrong': 8413, 'right': 2722})",0.032345753722407285,0.9095271418574428,0.8988277268093782,0.9164336239513078,-0.017605897141929616,0.8984838913455464,0.00034383546383176533
word,hit,2826,"{'wrong': 703.0, 'right': 717.0}",740,"{'wrong': 186.0, 'right': 182.0}",2.4300733981352843e-05,2.953686200378098e-05,5.371095520498954e-05,"defaultdict(<class 'int'>, {'wrong': 489, 'right': 255})",0.01353188817887098,0.6388083574927522,0.6385185185185185,0.6388184780921835,-0.0002999595736650207,0.6399116347569955,-0.0013931162384770435,"defaultdict(<class 'int'>, {'wrong': 549, 'right': 195})",0.031589208052513994,0.6895431370588824,0.7125925925925926,0.6887382960012415,0.023854296591351076,0.7120765832106039,0.0005160093819887024,"defaultdict(<class 'int'>, {'right': 200, 'wrong': 544})",0.029740235195622217,0.8879836049185245,0.9118518518518518,0.8871501732967771,0.024701678555074658,0.9116347569955817,0.00021709485627008362,"defaultdict(<class 'int'>, {'right': 189, 'wrong': 555})",0.03389923508322927,0.9095271418574428,0.9288888888888889,0.9088510682323728,0.020037820656516048,0.9293078055964654,-0.0004189167075765443
word,hitting,941,"{'right': 244.0, 'wrong': 232.33333333333334}",265,"{'right': 66.0, 'wrong': 66.33333333333333}",0.00014997250300067454,1.5862038335373844e-06,9.121672337466429e-05,"defaultdict(<class 'int'>, {'wrong': 181, 'right': 85})",0.01924520520626733,0.6388083574927522,0.6337448559670782,0.6388706168091889,-0.005125760842110694,0.6331967213114754,0.0005481346556027722,"defaultdict(<class 'int'>, {'wrong': 195, 'right': 71})",0.03205278236932947,0.6895431370588824,0.7325102880658436,0.6890148256843597,0.04349546238148394,0.7315573770491803,0.0009529110166632826,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 204})",0.0424477324001613,0.8879836049185245,0.9218106995884774,0.8875676769721196,0.03424302261635781,0.9221311475409836,-0.0003204479525061865,"defaultdict(<class 'int'>, {'wrong': 204, 'right': 62})",0.0424477324001613,0.9095271418574428,0.9423868312757202,0.909123108839751,0.0332637224359692,0.9405737704918032,0.0018130607839169643
word,hockey,234,"{'wrong': 66.33333333333333, 'right': 35.0}",73,"{'wrong': 18.0, 'right': 19.0}",0.02390278739612188,0.00018261504747991162,0.01449495058339749,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 4})",0.07417466347077176,0.6388083574927522,0.636986301369863,0.6388150303516781,-0.0018287289818150754,0.6428571428571429,-0.005870841487279899,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 20})",0.004356990528950836,0.6895431370588824,0.7534246575342466,0.6893091857723374,0.06411547176190924,0.7467532467532467,0.006671410780999865,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 17})",0.009624508365775788,0.8879836049185245,0.9315068493150684,0.8878242111072091,0.04368263820785934,0.935064935064935,-0.003558085749866602,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 18})",0.007607467106005732,0.9095271418574428,0.958904109589041,0.9093463101389655,0.049557799450075546,0.961038961038961,-0.0021348514499199833
word,hold,4820,"{'right': 1102.0, 'wrong': 1239.3333333333333}",1391,"{'right': 325.0, 'wrong': 355.3333333333333}",0.0008601326529023796,0.0004969775650127779,2.481210991002892e-05,"defaultdict(<class 'int'>, {'wrong': 1207, 'right': 215})",0.061744162821114106,0.6388083574927522,0.6404160475482912,0.6386923901393354,0.0017236574089557477,0.6390704429920117,0.0013456045562795227,"defaultdict(<class 'int'>, {'wrong': 1069, 'right': 353})",0.027194421297679773,0.6895431370588824,0.6931649331352154,0.6892818863879957,0.0038830467472197316,0.6924473493100944,0.0007175838251209932,"defaultdict(<class 'int'>, {'right': 338, 'wrong': 1084})",0.030081277101539246,0.8879836049185245,0.8907875185735513,0.8877813504823151,0.0030061680912362165,0.8899782135076253,0.0008093050659260248,"defaultdict(<class 'int'>, {'right': 345, 'wrong': 1077})",0.02871150688711123,0.9095271418574428,0.9115898959881129,0.9093783494105038,0.002211546577609136,0.9099491648511256,0.0016407311369872613
word,holding,3472,"{'right': 765.0, 'wrong': 902.3333333333334}",931,"{'right': 228.0, 'wrong': 234.33333333333334}",0.001696082862336872,4.691311690748771e-05,0.0005908995393666457,"defaultdict(<class 'int'>, {'wrong': 809, 'right': 129})",0.06420746211399878,0.6388083574927522,0.6330326944757609,0.6390763115225692,-0.006043617046808225,0.6331096196868009,-7.692521103996874e-05,"defaultdict(<class 'int'>, {'wrong': 696, 'right': 242})",0.0221449918966157,0.6895431370588824,0.7108229988726043,0.6885558868141639,0.02226711205844034,0.7108501118568232,-2.7112984218979896e-05,"defaultdict(<class 'int'>, {'right': 200, 'wrong': 738})",0.034387640106518104,0.8879836049185245,0.8957158962795941,0.8876248757780218,0.008091020501572288,0.895413870246085,0.0003020260335091507,"defaultdict(<class 'int'>, {'right': 238, 'wrong': 700})",0.023169856043830407,0.9095271418574428,0.9148816234498309,0.9092787279669439,0.00560289548288706,0.9144295302013423,0.0004520932484886053
word,hole,661,"{'wrong': 172.33333333333334, 'right': 144.0}",192,"{'right': 45.0, 'wrong': 49.0}",0.0020056051458970207,0.0004526935264825714,0.0002775358099743955,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 16})",0.09575060734786027,0.6388083574927522,0.6236559139784946,0.6389505549949546,-0.015294641016459942,0.6210526315789474,0.002603282399547213,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 47})",0.025901467916307735,0.6895431370588824,0.7096774193548387,0.6893541876892029,0.020323231665635877,0.7052631578947368,0.004414261460101931,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 146})",0.022081018128801734,0.8879836049185245,0.8682795698924731,0.8881685166498486,-0.019888946757375514,0.8657894736842106,0.002490096208262571,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 150})",0.027259145381460667,0.9095271418574428,0.8978494623655914,0.9096367305751766,-0.0117872682095852,0.8947368421052632,0.003112620260328214
word,home,432,"{'right': 79.0, 'wrong': 117.66666666666667}",96,"{'wrong': 24.0, 'right': 24.0}",0.009663889686871594,0.0,0.004887375662440827,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 10})",0.06161424875832272,0.6388083574927522,0.6197916666666666,0.638900050226017,-0.019108383559350406,0.6197916666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 25})",0.01133121151982567,0.6895431370588824,0.640625,0.6897790055248619,-0.04915400552486193,0.640625,0.0,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 20})",0.02233659306960184,0.8879836049185245,0.8854166666666666,0.8879959819186338,-0.002579315251967196,0.8854166666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 23})",0.01520423177042686,0.9095271418574428,0.9270833333333334,0.909442491210447,0.017640842122886413,0.9270833333333334,0.0
word,hood,276,"{'wrong': 77.66666666666667, 'right': 43.0}",79,"{'wrong': 18.333333333333332, 'right': 24.0}",0.02063429077256494,0.004479508959017924,0.022475267751315753,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 7})",0.06429816841087693,0.6388083574927522,0.6329113924050633,0.6388317358358007,-0.005920343430737329,0.6494845360824743,-0.016573143677410918,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 24})",0.007067037686851123,0.6895431370588824,0.7025316455696202,0.6894916445024338,0.01304000106718639,0.7010309278350515,0.001500717734568724,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 25})",0.00573279932888502,0.8879836049185245,0.9050632911392406,0.8879158930094846,0.017147398129755964,0.9072164948453608,-0.002153203706120266,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 23})",0.008560649963807673,0.9095271418574428,0.9177215189873418,0.9094946554925478,0.008226863494793957,0.9226804123711341,-0.0049588933837922955
word,hook,188,"{'right': 37.0, 'wrong': 50.333333333333336}",56,"{'right': 12.0, 'wrong': 14.666666666666666}",0.005827166249053092,0.0024999999999999988,0.00035245812339152176,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 7})",0.061572451525610875,0.6388083574927522,0.6071428571428571,0.6388972431077694,-0.03175438596491231,0.6016949152542372,0.005447941888619856,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 10})",0.03967365885771331,0.6895431370588824,0.625,0.6897243107769424,-0.0647243107769424,0.6271186440677966,-0.0021186440677966045,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 12})",0.02863709147052735,0.8879836049185245,0.8928571428571429,0.8879699248120301,0.004887218045112829,0.8898305084745762,0.003026634382566673,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 15})",0.016142168610883884,0.9095271418574428,0.8928571428571429,0.9095739348370927,-0.016716791979949797,0.8898305084745762,0.003026634382566673
word,hookah,131,"{'wrong': 37.0, 'right': 20.0}",56,"{'wrong': 13.333333333333334, 'right': 16.0}",0.022237611572791634,0.0020661157024793376,0.019265357750495815,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 4})",0.06864631905182064,0.6388083574927522,0.6226415094339622,0.6388513005563073,-0.016209791122345107,0.6229508196721312,-0.0003093102381689361,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 16})",0.006073911026404141,0.6895431370588824,0.7075471698113207,0.6894953139878714,0.01805185582344926,0.7049180327868853,0.0026291370244354573,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 9})",0.030576728297140268,0.8879836049185245,0.8679245283018868,0.8880368866837067,-0.020112358381819906,0.860655737704918,0.007268790596968833,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 9})",0.030576728297140268,0.9095271418574428,0.8773584905660378,0.9096125895855259,-0.03225409901948817,0.8852459016393442,-0.007887411073306483
word,hoop,501,"{'wrong': 135.33333333333334, 'right': 95.0}",143,"{'wrong': 36.0, 'right': 35.0}",0.007665750050787365,4.959333465582213e-05,0.0032740613594725333,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 127})",0.05809299464204333,0.6388083574927522,0.6484375,0.6387463527517859,0.009691147248214071,0.6511627906976745,-0.002725290697674465,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 95})",0.0027769500047143715,0.6895431370588824,0.7421875,0.6892041452862461,0.05298335471375393,0.7441860465116279,-0.0019985465116278966,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 111})",0.019473752169417193,0.8879836049185245,0.94140625,0.8876396015695744,0.053766648430425557,0.9418604651162791,-0.0004542151162790775,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 107})",0.01366743058601571,0.9095271418574428,0.97265625,0.909120635878861,0.06353561412113895,0.9728682170542635,-0.0002119670542635177
word,hop,439,"{'wrong': 115.0, 'right': 94.0}",120,"{'right': 22.0, 'wrong': 32.666666666666664}",0.0025239806780980273,0.00951814396192742,0.0011451552847248168,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 15})",0.07299594600656478,0.6388083574927522,0.6458333333333334,0.6387659660062356,0.007067367327097784,0.6335877862595419,0.01224554707379144,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 100})",0.025501882676199898,0.6895431370588824,0.6708333333333333,0.6896560394247209,-0.018822706091387587,0.6793893129770993,-0.008555979643765976,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 101})",0.027543595001728503,0.8879836049185245,0.8875,0.8879865231821382,-0.0004865231821382654,0.8893129770992366,-0.0018129770992366678,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 100})",0.025501882676199898,0.9095271418574428,0.9041666666666667,0.9095594890878005,-0.005392822421133814,0.9007633587786259,0.003403307888040774
word,hopscotch,160,"{'wrong': 42.666666666666664, 'right': 32.0}",38,"{'wrong': 10.666666666666666, 'right': 6.0}",0.0051020408163265345,0.019599999999999996,0.0024634367873415143,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 9})",0.02809603664862998,0.6388083574927522,0.6081081081081081,0.6388652411237418,-0.030757133015633653,0.5952380952380952,0.012870012870012881,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 27})",0.0016619740424615292,0.6895431370588824,0.6891891891891891,0.6895437928789624,-0.0003546036897732474,0.7261904761904762,-0.03700128700128702,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 33})",0.021949362725845335,0.8879836049185245,0.8648648648648649,0.8880264409835245,-0.023161576118659544,0.8690476190476191,-0.004182754182754156,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 30})",0.008623781943732929,0.9095271418574428,0.8918918918918919,0.9095598177174621,-0.017667925825570197,0.9047619047619048,-0.012870012870012881
word,horizon,80,"{'right': 25.0, 'wrong': 18.333333333333332}",16,"{'wrong': 2.3333333333333335, 'right': 9.0}",0.0059171597633136145,0.08650519031141868,0.027780386139987116,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.09645998724208696,0.6388083574927522,0.625,0.6388194097048524,-0.013819409704852403,0.581081081081081,0.04391891891891897,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 2})",0.17764740985128635,0.6895431370588824,0.71875,0.68951975987994,0.029230240120060036,0.7432432432432432,-0.0244932432432432,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.058861133825956785,0.8879836049185245,0.875,0.8879939969984992,-0.012993996998499235,0.7432432432432432,0.1317567567567568,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.058861133825956785,0.9095271418574428,0.90625,0.9095297648824412,-0.003279764882441194,0.8648648648648649,0.04138513513513509
word,horrified,64,"{'wrong': 14.333333333333334, 'right': 21.0}",19,"{'wrong': 3.6666666666666665, 'right': 8.0}",0.0088999644001424,0.03448979591836735,0.004539171409705903,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 15})",0.00121922669774519,0.6388083574927522,0.6578947368421053,0.6387902136388652,0.019104523203240076,0.6060606060606061,0.05183413078149923,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 28})",0.11021112367073632,0.6895431370588824,0.6052631578947368,0.6896232551158253,-0.0843600972210885,0.6212121212121212,-0.01594896331738438,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.04354635234723078,0.8879836049185245,0.8947368421052632,0.8879771851703607,0.006759656934902436,0.9090909090909091,-0.014354066985645897,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.04354635234723078,0.9095271418574428,0.8947368421052632,0.9095412017811577,-0.014804359675894552,0.8939393939393939,0.0007974481658692412
word,horror,107,"{'wrong': 22.666666666666668, 'right': 39.0}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",0.017538349159970785,0.00010412328196584837,0.010364925994618593,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 16})",0.013298887761966915,0.6388083574927522,0.6060606060606061,0.6388624643268412,-0.03280185826623516,0.6029411764705882,0.003119429590017875,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.04860235871710929,0.6895431370588824,0.7272727272727273,0.6894807990787564,0.037791928193970925,0.7352941176470589,-0.008021390374331583,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.05872435665758312,0.8879836049185245,0.8636363636363636,0.8880238321734342,-0.024387468537070522,0.8676470588235294,-0.004010695187165791,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.07006245325529445,0.9095271418574428,0.8787878787878788,0.9095779302057778,-0.030790051417899034,0.8823529411764706,-0.0035650623885917776
word,horse,1769,"{'wrong': 460.3333333333333, 'right': 388.0}",501,"{'wrong': 125.0, 'right': 126.0}",0.001817539688360013,3.9681909810955315e-06,0.0009976607226586214,"defaultdict(<class 'int'>, {'wrong': 444, 'right': 64})",0.0695510265279127,0.6388083574927522,0.6382211538461539,0.6388208269525268,-0.0005996731063729888,0.6404761904761904,-0.0022550366300365665,"defaultdict(<class 'int'>, {'wrong': 389, 'right': 119})",0.027878551594928892,0.6895431370588824,0.7043269230769231,0.6892291985706993,0.01509772450622382,0.7035714285714286,0.0007554945054945028,"defaultdict(<class 'int'>, {'wrong': 387, 'right': 121})",0.026814848471120492,0.8879836049185245,0.9110576923076923,0.887493619193466,0.02356407311422626,0.9107142857142857,0.0003434065934065922,"defaultdict(<class 'int'>, {'wrong': 383, 'right': 125})",0.02476389597675531,0.9095271418574428,0.9302884615384616,0.9090862685043389,0.02120219303412263,0.9285714285714286,0.001717032967032961
word,hose,320,"{'right': 69.0, 'wrong': 83.66666666666667}",96,"{'wrong': 25.333333333333332, 'right': 20.0}",0.0023073549322095337,0.0034602076124567458,5.8870309175249134e-05,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 16})",0.053079871575855524,0.6388083574927522,0.6612903225806451,0.6387033596143223,0.022586962966322788,0.6616161616161617,-0.0003258390355165286,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 21})",0.03492625496356635,0.6895431370588824,0.7634408602150538,0.6891980113493698,0.074242848865684,0.7626262626262627,0.0008145975887910994,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 22})",0.03189533832938648,0.8879836049185245,0.9032258064516129,0.887912419022749,0.0153133874288639,0.8939393939393939,0.009286412512218956,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 78})",0.026353701617949907,0.9095271418574428,0.9247311827956989,0.9094561341836991,0.015275048611999797,0.9242424242424242,0.0004887585532746819
word,hospital,205,"{'wrong': 54.0, 'right': 43.0}",47,"{'wrong': 12.0, 'right': 11.0}",0.0032150069082793093,0.00047258979206049086,0.0006150801926695509,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 5})",0.07651328695377617,0.6388083574927522,0.648936170212766,0.6387845082418959,0.01015166197087003,0.6458333333333334,0.00310283687943258,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.0260196658503278,0.6895431370588824,0.648936170212766,0.6896387594568866,-0.040702589244120624,0.65625,-0.00731382978723405,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.02082860040505026,0.8879836049185245,0.851063829787234,0.8880705446164637,-0.03700671482922968,0.8541666666666666,-0.00310283687943258,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.0260196658503278,0.9095271418574428,0.8936170212765957,0.9095646074452628,-0.015947586168667094,0.8958333333333334,-0.002216312056737668
word,host,88,"{'wrong': 20.333333333333332, 'right': 27.0}",28,"{'right': 10.0, 'wrong': 6.0}",0.004959333465582224,0.015625,0.0015494141841793756,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 4})",0.1336687102818316,0.6388083574927522,0.6964285714285714,0.6387276003603964,0.057700971068174955,0.7125,-0.016071428571428625,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 12})",0.0376984890752576,0.6895431370588824,0.8035714285714286,0.6893833216538192,0.11418810691760939,0.775,0.02857142857142858,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.08692196226801072,0.8879836049185245,0.9107142857142857,0.8879517469216138,0.02276253879267187,0.9375,-0.0267857142857143,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.05417004761793642,0.9095271418574428,0.9642857142857143,0.9094503954349785,0.05483531885073578,0.975,-0.010714285714285676
word,hot,188,"{'wrong': 51.333333333333336, 'right': 34.0}",63,"{'wrong': 16.666666666666668, 'right': 13.0}",0.010314941406250007,0.0038189622522408835,0.000812539181302729,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 57})",0.04015364081886676,0.6388083574927522,0.6587301587301587,0.6387454244597102,0.019984734270448556,0.6567164179104478,0.002013740819710952,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 20})",0.0055122091448522766,0.6895431370588824,0.7142857142857143,0.6894649751792609,0.024820739106453438,0.7238805970149254,-0.009594882729211052,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 52})",0.017950479916375182,0.8879836049185245,0.9126984126984127,0.8879055307626736,0.02479288193573903,0.917910447761194,-0.0052120350627813394,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 14})",0.021492683347442296,0.9095271418574428,0.8888888888888888,0.9095923381637667,-0.020703449274877883,0.8880597014925373,0.0008291873963515162
word,hotel,290,"{'wrong': 79.0, 'right': 53.0}",77,"{'wrong': 18.333333333333332, 'right': 22.0}",0.009699265381083568,0.00206611570247934,0.010425181308753514,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 4})",0.1024797820289682,0.6388083574927522,0.6493506493506493,0.638767625068995,0.010583024281654363,0.6629213483146067,-0.01357069896395735,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 28})",0.004115186357415621,0.6895431370588824,0.6298701298701299,0.6897736966230117,-0.059903566752881776,0.6179775280898876,0.011892601780242318,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 19})",0.021006849383635687,0.8879836049185245,0.8896103896103896,0.8879773194841688,0.0016330701262208258,0.898876404494382,-0.009266014883992368,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 21})",0.01591553218453738,0.9095271418574428,0.9155844155844156,0.9095037382708615,0.006080677313554106,0.9157303370786517,-0.0001459214942360898
word,house,1855,"{'wrong': 478.6666666666667, 'right': 419.0}",483,"{'wrong': 120.0, 'right': 123.0}",0.0011045194394180345,3.8103947568968485e-05,0.0007772327754566564,"defaultdict(<class 'int'>, {'wrong': 410, 'right': 83})",0.05291361041756389,0.6388083574927522,0.6223404255319149,0.6392045454545454,-0.016864119922630483,0.6208333333333333,0.0015070921985815833,"defaultdict(<class 'int'>, {'wrong': 376, 'right': 117})",0.029247615130281,0.6895431370588824,0.6978723404255319,0.6893427518427518,0.008529588582780079,0.6989583333333333,-0.0010859929078014252,"defaultdict(<class 'int'>, {'wrong': 369, 'right': 124})",0.025455393892631142,0.8879836049185245,0.8829787234042553,0.8881040131040131,-0.005125289699757785,0.884375,-0.0013962765957447054,"defaultdict(<class 'int'>, {'wrong': 379, 'right': 114})",0.030974536023947105,0.9095271418574428,0.9095744680851063,0.9095260032760033,4.8464809103032636e-05,0.909375,0.00019946808510629133
word,hovers,55,"{'wrong': 15.333333333333334, 'right': 9.0}",15,"{'wrong': 2.3333333333333335, 'right': 8.0}",0.016935635203602924,0.07518210197710717,0.08621379426930273,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 25})",0.00960978200475578,0.6388083574927522,0.6333333333333333,0.6388124656095243,-0.005479132276191012,0.6363636363636364,-0.00303030303030305,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 21})",2.0867850182278028e-05,0.6895431370588824,0.6,0.6896103246460907,-0.08961032464609076,0.6060606060606061,-0.0060606060606061,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 19})",0.001544951820864414,0.8879836049185245,0.7666666666666667,0.8880746335851133,-0.12140796691844657,0.696969696969697,0.0696969696969697,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.0007319103406075358,0.9095271418574428,0.9333333333333333,0.9095092791756291,0.023824054157704277,0.8939393939393939,0.039393939393939426
word,how,2404,"{'wrong': 575.3333333333334, 'right': 678.0}",721,"{'wrong': 184.66666666666666, 'right': 167.0}",0.001677512449071975,0.000630938208935107,0.0021851557744359783,"defaultdict(<class 'int'>, {'wrong': 340, 'right': 399})",5.429354633815849e-07,0.6388083574927522,0.6263001485884101,0.6392437800651736,-0.012943631476763473,0.6309696092619392,-0.0046694606735291355,"defaultdict(<class 'int'>, {'wrong': 542, 'right': 197})",0.03970335958344762,0.6895431370588824,0.7488855869242199,0.687477370299488,0.06140821662473195,0.7503617945007236,-0.0014762075765036853,"defaultdict(<class 'int'>, {'right': 198, 'wrong': 541})",0.0392837272196326,0.8879836049185245,0.9197622585438335,0.886877359954482,0.03288489858935151,0.9204052098408104,-0.0006429512969768902,"defaultdict(<class 'int'>, {'right': 186, 'wrong': 553})",0.04450609255000658,0.9095271418574428,0.9546805349182764,0.907955309574303,0.04672522534397339,0.9551374819102749,-0.000456946991998497
word,hug,688,"{'wrong': 170.0, 'right': 178.0}",210,"{'right': 52.0, 'wrong': 52.666666666666664}",0.00013211784912141598,1.0142399285974908e-05,0.00010774733554789681,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 152})",0.028430346720459618,0.6388083574927522,0.6642512077294686,0.6385423506237689,0.0257088571056997,0.6658653846153846,-0.00161417688591603,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 167})",0.05098215204480234,0.6895431370588824,0.6690821256038647,0.6897570584372948,-0.020674932833430137,0.6706730769230769,-0.0015909513192121638,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 150})",0.02601867975012713,0.8879836049185245,0.8961352657004831,0.8878983787059953,0.008236886994487769,0.8966346153846154,-0.0004993496841323442,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 151})",0.02720863754982448,0.9095271418574428,0.9227053140096618,0.9093893630991464,0.013315950910515406,0.9230769230769231,-0.0003716090672613026
word,huge,416,"{'wrong': 112.0, 'right': 80.0}",121,"{'wrong': 31.666666666666668, 'right': 26.0}",0.006944444444444446,0.002414046576898663,0.0005954053492596336,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 10})",0.08236057599458424,0.6388083574927522,0.6446280991735537,0.6387729444304753,0.005855154743078406,0.6377952755905512,0.006832823583002523,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 40})",0.0055871467489051925,0.6895431370588824,0.6859504132231405,0.6895649987427709,-0.0036145855196303422,0.6929133858267716,-0.006962972603631101,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 91})",0.009792729715546455,0.8879836049185245,0.9173553719008265,0.8878048780487805,0.029550493852046,0.9173228346456693,3.253725515717232e-05,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 97})",0.018692714257214242,0.9095271418574428,0.9338842975206612,0.9093789288408348,0.024505368679826334,0.9330708661417323,0.0008134313789288639
word,hugging,82,"{'right': 22.0, 'wrong': 20.0}",23,"{'right': 10.0, 'wrong': 4.333333333333333}",0.0005668934240362824,0.039075175770686865,0.015997602271602872,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.027939148552619343,0.6388083574927522,0.5869565217391305,0.6388680378321573,-0.0519115160930268,0.5609756097560976,0.025980911983032873,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.06032110131604586,0.6895431370588824,0.6521739130434783,0.6895861482259921,-0.0374122351825138,0.6707317073170732,-0.01855779427359494,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.06032110131604586,0.8879836049185245,0.9130434782608695,0.8879547615473152,0.025088716713554282,0.9390243902439024,-0.025980911983032873,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.05068228760159967,0.9095271418574428,0.9782608695652174,0.9094480308262023,0.06881283873901511,0.9878048780487805,-0.009544008483563071
word,hula,312,"{'wrong': 85.66666666666667, 'right': 55.0}",82,"{'wrong': 20.333333333333332, 'right': 21.0}",0.011882033197816756,6.503642039542221e-05,0.006939879601429996,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 9})",0.05710846903293301,0.6388083574927522,0.5945945945945946,0.6389725065221754,-0.04437791192758078,0.5974025974025974,-0.002808002808002752,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 24})",0.006628206747324589,0.6895431370588824,0.7297297297297297,0.6893939393939394,0.04033579033579027,0.7272727272727273,0.002457002457002422,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 20})",0.014200831624623739,0.8879836049185245,0.9391891891891891,0.8877934978928357,0.05139569129635346,0.9415584415584416,-0.0023692523692524503,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 22})",0.01000780595599338,0.9095271418574428,0.972972972972973,0.9092915914107967,0.06368138156217629,0.974025974025974,-0.0010530010530009903
word,hundred,72,"{'right': 16.0, 'wrong': 18.666666666666668}",30,"{'wrong': 8.0, 'right': 6.0}",0.0014792899408284047,0.005102040816326529,0.0005501608411423164,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.01176003598890879,0.6388083574927522,0.6166666666666667,0.6388416099319183,-0.0221749432652516,0.625,-0.008333333333333304,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 23})",0.017535696897274168,0.6895431370588824,0.7,0.6895274329195034,0.010472567080496598,0.703125,-0.0031250000000000444,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.04384749261534902,0.8879836049185245,0.9,0.8879655586704045,0.012034441329595524,0.890625,0.009375000000000022,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 24})",0.024684640101114166,0.9095271418574428,0.95,0.9094663596315579,0.04053364036844209,0.953125,-0.0031250000000000444
word,hurl,177,"{'right': 39.0, 'wrong': 46.0}",52,"{'wrong': 12.666666666666666, 'right': 14.0}",0.0016955017301038054,0.0006249999999999997,0.0021918393023935105,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 11})",0.04110360391263872,0.6388083574927522,0.6538461538461539,0.6387691690889045,0.01507698475724939,0.6491228070175439,0.004723346828609976,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 9})",0.0548241457952077,0.6895431370588824,0.7115384615384616,0.6894858173799739,0.022052644158487622,0.7192982456140351,-0.007759784075573539,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.0299521701629875,0.8879836049185245,0.9134615384615384,0.8879172095820387,0.025544328879499756,0.9210526315789473,-0.007591093117408909,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 12})",0.03523729057001987,0.9095271418574428,0.9134615384615384,0.909516888844342,0.003944649617196427,0.9210526315789473,-0.007591093117408909
word,hurry,882,"{'wrong': 209.66666666666666, 'right': 253.0}",227,"{'wrong': 56.0, 'right': 59.0}",0.002193046200865388,0.00017013232514177714,0.0005729280029019134,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 150})",0.01636626554509514,0.6388083574927522,0.6533333333333333,0.6386431424093827,0.01469019092395063,0.6531914893617021,0.00014184397163119478,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 179})",0.048652103810583644,0.6895431370588824,0.66,0.6898791769880188,-0.029879176988018785,0.6680851063829787,-0.008085106382978657,"defaultdict(<class 'int'>, {'wrong': 178, 'right': 59})",0.04718186698885863,0.8879836049185245,0.8822222222222222,0.8880491380617764,-0.005826915839554192,0.8829787234042553,-0.0007565011820330758,"defaultdict(<class 'int'>, {'wrong': 176, 'right': 61})",0.04432799750822502,0.9095271418574428,0.8733333333333333,0.909938830190587,-0.03660549685725367,0.874468085106383,-0.0011347517730496692
word,husband,140,"{'wrong': 33.0, 'right': 41.0}",28,"{'wrong': 6.0, 'right': 10.0}",0.002921840759678598,0.015625,0.0026025797986756194,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.040733494311890536,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.04901139683385907,0.6895431370588824,0.7857142857142857,0.6894083491841025,0.09630593653018316,0.8,-0.014285714285714346,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 14})",0.021167929368029893,0.8879836049185245,0.8571428571428571,0.8880268295124637,-0.030883972369606605,0.8625,-0.005357142857142949,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.040733494311890536,0.9095271418574428,0.8928571428571429,0.9095505055561117,-0.016693362698968817,0.8875,0.005357142857142949
word,ice,1186,"{'wrong': 315.0, 'right': 241.0}",349,"{'wrong': 86.0, 'right': 91.0}",0.004428471611200248,0.00019949567493376767,0.0032664739392585483,"defaultdict(<class 'int'>, {'wrong': 348, 'right': 17})",0.11481178499252304,0.6388083574927522,0.6265060240963856,0.6390159601504524,-0.012509936054066806,0.6264367816091954,6.924248719020198e-05,"defaultdict(<class 'int'>, {'wrong': 270, 'right': 95})",0.01667984249411105,0.6895431370588824,0.733433734939759,0.6888024804310258,0.04463125450873329,0.7341954022988506,-0.0007616673590915557,"defaultdict(<class 'int'>, {'wrong': 275, 'right': 90})",0.01964230376706319,0.8879836049185245,0.9096385542168675,0.887618176273254,0.022020377943613445,0.9080459770114943,0.0015925772053732024,"defaultdict(<class 'int'>, {'wrong': 271, 'right': 94})",0.017249427174569537,0.9095271418574428,0.9322289156626506,0.9091440479821083,0.023084867680542298,0.9295977011494253,0.002631214513225344
word,if,330,"{'right': 79.0, 'wrong': 83.66666666666667}",124,"{'wrong': 29.333333333333332, 'right': 36.0}",0.00020575786079010983,0.002603082049146192,0.0021406837185264614,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 37})",0.028834585630627782,0.6388083574927522,0.6491935483870968,0.6387435871642692,0.010449961222827597,0.6310344827586207,0.018159065628476023,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 26})",0.05438230056575072,0.6895431370588824,0.6612903225806451,0.6897193441303692,-0.028429021549724043,0.6689655172413793,-0.007675194660734186,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 44})",0.017494077266767556,0.8879836049185245,0.8991935483870968,0.8879136907755759,0.011279857611520838,0.8896551724137931,0.009538375973303648,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 44})",0.017494077266767556,0.9095271418574428,0.9112903225806451,0.9095161452570164,0.0017741773236287228,0.9137931034482759,-0.0025027808676307828
word,image,370,"{'wrong': 94.66666666666667, 'right': 86.0}",109,"{'wrong': 24.666666666666668, 'right': 35.0}",0.0005752917307770881,0.007498205424300114,0.006150560392393412,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 31})",0.03629856928183066,0.6388083574927522,0.6330275229357798,0.6388400261345931,-0.0058125031988133236,0.6321428571428571,0.0008846657929226787,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 32})",0.03408432533298157,0.6895431370588824,0.7064220183486238,0.6894506709554205,0.016971347393203384,0.7214285714285714,-0.015006553079947582,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 35})",0.027963279720526715,0.8879836049185245,0.926605504587156,0.8877720259335579,0.0388334786535981,0.925,0.0016055045871559148,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 39})",0.02092581335837819,0.9095271418574428,0.9403669724770642,0.9093581947027191,0.031008777774345186,0.9428571428571428,-0.0024901703800785935
word,immediately,93,"{'right': 21.0, 'wrong': 24.0}",25,"{'right': 8.0, 'wrong': 5.666666666666667}",0.0011111111111111107,0.007287328970850683,0.007080784320957774,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 24})",0.020356242059927962,0.6388083574927522,0.62,0.638831890295781,-0.01883189029578103,0.6060606060606061,0.013939393939393918,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.009292928204941,0.6895431370588824,0.66,0.6895801010960413,-0.029580101096041256,0.6515151515151515,0.00848484848484854,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.03679421266630595,0.8879836049185245,0.94,0.8879185225964666,0.052081477403533305,0.9242424242424242,0.015757575757575748,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.009292928204941,0.9095271418574428,0.88,0.9095640858815875,-0.029564085881587543,0.8484848484848485,0.031515151515151496
word,impressive,50,"{'right': 15.0, 'wrong': 11.666666666666666}",22,"{'right': 10.0, 'wrong': 4.0}",0.00390625,0.045918367346938785,0.01254538760438613,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 16})",0.014944560408970922,0.6388083574927522,0.6590909090909091,0.6387860288230585,0.0203048802678506,0.5975609756097561,0.06152993348115299,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.030899346396183663,0.6895431370588824,0.7272727272727273,0.6895016012810248,0.037771125991702514,0.7073170731707317,0.019955654101995624,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.037698879312372445,0.8879836049185245,0.9318181818181818,0.8879353482786229,0.04388283353955891,0.9146341463414634,0.017184035476718318,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.05386291703334697,0.9095271418574428,0.9545454545454546,0.9094775820656525,0.04506787247980204,0.9390243902439024,0.015521064301552201
word,in,44866,"{'wrong': 11402.0, 'right': 10660.0}",12700,"{'wrong': 3217.6666666666665, 'right': 3047.0}",0.0002827861001837396,0.00018554168040855424,5.108359616019125e-06,"defaultdict(<class 'int'>, {'wrong': 10133, 'right': 2738})",0.04110753402419429,0.6388083574927522,0.6391859619977157,0.6384578313253012,0.0007281306724145065,0.6385431544582738,0.000642807539441903,"defaultdict(<class 'int'>, {'right': 3148, 'wrong': 9723})",0.031177073637081255,0.6895431370588824,0.6935416882982037,0.6858313253012048,0.0077103629969988985,0.69388900224444,-0.00034731394623621625,"defaultdict(<class 'int'>, {'right': 3183, 'wrong': 9688})",0.03040918855771746,0.8879836049185245,0.8940919946007684,0.8823132530120482,0.011778741588720165,0.8938481942460722,0.00024380035469617756,"defaultdict(<class 'int'>, {'wrong': 9646, 'right': 3225})",0.02950340838758271,0.9095271418574428,0.9180251271934379,0.9016385542168674,0.016386572976570424,0.9179759232809631,4.920391247476008e-05
word,inch,192,"{'wrong': 47.333333333333336, 'right': 50.0}",49,"{'wrong': 14.333333333333334, 'right': 6.0}",0.00018765246762994856,0.04199140016124697,0.025046011579332374,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 18})",0.02151188254515246,0.6388083574927522,0.6020408163265306,0.6388986320589267,-0.036857815732396104,0.603448275862069,-0.0014074595355383357,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 10})",0.06680943907869182,0.6895431370588824,0.6428571428571429,0.6896577641930149,-0.04680062133587204,0.6379310344827587,0.0049261083743842304,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 41})",0.02552711930754207,0.8879836049185245,0.9081632653061225,0.8879340582251841,0.02022920708093834,0.9224137931034483,-0.01425052779732583,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 41})",0.02552711930754207,0.9095271418574428,0.9081632653061225,0.9095304905546926,-0.0013672252485701364,0.9224137931034483,-0.01425052779732583
word,include,45,"{'wrong': 10.0, 'right': 15.0}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.009999999999999995,0.0244140625,0.0016944414040418083,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 16})",0.011582203082151556,0.6388083574927522,0.5833333333333334,0.6388583149889934,-0.05552498165566,0.5862068965517241,-0.002873563218390718,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.10066876729494496,0.6895431370588824,0.8055555555555556,0.6894386631979188,0.11611689235763678,0.8275862068965517,-0.022030651340996132,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.06767548168660581,0.8879836049185245,1.0,0.8878827296377827,0.1121172703622173,1.0,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.06767548168660581,0.9095271418574428,1.0,0.9094456674004403,0.0905543325995597,1.0,0.0
word,includes,59,"{'wrong': 15.0, 'right': 14.0}",26,"{'right': 9.0, 'wrong': 5.666666666666667}",0.00029726516052318687,0.012913223140495858,0.008670858846297647,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.07201123599986674,0.6388083574927522,0.6818181818181818,0.6387610088070457,0.043057173011136096,0.65625,0.025568181818181768,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 28})",0.037845325481277954,0.6895431370588824,0.7272727272727273,0.6895016012810248,0.037771125991702514,0.734375,-0.007102272727272707,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.029556692408651337,0.8879836049185245,0.9318181818181818,0.8879353482786229,0.04388283353955891,0.90625,0.025568181818181768,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.029556692408651337,0.9095271418574428,0.9545454545454546,0.9094775820656525,0.04506787247980204,0.9375,0.017045454545454586
word,including,141,"{'wrong': 35.0, 'right': 36.0}",42,"{'right': 11.0, 'wrong': 10.333333333333334}",4.959333465582213e-05,0.00024414062499999827,3.685115621505008e-05,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.04292155960046145,0.6388083574927522,0.6904761904761905,0.6386996593868964,0.05177653108929403,0.6818181818181818,0.008658008658008698,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.06033672318690758,0.6895431370588824,0.7142857142857143,0.689491083951112,0.024794630334602275,0.7045454545454546,0.009740259740259716,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.023508802627077496,0.8879836049185245,0.8809523809523809,0.8879983971148067,-0.007046016162425728,0.8636363636363636,0.017316017316017285,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.023508802627077496,0.9095271418574428,0.9285714285714286,0.9094870767381287,0.01908435183329993,0.9318181818181818,-0.0032467532467531646
word,indicates,81,"{'wrong': 22.0, 'right': 15.0}",18,"{'right': 7.0, 'wrong': 3.6666666666666665}",0.008948137326515705,0.0244140625,0.03192820920497049,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 24})",0.03375466148038685,0.6388083574927522,0.5,0.6389333600160096,-0.13893336001600964,0.5,0.0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.04674481332906503,0.6895431370588824,0.6388888888888888,0.6895887532519511,-0.050699864363062286,0.603448275862069,0.03544061302681989,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.03375466148038685,0.8879836049185245,0.8611111111111112,0.8880078046828097,-0.02689669357169855,0.8793103448275862,-0.018199233716475027,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.02350713381169852,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.9310344827586207,-0.014367816091954033
word,individual,164,"{'wrong': 44.0, 'right': 32.0}",48,"{'wrong': 11.333333333333334, 'right': 14.0}",0.006232686980609422,0.0027700831024930718,0.008687767454346459,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.007492087980356665,0.6388083574927522,0.6739130434782609,0.6387274549098196,0.03518558856844123,0.6666666666666666,0.007246376811594235,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 38})",0.0053271115089929995,0.6895431370588824,0.7065217391304348,0.6895040080160321,0.017017731114402745,0.7037037037037037,0.0028180354267310914,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.013073588360297303,0.8879836049185245,0.967391304347826,0.8878006012024048,0.07959070314542127,0.9629629629629629,0.004428341384863144,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.013073588360297303,0.9095271418574428,0.9565217391304348,0.9094188376753507,0.04710290145508411,0.9537037037037037,0.0028180354267310914
word,indoor,170,"{'right': 36.0, 'wrong': 44.666666666666664}",46,"{'wrong': 12.666666666666666, 'right': 8.0}",0.0028857318489174224,0.012747138397502598,0.0018026053078975413,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 12})",0.02507690887750398,0.6388083574927522,0.6956521739130435,0.6386773547094189,0.05697481920362457,0.696078431372549,-0.0004262574595055302,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 39})",0.02507690887750398,0.6895431370588824,0.6847826086956522,0.6895541082164328,-0.004771499520780598,0.696078431372549,-0.011295822676896772,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.01248064591422239,0.8879836049185245,0.9456521739130435,0.8878507014028056,0.05780147251023782,0.9509803921568627,-0.005328218243819238,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 38})",0.02030138778302156,0.9095271418574428,0.9782608695652174,0.90936873747495,0.06889213209026745,0.9803921568627451,-0.002131287297527651
word,indoors,134,"{'wrong': 37.666666666666664, 'right': 21.0}",38,"{'wrong': 10.333333333333334, 'right': 7.0}",0.020176911157024795,0.009245562130177519,0.0011168769963533186,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 10})",0.008628191711410639,0.6388083574927522,0.6973684210526315,0.6386969150641025,0.058671505988528994,0.7023809523809523,-0.005012531328320802,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 28})",0.00033508482549521063,0.6895431370588824,0.7631578947368421,0.6894030448717948,0.07375484986504732,0.7857142857142857,-0.022556390977443552,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 30})",0.0029935563404030543,0.8879836049185245,0.9342105263157895,0.8878956330128205,0.04631489330296901,0.9285714285714286,0.005639097744360888,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 31})",0.0054083419609328096,0.9095271418574428,0.9868421052631579,0.9093800080128205,0.07746209725033737,0.9880952380952381,-0.0012531328320802837
word,information,110,"{'right': 32.0, 'wrong': 26.0}",36,"{'right': 12.0, 'wrong': 8.0}",0.0026753864447086793,0.009999999999999995,0.0011932559646439331,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 13})",0.041384206087271114,0.6388083574927522,0.6428571428571429,0.638801261829653,0.004055881027489883,0.6063829787234043,0.03647416413373861,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.055919765742345966,0.6895431370588824,0.6857142857142857,0.689549847278554,-0.0038355615642682306,0.6914893617021277,-0.005775075987841993,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 14})",0.03512129606119434,0.8879836049185245,0.9428571428571428,0.8878874367833358,0.05496970607380702,0.9361702127659575,0.006686930091185372,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 17})",0.01982499794567557,0.9095271418574428,0.9285714285714286,0.9094937659606429,0.019077662610785695,0.9042553191489362,0.024316109422492405
word,ingredient,902,"{'wrong': 218.33333333333334, 'right': 247.0}",310,"{'wrong': 79.33333333333333, 'right': 72.0}",0.0009487812086928675,0.0005870480700188254,0.0015150565329072364,"defaultdict(<class 'int'>, {'right': 116, 'wrong': 202})",0.014002042474387369,0.6388083574927522,0.6229838709677419,0.6390069845126025,-0.016023113544860634,0.626953125,-0.003969254032258118,"defaultdict(<class 'int'>, {'right': 81, 'wrong': 237})",0.040613210155508096,0.6895431370588824,0.7479838709677419,0.6888095961129669,0.059174274854775,0.75,-0.0020161290322581182,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 231})",0.03487088972895478,0.8879836049185245,0.905241935483871,0.8877669804636097,0.017474955020261307,0.908203125,-0.0029611895161290036,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 225})",0.029654580572836625,0.9095271418574428,0.9173387096774194,0.9094290920133616,0.007909617664057733,0.919921875,-0.0025831653225806273
word,insert,154,"{'right': 39.0, 'wrong': 38.333333333333336}",45,"{'right': 14.0, 'wrong': 10.333333333333334}",1.857907253269924e-05,0.005676487145805967,0.0025410975082037802,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 12})",0.04666830595957652,0.6388083574927522,0.6333333333333333,0.6388207003657131,-0.005487367032379842,0.6339285714285714,-0.0005952380952380931,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.025247629676047045,0.6895431370588824,0.7666666666666667,0.6893692700766495,0.07729739659001722,0.7589285714285714,0.007738095238095322,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 18})",0.017360117806000164,0.8879836049185245,0.9222222222222223,0.8879064175141526,0.03431580470806972,0.9017857142857143,0.020436507936507975,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.02109219526659096,0.9095271418574428,0.9333333333333333,0.9094734732728821,0.023859860060451266,0.9196428571428571,0.013690476190476253
word,inside,1918,"{'wrong': 487.0, 'right': 457.0}",516,"{'right': 128.0, 'wrong': 129.33333333333334}",0.0002524867135880498,6.711589572874631e-06,8.846661296996487e-05,"defaultdict(<class 'int'>, {'wrong': 407, 'right': 111})",0.04083773866208226,0.6388083574927522,0.6274703557312253,0.639102564102564,-0.011632208371338715,0.6269685039370079,0.0005018517942174672,"defaultdict(<class 'int'>, {'wrong': 388, 'right': 130})",0.02961458138732427,0.6895431370588824,0.7075098814229249,0.689076923076923,0.018432958346001893,0.7066929133858267,0.0008169680370981869,"defaultdict(<class 'int'>, {'wrong': 388, 'right': 130})",0.02961458138732427,0.8879836049185245,0.8883399209486166,0.887974358974359,0.00036556197425763326,0.8877952755905512,0.0005446453580654209,"defaultdict(<class 'int'>, {'wrong': 394, 'right': 124})",0.032911823907779705,0.9095271418574428,0.9179841897233202,0.9093076923076923,0.008676497415627926,0.9173228346456693,0.0006613550776508603
word,instruction,180,"{'wrong': 43.666666666666664, 'right': 49.0}",58,"{'wrong': 12.333333333333334, 'right': 21.0}",0.0008281144868278049,0.016900000000000002,0.005265753821876357,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 36})",0.005561564833373452,0.6388083574927522,0.646551724137931,0.6387858431923,0.007765880945631021,0.6235294117647059,0.023022312373225162,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 20})",0.046509533136079396,0.6895431370588824,0.7241379310344828,0.6894425506316423,0.03469538040284048,0.7411764705882353,-0.017038539553752563,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 26})",0.02578726214508717,0.8879836049185245,0.9482758620689655,0.8878083015841187,0.060467560484846805,0.9529411764705882,-0.0046653144016226555,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 26})",0.02578726214508717,0.9095271418574428,0.9310344827586207,0.9094646079807499,0.021569874777870757,0.9352941176470588,-0.0042596348884381685
word,instructor,145,"{'right': 29.0, 'wrong': 38.666666666666664}",50,"{'wrong': 11.0, 'right': 17.0}",0.005102040816326529,0.01147959183673469,0.016050747547545513,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 4})",0.10269339810703373,0.6388083574927522,0.625,0.6388415672913118,-0.013841567291311807,0.664179104477612,-0.03917910447761197,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 23})",0.004817302157272808,0.6895431370588824,0.7395833333333334,0.6894227878544944,0.05016054547883897,0.7089552238805971,0.030628109452736307,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 19})",0.012941823386484232,0.8879836049185245,0.9479166666666666,0.8878394628720313,0.060077203794635325,0.9552238805970149,-0.0073072139303482775,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 16})",0.022114316818563975,0.9095271418574428,0.96875,0.9093847078865618,0.05936529211343822,0.9701492537313433,-0.0013992537313433084
word,instrument,677,"{'right': 201.0, 'wrong': 158.66666666666666}",197,"{'wrong': 50.0, 'right': 47.0}",0.003463415220731793,0.00023913274524391457,0.00276912180997739,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 61})",0.03322716749386887,0.6388083574927522,0.6376404494382022,0.6388188420415574,-0.0011783926033551717,0.638121546961326,-0.0004810975231237524,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 146})",0.04369724729067607,0.6895431370588824,0.699438202247191,0.6894543070405487,0.009983895206642335,0.6988950276243094,0.0005431746228815593,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 148})",0.04701813530045836,0.8879836049185245,0.9073033707865169,0.8878101674399839,0.01949320334653304,0.9060773480662984,0.0012260227202185447,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 144})",0.04052706254078211,0.9095271418574428,0.9382022471910112,0.9092697195884608,0.028932527602550384,0.9392265193370166,-0.0010242721460054227
word,intently,161,"{'right': 51.0, 'wrong': 36.666666666666664}",32,"{'wrong': 7.333333333333333, 'right': 10.0}",0.006682907082652638,0.0059171597633136145,1.194581437880286e-05,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 19})",0.0010347406248309848,0.6388083574927522,0.640625,0.6388054470812056,0.0018195529187944315,0.6219512195121951,0.01867378048780488,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.07026101319555815,0.6895431370588824,0.734375,0.6894713127065185,0.04490368729348149,0.7439024390243902,-0.009527439024390238,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.051223679447367276,0.8879836049185245,0.84375,0.8880544708120557,-0.044304470812055685,0.8536585365853658,-0.009908536585365835,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.06024164246383196,0.9095271418574428,0.890625,0.9095574246520477,-0.018932424652047697,0.9024390243902439,-0.011814024390243927
word,interspersed,62,"{'right': 20.0, 'wrong': 14.0}",16,"{'wrong': 3.0, 'right': 7.0}",0.007785467128027685,0.039999999999999994,0.006832838337761462,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.09234830614379416,0.6388083574927522,0.6666666666666666,0.6387874543544595,0.027879212312207136,0.7222222222222222,-0.05555555555555558,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 11})",0.019216729800299766,0.6895431370588824,0.8,0.689460257115702,0.11053974288429802,0.6851851851851852,0.11481481481481481,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.02702918188697452,0.8879836049185245,0.9333333333333333,0.8879495773097894,0.04538375602354394,0.9074074074074074,0.025925925925925908,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 15})",0.0014014442867621487,0.9095271418574428,0.9,0.9095342904306938,-0.00953429043069376,0.7962962962962963,0.10370370370370374
word,interview,188,"{'wrong': 47.0, 'right': 47.0}",56,"{'wrong': 14.333333333333334, 'right': 13.0}",0.0,0.000594883997620465,0.0002976486506999559,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 13})",0.0419779647053748,0.6388083574927522,0.6517857142857143,0.6387719298245614,0.013013784461152866,0.646551724137931,0.005233990147783252,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 45})",0.0419779647053748,0.6895431370588824,0.7142857142857143,0.6894736842105263,0.024812030075187952,0.7155172413793104,-0.0012315270935960854,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 47})",0.05475089947418421,0.8879836049185245,0.9196428571428571,0.8878947368421053,0.0317481203007518,0.9137931034482759,0.0058497536945811834,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 13})",0.0419779647053748,0.9095271418574428,0.9553571428571429,0.9093984962406015,0.045958646616541365,0.9482758620689655,0.00708128078817738
word,interviewed,341,"{'wrong': 81.66666666666667, 'right': 96.0}",89,"{'wrong': 22.333333333333332, 'right': 22.0}",0.0016271309343198763,1.4133077053536095e-05,0.0009738980562417569,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 32})",0.017364515370504048,0.6388083574927522,0.6420454545454546,0.6387940556280751,0.0032513989173794666,0.6404494382022472,0.0015960163432073848,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 60})",0.021944543393701874,0.6895431370588824,0.7272727272727273,0.6893764434180139,0.03789628385471344,0.7303370786516854,-0.003064351378958108,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 72})",0.063899585816027,0.8879836049185245,0.9431818181818182,0.8877397329049102,0.05544208527690808,0.9438202247191011,-0.0006384065372828651,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 66})",0.03950387883155902,0.9095271418574428,0.9545454545454546,0.909328245807812,0.04521720873764257,0.9550561797752809,-0.0005107252298263143
word,into,17742,"{'wrong': 4462.666666666667, 'right': 4354.0}",4991,"{'right': 1251.0, 'wrong': 1246.6666666666667}",3.79772799554032e-05,7.525151505344557e-07,2.4711678255173774e-05,"defaultdict(<class 'int'>, {'wrong': 3827, 'right': 1179})",0.03659761192320345,0.6388083574927522,0.6365300984206912,0.6394449063119524,-0.002914807891261195,0.6369550330974664,-0.0004249346767751794,"defaultdict(<class 'int'>, {'wrong': 3748, 'right': 1258})",0.03189406667835602,0.6895431370588824,0.7006179903868162,0.6864488073159813,0.014169183070834812,0.7004108650992924,0.00020712528752375725,"defaultdict(<class 'int'>, {'wrong': 3811, 'right': 1195})",0.03561176578382008,0.8879836049185245,0.895857175555047,0.8857837181044957,0.010073457450551215,0.8955717872631819,0.0002853882918650852,"defaultdict(<class 'int'>, {'wrong': 3788, 'right': 1218})",0.03422451798659352,0.9095271418574428,0.9165712977798123,0.9075589946920765,0.009012303087735818,0.9163433006162977,0.00022799716351462607
word,iron,484,"{'wrong': 125.0, 'right': 109.0}",162,"{'wrong': 41.666666666666664, 'right': 37.0}",0.0011688216816421937,0.000879775926457913,1.0288923126049567e-05,"defaultdict(<class 'int'>, {'wrong': 131, 'right': 36})",0.03546744312108074,0.6388083574927522,0.6528662420382165,0.6386971635850672,0.014169078453149297,0.6512345679012346,0.0016316741369819532,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 123})",0.022309603741296258,0.6895431370588824,0.7006369426751592,0.6894553881807648,0.011181554494394397,0.7006172839506173,1.9658724541904427e-05,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 125})",0.025249344287367276,0.8879836049185245,0.910828025477707,0.8878029119854904,0.023025113492216587,0.9104938271604939,0.0003341983172131524,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 128})",0.030084724795839887,0.9095271418574428,0.9363057324840764,0.9093153307471409,0.026990401736935565,0.9351851851851852,0.0011205472988912168
word,ironing,160,"{'right': 39.0, 'wrong': 40.333333333333336}",44,"{'right': 8.0, 'wrong': 12.0}",7.061648188687283e-05,0.009999999999999995,0.004251170039079877,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 33})",0.01678729536126166,0.6388083574927522,0.6219512195121951,0.6388429752066116,-0.016891755694416477,0.6555555555555556,-0.03360433604336044,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 30})",0.00693778008497177,0.6895431370588824,0.8170731707317073,0.6892812421738042,0.1277919285579031,0.8333333333333334,-0.016260162601626105,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.031708650234961645,0.8879836049185245,0.9024390243902439,0.887953919358878,0.014485105031365908,0.9111111111111111,-0.008672086720867167,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.031708650234961645,0.9095271418574428,0.9634146341463414,0.9094164788379664,0.05399815530837504,0.9666666666666667,-0.003252032520325243
word,is,27284,"{'wrong': 6880.0, 'right': 6644.0}",7584,"{'wrong': 1910.0, 'right': 1854.0}",7.612962497860006e-05,5.533715573795457e-05,8.275445804076893e-07,"defaultdict(<class 'int'>, {'wrong': 5757, 'right': 1883})",0.03264467544043669,0.6388083574927522,0.6356963492370099,0.6398948007283026,-0.004198451491292721,0.635868526657749,-0.0001721774207390503,"defaultdict(<class 'int'>, {'wrong': 5769, 'right': 1871})",0.03310255377863161,0.6895431370588824,0.6945141974116283,0.6878076741519995,0.006706523259628838,0.6946302312249187,-0.00011603381329039486,"defaultdict(<class 'int'>, {'wrong': 5726, 'right': 1914})",0.03148023940149689,0.8879836049185245,0.8983001738458567,0.8843819542787781,0.013918219567078616,0.8984330212115421,-0.00013284736568541788,"defaultdict(<class 'int'>, {'wrong': 5702, 'right': 1938})",0.030596759484509566,0.9095271418574428,0.9239907282209774,0.9044777125901949,0.01951301563078245,0.923944200267533,4.652795344439742e-05
word,island,121,"{'wrong': 30.666666666666668, 'right': 29.0}",38,"{'wrong': 8.333333333333334, 'right': 13.0}",0.00019506257607440503,0.011962890624999988,0.007696937024222618,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.030345649187534664,0.6388083574927522,0.6052631578947368,0.6388721955128205,-0.03360903761808365,0.5865384615384616,0.018724696356275272,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 17})",0.013183528467065365,0.6895431370588824,0.6447368421052632,0.689628405448718,-0.04489156334345479,0.6634615384615384,-0.018724696356275272,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.030345649187534664,0.8879836049185245,0.868421052631579,0.8880208333333334,-0.019599780701754388,0.875,-0.006578947368421018,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 37})",0.02073822662794665,0.9095271418574428,0.8947368421052632,0.9095552884615384,-0.014818446356275272,0.8846153846153846,0.010121457489878583
word,it,19667,"{'wrong': 5080.0, 'right': 4427.0}",5743,"{'wrong': 1468.3333333333333, 'right': 1338.0}",0.001179449589048494,0.0005392280857947197,6.205447966278581e-05,"defaultdict(<class 'int'>, {'wrong': 4742, 'right': 1132})",0.043139966123778746,0.6388083574927522,0.6346596858638743,0.6401089882476528,-0.005449302383778498,0.6342233999184672,0.0004362859454071222,"defaultdict(<class 'int'>, {'right': 1452, 'wrong': 4422})",0.026325627921622005,0.6895431370588824,0.7035602094240838,0.6851487098680323,0.01841149955605148,0.7043416225030574,-0.000781413078973614,"defaultdict(<class 'int'>, {'right': 1428, 'wrong': 4446})",0.027406921569180953,0.8879836049185245,0.8989528795811519,0.8845446786159805,0.01440820096517137,0.899103139013453,-0.00015025943230106975,"defaultdict(<class 'int'>, {'right': 1475, 'wrong': 4399})",0.025314412909913812,0.9095271418574428,0.9245026178010471,0.9048322500164139,0.01967036778463327,0.9247859763554831,-0.0002833585544359529
word,item,252,"{'wrong': 64.33333333333333, 'right': 59.0}",99,"{'wrong': 23.666666666666668, 'right': 28.0}",0.00046749452154857564,0.001758584807492193,0.0020219520167763325,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 17})",0.06410370272517996,0.6388083574927522,0.6515151515151515,0.6387451650173306,0.012769986497820907,0.6517857142857143,-0.00027056277056281,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 82})",0.023930309978017712,0.6895431370588824,0.702020202020202,0.6894810870548048,0.012539114965397169,0.7098214285714286,-0.007801226551226614,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 26})",0.0336102125197767,0.8879836049185245,0.9292929292929293,0.887778168483448,0.041514760809481244,0.9330357142857143,-0.00374278499278502,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 32})",0.019816279855754584,0.9095271418574428,0.9646464646464646,0.9092530265735671,0.05539343807289754,0.9598214285714286,0.004825036075036038
word,itself,124,"{'wrong': 33.0, 'right': 25.0}",36,"{'right': 11.0, 'wrong': 8.333333333333334}",0.004756242568370991,0.004756242568370983,0.009542879497989293,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.009978200612644494,0.6388083574927522,0.6857142857142857,0.6387261529217365,0.04698813279254921,0.6627906976744186,0.02292358803986716,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 15})",0.00429160494153653,0.6895431370588824,0.7,0.6895248109759151,0.010475189024084841,0.686046511627907,0.013953488372092981,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.03007043209702128,0.8879836049185245,0.9285714285714286,0.8879124730859747,0.04065895548545395,0.9186046511627907,0.009966777408637939,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.018408242283094373,0.9095271418574428,0.9714285714285714,0.9094186570527264,0.06200991437584502,0.9651162790697675,0.006312292358803928
word,jack,158,"{'wrong': 37.333333333333336, 'right': 46.0}",52,"{'wrong': 12.333333333333334, 'right': 15.0}",0.002703999999999999,0.002379535990481855,5.23581746614927e-06,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 15})",0.048382782394011,0.6388083574927522,0.5784313725490197,0.6389626659984966,-0.06053129344947694,0.5847457627118644,-0.006314390162844741,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 22})",0.017392393273323793,0.6895431370588824,0.7352941176470589,0.6894262089701829,0.04586790867687596,0.7288135593220338,0.006480558325025032,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 15})",0.048382782394011,0.8879836049185245,0.9411764705882353,0.8878476572287647,0.053328813359470595,0.940677966101695,0.0004985044865403188,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 15})",0.048382782394011,0.9095271418574428,0.9411764705882353,0.9094462540716612,0.03173021651657404,0.923728813559322,0.017447657028913266
word,jacket,764,"{'right': 176.0, 'wrong': 196.0}",195,"{'right': 39.0, 'wrong': 52.0}",0.0007226268932824592,0.005102040816326529,0.0010022421469204745,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 44})",0.03872324310990803,0.6388083574927522,0.6623711340206185,0.638577629719362,0.023793504301256485,0.6545893719806763,0.007781762039942186,"defaultdict(<class 'int'>, {'wrong': 169, 'right': 39})",0.047257950359227016,0.6895431370588824,0.6855670103092784,0.6895820714718353,-0.004015061162556899,0.678743961352657,0.006823048956621336,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 162})",0.0356228496279401,0.8879836049185245,0.8685567010309279,0.8881738340399757,-0.019617133009047882,0.8647342995169082,0.003822401514019691,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 156})",0.02729180864860202,0.9095271418574428,0.8865979381443299,0.9097516656571775,-0.02315372751284761,0.8816425120772947,0.00495542606703514
word,jar,128,"{'wrong': 31.666666666666668, 'right': 33.0}",42,"{'wrong': 12.0, 'right': 6.0}",0.00010628122010840666,0.027777777777777776,0.01614867766911319,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.04321504981739639,0.6388083574927522,0.6666666666666666,0.6387497495491885,0.027916917117478124,0.6770833333333334,-0.01041666666666674,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 32})",0.01614867766911319,0.6895431370588824,0.7738095238095238,0.6893658585453817,0.08444366526414215,0.8020833333333334,-0.028273809523809534,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 39})",0.059009845390482846,0.8879836049185245,0.9047619047619048,0.8879483069525145,0.01681359780939029,0.8958333333333334,0.008928571428571397,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 38})",0.050689360375814355,0.9095271418574428,0.9047619047619048,0.9095371669004207,-0.004775262138515979,0.8958333333333334,0.008928571428571397
word,javelin,201,"{'wrong': 52.666666666666664, 'right': 43.0}",53,"{'wrong': 14.333333333333334, 'right': 10.0}",0.002552537969381685,0.007928316757365354,0.0007567780535880832,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 15})",0.02009585628764616,0.6388083574927522,0.6372549019607843,0.6388123277374091,-0.0015574257766248767,0.6339285714285714,0.0033263305322128733,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 40})",0.010315748222139522,0.6895431370588824,0.7352941176470589,0.6894262089701829,0.04586790867687596,0.7410714285714286,-0.005777310924369727,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 41})",0.013168631881332646,0.8879836049185245,0.9411764705882353,0.8878476572287647,0.053328813359470595,0.9464285714285714,-0.005252100840336116,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 41})",0.013168631881332646,0.9095271418574428,0.9607843137254902,0.9093961413179654,0.0513881724075248,0.9642857142857143,-0.003501400560224077
word,jaw,184,"{'right': 61.0, 'wrong': 41.0}",43,"{'wrong': 11.333333333333334, 'right': 9.0}",0.009611687812379852,0.003292125772641764,0.012146700304194409,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 19})",0.017212852675802755,0.6388083574927522,0.6162790697674418,0.6388568852376897,-0.022577815470247842,0.6195652173913043,-0.0032861476238624787,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 16})",0.031736583160380534,0.6895431370588824,0.6744186046511628,0.6895757150728848,-0.015157110421722075,0.6739130434782609,0.0005055611729019027,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 12})",0.059278934236797254,0.8879836049185245,0.8372093023255814,0.8880929719981967,-0.05088366967261526,0.8369565217391305,0.00025278058645095136,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 36})",0.07732367031210452,0.9095271418574428,0.8953488372093024,0.9095576817111657,-0.014208844501863327,0.8913043478260869,0.004044489383215444
word,jawed,71,"{'wrong': 17.0, 'right': 20.0}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",0.0016435354273192113,0.014565992865636153,0.0033016882639588137,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.009944341021443218,0.6388083574927522,0.6764705882352942,0.6387763269798389,0.037694261255455275,0.64,0.036470588235294144,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.06396990533332385,0.6895431370588824,0.6470588235294118,0.6895792685977288,-0.04252044506831698,0.72,-0.07294117647058818,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.10597912698338185,0.8879836049185245,0.7941176470588235,0.888063434889189,-0.09394578783036556,0.86,-0.0658823529411765,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.02502796247538573,0.9095271418574428,0.7941176470588235,0.9096252939116514,-0.11550764685282788,0.84,-0.045882352941176485
word,jean,89,"{'wrong': 24.666666666666668, 'right': 15.0}",28,"{'right': 11.0, 'wrong': 5.666666666666667}",0.014847115316714917,0.02559999999999999,0.040325594945949346,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 2})",0.0931851075423405,0.6388083574927522,0.6785714285714286,0.6387526278906798,0.039818800680748834,0.6777777777777778,0.0007936507936507908,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.014593434377057887,0.6895431370588824,0.6785714285714286,0.6895585143658024,-0.010987085794373797,0.6888888888888889,-0.01031746031746028,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.004490712812109918,0.8879836049185245,0.7857142857142857,0.8881269396335969,-0.1024126539193112,0.7888888888888889,-0.0031746031746031633,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.00713845327835182,0.9095271418574428,0.8928571428571429,0.9095505055561117,-0.016693362698968817,0.9,-0.0071428571428571175
word,jerk,129,"{'wrong': 33.666666666666664, 'right': 28.0}",47,"{'wrong': 12.333333333333334, 'right': 10.0}",0.002111029948867784,0.0027288928491868997,1.999291736673567e-05,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 38})",0.025587257883452688,0.6388083574927522,0.6630434782608695,0.63875250501002,0.0242909732508495,0.6632653061224489,-0.0002218278615794267,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 10})",0.03739241124052109,0.6895431370588824,0.6956521739130435,0.6895290581162324,0.006123115796811018,0.6938775510204082,0.0017746228926353025,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 34})",0.009505338256701253,0.8879836049185245,0.8586956521739131,0.8880511022044089,-0.029355450030495778,0.8673469387755102,-0.008651286601597086,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 34})",0.009505338256701253,0.9095271418574428,0.8804347826086957,0.9095941883767535,-0.029159405768057867,0.8877551020408163,-0.007320319432120637
word,jog,256,"{'wrong': 68.66666666666667, 'right': 50.0}",63,"{'wrong': 16.666666666666668, 'right': 13.0}",0.006186087615200101,0.0038189622522408835,0.00014489310193291013,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 5})",0.08702871718329755,0.6388083574927522,0.6370967741935484,0.6388136782992379,-0.0017169041056894763,0.6287878787878788,0.008308895405669592,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 12})",0.03567784825994295,0.6895431370588824,0.6290322580645161,0.6897312474929803,-0.06069898942846419,0.6287878787878788,0.00024437927663734094,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 11})",0.04097838267811429,0.8879836049185245,0.8548387096774194,0.8880866425992779,-0.03324793292185857,0.8333333333333334,0.021505376344086002,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 51})",0.0190216775112899,0.9095271418574428,0.8951612903225806,0.9095718010429201,-0.014410510720339498,0.8939393939393939,0.0012218963831867047
word,join,1066,"{'wrong': 273.0, 'right': 247.0}",272,"{'wrong': 71.0, 'right': 59.0}",0.0006250000000000011,0.002130177514792897,0.00022489835104244887,"defaultdict(<class 'int'>, {'wrong': 235, 'right': 49})",0.05378677982589448,0.6388083574927522,0.6518518518518519,0.6386299148763681,0.013221936975483795,0.6471631205673759,0.004688731284476,"defaultdict(<class 'int'>, {'right': 78, 'wrong': 206})",0.021611344279465268,0.6895431370588824,0.6907407407407408,0.6895267531414674,0.0012139875992733806,0.6950354609929078,-0.004294720252167039,"defaultdict(<class 'int'>, {'wrong': 207, 'right': 77})",0.02242946510317337,0.8879836049185245,0.8833333333333333,0.8880472233481962,-0.004713890014862887,0.8812056737588653,0.0021276595744680327,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 211})",0.02588551042931051,0.9095271418574428,0.8981481481481481,0.9096828131333603,-0.011534664985212162,0.8971631205673759,0.0009850275807722353
word,journal,90,"{'wrong': 24.666666666666668, 'right': 16.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.01135447460360119,0.022096420745069394,0.03298993182586569,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 3})",0.0661254281410728,0.6388083574927522,0.6428571428571429,0.638804103077308,0.004053039779834955,0.6818181818181818,-0.03896103896103886,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.05044470157711375,0.6895431370588824,0.7142857142857143,0.6895171378533901,0.02476857643232422,0.7727272727272727,-0.058441558441558406,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.013241232508502267,0.8879836049185245,0.9285714285714286,0.8879409557167875,0.04063047285464105,0.8636363636363636,0.06493506493506496,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.019694659708054257,0.9095271418574428,0.9523809523809523,0.9094821115836877,0.04289884079726458,0.9393939393939394,0.01298701298701288
word,joyfully,42,"{'wrong': 10.666666666666666, 'right': 10.0}",16,"{'right': 7.0, 'wrong': 3.0}",0.00026014568158168436,0.039999999999999994,0.02440080031686999,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.0015416489615720074,0.6388083574927522,0.5625,0.6388694347173587,-0.07636943471735869,0.5357142857142857,0.0267857142857143,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 23})",0.05411652590935483,0.6895431370588824,0.5625,0.6896448224112056,-0.12714482241120562,0.5535714285714286,0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 9})",0.013787245307594884,0.8879836049185245,0.84375,0.8880190095047523,-0.04426900950475232,0.8571428571428571,-0.013392857142857095,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.013787245307594884,0.9095271418574428,0.84375,0.9095797898949475,-0.06582978989494748,0.875,-0.03125
word,judge,151,"{'wrong': 40.666666666666664, 'right': 29.0}",43,"{'wrong': 10.666666666666666, 'right': 11.0}",0.00701105743916119,5.917159763313653e-05,0.00420956031149116,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.034787723257686955,0.6388083574927522,0.6511627906976745,0.6387817462305265,0.01238104446714794,0.6444444444444445,0.006718346253229979,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 6})",0.05210879271119072,0.6895431370588824,0.6976744186046512,0.6895256224014427,0.00814879620320852,0.7,-0.0023255813953487747,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.027868868910501873,0.8879836049185245,0.9302325581395349,0.887892601312428,0.042339956827106895,0.9333333333333333,-0.0031007751937984773,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.016826696753487524,0.9095271418574428,0.9418604651162791,0.9094574963682813,0.03240296874799775,0.9333333333333333,0.00852713178294573
word,juice,195,"{'wrong': 50.0, 'right': 45.0}",77,"{'wrong': 16.666666666666668, 'right': 27.0}",0.0006925207756232686,0.013999766913350031,0.010587852786846041,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 25})",0.0326200048535267,0.6388083574927522,0.6267605633802817,0.6388512666165036,-0.012090703236221856,0.6138613861386139,0.012899177241667892,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 21})",0.044837074780008326,0.6895431370588824,0.6619718309859155,0.6896413343365939,-0.027669503350678415,0.6485148514851485,0.013456979500766963,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 28})",0.02503004211518651,0.8879836049185245,0.8661971830985915,0.8880611988964133,-0.021864015797821823,0.8663366336633663,-0.00013945056477482343,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 25})",0.0326200048535267,0.9095271418574428,0.9014084507042254,0.909556057185854,-0.0081476064816286,0.905940594059406,-0.004532143355180596
word,jump,4542,"{'wrong': 1180.0, 'right': 1002.0}",1315,"{'right': 347.0, 'wrong': 322.6666666666667}",0.001663682777428187,0.000330085050324806,0.0017398360790432821,"defaultdict(<class 'int'>, {'wrong': 1256, 'right': 137})",0.08616967275650772,0.6388083574927522,0.6262798634812287,0.6395879791865775,-0.013308115705348844,0.6254032258064516,0.000876637674777081,"defaultdict(<class 'int'>, {'wrong': 1060, 'right': 333})",0.027007046415100766,0.6895431370588824,0.7158703071672355,0.6879048529255601,0.027965454241675403,0.7157258064516129,0.0001445007156226641,"defaultdict(<class 'int'>, {'wrong': 1061, 'right': 332})",0.027199512268434332,0.8879836049185245,0.9065699658703071,0.8868270149729213,0.01974295089738587,0.905241935483871,0.001328030386436141,"defaultdict(<class 'int'>, {'wrong': 1076, 'right': 317})",0.030190299668580813,0.9095271418574428,0.9300341296928327,0.9082510353615801,0.021783094331252584,0.9294354838709677,0.0005986458218649737
word,jumped,74,"{'wrong': 20.0, 'right': 14.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.007785467128027685,0.009999999999999995,0.017824939082221075,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.05691048727299549,0.6388083574927522,0.6764705882352942,0.6387763269798389,0.037694261255455275,0.7083333333333334,-0.031862745098039214,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.03984137590655025,0.6895431370588824,0.7058823529411765,0.6895292410825954,0.016353111858581126,0.7083333333333334,-0.002450980392156854,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.026817910979269124,0.8879836049185245,0.8823529411764706,0.8879883936164891,-0.005635452440018507,0.9166666666666666,-0.03431372549019607,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.026817910979269124,0.9095271418574428,0.8529411764705882,0.9095752663965181,-0.05663408992592989,0.875,-0.022058823529411797
word,jumping,1271,"{'wrong': 317.3333333333333, 'right': 319.0}",379,"{'wrong': 101.0, 'right': 76.0}",1.715015938672205e-06,0.004987391873344184,0.0026018278067916033,"defaultdict(<class 'int'>, {'wrong': 276, 'right': 128})",0.01771754731979054,0.6388083574927522,0.6309859154929578,0.6389496717724289,-0.007963756279471101,0.6328947368421053,-0.0019088213491474937,"defaultdict(<class 'int'>, {'wrong': 312, 'right': 92})",0.04114555192383831,0.6895431370588824,0.7281690140845071,0.6888453513816091,0.039323662702898,0.725,0.0031690140845070935,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 305})",0.03563894058628021,0.8879836049185245,0.9211267605633803,0.8873848659101318,0.033741894653248505,0.9197368421052632,0.0013899184581170898,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 311})",0.04032742129796926,0.9095271418574428,0.9394366197183098,0.9089868200091599,0.03044979970914996,0.9368421052631579,0.0025945144551519084
word,jungle,79,"{'right': 12.0, 'wrong': 22.333333333333332}",30,"{'right': 6.0, 'wrong': 8.0}",0.022645866716938447,0.005102040816326529,0.0032912211283122744,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.02520731255539327,0.6388083574927522,0.7,0.638716459751702,0.06128354024829796,0.6875,0.012499999999999956,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.0007736886164327154,0.6895431370588824,0.6833333333333333,0.6895524629555466,-0.006219129622213271,0.703125,-0.019791666666666652,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 25})",0.010580406284815602,0.8879836049185245,0.8833333333333333,0.8879905887064478,-0.004657255373114455,0.890625,-0.007291666666666696,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 25})",0.010580406284815602,0.9095271418574428,0.9333333333333333,0.9094913896676011,0.023841943665732224,0.9375,-0.004166666666666652
word,just,747,"{'wrong': 190.33333333333334, 'right': 176.0}",223,"{'wrong': 57.0, 'right': 52.0}",0.00038272033224016314,0.0005260499957915988,5.697315919450901e-06,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 194})",0.06608879206315332,0.6388083574927522,0.632420091324201,0.6388790620104109,-0.0064589706862099305,0.6316964285714286,0.0007236627527723583,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 165})",0.02235288089195956,0.6895431370588824,0.7054794520547946,0.6893667559508768,0.016112696103917745,0.7098214285714286,-0.0043419765166340385,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 168})",0.0255474880189595,0.8879836049185245,0.9178082191780822,0.8876535098802244,0.030154709297857796,0.9196428571428571,-0.001834637964774899,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 164})",0.021343907370979916,0.9095271418574428,0.9292237442922374,0.9093091423662001,0.019914601926037334,0.9308035714285714,-0.0015798271363339778
word,karate,150,"{'right': 39.0, 'wrong': 37.0}",54,"{'wrong': 15.0, 'right': 9.0}",0.00017313019390581753,0.015625,0.009697688574188928,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 30})",8.658258718803559e-05,0.6388083574927522,0.6132075471698113,0.638876359444695,-0.025668812274883712,0.6186440677966102,-0.005436520626798891,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 36})",0.006465377395735484,0.6895431370588824,0.6981132075471698,0.6895203728762592,0.008592834670910543,0.7288135593220338,-0.030700351774864076,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 42})",0.023756599158910922,0.8879836049185245,0.8962264150943396,0.8879617100185436,0.00826470507579602,0.9067796610169492,-0.010553245922609533,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 42})",0.023756599158910922,0.9095271418574428,0.9339622641509434,0.9094622362551997,0.02450002789574368,0.940677966101695,-0.006715701950751551
word,kayak,343,"{'wrong': 86.66666666666667, 'right': 83.0}",98,"{'right': 27.0, 'wrong': 23.666666666666668}",0.00011675885147888127,0.0010820637119113568,0.0009556265683434637,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 18})",0.060965983806871335,0.6388083574927522,0.6397849462365591,0.6388037965148395,0.0009811497217195875,0.6456310679611651,-0.005846121724605968,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 26})",0.03379998540203898,0.6895431370588824,0.7365591397849462,0.6893235574750163,0.04723558230992997,0.7378640776699029,-0.0013049378849566695,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 25})",0.036625469546388824,0.8879836049185245,0.9032258064516129,0.887912419022749,0.0153133874288639,0.9077669902912622,-0.004541183839649299,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 26})",0.03379998540203898,0.9095271418574428,0.9086021505376344,0.9095314618590871,-0.000929311321452686,0.9174757281553398,-0.008873577617705464
word,keep,1047,"{'wrong': 257.0, 'right': 276.0}",284,"{'wrong': 70.66666666666667, 'right': 72.0}",0.0003176821348239451,2.1835968206830295e-05,8.651729998434545e-05,"defaultdict(<class 'int'>, {'right': 104, 'wrong': 184})",0.012517529718250986,0.6388083574927522,0.6433691756272402,0.6387438536016627,0.004625322025577416,0.6413427561837456,0.002026419443494576,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 209})",0.031380670530723374,0.6895431370588824,0.6863799283154122,0.6895878744867441,-0.00320794617133191,0.6872791519434629,-0.0008992236280507271,"defaultdict(<class 'int'>, {'wrong': 211, 'right': 77})",0.033329514145833,0.8879836049185245,0.8888888888888888,0.8879708014396512,0.0009180874492376034,0.8904593639575972,-0.0015704750687083324,"defaultdict(<class 'int'>, {'wrong': 220, 'right': 68})",0.04302629462507166,0.9095271418574428,0.9157706093189965,0.9094388401682972,0.006331769150699218,0.9151943462897526,0.0005762630292438509
word,keeping,137,"{'wrong': 33.666666666666664, 'right': 36.0}",39,"{'wrong': 10.0, 'right': 9.0}",0.0002804422975664478,0.0006925207756232686,0.0009275484104039246,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 21})",0.0008716941820348118,0.6388083574927522,0.6282051282051282,0.6388290679621376,-0.01062393975700937,0.6375,-0.009294871794871762,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.030925390497467897,0.6895431370588824,0.6923076923076923,0.6895377372664897,0.0027699550412025875,0.7,-0.007692307692307665,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.030925390497467897,0.8879836049185245,0.9615384615384616,0.8878399358942255,0.07369852564423607,0.9625,-0.0009615384615384581,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.03823068507406728,0.9095271418574428,0.9743589743589743,0.9094005108428908,0.06495846351608359,0.975,-0.0006410256410256387
word,key,583,"{'wrong': 150.66666666666666, 'right': 131.0}",166,"{'wrong': 44.0, 'right': 34.0}",0.0012187948601239456,0.004109138724523339,0.00043034920832177043,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 19})",0.08254530317270692,0.6388083574927522,0.6189024390243902,0.6389728857978026,-0.02007044677341241,0.6120689655172413,0.006833473507148913,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 42})",0.028486721376120967,0.6895431370588824,0.6920731707317073,0.6895222255820985,0.002550945149608741,0.6954022988505747,-0.0033291281188674304,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 43})",0.026952695953881604,0.8879836049185245,0.8810975609756098,0.88804052010886,-0.0069429591332502705,0.882183908045977,-0.001086347070367255,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 132})",0.02547084366086818,0.9095271418574428,0.9024390243902439,0.9095857272452373,-0.007146702854993414,0.896551724137931,0.005887300252312877
word,kick,1461,"{'wrong': 384.0, 'right': 309.0}",396,"{'wrong': 99.0, 'right': 99.0}",0.002928168512584097,0.0,0.0014691119674087177,"defaultdict(<class 'int'>, {'wrong': 357, 'right': 39})",0.08091093251976057,0.6388083574927522,0.6609947643979057,0.6383764777823073,0.022618286615598393,0.6609947643979057,0.0,"defaultdict(<class 'int'>, {'right': 98, 'wrong': 298})",0.02195627055369547,0.6895431370588824,0.7238219895287958,0.6888758662861801,0.0349461232426157,0.7238219895287958,0.0,"defaultdict(<class 'int'>, {'wrong': 304, 'right': 92})",0.025766428247471627,0.8879836049185245,0.8979057591623036,0.8877904606604158,0.01011529850188786,0.8979057591623036,0.0,"defaultdict(<class 'int'>, {'wrong': 296, 'right': 100})",0.020768049055458614,0.9095271418574428,0.9240837696335078,0.9092437831227069,0.014839986510800873,0.9240837696335078,0.0
word,kicking,385,"{'wrong': 100.66666666666667, 'right': 83.0}",101,"{'wrong': 26.0, 'right': 23.0}",0.002313068797533605,0.0009371095376926285,0.00015377302801694668,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 22})",0.03314057149970093,0.6388083574927522,0.6287128712871287,0.6388595830193419,-0.010146711732213154,0.6298076923076923,-0.0010948210205635744,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 78})",0.022609959567304674,0.6895431370588824,0.7524752475247525,0.6892238131122833,0.06325143441246917,0.7548076923076923,-0.002332444782939813,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 82})",0.03314057149970093,0.8879836049185245,0.8960396039603961,0.8879427279577995,0.008096876002596565,0.8990384615384616,-0.002998857578065506,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 79})",0.02500923039670002,0.9095271418574428,0.9554455445544554,0.9092941471991962,0.046151397355259194,0.9567307692307693,-0.0012852246763138675
word,kid,748,"{'wrong': 195.66666666666666, 'right': 161.0}",241,"{'wrong': 60.0, 'right': 61.0}",0.002361778321250764,1.7075336384126654e-05,0.0013936524941148849,"defaultdict(<class 'int'>, {'wrong': 195, 'right': 50})",0.03535526784588423,0.6388083574927522,0.6224066390041494,0.6390083480900581,-0.016601709085908745,0.6224489795918368,-4.234058768737281e-05,"defaultdict(<class 'int'>, {'wrong': 183, 'right': 62})",0.02177238021058587,0.6895431370588824,0.7136929460580913,0.6892486718947635,0.02444427416332784,0.7163265306122449,-0.002633584554153634,"defaultdict(<class 'int'>, {'wrong': 183, 'right': 62})",0.02177238021058587,0.8879836049185245,0.9087136929460581,0.88773083733873,0.020982855607328044,0.9102040816326531,-0.0014903886865950122,"defaultdict(<class 'int'>, {'wrong': 185, 'right': 60})",0.023755632498505194,0.9095271418574428,0.9336099585062241,0.9092334935492031,0.02437646495702095,0.9326530612244898,0.0009568972817343147
word,kind,101,"{'wrong': 26.0, 'right': 23.0}",33,"{'wrong': 6.333333333333333, 'right': 14.0}",0.0009371095376926285,0.035541521096479435,0.02485274743364376,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.015580569058634489,0.6388083574927522,0.6212121212121212,0.6388374305312171,-0.017625309319095894,0.6228070175438597,-0.0015948963317384823,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 9})",0.0582661121050669,0.6895431370588824,0.6212121212121212,0.6896560356481249,-0.06844391443600373,0.6666666666666666,-0.045454545454545414,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 22})",0.0035586316492341556,0.8879836049185245,0.9090909090909091,0.8879487307865619,0.02114217830434717,0.8947368421052632,0.014354066985645897,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 20})",0.007276849314982979,0.9095271418574428,0.9242424242424242,0.9095028288189055,0.014739595423518659,0.9122807017543859,0.011961722488038284
word,kiss,1566,"{'wrong': 371.6666666666667, 'right': 451.0}",339,"{'wrong': 81.33333333333333, 'right': 95.0}",0.0023248964377746628,0.001501745634127952,4.5133450347325556e-05,"defaultdict(<class 'int'>, {'right': 147, 'wrong': 234})",0.013303073719395805,0.6388083574927522,0.6470588235294118,0.6386729665193314,0.008385857010080433,0.6387362637362637,0.00832255979314811,"defaultdict(<class 'int'>, {'wrong': 298, 'right': 83})",0.05919888288226727,0.6895431370588824,0.653250773993808,0.6901386983691511,-0.03688792437534305,0.6607142857142857,-0.007463511720477656,"defaultdict(<class 'int'>, {'wrong': 274, 'right': 107})",0.0373469501028215,0.8879836049185245,0.8529411764705882,0.8885586546766245,-0.035617478206036335,0.8475274725274725,0.005413703943115689,"defaultdict(<class 'int'>, {'wrong': 283, 'right': 98})",0.04478971784334368,0.9095271418574428,0.8900928792569659,0.9098460600518213,-0.01975318079485544,0.8901098901098901,-1.7010852924159714e-05
word,kissing,97,"{'right': 18.0, 'wrong': 26.333333333333332}",28,"{'right': 12.0, 'wrong': 5.333333333333333}",0.008833173158460059,0.036982248520710075,0.041997146555258505,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.0111604167856337,0.6388083574927522,0.7142857142857143,0.6387025728301131,0.07558314145560119,0.7142857142857143,0.0,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 5})",0.0642574599286078,0.6895431370588824,0.6428571428571429,0.6896085694263691,-0.04675142656922615,0.6530612244897959,-0.010204081632652962,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 5})",0.0642574599286078,0.8879836049185245,0.8035714285714286,0.8881019121033137,-0.08453048353188508,0.8367346938775511,-0.03316326530612246,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.019285237518998632,0.9095271418574428,0.8571428571428571,0.9096005606166784,-0.05245770347382128,0.8469387755102041,0.010204081632652962
word,kitchen,1121,"{'wrong': 278.6666666666667, 'right': 285.0}",300,"{'right': 80.0, 'wrong': 73.33333333333333}",3.1561671506122495e-05,0.0004725897920604933,0.00013004876581191888,"defaultdict(<class 'int'>, {'right': 83, 'wrong': 238})",0.03276084268931772,0.6388083574927522,0.6394557823129252,0.6387987012987013,0.0006570810142239036,0.6385350318471338,0.0009207504657914312,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 244})",0.03839119308024428,0.6895431370588824,0.6598639455782312,0.6899857954545454,-0.030121849876314166,0.6592356687898089,0.0006282767884223661,"defaultdict(<class 'int'>, {'wrong': 237, 'right': 84})",0.03187618990269439,0.8879836049185245,0.8928571428571429,0.8879109172077922,0.004946225649350655,0.8869426751592356,0.005914467697907266,"defaultdict(<class 'int'>, {'wrong': 246, 'right': 75})",0.040395647563116505,0.9095271418574428,0.9149659863945578,0.9094460227272727,0.005519963667285133,0.9124203821656051,0.0025456042289527803
word,kite,235,"{'wrong': 60.333333333333336, 'right': 54.0}",64,"{'right': 17.0, 'wrong': 15.666666666666666}",0.0007671123426463459,0.00041649312786339005,0.0011575516849487225,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 12})",0.05236557493320546,0.6388083574927522,0.5725806451612904,0.6390142398716406,-0.06643359471035026,0.582089552238806,-0.009508907077515616,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 23})",0.01007467359873302,0.6895431370588824,0.717741935483871,0.6894554753309265,0.028286460152944448,0.7164179104477612,0.0013240250361098438,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 21})",0.014935428572147698,0.8879836049185245,0.8951612903225806,0.8879612916165263,0.007199998706054367,0.8955223880597015,-0.00036109773712089677,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.028071656641572962,0.9095271418574428,0.9354838709677419,0.9094464500601684,0.02603742090757344,0.9402985074626866,-0.004814636494944735
word,knee,843,"{'wrong': 216.66666666666666, 'right': 193.0}",258,"{'wrong': 63.0, 'right': 69.0}",0.000834358971982355,0.0005165289256198337,0.001332570035865458,"defaultdict(<class 'int'>, {'wrong': 231, 'right': 46})",0.055267425399281415,0.6388083574927522,0.6439688715953308,0.6387412020861816,0.005227669509149213,0.6485507246376812,-0.00458185304235037,"defaultdict(<class 'int'>, {'wrong': 211, 'right': 66})",0.030026352949025177,0.6895431370588824,0.6536964980544747,0.6900096207402906,-0.03631312268581588,0.6521739130434783,0.0015225850109964467,"defaultdict(<class 'int'>, {'wrong': 216, 'right': 61})",0.0353923938512377,0.8879836049185245,0.8813229571984436,0.8880702820395969,-0.006747324841153368,0.8768115942028986,0.0045113629955449985,"defaultdict(<class 'int'>, {'wrong': 215, 'right': 62})",0.03427366736459041,0.9095271418574428,0.9046692607003891,0.9095903590055193,-0.0049210983051302115,0.8985507246376812,0.006118536062707958
word,kneel,406,"{'wrong': 109.0, 'right': 79.0}",120,"{'wrong': 29.0, 'right': 33.0}",0.0063660027161611555,0.001040582726326743,0.00630466822364268,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 24})",0.03447230951572392,0.6388083574927522,0.6041666666666666,0.6390173991752992,-0.034850732508632576,0.6022727272727273,0.0018939393939393367,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 39})",0.008499467423571466,0.6895431370588824,0.7125,0.6894046062556572,0.023095393744342774,0.7234848484848485,-0.010984848484848486,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 95})",0.010806205572750562,0.8879836049185245,0.9,0.887911093231419,0.012088906768580987,0.8939393939393939,0.0060606060606061,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 91})",0.006494557843862478,0.9095271418574428,0.9291666666666667,0.9094086291863622,0.01975803748030447,0.9242424242424242,0.004924242424242498
word,kneeling,256,"{'right': 55.0, 'wrong': 67.0}",69,"{'wrong': 16.0, 'right': 21.0}",0.002418704649287828,0.004565376186997806,0.006832938886654146,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 24})",0.015381920734662831,0.6388083574927522,0.6304347826086957,0.6388373376134825,-0.008402555004786816,0.6176470588235294,0.012787723785166238,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 14})",0.04945215172555894,0.6895431370588824,0.6884057971014492,0.6895470732808346,-0.0011412761793854198,0.6941176470588235,-0.005711849957374282,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 29})",0.006298280311733979,0.8879836049185245,0.8913043478260869,0.8879721121532829,0.0033322356728040514,0.888235294117647,0.003069053708439906,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 22})",0.020318058793501147,0.9095271418574428,0.9202898550724637,0.909489893163465,0.01079996190899879,0.9235294117647059,-0.003239556692242185
word,knife,970,"{'wrong': 244.66666666666666, 'right': 236.0}",285,"{'wrong': 74.0, 'right': 63.0}",8.127485134877722e-05,0.0016117001438542282,0.0004858145160166055,"defaultdict(<class 'int'>, {'wrong': 244, 'right': 52})",0.05763341135711635,0.6388083574927522,0.6245059288537549,0.638991545588012,-0.014485616734257079,0.6231060606060606,0.0013998682476943358,"defaultdict(<class 'int'>, {'wrong': 222, 'right': 74})",0.031557325932299936,0.6895431370588824,0.7134387351778656,0.6892370779122159,0.024201657265649712,0.7083333333333334,0.005105401844532231,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 71})",0.03452134090579643,0.8879836049185245,0.8893280632411067,0.8879663848529338,0.0013616783881729155,0.8901515151515151,-0.0008234519104084459,"defaultdict(<class 'int'>, {'right': 73, 'wrong': 223})",0.0325267851336141,0.9095271418574428,0.9387351778656127,0.9091530400445502,0.02958213782106245,0.9412878787878788,-0.0025527009222661157
word,knit,115,"{'wrong': 28.0, 'right': 31.0}",30,"{'right': 9.0, 'wrong': 7.0}",0.0006463659867854073,0.00390625,0.0006928447765490852,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.06340314912102185,0.6388083574927522,0.6833333333333333,0.6387414897877453,0.044591843545588095,0.6621621621621622,0.021171171171171177,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.015469129521452192,0.6895431370588824,0.7333333333333333,0.689477372847417,0.043855960485916334,0.7027027027027027,0.03063063063063054,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 14})",0.010953714450280677,0.8879836049185245,0.85,0.8880406487785343,-0.0380406487785343,0.8108108108108109,0.03918918918918912,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.015469129521452192,0.9095271418574428,0.8833333333333333,0.9095664797757309,-0.026233146442397604,0.8513513513513513,0.03198198198198199
word,knitting,129,"{'wrong': 33.666666666666664, 'right': 28.0}",46,"{'right': 10.0, 'wrong': 12.0}",0.002111029948867784,0.0020661157024793376,1.2175436852091838e-07,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.028504540893560124,0.6388083574927522,0.6521739130434783,0.6387775551102205,0.013396357933257774,0.65625,-0.0040760869565217295,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 33})",0.010642857363749154,0.6895431370588824,0.75,0.6894038076152305,0.06059619238476954,0.75,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.023065274239662224,0.8879836049185245,0.9565217391304348,0.8878256513026052,0.06869608782782965,0.9583333333333334,-0.0018115942028985588,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.023065274239662224,0.9095271418574428,0.9565217391304348,0.9094188376753507,0.04710290145508411,0.9583333333333334,-0.0018115942028985588
word,knock,723,"{'right': 175.0, 'wrong': 182.66666666666666}",210,"{'wrong': 55.333333333333336, 'right': 44.0}",0.00011486725340888563,0.0032543579118057744,0.0010785509754803677,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 40})",0.05518674859924881,0.6388083574927522,0.6256038647342995,0.6389464114349209,-0.013342546700621405,0.6187214611872146,0.006882403547084914,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 159})",0.02246751797194245,0.6895431370588824,0.7004830917874396,0.6894287590282338,0.011054332759205865,0.7031963470319634,-0.0027132552445238156,"defaultdict(<class 'int'>, {'right': 57, 'wrong': 165})",0.029265908589186207,0.8879836049185245,0.8840579710144928,0.8880246477094803,-0.003966676694987514,0.8881278538812786,-0.004069882866785779,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 163})",0.026879435973524032,0.9095271418574428,0.8816425120772947,0.9098186777109956,-0.028176165633700845,0.8858447488584474,-0.004202236781152724
word,knocking,254,"{'right': 62.0, 'wrong': 64.0}",94,"{'wrong': 22.333333333333332, 'right': 27.0}",6.298815822625346e-05,0.002237034331628928,0.0015285373350681052,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 78})",0.02290854955056304,0.6388083574927522,0.6344086021505376,0.6388289057399689,-0.00442030358943124,0.625,0.009408602150537626,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 26})",0.035203977208491465,0.6895431370588824,0.7258064516129032,0.6893737759252749,0.03643267568762831,0.7407407407407407,-0.014934289127837452,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 30})",0.025114951838844525,0.8879836049185245,0.8978494623655914,0.8879375282478783,0.009911934117713073,0.9027777777777778,-0.0049283154121864126,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 31})",0.02290854955056304,0.9095271418574428,0.9301075268817204,0.9094310249585698,0.020676501923150625,0.9398148148148148,-0.009707287933094388
word,lace,81,"{'wrong': 20.0, 'right': 21.0}",29,"{'wrong': 7.333333333333333, 'right': 7.0}",0.00014872099940511625,0.00013520822065981594,0.0002837952925889599,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 2})",0.1327514597005808,0.6388083574927522,0.603448275862069,0.6388596886419382,-0.035411412779869256,0.6,0.0034482758620689724,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.05451370315348113,0.6895431370588824,0.6379310344827587,0.6896180607698854,-0.051687026287126736,0.6333333333333333,0.0045977011494253706,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.042349230776786165,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.8833333333333333,0.013218390804597746,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 20})",0.016486606643100456,0.9095271418574428,0.9137931034482759,0.9095209490914552,0.004272154356820712,0.9166666666666666,-0.002873563218390718
word,lacrosse,215,"{'wrong': 55.666666666666664, 'right': 48.0}",52,"{'wrong': 14.0, 'right': 10.0}",0.001367334911756497,0.006944444444444446,0.001090632379497962,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 11})",0.04107342401406137,0.6388083574927522,0.6274509803921569,0.6388373841142571,-0.011386403722100202,0.6363636363636364,-0.0089126559714795,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.016899947349459828,0.6895431370588824,0.6372549019607843,0.689676772738662,-0.052421870777877744,0.6272727272727273,0.009982174688056955,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 8})",0.06307150509778316,0.8879836049185245,0.8823529411764706,0.8879979954898521,-0.005645054313381581,0.8636363636363636,0.018716577540106916,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 44})",0.03514379307857284,0.9095271418574428,0.9117647058823529,0.909521423202205,0.002243282680147951,0.9090909090909091,0.002673796791443861
word,ladder,376,"{'wrong': 94.66666666666667, 'right': 92.0}",101,"{'wrong': 25.333333333333332, 'right': 25.0}",5.1020408163265335e-05,1.0964431384588324e-05,7.341395231669993e-06,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 21})",0.04630817319086098,0.6388083574927522,0.6039603960396039,0.6389851796031149,-0.03502478356351091,0.6029411764705882,0.001019219569015739,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 77})",0.03344401128379181,0.6895431370588824,0.7277227722772277,0.6893494096960563,0.03837336258117141,0.7303921568627451,-0.0026693845855173537,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 79})",0.039533999245508676,0.8879836049185245,0.8960396039603961,0.8879427279577995,0.008096876002596565,0.8970588235294118,-0.001019219569015739,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 79})",0.039533999245508676,0.9095271418574428,0.905940594059406,0.9095453403667421,-0.003604746307336093,0.9068627450980392,-0.0009221510386332454
word,lady,1055,"{'wrong': 269.6666666666667, 'right': 246.0}",251,"{'wrong': 66.0, 'right': 53.0}",0.0005265942088634967,0.0029835463597203586,0.0005047512967041833,"defaultdict(<class 'int'>, {'wrong': 212, 'right': 52})",0.044899801384338786,0.6388083574927522,0.6681614349775785,0.6384774806652176,0.029683954312360927,0.663135593220339,0.005025841757239524,"defaultdict(<class 'int'>, {'wrong': 200, 'right': 64})",0.03029154808877039,0.6895431370588824,0.6748878923766816,0.6897083354395188,-0.014820443062837252,0.6758474576271186,-0.0009595652504370555,"defaultdict(<class 'int'>, {'wrong': 197, 'right': 67})",0.027197099893637763,0.8879836049185245,0.8789237668161435,0.8880857301723702,-0.009161963356226765,0.8771186440677966,0.0018051227483468768,"defaultdict(<class 'int'>, {'right': 70, 'wrong': 194})",0.024304452635061494,0.9095271418574428,0.8923766816143498,0.9097204670676844,-0.017343785453334593,0.8961864406779662,-0.003809759063616358
word,lake,366,"{'wrong': 95.66666666666667, 'right': 79.0}",104,"{'right': 23.0, 'wrong': 27.0}",0.002276236816036361,0.0016000000000000007,2.9952190522587047e-05,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 18})",0.04910817207735673,0.6388083574927522,0.6310679611650486,0.6388484148118374,-0.00778045364678881,0.6355140186915887,-0.004446057526540148,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 31})",0.01474382509671919,0.6895431370588824,0.7233009708737864,0.6893684369190575,0.03393253395472895,0.719626168224299,0.0036748026494873853,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 31})",0.01474382509671919,0.8879836049185245,0.9029126213592233,0.8879063457770185,0.015006275582204798,0.9018691588785047,0.0010434624807186266,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 33})",0.011491301837545514,0.9095271418574428,0.8932038834951457,0.9096116163392454,-0.016407732844099687,0.8925233644859814,0.0006805190091643265
word,lamp,207,"{'wrong': 52.0, 'right': 51.0}",63,"{'wrong': 14.666666666666666, 'right': 19.0}",2.356489772834384e-05,0.004141750808744245,0.0024055345610910495,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 17})",0.041740591819894306,0.6388083574927522,0.6825396825396826,0.6386702100987816,0.043869472440901,0.6688311688311688,0.013708513708513781,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 18})",0.037495327036634184,0.6895431370588824,0.7142857142857143,0.6894649751792609,0.024820739106453438,0.7012987012987013,0.012987012987012991,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 51})",0.012818348623576482,0.8879836049185245,0.8888888888888888,0.8879807451236023,0.0009081437652865842,0.8831168831168831,0.005772005772005762,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 58})",0.033539015405453065,0.9095271418574428,0.873015873015873,0.9096424810710525,-0.03662660805517948,0.8831168831168831,-0.010101010101010055
word,land,1459,"{'right': 332.0, 'wrong': 375.6666666666667}",407,"{'wrong': 102.66666666666667, 'right': 99.0}",0.0009518808980173418,8.264462809917361e-05,0.00023718214196765102,"defaultdict(<class 'int'>, {'wrong': 352, 'right': 59})",0.06484784908633526,0.6388083574927522,0.6282051282051282,0.6390191680261011,-0.010814039820972954,0.6269035532994924,0.0013015749056357606,"defaultdict(<class 'int'>, {'right': 101, 'wrong': 310})",0.02750830224211409,0.6895431370588824,0.6897435897435897,0.6895391517128875,0.00020443803070224753,0.6916243654822335,-0.0018807757386437585,"defaultdict(<class 'int'>, {'right': 95, 'wrong': 316})",0.03158834330979268,0.8879836049185245,0.8807692307692307,0.8881270391517129,-0.007357808382482123,0.8807106598984772,5.857087075356038e-05,"defaultdict(<class 'int'>, {'right': 97, 'wrong': 314})",0.03018887407092815,0.9095271418574428,0.9051282051282051,0.9096146003262643,-0.0044863951980591565,0.9048223350253807,0.00030587010282445704
word,landing,395,"{'wrong': 99.33333333333333, 'right': 97.0}",105,"{'wrong': 25.333333333333332, 'right': 29.0}",3.5310632680062284e-05,0.0011385449207723286,0.0007882507996334678,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 22})",0.053508574992244325,0.6388083574927522,0.6285714285714286,0.6388623687251896,-0.010290940153761086,0.6324786324786325,-0.003907203907203893,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 84})",0.02389147686070972,0.6895431370588824,0.7523809523809524,0.6892115974071654,0.06316935497378695,0.7521367521367521,0.00024420024420024333,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 30})",0.03051008637616103,0.8879836049185245,0.919047619047619,0.8878197075523843,0.03122791149523474,0.9145299145299145,0.004517704517704502,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 29})",0.032938868752802254,0.9095271418574428,0.9571428571428572,0.9092759157831265,0.047866941359730686,0.9572649572649573,-0.00012210012210012167
word,landscape,87,"{'wrong': 20.333333333333332, 'right': 26.0}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.0037394544795818067,0.0024999999999999988,0.006190841905703973,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.03521954614910788,0.6388083574927522,0.6607142857142857,0.6387776554209631,0.0219366302933226,0.65,0.010714285714285676,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.03521954614910788,0.6895431370588824,0.7321428571428571,0.6894834317749524,0.04265942536790468,0.75,-0.017857142857142905,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 20})",0.02648819366096121,0.8879836049185245,0.8928571428571429,0.887976774451897,0.004880368405245861,0.9,-0.0071428571428571175,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.05741647309365716,0.9095271418574428,0.9642857142857143,0.9094503954349785,0.05483531885073578,0.9666666666666667,-0.0023809523809523725
word,lane,286,"{'wrong': 75.0, 'right': 61.0}",80,"{'wrong': 20.666666666666668, 'right': 18.0}",0.002649221453287199,0.0011890606420927477,0.00014537440123725803,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 10})",0.06929684304306691,0.6388083574927522,0.6266666666666667,0.638854046460288,-0.012187379793621278,0.6217948717948718,0.004871794871794899,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 58})",0.011634805062940068,0.6895431370588824,0.7866666666666666,0.6891776629371331,0.09748900372953351,0.7884615384615384,-0.0017948717948718107,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 62})",0.021192731568249086,0.8879836049185245,0.92,0.8878631277908785,0.032136872209121536,0.9230769230769231,-0.003076923076923088,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 60})",0.016002425225627295,0.9095271418574428,0.94,0.9094124730319603,0.03058752696803968,0.9423076923076923,-0.002307692307692344
word,lantern,97,"{'wrong': 24.666666666666668, 'right': 23.0}",31,"{'wrong': 8.333333333333334, 'right': 6.0}",0.00030563841752653104,0.006625202812330995,0.0020640673347167657,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 5})",0.067823821502202,0.6388083574927522,0.6935483870967742,0.6387234042553191,0.054824982841455094,0.6764705882352942,0.017077798861480087,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 8})",0.0337208554492852,0.6895431370588824,0.6935483870967742,0.6895369211514393,0.004011465945334969,0.6911764705882353,0.0023719165085389626,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.04328927021796586,0.8879836049185245,0.8870967741935484,0.8879849812265331,-0.0008882070329847558,0.8676470588235294,0.01944971537001894,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.05455222201566182,0.9095271418574428,0.8870967741935484,0.9095619524405507,-0.022465178247002338,0.8676470588235294,0.01944971537001894
word,lap,429,"{'wrong': 117.33333333333333, 'right': 77.0}",116,"{'wrong': 30.0, 'right': 26.0}",0.010768956924172311,0.0012755102040816315,0.0023640027053235604,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 9})",0.07705220038665808,0.6388083574927522,0.6403508771929824,0.6387995173939272,0.0015513597990552963,0.635593220338983,0.004757656853999426,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 88})",0.009514784155554807,0.6895431370588824,0.6578947368421053,0.6897245123667806,-0.03182977552467525,0.6610169491525424,-0.003122212310437078,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 95})",0.021187683932622763,0.8879836049185245,0.8903508771929824,0.8879700382063141,0.002380838986668299,0.8898305084745762,0.0005203687184062167,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 96})",0.023329972719964266,0.9095271418574428,0.9122807017543859,0.909511361351297,0.00276934040308896,0.9110169491525424,0.0012637526018435263
word,laptop,264,"{'wrong': 67.33333333333333, 'right': 62.0}",71,"{'wrong': 19.666666666666668, 'right': 12.0}",0.00042512488043362664,0.014653739612188368,0.005156400850114741,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 63})",0.0435735338360355,0.6388083574927522,0.6408450704225352,0.6388011035866566,0.0020439668358785967,0.6582278481012658,-0.017382777678730532,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 57})",0.02163365955176933,0.6895431370588824,0.6830985915492958,0.6895660897918234,-0.006467498242527681,0.6835443037974683,-0.0004457122481725806,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 19})",0.03140612683877137,0.8879836049185245,0.8380281690140845,0.8881615249561073,-0.05013335594202284,0.8164556962025317,0.021572472811552834,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 11})",0.07060871467628832,0.9095271418574428,0.8309859154929577,0.9098068723350891,-0.0788209568421313,0.8037974683544303,0.027188447138527416
word,large,2236,"{'right': 505.0, 'wrong': 577.0}",628,"{'wrong': 166.66666666666666, 'right': 128.0}",0.0011070072877979766,0.004304784914313789,0.000528170056699773,"defaultdict(<class 'int'>, {'right': 104, 'wrong': 563})",0.05826838829833086,0.6388083574927522,0.6397415185783522,0.6387785629545571,0.0009629556237950032,0.6390577507598785,0.0006837678184736795,"defaultdict(<class 'int'>, {'wrong': 506, 'right': 161})",0.02812196837442813,0.6895431370588824,0.6849757673667205,0.689688966833445,-0.004713199466724549,0.6816109422492401,0.0033648251174803745,"defaultdict(<class 'int'>, {'right': 164, 'wrong': 503})",0.02691534052351787,0.8879836049185245,0.8957996768982229,0.8877340485892609,0.00806562830896207,0.898176291793313,-0.0023766148950901123,"defaultdict(<class 'int'>, {'right': 163, 'wrong': 504})",0.027313908224527082,0.9095271418574428,0.9305331179321487,0.9088564501985866,0.021676667733562027,0.9308510638297872,-0.00031794589763856074
word,lasso,71,"{'wrong': 17.666666666666668, 'right': 18.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",2.1835968206830295e-05,0.0006249999999999997,0.00020679192287591935,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.08070026538569741,0.6388083574927522,0.6666666666666666,0.6387748974076669,0.02789176925899972,0.6481481481481481,0.01851851851851849,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.0376625382465425,0.6895431370588824,0.7291666666666666,0.6894955459913923,0.03967112067527434,0.7592592592592593,-0.03009259259259267,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.0376625382465425,0.8879836049185245,0.9375,0.8879241317185467,0.04957586828145333,0.9444444444444444,-0.00694444444444442,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.049494645873324646,0.9095271418574428,0.9375,0.9094935441897708,0.028006455810229203,0.9444444444444444,-0.00694444444444442
word,last,410,"{'wrong': 105.33333333333333, 'right': 94.0}",117,"{'wrong': 28.333333333333332, 'right': 32.0}",0.0008081565083164607,0.0009233539879735071,0.0017305975516982396,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 28})",0.03651282039666564,0.6388083574927522,0.6581196581196581,0.6386947558952185,0.0194249022244396,0.6511627906976745,0.006956867421983648,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 91})",0.0166852782639556,0.6895431370588824,0.7051282051282052,0.6894514555784604,0.01567674954974474,0.6976744186046512,0.007453786523553996,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 29})",0.034091355948762794,0.8879836049185245,0.8888888888888888,0.8879782794509528,0.000910609437936083,0.8837209302325582,0.0051679586563306845,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 36})",0.01992561205213758,0.9095271418574428,0.9401709401709402,0.909346875157122,0.03082406501381818,0.9302325581395349,0.00993838203140529
word,laugh,668,"{'wrong': 156.33333333333334, 'right': 199.0}",182,"{'wrong': 45.0, 'right': 47.0}",0.0036045042222683705,0.00011814744801512332,0.001215354517485806,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 81})",0.008667874738438996,0.6388083574927522,0.6611111111111111,0.638605871078382,0.022505240032729135,0.6577540106951871,0.0033571004159239637,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 53})",0.04072956210563233,0.6895431370588824,0.6833333333333333,0.6895995157873499,-0.006266182454016556,0.6898395721925134,-0.0065062388591800024,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 61})",0.02883878359139882,0.8879836049185245,0.8777777777777778,0.8880762634923838,-0.01029848571460601,0.8743315508021391,0.0034462269756386776,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 53})",0.04072956210563233,0.9095271418574428,0.8916666666666667,0.909689296882881,-0.018022630216214308,0.8877005347593583,0.0039661319073084345
word,laughing,524,"{'right': 143.0, 'wrong': 127.0}",149,"{'wrong': 38.666666666666664, 'right': 33.0}",0.0008779149519890269,0.0015630070308274738,0.002394011444819256,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 103})",0.019329840570870213,0.6388083574927522,0.6275862068965518,0.6388902874981118,-0.011304080601560074,0.6324503311258278,-0.004864124229276068,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 35})",0.05016109343278457,0.6895431370588824,0.6827586206896552,0.6895926690498968,-0.006834048360241596,0.6788079470198676,0.00395067366978763,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 34})",0.05256305303671642,0.8879836049185245,0.9241379310344827,0.8877196515784703,0.03641827945601239,0.9205298013245033,0.0036081297099793685,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 113})",0.03532792498038872,0.9095271418574428,0.9379310344827586,0.9093197724183072,0.028611262064451415,0.9403973509933775,-0.0024663165106189044
word,launch,127,"{'wrong': 33.333333333333336, 'right': 27.0}",42,"{'wrong': 12.0, 'right': 6.0}",0.002754799914532527,0.027777777777777776,0.006866386287392473,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 35})",0.017084540988070503,0.6388083574927522,0.6547619047619048,0.6387747946303346,0.01598711013157017,0.6458333333333334,0.008928571428571397,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 34})",0.013104904597359107,0.6895431370588824,0.7261904761904762,0.6894660388699659,0.03672443732051023,0.7291666666666666,-0.0029761904761904656,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 40})",0.04765837013949195,0.8879836049185245,0.8452380952380952,0.8880735323582448,-0.04283543712014959,0.8333333333333334,0.011904761904761862,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 38})",0.03301463494288679,0.9095271418574428,0.8809523809523809,0.9095872570627129,-0.028634876110331997,0.875,0.005952380952380931
word,lawn,622,"{'wrong': 157.0, 'right': 151.0}",202,"{'wrong': 50.333333333333336, 'right': 51.0}",9.487265980772427e-05,1.082063711911364e-05,8.489291177053455e-05,"defaultdict(<class 'int'>, {'wrong': 168, 'right': 36})",0.05705788942432689,0.6388083574927522,0.6318681318681318,0.6388720742534302,-0.007003942385298334,0.6331521739130435,-0.0012840420449116152,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 56})",0.02489432704238894,0.6895431370588824,0.7115384615384616,0.689341202582728,0.022197258955733545,0.7119565217391305,-0.0004180602006689238,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 45})",0.04043535044116038,0.8879836049185245,0.8983516483516484,0.887888418079096,0.01046323027255236,0.8994565217391305,-0.0011048733874821082,"defaultdict(<class 'int'>, {'wrong': 156, 'right': 48})",0.03572322557681605,0.9095271418574428,0.9395604395604396,0.9092514124293786,0.030309027131060984,0.9402173913043478,-0.0006569517439082295


==> SWAG/return_SWAG-6.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,lay,1011,"{'wrong': 260.6666666666667, 'right': 229.0}",291,"{'wrong': 79.0, 'right': 54.0}",0.0010455471623444556,0.008833173158460064,0.0019325051201954518,"defaultdict(<class 'int'>, {'wrong': 266, 'right': 50})",0.05755085047910384,0.6388083574927522,0.6358885017421603,0.6388508545058066,-0.0029623527636463143,0.6330128205128205,0.002875681229339788,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 248})",0.03607437778909355,0.6895431370588824,0.7090592334494773,0.6892590902175567,0.019800143231920586,0.7051282051282052,0.003931028321272123,"defaultdict(<class 'int'>, {'wrong': 244, 'right': 72})",0.03218795686823713,0.8879836049185245,0.8902439024390244,0.8879507074395253,0.002293194999499093,0.8862179487179487,0.004025953721075726,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 239})",0.027720360171540538,0.9095271418574428,0.9407665505226481,0.9090724681778994,0.031694082344748686,0.9391025641025641,0.0016639864200840293
word,layer,82,"{'wrong': 22.0, 'right': 16.0}",27,"{'wrong': 6.0, 'right': 9.0}",0.006232686980609422,0.009999999999999995,0.01610498008854757,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 30})",0.03230368654496154,0.6388083574927522,0.6296296296296297,0.6388207617998899,-0.009191132170260241,0.6621621621621622,-0.03253253253253252,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 19})",0.0021608648823142687,0.6895431370588824,0.7592592592592593,0.6894489213674359,0.06981033789182345,0.7432432432432432,0.0160160160160161,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.01797980583649847,0.8879836049185245,0.9444444444444444,0.8879073026678012,0.05653714177664326,0.9594594594594594,-0.01501501501501501,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.03230368654496154,0.9095271418574428,0.9259259259259259,0.9095049802292408,0.016420945696685174,0.918918918918919,0.00700700700700696
word,laying,474,"{'wrong': 128.0, 'right': 90.0}",132,"{'wrong': 35.0, 'right': 27.0}",0.007596161939230706,0.004162330905306976,0.00026234056688748293,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 7})",0.10279277446134008,0.6388083574927522,0.6627906976744186,0.6386527141922825,0.024137983482136027,0.6532846715328468,0.00950602614157181,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 31})",0.021398465951613863,0.6895431370588824,0.7209302325581395,0.6893394375408763,0.03159079501726314,0.7153284671532847,0.005601765404854797,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 27})",0.029152087668470758,0.8879836049185245,0.9302325581395349,0.887709412889269,0.042523145250265904,0.927007299270073,0.0032252588694619,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 32})",0.019691084488425832,0.9095271418574428,0.9573643410852714,0.9092166825979776,0.04814765848729374,0.9562043795620438,0.001159961523227504
word,le,49,"{'wrong': 14.333333333333334, 'right': 6.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.04199140016124697,0.022096420745069394,0.06410389189553822,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",3.767351388241991e-05,0.6388083574927522,0.7142857142857143,0.6387290467850888,0.07555666750062551,0.7424242424242424,-0.02813852813852813,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.00266324358836853,0.6895431370588824,0.5714285714285714,0.6896672504378284,-0.118238679009257,0.5606060606060606,0.010822510822510845,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.004560872470571867,0.8879836049185245,0.9523809523809523,0.8879159369527145,0.06446501542823779,0.9545454545454546,-0.0021645021645022577,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.004560872470571867,0.9095271418574428,0.9285714285714286,0.9095071303477609,0.01906429822366773,0.9242424242424242,0.0043290043290044045
word,lead,1933,"{'wrong': 492.0, 'right': 457.0}",537,"{'wrong': 139.33333333333334, 'right': 119.0}",0.0003400506994773489,0.0015488033298647252,0.00021945480122039385,"defaultdict(<class 'int'>, {'wrong': 461, 'right': 97})",0.05534471210624679,0.6388083574927522,0.6332684824902723,0.638954442848348,-0.00568596035807567,0.6336448598130842,-0.00037637732281181613,"defaultdict(<class 'int'>, {'right': 152, 'wrong': 406})",0.023516717381328885,0.6895431370588824,0.7130350194552529,0.6889236609891237,0.024111358466129218,0.7130841121495327,-4.909269427977314e-05,"defaultdict(<class 'int'>, {'right': 147, 'wrong': 411})",0.025726835750749376,0.8879836049185245,0.9105058365758755,0.8873896983377796,0.023116138238095885,0.9093457943925234,0.0011600421833520835,"defaultdict(<class 'int'>, {'right': 144, 'wrong': 414})",0.02711074417084939,0.9095271418574428,0.9280155642023347,0.9090396059922019,0.01897595821013276,0.9280373831775701,-2.181897523545473e-05
word,leading,332,"{'wrong': 88.33333333333333, 'right': 67.0}",88,"{'wrong': 22.0, 'right': 22.0}",0.004715504061596272,0.0,0.0023708325019911637,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 13})",0.050512918185970895,0.6388083574927522,0.6477272727272727,0.638768952706095,0.00895832002117769,0.6477272727272727,0.0,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 25})",0.011858655005734756,0.6895431370588824,0.7272727272727273,0.6893764434180139,0.03789628385471344,0.7272727272727273,0.0,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 21})",0.021057155057021486,0.8879836049185245,0.9318181818181818,0.8877899387488704,0.04402824306931141,0.9318181818181818,0.0,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 22})",0.01846501781479562,0.9095271418574428,0.9829545454545454,0.9092027311979114,0.07375181425663402,0.9829545454545454,0.0
word,leaf,1879,"{'wrong': 476.6666666666667, 'right': 449.0}",521,"{'wrong': 129.33333333333334, 'right': 133.0}",0.00022332864653309292,4.8840029126416854e-05,0.00024055724811444194,"defaultdict(<class 'int'>, {'wrong': 430, 'right': 102})",0.04925288471882732,0.6388083574927522,0.6354378818737271,0.6388931591083782,-0.0034552772346511107,0.6354581673306773,-2.028545695020867e-05,"defaultdict(<class 'int'>, {'wrong': 395, 'right': 137})",0.028064213100173756,0.6895431370588824,0.7260692464358453,0.6886241352805534,0.03744511115529181,0.7260956175298805,-2.6371094035249065e-05,"defaultdict(<class 'int'>, {'wrong': 396, 'right': 136})",0.028567141793793313,0.8879836049185245,0.9114052953156823,0.8873943120676403,0.02401098324804196,0.9103585657370518,0.0010467295786305009,"defaultdict(<class 'int'>, {'wrong': 406, 'right': 126})",0.03390577645849494,0.9095271418574428,0.9144602851323829,0.9094030233153985,0.005057261816984404,0.9143426294820717,0.00011765565031118808
word,lean,1999,"{'right': 528.0, 'wrong': 490.3333333333333}",492,"{'wrong': 123.33333333333333, 'right': 122.0}",0.0003420380851867434,7.384215500945245e-06,0.0002250402323084079,"defaultdict(<class 'int'>, {'wrong': 355, 'right': 139})",0.029629643392326266,0.6388083574927522,0.6489583333333333,0.6385588446174332,0.01039948871590013,0.6483402489626556,0.000618084370677674,"defaultdict(<class 'int'>, {'wrong': 369, 'right': 125})",0.03776142004101345,0.6895431370588824,0.675,0.6899006452934549,-0.014900645293454806,0.6753112033195021,-0.0003112033195020736,"defaultdict(<class 'int'>, {'wrong': 374, 'right': 120})",0.04096817869477882,0.8879836049185245,0.8583333333333333,0.8887124859162143,-0.03037915258288104,0.8578838174273858,0.0004495159059474396,"defaultdict(<class 'int'>, {'wrong': 372, 'right': 122})",0.03966548723455051,0.9095271418574428,0.88125,0.91022226774557,-0.028972267745570046,0.8807053941908713,0.0005446058091286288
word,leaning,237,"{'right': 57.0, 'wrong': 60.0}",79,"{'right': 13.0, 'wrong': 22.0}",0.00016436554898093314,0.016530612244897956,0.006852750878037776,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 15})",0.05862538042660882,0.6388083574927522,0.6392405063291139,0.638806644251518,0.00043386207759588125,0.625,0.014240506329113889,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 16})",0.05384011428940799,0.6895431370588824,0.6962025316455697,0.6895167360867165,0.00668579555885318,0.6761363636363636,0.02006616800920602,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 25})",0.021958535611456956,0.8879836049185245,0.8481012658227848,0.8881417172680283,-0.040040451445243486,0.8579545454545454,-0.009853279631760636,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 64})",0.02465578332306828,0.9095271418574428,0.8734177215189873,0.9096702965825262,-0.03625257506353885,0.875,-0.0015822784810126667
word,leap,935,"{'right': 191.0, 'wrong': 248.0}",266,"{'wrong': 64.33333333333333, 'right': 73.0}",0.004214641891646472,0.0009956169290225307,0.004666065909248118,"defaultdict(<class 'int'>, {'wrong': 265, 'right': 28})",0.07859099488164457,0.6388083574927522,0.6455938697318008,0.6387186629526462,0.006875206779154541,0.6475694444444444,-0.0019755747126436463,"defaultdict(<class 'int'>, {'right': 82, 'wrong': 211})",0.01319036592034381,0.6895431370588824,0.6685823754789272,0.6898202076475057,-0.021237832168578552,0.6753472222222222,-0.006764846743295028,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 216})",0.016458503296436812,0.8879836049185245,0.8773946360153256,0.8881235755887567,-0.010728939573431018,0.8802083333333334,-0.002813697318007735,"defaultdict(<class 'int'>, {'right': 68, 'wrong': 225})",0.023448685327281615,0.9095271418574428,0.9003831417624522,0.9096480121549759,-0.009264870392523772,0.8993055555555556,0.0010775862068965747
word,leash,144,"{'wrong': 37.666666666666664, 'right': 31.0}",37,"{'wrong': 9.666666666666666, 'right': 8.0}",0.0023564897728343866,0.002224991100035596,9.52496581419133e-07,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 6})",0.05421908228082727,0.6388083574927522,0.5675675675675675,0.638940357554209,-0.07137278998664143,0.5641025641025641,0.0034650034650034467,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 8})",0.03503427175534969,0.6895431370588824,0.6621621621621622,0.6895938704992739,-0.027431708337111727,0.6666666666666666,-0.0045045045045044585,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 7})",0.04388807633295439,0.8879836049185245,0.918918918918919,0.8879262857429014,0.030992633176017526,0.9102564102564102,0.008662508662508728,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 9})",0.027455359037015334,0.9095271418574428,0.9324324324324325,0.9094847012869949,0.022947731145437578,0.9230769230769231,0.009355509355509328
word,leather,228,"{'wrong': 59.666666666666664, 'right': 49.0}",56,"{'right': 13.0, 'wrong': 14.333333333333334}",0.0024088223117166617,0.000594883997620465,0.0003064720735633016,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 16})",0.01668223538913227,0.6388083574927522,0.6517857142857143,0.6387719298245614,0.013013784461152866,0.646551724137931,0.005233990147783252,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 18})",0.010523905180288153,0.6895431370588824,0.6607142857142857,0.6896240601503759,-0.02890977443609022,0.6637931034482759,-0.0030788177339902134,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 46})",0.03433414918911788,0.8879836049185245,0.9107142857142857,0.8879197994987469,0.02279448621553881,0.9137931034482759,-0.0030788177339902134,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 47})",0.04006396222931707,0.9095271418574428,0.8928571428571429,0.9095739348370927,-0.016716791979949797,0.896551724137931,-0.003694581280788145
word,leave,392,"{'wrong': 103.0, 'right': 83.0}",116,"{'wrong': 30.333333333333332, 'right': 25.0}",0.0028905075731298392,0.0023225431847873437,1.5679252289827264e-05,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 20})",0.04836593996808725,0.6388083574927522,0.6304347826086957,0.6388567693931929,-0.008421986784497237,0.6239669421487604,0.0064678404599353145,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 94})",0.026595951614350383,0.6895431370588824,0.6826086956521739,0.6895832285958474,-0.0069745329436735615,0.6859504132231405,-0.0033417175709666846,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 85})",0.010953421118315279,0.8879836049185245,0.8869565217391304,0.8879895430094012,-0.0010330212702708286,0.8884297520661157,-0.0014732303269853197,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 88})",0.015289214711000004,0.9095271418574428,0.9130434782608695,0.9095068121260872,0.003536666134782318,0.9173553719008265,-0.004311893639956987
word,leaving,500,"{'right': 131.0, 'wrong': 123.0}",119,"{'right': 30.0, 'wrong': 29.666666666666668}",0.00024800049600099197,7.802503042976016e-06,8.394379429825299e-05,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 81})",0.018796372463532225,0.6388083574927522,0.6092436974789915,0.638985266757178,-0.029741569278186497,0.6083333333333333,0.0009103641456582601,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 89})",0.03542717257461971,0.6895431370588824,0.7184873949579832,0.6893699401619148,0.02911745479606842,0.7166666666666667,0.0018207282913165201,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 30})",0.037960462138553454,0.8879836049185245,0.9117647058823529,0.8878413033640067,0.023923402518346237,0.9125,-0.0007352941176470562,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 30})",0.037960462138553454,0.9095271418574428,0.9243697478991597,0.9094383265449791,0.014931421354180574,0.925,-0.0006302521008403339
word,led,81,"{'wrong': 21.333333333333332, 'right': 17.0}",26,"{'wrong': 6.666666666666667, 'right': 6.0}",0.00319470699432892,0.0006925207756232686,0.00045942410175820163,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 2})",0.09637486041697628,0.6388083574927522,0.5961538461538461,0.6388638638638638,-0.0427100177100177,0.5925925925925926,0.0035612535612535856,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 18})",0.0064005079749870596,0.6895431370588824,0.6923076923076923,0.6895395395395395,0.0027681527681527873,0.7037037037037037,-0.01139601139601143,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.039567953731014044,0.8879836049185245,0.9230769230769231,0.887937937937938,0.03513898513898517,0.9074074074074074,0.015669515669515688,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.027953645664418235,0.9095271418574428,0.9615384615384616,0.9094594594594595,0.05207900207900207,0.9629629629629629,-0.0014245014245013454
word,ledge,177,"{'right': 41.0, 'wrong': 45.333333333333336}",45,"{'wrong': 11.666666666666666, 'right': 10.0}",0.0006298355719205142,0.0014792899408284047,8.967676500766476e-05,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 8})",0.05472748093079555,0.6388083574927522,0.6333333333333333,0.6388207003657131,-0.005487367032379842,0.6276595744680851,0.005673758865248235,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.026307125186405836,0.6895431370588824,0.6333333333333333,0.6896698562196283,-0.05633652288629498,0.6276595744680851,0.005673758865248235,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 36})",0.03217070584358865,0.8879836049185245,0.9111111111111111,0.8879314663594008,0.023179644751710304,0.9148936170212766,-0.00378250591016549,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 36})",0.03217070584358865,0.9095271418574428,0.9444444444444444,0.9094484244276339,0.03499602001681057,0.9468085106382979,-0.0023640661938534313
word,left,1094,"{'wrong': 273.6666666666667, 'right': 273.0}",323,"{'right': 74.0, 'wrong': 83.0}",3.718024985128245e-07,0.0008215343421639819,0.00039386531997124153,"defaultdict(<class 'int'>, {'wrong': 231, 'right': 101})",0.01996544455496279,0.6388083574927522,0.6401869158878505,0.6387858775717551,0.0014010383160953932,0.6424242424242425,-0.0022373265363919703,"defaultdict(<class 'int'>, {'right': 84, 'wrong': 248})",0.03279047482885768,0.6895431370588824,0.6822429906542056,0.6896621793243587,-0.007419188670153121,0.6803030303030303,0.0019399603511752739,"defaultdict(<class 'int'>, {'right': 95, 'wrong': 237})",0.024064978508708937,0.8879836049185245,0.9112149532710281,0.8876047752095504,0.023610178061477693,0.9136363636363637,-0.002421410365335608,"defaultdict(<class 'int'>, {'right': 90, 'wrong': 242})",0.027829521975091122,0.9095271418574428,0.9330218068535826,0.9091440182880366,0.02387778856554601,0.9348484848484848,-0.001826677994902215
word,leg,2113,"{'wrong': 570.6666666666666, 'right': 401.0}",665,"{'wrong': 165.33333333333334, 'right': 169.0}",0.007622517939680307,3.0069313495206746e-05,0.00434051673579329,"defaultdict(<class 'int'>, {'wrong': 639, 'right': 37})",0.0987004421245823,0.6388083574927522,0.6381475667189953,0.6388300893179824,-0.0006825225989870454,0.6373456790123457,0.0008018877066495733,"defaultdict(<class 'int'>, {'wrong': 505, 'right': 171})",0.014468820098198776,0.6895431370588824,0.7158555729984302,0.6886777840879756,0.027177788910454526,0.7160493827160493,-0.00019380971761917554,"defaultdict(<class 'int'>, {'wrong': 520, 'right': 156})",0.01915350392585384,0.8879836049185245,0.9120879120879121,0.8871908720119779,0.024897040075934185,0.9120370370370371,5.087505087497668e-05,"defaultdict(<class 'int'>, {'wrong': 515, 'right': 161})",0.017504386055984852,0.9095271418574428,0.9246467817896389,0.9090298931281945,0.015616888661444395,0.9236111111111112,0.0010356706785277225
word,lemon,284,"{'wrong': 70.0, 'right': 74.0}",108,"{'wrong': 25.666666666666668, 'right': 31.0}",0.00019290123456790063,0.0022145328719723155,0.00055227659288133,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 36})",0.026255440616109717,0.6388083574927522,0.6494845360824743,0.6387563413531568,0.010728194729317408,0.6637168141592921,-0.014232278076817817,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 33})",0.032686150329804244,0.6895431370588824,0.6907216494845361,0.689537395147923,0.0011842543366130664,0.6769911504424779,0.013730499042058142,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 33})",0.032686150329804244,0.8879836049185245,0.8917525773195877,0.8879652418504194,0.003787335469168318,0.8938053097345132,-0.00205273241492554,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 29})",0.042651967551538945,0.9095271418574428,0.9329896907216495,0.9094128283690793,0.02357686235257017,0.9292035398230089,0.00378615089864065
word,lemonade,77,"{'wrong': 20.333333333333332, 'right': 16.0}",35,"{'wrong': 9.666666666666666, 'right': 6.0}",0.0035560979715512165,0.013693979176097782,0.0017008381805388335,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 9})",0.024940882590132753,0.6388083574927522,0.6060606060606061,0.6388624643268412,-0.03280185826623516,0.6216216216216216,-0.015561015561015523,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 26})",0.006052151449739307,0.6895431370588824,0.6818181818181818,0.6895559004656286,-0.007737718647446878,0.6891891891891891,-0.0073710073710073765,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 28})",0.013661571587945023,0.8879836049185245,0.8484848484848485,0.8880488659690582,-0.03956401748420968,0.8648648648648649,-0.016380016380016404,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 28})",0.013661571587945023,0.9095271418574428,0.9545454545454546,0.9094527612276574,0.045092693317797194,0.9594594594594594,-0.004914004914004844
word,length,164,"{'wrong': 39.0, 'right': 47.0}",52,"{'wrong': 12.666666666666666, 'right': 14.0}",0.0021633315305570576,0.0006249999999999997,0.00023258278458040526,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 38})",0.023246881280107067,0.6388083574927522,0.6730769230769231,0.6387190538237947,0.03435786925312845,0.6666666666666666,0.0064102564102564985,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 9})",0.08631154683664673,0.6895431370588824,0.6538461538461539,0.6896361631753032,-0.03579000932914933,0.6666666666666666,-0.012820512820512775,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.048243239679688736,0.8879836049185245,0.9230769230769231,0.8878921519494838,0.03518477112743934,0.9210526315789473,0.002024291497975783,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 16})",0.03692982733696114,0.9095271418574428,0.9326923076923077,0.9094667735792322,0.023225534113075486,0.9385964912280702,-0.005904183535762497
word,lens,542,"{'wrong': 142.66666666666666, 'right': 114.0}",125,"{'wrong': 31.333333333333332, 'right': 31.0}",0.0031185697419463644,7.1491892819353375e-06,0.0014190812734312837,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 20})",0.04985440596422013,0.6388083574927522,0.6710526315789473,0.6386235672632214,0.0324290643157259,0.6695652173913044,0.001487414187642977,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 34})",0.016672744002155467,0.6895431370588824,0.7280701754385965,0.6893223406394531,0.038747834799143455,0.7260869565217392,0.0019832189168573766,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 32})",0.02008913606741574,0.8879836049185245,0.9298245614035088,0.8877438166096924,0.042080744793816405,0.9260869565217391,0.0037376048817696628,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 93})",0.01833394372276475,0.9095271418574428,0.9649122807017544,0.9092097325558013,0.0557025481459531,0.9652173913043478,-0.00030511060259341694
word,let,817,"{'wrong': 208.66666666666666, 'right': 191.0}",205,"{'right': 50.0, 'wrong': 51.666666666666664}",0.0004884874175797027,6.718624025799484e-05,9.676689338557242e-05,"defaultdict(<class 'int'>, {'wrong': 160, 'right': 47})",0.035035278079425886,0.6388083574927522,0.6625615763546798,0.6385648639095086,0.02399671244517121,0.6609756097560976,0.0015859665985822335,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 50})",0.03074551980992348,0.6895431370588824,0.6551724137931034,0.6898954703832753,-0.03472305659017183,0.6560975609756098,-0.0009251471825063584,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 155})",0.028078930691565432,0.8879836049185245,0.9088669950738916,0.8877695298692118,0.02109746520467981,0.9097560975609756,-0.0008891024870840702,"defaultdict(<class 'int'>, {'right': 49, 'wrong': 158})",0.03213597548746275,0.9095271418574428,0.9236453201970444,0.9093824168055346,0.014262903391509818,0.9243902439024391,-0.0007449237053946955
word,letter,464,"{'wrong': 121.33333333333333, 'right': 100.0}",137,"{'wrong': 36.0, 'right': 29.0}",0.0023225431847873437,0.002899408284023669,1.614859621746419e-05,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 24})",0.04896072802013057,0.6388083574927522,0.6176470588235294,0.6389531957725214,-0.02130613694899197,0.6153846153846154,0.002262443438914019,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 27})",0.041071866053779535,0.6895431370588824,0.7279411764705882,0.6892803220936085,0.03866085437697975,0.7237762237762237,0.004164952694364454,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 106})",0.019379850881482634,0.8879836049185245,0.8897058823529411,0.8879718168092602,0.0017340655436809405,0.8951048951048951,-0.00539901275195398,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 31})",0.03197867250557991,0.9095271418574428,0.9007352941176471,0.9095873175641671,-0.00885202344652003,0.8986013986013986,0.0021338955162484297
word,letting,92,"{'right': 21.0, 'wrong': 23.666666666666668}",31,"{'wrong': 7.0, 'right': 10.0}",0.000891067052795723,0.007785467128027685,0.007012637860602803,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 26})",0.005600731724990593,0.6388083574927522,0.6290322580645161,0.6388235294117647,-0.009791271347248554,0.5975609756097561,0.03147128245476005,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.02208112182540997,0.6895431370588824,0.7741935483870968,0.6894117647058824,0.08478178368121436,0.7804878048780488,-0.006294256490952055,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.02823746248481878,0.8879836049185245,0.8387096774193549,0.8880600750938673,-0.049350397674512436,0.8414634146341463,-0.0027537372147914407,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.02823746248481878,0.9095271418574428,0.8548387096774194,0.9096120150187734,-0.05477330534135405,0.8536585365853658,0.001180173092053538
word,level,154,"{'wrong': 39.333333333333336, 'right': 36.0}",56,"{'right': 17.0, 'wrong': 13.0}",0.0004894666771086215,0.004444444444444443,0.003954976627141674,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 52})",0.03254679760546084,0.6388083574927522,0.6785714285714286,0.6386967418546365,0.03987468671679206,0.6764705882352942,0.0021008403361344463,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 15})",0.03706033093860992,0.6895431370588824,0.7678571428571429,0.6893233082706767,0.07853383458646623,0.7647058823529411,0.0031512605042017805,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 12})",0.053075155189639914,0.8879836049185245,0.875,0.8880200501253133,-0.013020050125313265,0.8823529411764706,-0.007352941176470562,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 19})",0.021113952774666267,0.9095271418574428,0.9107142857142857,0.9095238095238095,0.0011904761904761862,0.9044117647058824,0.006302521008403339
word,lever,110,"{'wrong': 30.666666666666668, 'right': 18.0}",25,"{'wrong': 6.0, 'right': 7.0}",0.016935635203602924,0.0014792899408284004,0.014404875652116941,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.009778455511319742,0.6388083574927522,0.6,0.638856914068365,-0.038856914068365,0.5862068965517241,0.01379310344827589,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 14})",0.006529695860698251,0.6895431370588824,0.62,0.6896301486412092,-0.0696301486412092,0.603448275862069,0.016551724137931045,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.009778455511319742,0.8879836049185245,0.88,0.8879935939142185,-0.0079935939142185,0.8793103448275862,0.0006896551724138167,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.009778455511319742,0.9095271418574428,0.88,0.9095640858815875,-0.029564085881587543,0.8793103448275862,0.0006896551724138167
word,lick,216,"{'right': 53.0, 'wrong': 54.333333333333336}",61,"{'right': 15.0, 'wrong': 15.333333333333334}",3.8578758535550814e-05,3.018959062915116e-05,2.5684647825141723e-07,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 16})",0.029988406597565638,0.6388083574927522,0.6311475409836066,0.6388317874153924,-0.0076842464317857795,0.6290322580645161,0.0021152829190904665,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 14})",0.0396869789067677,0.6895431370588824,0.6065573770491803,0.6897969415893708,-0.08323956454019044,0.6048387096774194,0.0017186673717609624,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 45})",0.025756546783733437,0.8879836049185245,0.9098360655737705,0.8879167711205816,0.021919294453188853,0.9112903225806451,-0.0014542570068746263,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 48})",0.0396869789067677,0.9095271418574428,0.9098360655737705,0.9095261970418651,0.00030986853190539954,0.9112903225806451,-0.0014542570068746263
word,lid,192,"{'wrong': 52.666666666666664, 'right': 34.0}",57,"{'wrong': 13.666666666666666, 'right': 16.0}",0.011597633136094677,0.0015465219038000284,0.010898319387297732,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 4})",0.08505714861540546,0.6388083574927522,0.6140350877192983,0.6388791418116196,-0.024844054092321377,0.6307692307692307,-0.01673414304993248,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.012368627869396187,0.6895431370588824,0.6754385964912281,0.689583437766304,-0.014144841275075981,0.6692307692307692,0.006207827260458876,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 10})",0.036749165967157264,0.8879836049185245,0.8421052631578947,0.8881146924657878,-0.04600942930789309,0.8307692307692308,0.011336032388663875,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 10})",0.036749165967157264,0.9095271418574428,0.9210526315789473,0.9094942102361021,0.011558421342845238,0.9307692307692308,-0.009716599190283448
word,lie,1700,"{'wrong': 432.0, 'right': 404.0}",440,"{'wrong': 109.66666666666667, 'right': 111.0}",0.0002804422975664478,9.127335456960066e-06,0.0001954277581159231,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 332})",0.029057813341222934,0.6388083574927522,0.6487119437939111,0.6385923693753511,0.010119574418559929,0.6496519721577726,-0.0009400283638615337,"defaultdict(<class 'int'>, {'wrong': 358, 'right': 86})",0.04795738730860507,0.6895431370588824,0.6475409836065574,0.690459165432351,-0.042918181825793544,0.6461716937354989,0.0013692898710585544,"defaultdict(<class 'int'>, {'wrong': 325, 'right': 119})",0.0249552972622503,0.8879836049185245,0.8653395784543325,0.8884774503294346,-0.02313787187510208,0.8631090487238979,0.002230529730434583,"defaultdict(<class 'int'>, {'wrong': 328, 'right': 116})",0.026667089385267614,0.9095271418574428,0.892271662763466,0.9099034680014301,-0.017631805237964038,0.8897911832946636,0.0024804794688024767
word,life,154,"{'right': 32.0, 'wrong': 40.666666666666664}",63,"{'wrong': 14.333333333333334, 'right': 20.0}",0.0035560979715512165,0.006810255443491373,0.01014406652161938,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 68})",0.04797559905639097,0.6388083574927522,0.626984126984127,0.6388457102742817,-0.011861583290154742,0.6172839506172839,0.00970017636684306,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 16})",0.034585446758402916,0.6895431370588824,0.6984126984126984,0.6895151180865466,0.008897580326151733,0.6851851851851852,0.013227513227513144,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 23})",0.013318206984520298,0.8879836049185245,0.9365079365079365,0.8878303164017449,0.04867762010619159,0.9259259259259259,0.010582010582010581,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 22})",0.015640309246394028,0.9095271418574428,0.9206349206349206,0.9094920523491952,0.011142868285725416,0.9074074074074074,0.013227513227513144
word,lifeboat,205,"{'wrong': 55.333333333333336, 'right': 39.0}",68,"{'wrong': 17.0, 'right': 17.0}",0.007494787049407535,0.0,0.003780602749152505,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 9})",0.05165390703139659,0.6388083574927522,0.625,0.6388554519008928,-0.013855451900892768,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 25})",0.0011011667585386457,0.6895431370588824,0.6985294117647058,0.6895124887150166,0.009016923049689263,0.6985294117647058,0.0,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 15})",0.021726859642398413,0.8879836049185245,0.9044117647058824,0.8879275754840004,0.016484189221881995,0.9044117647058824,0.0,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 18})",0.012412702161306681,0.9095271418574428,0.9044117647058824,0.9095445882234928,-0.005132823517610463,0.9044117647058824,0.0
word,lift,2763,"{'wrong': 702.3333333333334, 'right': 656.0}",744,"{'right': 175.0, 'wrong': 189.66666666666666}",0.000290880349279236,0.0004043996002794036,4.67136674130533e-06,"defaultdict(<class 'int'>, {'wrong': 583, 'right': 176})",0.03486193542340471,0.6388083574927522,0.6352691218130312,0.6389378238341968,-0.0036687020211656485,0.6345353675450763,0.0007337542679548559,"defaultdict(<class 'int'>, {'wrong': 542, 'right': 217})",0.020684610683599808,0.6895431370588824,0.6890934844192634,0.689559585492228,-0.00046610107296451986,0.6914008321775312,-0.002307347758267797,"defaultdict(<class 'int'>, {'wrong': 582, 'right': 177})",0.034460855558469415,0.8879836049185245,0.8923512747875354,0.8878238341968911,0.004527440590644249,0.8918169209431346,0.0005343538444008145,"defaultdict(<class 'int'>, {'wrong': 575, 'right': 184})",0.031735377110432055,0.9095271418574428,0.9065155807365439,0.9096373056994819,-0.003121724962937944,0.9056865464632455,0.0008290342732983902
word,lifted,97,"{'right': 26.0, 'wrong': 23.666666666666668}",31,"{'wrong': 7.0, 'right': 10.0}",0.0005517769469843684,0.007785467128027685,0.0021240552555873045,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.0420547217209831,0.6388083574927522,0.6451612903225806,0.6387984981226533,0.006362792199927303,0.6463414634146342,-0.001180173092053538,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 22})",0.0018059183934064239,0.6895431370588824,0.6612903225806451,0.6895869837296621,-0.028296661149016966,0.6463414634146342,0.014948859166010964,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.05058319683886448,0.8879836049185245,0.9354838709677419,0.887909887359199,0.047573983608542925,0.9390243902439024,-0.003540519276160503,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.03451226563334904,0.9095271418574428,0.9032258064516129,0.9095369211514392,-0.00631111469982637,0.9024390243902439,0.0007867820613689513
word,lifting,303,"{'wrong': 73.0, 'right': 84.0}",83,"{'wrong': 19.333333333333332, 'right': 25.0}",0.0012272303136029853,0.004084459268471931,0.00042115104077351806,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 32})",0.024560051929191938,0.6388083574927522,0.6204819277108434,0.6388847061185564,-0.018402778407712983,0.6188118811881188,0.001670046522724622,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 39})",0.011196819269547721,0.6895431370588824,0.7108433734939759,0.6894543994378357,0.021388974056140153,0.7029702970297029,0.007873076464272932,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 24})",0.04756905386305153,0.8879836049185245,0.8975903614457831,0.887943582793756,0.009646778652027121,0.8910891089108911,0.006501252534891977,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 24})",0.04756905386305153,0.9095271418574428,0.9337349397590361,0.9094262912212017,0.024308648537834432,0.9405940594059405,-0.0068591196469044435
word,light,1826,"{'wrong': 463.0, 'right': 437.0}",436,"{'right': 106.0, 'wrong': 110.0}",0.00020864197530864225,8.573388203017858e-05,1.3450690591046074e-05,"defaultdict(<class 'int'>, {'right': 92, 'wrong': 348})",0.04303407976976109,0.6388083574927522,0.6592505854800936,0.638362531283518,0.02088805419657558,0.6612529002320185,-0.0020023147519249163,"defaultdict(<class 'int'>, {'wrong': 335, 'right': 105})",0.033498195833217934,0.6895431370588824,0.6814988290398126,0.6897185760253333,-0.008219746985520637,0.679814385150812,0.0016844438890005753,"defaultdict(<class 'int'>, {'right': 97, 'wrong': 343})",0.03918081169856233,0.8879836049185245,0.8840749414519906,0.8880688492772869,-0.0039939078252962945,0.882830626450116,0.0012443150018746074,"defaultdict(<class 'int'>, {'right': 104, 'wrong': 336})",0.03417739896948884,0.9095271418574428,0.9156908665105387,0.9093927166862454,0.00629814982429322,0.9153132250580046,0.0003776414525340499
word,lighter,156,"{'wrong': 41.0, 'right': 33.0}",36,"{'wrong': 9.0, 'right': 9.0}",0.002921840759678598,0.0,0.0014659263281871764,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 3})",0.09079008362127959,0.6388083574927522,0.7142857142857143,0.6386760803164588,0.07560963396925546,0.7142857142857143,0.0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.015414771702303008,0.6895431370588824,0.7714285714285715,0.6893996294627209,0.08202894196585053,0.7714285714285715,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.04718667079754475,0.8879836049185245,0.8857142857142857,0.8879875819938912,-0.0022732962796054856,0.8857142857142857,0.0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.028534150537635757,0.9095271418574428,0.9142857142857143,0.9095188022632817,0.004766912022432512,0.9142857142857143,0.0
word,like,1042,"{'wrong': 271.6666666666667, 'right': 227.0}",273,"{'wrong': 66.66666666666667, 'right': 73.0}",0.0020057944179130097,0.0005140663359174304,0.002278214104174208,"defaultdict(<class 'int'>, {'wrong': 246, 'right': 46})",0.05382439586387951,0.6388083574927522,0.6420664206642066,0.6387636179376742,0.0033028027265323834,0.6482758620689655,-0.006209441404758875,"defaultdict(<class 'int'>, {'wrong': 217, 'right': 75})",0.021667821803768625,0.6895431370588824,0.6808118081180812,0.6896630352166202,-0.008851227098539027,0.6862068965517242,-0.005395088433643003,"defaultdict(<class 'int'>, {'wrong': 215, 'right': 77})",0.020094540579203943,0.8879836049185245,0.9132841328413284,0.8876361793767418,0.025647953464586593,0.9120689655172414,0.0012151673240869965,"defaultdict(<class 'int'>, {'wrong': 218, 'right': 74})",0.022481245234778582,0.9095271418574428,0.933579335793358,0.9091968583734482,0.02438247741990973,0.9310344827586207,0.002544853034737282
word,limo,105,"{'wrong': 28.333333333333332, 'right': 20.0}",34,"{'wrong': 8.333333333333334, 'right': 9.0}",0.007431629013079668,0.0003698224852071001,0.005594226347063282,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 3})",0.07822847824251286,0.6388083574927522,0.5882352941176471,0.6388944522331264,-0.050659158115479275,0.5833333333333334,0.004901960784313708,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 13})",0.001462626533585509,0.6895431370588824,0.6323529411764706,0.6896404966953735,-0.057287555518902966,0.6388888888888888,-0.006535947712418277,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.02140076256976236,0.8879836049185245,0.8382352941176471,0.8880682956138594,-0.04983300149621228,0.8333333333333334,0.004901960784313708,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.010272729919209543,0.9095271418574428,0.8529411764705882,0.9096234728620068,-0.05668229639141864,0.8472222222222222,0.005718954248365993
word,limp,154,"{'wrong': 37.333333333333336, 'right': 42.0}",49,"{'right': 14.0, 'wrong': 11.666666666666666}",0.000865051903114184,0.00206611570247934,0.0001294164585795383,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 42})",0.03760140721794648,0.6388083574927522,0.6938775510204082,0.6386731472666233,0.05520440375378488,0.6929824561403509,0.0008950948800572345,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.043181942296541195,0.6895431370588824,0.6530612244897959,0.6896327103272035,-0.03657148583740766,0.631578947368421,0.02148227712137485,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 15})",0.03760140721794648,0.8879836049185245,0.8877551020408163,0.8879841659568072,-0.00022906391599086806,0.8859649122807017,0.00179018976011458,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 17})",0.027828508237494817,0.9095271418574428,0.8673469387755102,0.9096307060179386,-0.04228376724242844,0.868421052631579,-0.0010741138560688146
word,line,1281,"{'wrong': 337.3333333333333, 'right': 269.0}",353,"{'wrong': 92.66666666666667, 'right': 75.0}",0.0031752822280001454,0.002775592963096175,6.799699937603794e-06,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 327})",0.06855904007174221,0.6388083574927522,0.6353276353276354,0.6388705164080387,-0.0035428810804033484,0.6368563685636857,-0.0015287332360502948,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 284})",0.024699828399282572,0.6895431370588824,0.7022792022792023,0.6893156957517171,0.012963506527485125,0.7046070460704607,-0.0023278437912583883,"defaultdict(<class 'int'>, {'right': 91, 'wrong': 280})",0.022015579602149865,0.8879836049185245,0.9173789173789174,0.887458661918087,0.029920255460830436,0.9173441734417345,3.4743937182946105e-05,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 284})",0.024699828399282572,0.9095271418574428,0.9273504273504274,0.9092088527092342,0.018141574641193148,0.924119241192412,0.003231186158015431
word,lined,147,"{'wrong': 38.666666666666664, 'right': 31.0}",51,"{'wrong': 12.333333333333334, 'right': 14.0}",0.0030276321512785857,0.0010014420765902883,0.0037625861145274206,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.02560921439997655,0.6388083574927522,0.6372549019607843,0.6388123277374091,-0.0015574257766248767,0.6428571428571429,-0.0056022408963586345,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.013757138373863172,0.6895431370588824,0.6372549019607843,0.689676772738662,-0.052421870777877744,0.6517857142857143,-0.014530812324930031,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.017230797320213646,0.8879836049185245,0.9117647058823529,0.8879228263593084,0.023841879523044507,0.9196428571428571,-0.007878151260504174,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.017230797320213646,0.9095271418574428,0.9313725490196079,0.9094713104485092,0.021901238571098713,0.9375,-0.006127450980392135
word,link,106,"{'wrong': 27.333333333333332, 'right': 24.0}",22,"{'right': 8.0, 'wrong': 4.666666666666667}",0.0010541406645302757,0.017313019390581715,0.013653870126425369,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.04559821065879366,0.6388083574927522,0.5909090909090909,0.6388610888710968,-0.04795199796200589,0.5625,0.02840909090909094,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.05838738135271321,0.6895431370588824,0.6818181818181818,0.6895516413130505,-0.0077334594948687,0.640625,0.04119318181818177,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 24})",0.026018745079448728,0.8879836049185245,0.9318181818181818,0.8879353482786229,0.04388283353955891,0.9375,-0.005681818181818232,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.03491771928333046,0.9095271418574428,0.8636363636363636,0.9095776621297038,-0.045941298493340166,0.84375,0.019886363636363646
word,lip,1056,"{'right': 307.0, 'wrong': 249.66666666666666}",292,"{'right': 76.0, 'wrong': 72.0}",0.0026519416257305747,0.00018261504747991162,0.0007246125888671923,"defaultdict(<class 'int'>, {'wrong': 199, 'right': 105})",0.021630578464424642,0.6388083574927522,0.6408450704225352,0.6387790284960957,0.0020660419264395546,0.6423728813559322,-0.0015278109333969336,"defaultdict(<class 'int'>, {'wrong': 223, 'right': 81})",0.04271873117779641,0.6895431370588824,0.647887323943662,0.6901429875266201,-0.04225566358295807,0.6508474576271186,-0.0029601336834566006,"defaultdict(<class 'int'>, {'wrong': 218, 'right': 86})",0.037620539403127,0.8879836049185245,0.8644366197183099,0.8883226853260319,-0.023886065607721996,0.8677966101694915,-0.003359990451181627,"defaultdict(<class 'int'>, {'wrong': 212, 'right': 92})",0.03201416358259071,0.9095271418574428,0.8820422535211268,0.9099229287090559,-0.027880675187929138,0.8813559322033898,0.0006863213177369376
word,lipstick,101,"{'wrong': 28.0, 'right': 17.0}",38,"{'wrong': 8.333333333333334, 'right': 13.0}",0.014938271604938274,0.011962890624999988,0.02706835791894264,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 6})",0.048251484453556426,0.6388083574927522,0.6710526315789473,0.6387469951923077,0.032305636386639636,0.6730769230769231,-0.002024291497975783,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 20})",2.477541895412193e-05,0.6895431370588824,0.75,0.6894280849358975,0.06057191506410253,0.6923076923076923,0.05769230769230771,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.021394323964404244,0.8879836049185245,0.9342105263157895,0.8878956330128205,0.04631489330296901,0.9326923076923077,0.0015182186234817818,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.012856919088969916,0.9095271418574428,0.9078947368421053,0.9095302483974359,-0.0016355115553305932,0.8942307692307693,0.013663967611336036
word,liquid,438,"{'right': 105.0, 'wrong': 111.0}",127,"{'right': 21.0, 'wrong': 35.333333333333336}",0.00019290123456790063,0.016184657399950984,0.006567884075694433,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 111})",0.040043389016938706,0.6388083574927522,0.6322314049586777,0.6388483781745034,-0.006616973215825661,0.6360294117647058,-0.0037980068060281535,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 25})",0.0558825262937656,0.6895431370588824,0.7066115702479339,0.6894392758360574,0.01717229441187651,0.7058823529411765,0.000729217306757346,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 117})",0.0558825262937656,0.8879836049185245,0.9049586776859504,0.8878803117928087,0.01707836589314171,0.8933823529411765,0.01157632474477388,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 112})",0.042435199763602396,0.9095271418574428,0.9297520661157025,0.9094040734221776,0.02034799269352494,0.9227941176470589,0.0069579484686436155
word,liquor,168,"{'wrong': 41.666666666666664, 'right': 43.0}",49,"{'wrong': 11.333333333333334, 'right': 15.0}",6.200012400024864e-05,0.004846979650697001,0.0019190737544009396,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 15})",0.035862181853794375,0.6388083574927522,0.5816326530612245,0.6389487397905497,-0.0573160867293252,0.5833333333333334,-0.001700680272108901,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 10})",0.06741609515372278,0.6895431370588824,0.7142857142857143,0.6894823871323346,0.02480332715337974,0.725,-0.010714285714285676,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.05313699432413766,0.8879836049185245,0.8469387755102041,0.8880843814200531,-0.04114560590984895,0.8333333333333334,0.013605442176870763,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 11})",0.05996573288923029,0.9095271418574428,0.8469387755102041,0.9096808137495616,-0.06274203823935742,0.8416666666666667,0.00527210884353746
word,list,105,"{'wrong': 27.666666666666668, 'right': 22.0}",29,"{'right': 9.0, 'wrong': 6.666666666666667}",0.0032543579118057744,0.005545495699411493,0.008675881847684117,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.04808470523582339,0.6388083574927522,0.6379310344827587,0.6388096310757371,-0.0008785965929783979,0.6351351351351351,0.002795899347623587,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.029533411498773858,0.6895431370588824,0.7068965517241379,0.6895179456374831,0.017378606086654758,0.6891891891891891,0.017707362534948756,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.038037714216022554,0.8879836049185245,0.9137931034482759,0.8879461380587675,0.02584696538950837,0.8918918918918919,0.021901211556384026,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.02236215917976514,0.9095271418574428,0.9482758620689655,0.9094708915252541,0.03880497054371146,0.9459459459459459,0.002329916123019582
word,listen,86,"{'wrong': 22.333333333333332, 'right': 19.0}",29,"{'wrong': 7.333333333333333, 'right': 7.0}",0.0016259105098855374,0.00013520822065981594,0.00041286368917856087,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 10})",0.008366254685281606,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.6166666666666667,0.004022988505747116,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.028674144531533233,0.6895431370588824,0.7931034482758621,0.6893928017219803,0.10371064655388185,0.8,-0.006896551724137945,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.013607048153994376,0.8879836049185245,0.9655172413793104,0.8878710517094659,0.07764618966984449,0.9666666666666667,-0.0011494252873562871,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.028674144531533233,0.9095271418574428,0.9655172413793104,0.9094458627421534,0.05607137863715694,0.9666666666666667,-0.0011494252873562871
word,listening,182,"{'wrong': 47.0, 'right': 41.0}",57,"{'wrong': 13.666666666666666, 'right': 16.0}",0.001162190082644628,0.0015465219038000284,0.0026975102399551427,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 43})",0.008472420832720106,0.6388083574927522,0.6578947368421053,0.6387538222467292,0.019140914595376146,0.6384615384615384,0.019433198380566896,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 10})",0.05893070369095222,0.6895431370588824,0.631578947368421,0.6897087573311945,-0.058129809962773504,0.6307692307692307,0.0008097165991902688,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 14})",0.03555108129259215,0.8879836049185245,0.868421052631579,0.8880395007268534,-0.019618448095274466,0.8692307692307693,-0.0008097165991902688,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.026655048043507885,0.9095271418574428,0.9473684210526315,0.9094190184971678,0.03794940255546375,0.9384615384615385,0.008906882591093068
word,listens,223,"{'right': 59.0, 'wrong': 54.666666666666664}",54,"{'wrong': 12.333333333333334, 'right': 17.0}",0.00036334396849012454,0.006327479338842973,0.0018482932341369381,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 49})",0.0302923459931686,0.6388083574927522,0.7169811320754716,0.6386007116724303,0.07838042040304138,0.7089552238805971,0.008025908194874587,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 14})",0.05439219704346929,0.6895431370588824,0.6226415094339622,0.6897208439833609,-0.06707933454939863,0.6044776119402985,0.01816389749366376,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 17})",0.038860937804726284,0.8879836049185245,0.8773584905660378,0.888011827795319,-0.01065333722928119,0.8507462686567164,0.026612221909321332,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 22})",0.01974591984123577,0.9095271418574428,0.8584905660377359,0.9096627073623014,-0.05117214132456549,0.835820895522388,0.02266967051534785
word,lit,319,"{'wrong': 75.33333333333333, 'right': 93.0}",91,"{'wrong': 22.333333333333332, 'right': 24.0}",0.0027536516027840425,0.0003234822214171109,0.0005978566241991758,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 58})",0.011379112658753195,0.6388083574927522,0.651685393258427,0.6387508158859266,0.012934577372500367,0.6436170212765957,0.008068371981831302,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 23})",0.05316469611446616,0.6895431370588824,0.6685393258426966,0.6896369935231209,-0.021097667680424315,0.675531914893617,-0.0069925890509203725,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 23})",0.05316469611446616,0.8879836049185245,0.9213483146067416,0.8878345132299041,0.03351380137683746,0.9202127659574468,0.0011355486492947708,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 24})",0.04943314940198991,0.9095271418574428,0.9382022471910112,0.9093990058743787,0.028803241316632477,0.9414893617021277,-0.003287114511116518
word,little,1226,"{'wrong': 311.6666666666667, 'right': 291.0}",321,"{'wrong': 78.33333333333333, 'right': 86.0}",0.00029398592293836774,0.0005441289616497082,0.0008192703390683571,"defaultdict(<class 'int'>, {'wrong': 252, 'right': 93})",0.024485508120354396,0.6388083574927522,0.6408227848101266,0.6387760284408329,0.002046756369293634,0.6426470588235295,-0.0018242740134029045,"defaultdict(<class 'int'>, {'wrong': 255, 'right': 90})",0.026677325686114237,0.6895431370588824,0.6677215189873418,0.6898933468765871,-0.02217182788924532,0.6676470588235294,7.44601638124065e-05,"defaultdict(<class 'int'>, {'wrong': 261, 'right': 84})",0.031410498110700916,0.8879836049185245,0.9113924050632911,0.8876079228034536,0.023784482259837536,0.9117647058823529,-0.00037230081906181045,"defaultdict(<class 'int'>, {'wrong': 256, 'right': 89})",0.027433334898468588,0.9095271418574428,0.9272151898734177,0.9092432706957847,0.017971919177632967,0.9279411764705883,-0.0007259865971706025
word,living,633,"{'wrong': 159.33333333333334, 'right': 155.0}",148,"{'wrong': 39.0, 'right': 31.0}",4.751200170031108e-05,0.003265306122448982,0.0012682728683122407,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 34})",0.04212583986969636,0.6388083574927522,0.636986301369863,0.638821752265861,-0.0018354508959980143,0.6331168831168831,0.003869418252979928,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 30})",0.0515129445937824,0.6895431370588824,0.6712328767123288,0.6896777442094663,-0.018444867497137474,0.6688311688311688,0.002401707881160009,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 31})",0.04904348067721954,0.8879836049185245,0.8972602739726028,0.8879154078549849,0.009344866117617867,0.8896103896103896,0.007649884362213144,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 31})",0.04904348067721954,0.9095271418574428,0.8972602739726028,0.9096173212487412,-0.0123570472761384,0.8863636363636364,0.01089663760896642
word,load,209,"{'wrong': 55.333333333333336, 'right': 43.0}",52,"{'wrong': 13.666666666666666, 'right': 11.0}",0.003932777937374322,0.002921840759678595,3.799740830152769e-05,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 7})",0.06187918864094859,0.6388083574927522,0.6057692307692307,0.6388944572516788,-0.03312522648244809,0.6,0.005769230769230749,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.033011518813244226,0.6895431370588824,0.6923076923076923,0.6895359326450837,0.002771759662608564,0.6909090909090909,0.0013986013986013734,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 42})",0.022851191673647984,0.8879836049185245,0.9038461538461539,0.8879422672145936,0.015903886631560282,0.9090909090909091,-0.005244755244755206,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.01488486476193774,0.9095271418574428,0.9326923076923077,0.9094667735792322,0.023225534113075486,0.9363636363636364,-0.0036713286713286886
word,lobby,199,"{'wrong': 46.666666666666664, 'right': 59.0}",48,"{'wrong': 12.0, 'right': 12.0}",0.003405845415916173,0.0,0.0017097303797876055,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 19})",0.013294692579324835,0.6388083574927522,0.6354166666666666,0.6388165146808298,-0.0033998480141631537,0.6354166666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 15})",0.03108207184091462,0.6895431370588824,0.6666666666666666,0.6895981561278686,-0.022931489461201937,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 16})",0.025853398133010776,0.8879836049185245,0.90625,0.8879396733139593,0.018310326686040712,0.90625,0.0,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 14})",0.03687998660038133,0.9095271418574428,0.8854166666666666,0.9095851287704179,-0.02416846210375123,0.8854166666666666,0.0
word,location,182,"{'right': 42.0, 'wrong': 46.666666666666664}",56,"{'wrong': 15.333333333333334, 'right': 10.0}",0.0006925207756232701,0.011080332409972304,0.003174846255962944,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 50})",0.045165651235944744,0.6388083574927522,0.6428571428571429,0.638796992481203,0.004060150375939875,0.6451612903225806,-0.0023041474654377225,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 43})",0.014781686973949423,0.6895431370588824,0.7410714285714286,0.6893984962406015,0.05167293233082715,0.75,-0.008928571428571397,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 43})",0.014781686973949423,0.8879836049185245,0.9285714285714286,0.8878696741854637,0.040701754385964906,0.9354838709677419,-0.006912442396313279,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 45})",0.02144535281952857,0.9095271418574428,0.9732142857142857,0.9093483709273184,0.06386591478696735,0.9758064516129032,-0.002592165898617549
word,lock,328,"{'right': 82.0, 'wrong': 82.0}",71,"{'wrong': 17.666666666666668, 'right': 18.0}",0.0,2.1835968206830295e-05,1.091826225299835e-05,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 21})",0.02289380167421102,0.6388083574927522,0.6739130434782609,0.6386868636204043,0.03522617985785659,0.6714285714285714,0.00248447204968949,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 21})",0.02289380167421102,0.6895431370588824,0.644927536231884,0.6896975472739129,-0.04477001104202882,0.6428571428571429,0.0020703933747411307,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 16})",0.042628120498131764,0.8879836049185245,0.9202898550724637,0.8878717961578974,0.032418058914566394,0.9214285714285714,-0.0011387163561076274,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 19})",0.029891718735767535,0.9095271418574428,0.9202898550724637,0.909489893163465,0.01079996190899879,0.9214285714285714,-0.0011387163561076274
word,locked,152,"{'wrong': 38.666666666666664, 'right': 36.0}",38,"{'right': 9.0, 'wrong': 9.666666666666666}",0.00031887755102040787,0.00031887755102040787,0.0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 4})",0.09265056161675775,0.6388083574927522,0.7368421052631579,0.6386217948717948,0.09822031039136303,0.7307692307692307,0.006072874493927127,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 27})",0.0160215026201561,0.6895431370588824,0.6973684210526315,0.6895282451923077,0.007840175860323817,0.7051282051282052,-0.00775978407557365,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.02768059958844491,0.8879836049185245,0.868421052631579,0.8880208333333334,-0.019599780701754388,0.8717948717948718,-0.003373819163292824,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.03499511786215532,0.9095271418574428,0.9473684210526315,0.9094551282051282,0.03791329284750333,0.9487179487179487,-0.0013495276653171517
word,locker,126,"{'wrong': 33.0, 'right': 27.0}",41,"{'right': 8.0, 'wrong': 11.0}",0.0025000000000000014,0.006232686980609422,0.0004261239646888258,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.012840029980690199,0.6388083574927522,0.6463414634146342,0.6387928875532182,0.007548575861415996,0.6590909090909091,-0.012749445676274895,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.017153033095102257,0.6895431370588824,0.6951219512195121,0.6895316804407714,0.005590270778740747,0.7045454545454546,-0.00942350332594244,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.017153033095102257,0.8879836049185245,0.8414634146341463,0.8880791384923616,-0.04661572385821533,0.8522727272727273,-0.010809312638580981,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 34})",0.028077488327454707,0.9095271418574428,0.8414634146341463,0.9096669171049336,-0.06820350247078732,0.8522727272727273,-0.010809312638580981
word,log,186,"{'wrong': 42.666666666666664, 'right': 58.0}",66,"{'wrong': 17.0, 'right': 15.0}",0.0058001842024472654,0.0009765625,0.005791276637457057,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 18})",0.05071952276718796,0.6388083574927522,0.6190476190476191,0.6388707817279246,-0.019823162680305484,0.6153846153846154,0.00366300366300365,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 21})",0.036689180551308286,0.6895431370588824,0.7380952380952381,0.6893897608183323,0.048705477276905884,0.7307692307692307,0.007326007326007411,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 51})",0.05604144120553048,0.8879836049185245,0.9126984126984127,0.8879055307626736,0.02479288193573903,0.9076923076923077,0.005006105006104988,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 51})",0.05604144120553048,0.9095271418574428,0.9444444444444444,0.9094168379882666,0.03502760645617786,0.9384615384615385,0.005982905982905962
word,logo,158,"{'wrong': 38.666666666666664, 'right': 42.0}",65,"{'wrong': 16.333333333333332, 'right': 16.0}",0.00042688340960316977,2.6570305027101808e-05,0.0003333448881806429,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 13})",0.05850063908389259,0.6388083574927522,0.6666666666666666,0.6387203530060673,0.027946313660599298,0.6640625,0.0026041666666666297,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 18})",0.03252560380996809,0.6895431370588824,0.6984126984126984,0.6895151180865466,0.008897580326151733,0.6953125,0.003100198412698374,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 45})",0.021212319593599427,0.8879836049185245,0.9285714285714286,0.8878553878553879,0.040716040716040736,0.9296875,-0.0011160714285713969,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 46})",0.02467168015001551,0.9095271418574428,0.9365079365079365,0.9094419094419094,0.02706602706602712,0.9375,-0.0009920634920634885
word,long,1357,"{'wrong': 353.6666666666667, 'right': 296.0}",415,"{'right': 119.0, 'wrong': 98.66666666666667}",0.0019697383326124514,0.0021815909138878384,0.004154403427517807,"defaultdict(<class 'int'>, {'wrong': 415, 'right': 62})",0.06686388257544468,0.6388083574927522,0.6487804878048781,0.6385997142273934,0.010180773577484703,0.6536016949152542,-0.004821207110376147,"defaultdict(<class 'int'>, {'wrong': 353, 'right': 124})",0.021027174556066196,0.6895431370588824,0.676829268292683,0.6898091447234129,-0.012979876430729953,0.6747881355932204,0.0020411326994626,"defaultdict(<class 'int'>, {'wrong': 354, 'right': 123})",0.021513951997137293,0.8879836049185245,0.9048780487804878,0.887630128597673,0.017247920182814847,0.9078389830508474,-0.0029609342703595942,"defaultdict(<class 'int'>, {'wrong': 359, 'right': 118})",0.024049387879578422,0.9095271418574428,0.9219512195121952,0.9092671973872218,0.012684022124973326,0.9184322033898306,0.0035190161223646044
word,longer,72,"{'right': 17.0, 'wrong': 18.333333333333332}",28,"{'wrong': 7.0, 'right': 7.0}",0.0003559985760056948,0.0,0.00017807326340262605,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 18})",0.007916282204381002,0.6388083574927522,0.6428571428571429,0.6388026829512464,0.004054459905896479,0.6428571428571429,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.029168530861980173,0.6895431370588824,0.6785714285714286,0.6895585143658024,-0.010987085794373797,0.6785714285714286,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.02036279696902838,0.8879836049185245,0.8928571428571429,0.887976774451897,0.004880368405245861,0.8928571428571429,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.02036279696902838,0.9095271418574428,0.9285714285714286,0.9095004504955451,0.019070978075883538,0.9285714285714286,0.0
word,look,10944,"{'wrong': 2494.3333333333335, 'right': 3461.0}",2709,"{'wrong': 634.0, 'right': 807.0}",0.006586904170578964,0.00360333179065929,0.00022784051372034663,"defaultdict(<class 'int'>, {'wrong': 1312, 'right': 1916})",7.926005977752608e-05,0.6388083574927522,0.6510012259910094,0.637109174782163,0.013892051208846401,0.6388699795779442,0.012131246413065178,"defaultdict(<class 'int'>, {'wrong': 2400, 'right': 828})",0.05526994764869257,0.6895431370588824,0.670004086636698,0.692266074377812,-0.022261987741113987,0.6723961878829136,-0.0023921012462155833,"defaultdict(<class 'int'>, {'wrong': 2332, 'right': 896})",0.04785540420422531,0.8879836049185245,0.871679607682877,0.8902557093228544,-0.01857610163997736,0.8681075561606535,0.003572051522223507,"defaultdict(<class 'int'>, {'wrong': 2349, 'right': 879})",0.04964574343751077,0.9095271418574428,0.8874131589701676,0.9126089185033316,-0.025195759533163997,0.8869979577944179,0.00041520117574966875
word,looking,2365,"{'wrong': 573.3333333333334, 'right': 645.0}",644,"{'wrong': 159.33333333333334, 'right': 166.0}",0.000865051903114184,0.00010497850040311768,0.00018396581685117385,"defaultdict(<class 'int'>, {'wrong': 359, 'right': 305})",0.002457537512734854,0.6388083574927522,0.6398373983739838,0.6387757206951679,0.001061677678815931,0.636650868878357,0.003186529495626811,"defaultdict(<class 'int'>, {'wrong': 495, 'right': 169})",0.0402886023880945,0.6895431370588824,0.7170731707317073,0.6886700015471094,0.028403169184597843,0.7164296998420221,0.0006434708896851937,"defaultdict(<class 'int'>, {'wrong': 478, 'right': 186})",0.03265532583458761,0.8879836049185245,0.9073170731707317,0.8873704295807333,0.019946643589998425,0.906003159557662,0.0013139136130697615,"defaultdict(<class 'int'>, {'wrong': 481, 'right': 183})",0.03393115690320506,0.9095271418574428,0.932520325203252,0.908797895931102,0.02372242927214996,0.9304897314375987,0.002030593765653288
word,loom,78,"{'right': 27.0, 'wrong': 17.0}",34,"{'wrong': 9.0, 'right': 7.0}",0.01291322314049587,0.00390625,0.015635205600743114,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 16})",0.014431915477257563,0.6388083574927522,0.6764705882352942,0.6387442419387142,0.037726346296580004,0.6805555555555556,-0.004084967320261423,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 12})",0.03993649304456656,0.6895431370588824,0.6617647058823529,0.6895904265972361,-0.027825720714883206,0.6527777777777778,0.008986928104575131,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 25})",0.0485826667361145,0.8879836049185245,0.8970588235294118,0.8879681554175847,0.009090668111827127,0.9027777777777778,-0.005718954248365993,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 28})",0.08121488947847591,0.9095271418574428,0.9264705882352942,0.9094982976166633,0.016972290618630814,0.9305555555555556,-0.004084967320261423
word,loose,105,"{'wrong': 29.333333333333332, 'right': 17.0}",32,"{'wrong': 8.0, 'right': 8.0}",0.017713886444800993,0.0,0.009045959859802145,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 2})",0.07458162135604313,0.6388083574927522,0.625,0.6388304796235106,-0.013830479623510583,0.625,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 20})",3.5090526973393515e-05,0.6895431370588824,0.6875,0.6895464103334334,-0.002046410333433446,0.6875,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.008045548205861723,0.8879836049185245,0.96875,0.8878542104736157,0.08089578952638432,0.96875,0.0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.013359642651856123,0.9095271418574428,0.9375,0.9094823270251327,0.028017672974867347,0.9375,0.0
word,loses,168,"{'wrong': 42.0, 'right': 42.0}",44,"{'wrong': 12.333333333333334, 'right': 7.0}",0.0,0.019024970273483946,0.009731049991775417,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 6})",0.0890645785092597,0.6388083574927522,0.6363636363636364,0.6388137461176235,-0.002450109753987184,0.62,0.016363636363636358,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 38})",0.03684212635960365,0.6895431370588824,0.6477272727272727,0.6896353070834585,-0.04190803435618584,0.66,-0.012272727272727324,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 41})",0.058765144196135766,0.8879836049185245,0.9318181818181818,0.8878869852720168,0.04393119654616495,0.91,0.021818181818181737,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 36})",0.025697837848099495,0.9095271418574428,0.9204545454545454,0.9095030558060314,0.010951489648514001,0.93,-0.009545454545454635
word,lost,138,"{'right': 33.0, 'wrong': 35.0}",32,"{'right': 15.0, 'wrong': 5.666666666666667}",0.000216262975778546,0.050988553590010394,0.03064695976761002,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 18})",0.019155083400354316,0.6388083574927522,0.65625,0.6387804145389006,0.017469585461099446,0.6557377049180327,0.0005122950819672623,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 33})",0.0015525369348982476,0.6895431370588824,0.6875,0.6895464103334334,-0.002046410333433446,0.6557377049180327,0.03176229508196726,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 15})",0.03132002557911679,0.8879836049185245,0.859375,0.8880294382697507,-0.02865443826975067,0.8524590163934426,0.00691598360655743,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 19})",0.015855968957522983,0.9095271418574428,0.921875,0.9095073595674377,0.012367640432562332,0.9016393442622951,0.020235655737704916
word,lot,564,"{'wrong': 143.66666666666666, 'right': 133.0}",152,"{'wrong': 36.666666666666664, 'right': 42.0}",0.0003716069095659741,0.0011490950876184998,0.001414782510663539,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 30})",0.05354893940193403,0.6388083574927522,0.6291390728476821,0.6388818937295392,-0.009742820881857073,0.6309523809523809,-0.0018133081046988186,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 33})",0.046609615756190846,0.6895431370588824,0.6920529801324503,0.6895240493578444,0.0025289307746059198,0.6875,0.004552980132450313,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 44})",0.02632604063247087,0.8879836049185245,0.9006622516556292,0.8878871820700076,0.012775069585621579,0.8958333333333334,0.0048289183222958165,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 45})",0.02483117383091797,0.9095271418574428,0.9139072847682119,0.9094938302694535,0.004413454498758407,0.9047619047619048,0.009145380006307158
word,lotion,163,"{'wrong': 44.0, 'right': 31.0}",51,"{'wrong': 12.333333333333334, 'right': 14.0}",0.007511111111111112,0.0010014420765902883,0.007036868253266899,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 7})",0.0550187359965694,0.6388083574927522,0.6078431372549019,0.6388874968679529,-0.031044359613050965,0.6071428571428571,0.0007002801120448154,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 12})",0.023300562219881735,0.6895431370588824,0.7352941176470589,0.6894262089701829,0.04586790867687596,0.7321428571428571,0.0031512605042017805,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.008992157135760768,0.8879836049185245,0.9215686274509803,0.8878977699824605,0.03367085746851983,0.9285714285714286,-0.007002801120448265,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.008992157135760768,0.9095271418574428,0.9313725490196079,0.9094713104485092,0.021901238571098713,0.9285714285714286,0.0028011204481792618
word,lounge,168,"{'wrong': 42.0, 'right': 42.0}",36,"{'wrong': 9.666666666666666, 'right': 7.0}",0.0,0.006400000000000003,0.0032241680823501123,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 10})",0.03197073424981059,0.6388083574927522,0.6805555555555556,0.6387330996494742,0.04182245590608136,0.6794871794871795,0.0010683760683760646,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 3})",0.11860013823496617,0.6895431370588824,0.6944444444444444,0.6895343014521783,0.004910142992266109,0.6794871794871795,0.014957264957264904,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.039777862250173934,0.8879836049185245,0.9444444444444444,0.8878818227341011,0.05656262171034332,0.9487179487179487,-0.004273504273504258,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 27})",0.019345887066449033,0.9095271418574428,0.9722222222222222,0.9094141211817727,0.06280810104044954,0.9743589743589743,-0.002136752136752129
word,love,59,"{'wrong': 15.666666666666666, 'right': 12.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.004391058208738568,0.009999999999999995,0.013902629356282677,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.08820054879614538,0.6388083574927522,0.6111111111111112,0.638833299979988,-0.027722188868876785,0.58,0.0311111111111112,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.04618217917595665,0.6895431370588824,0.6388888888888888,0.6895887532519511,-0.050699864363062286,0.64,-0.0011111111111111738,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.04618217917595665,0.8879836049185245,0.8055555555555556,0.8880578347008204,-0.08250227914526487,0.78,0.025555555555555554,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.03211485939743875,0.9095271418574428,0.8888888888888888,0.9095457274364619,-0.020656838547573053,0.84,0.04888888888888887
word,low,308,"{'wrong': 80.33333333333333, 'right': 67.0}",94,"{'right': 32.0, 'wrong': 20.666666666666668}",0.002047460125714052,0.011576670405383745,0.011773200720089298,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 14})",0.07776462440896376,0.6388083574927522,0.6166666666666667,0.6389084153444466,-0.02224174867777995,0.6463414634146342,-0.02967479674796747,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 99})",0.02940220602762364,0.6895431370588824,0.6444444444444445,0.6897469371359711,-0.04530249269152664,0.6788617886178862,-0.034417344173441666,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 28})",0.03167259745294367,0.8879836049185245,0.9166666666666666,0.8878539867443261,0.02881267992234049,0.9349593495934959,-0.018292682926829285,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 30})",0.027238061540292194,0.9095271418574428,0.9333333333333333,0.9094195621610766,0.023913771172256792,0.9512195121951219,-0.01788617886178856
word,lower,1194,"{'right': 318.0, 'wrong': 292.0}",329,"{'right': 90.0, 'wrong': 79.66666666666667}",0.00045417898414404665,0.0009273161675306172,4.188619498714241e-05,"defaultdict(<class 'int'>, {'wrong': 255, 'right': 105})",0.027617289534113888,0.6388083574927522,0.6484375,0.638651833790511,0.009785666209488952,0.6471428571428571,0.0012946428571428692,"defaultdict(<class 'int'>, {'wrong': 274, 'right': 86})",0.04309598295125338,0.6895431370588824,0.69375,0.6894747536320227,0.00427524636797727,0.6957142857142857,-0.0019642857142857517,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 264})",0.03442218428899247,0.8879836049185245,0.8703125,0.8882708523824038,-0.01795835238240373,0.8742857142857143,-0.003973214285714288,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 261})",0.03205313094605522,0.9095271418574428,0.890625,0.909834400081276,-0.01920940008127603,0.8928571428571429,-0.0022321428571429047
word,luggage,94,"{'right': 24.0, 'wrong': 23.333333333333332}",26,"{'right': 7.0, 'wrong': 6.333333333333333}",4.959333465582291e-05,0.0006249999999999997,0.0001614147666632636,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.10242221013493533,0.6388083574927522,0.7307692307692307,0.6386886886886887,0.09208054208054206,0.7586206896551724,-0.02785145888594165,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.08161070450505178,0.6895431370588824,0.6153846153846154,0.6896396396396396,-0.07425502425502417,0.6206896551724138,-0.0053050397877983935,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.020167371426481576,0.8879836049185245,0.8846153846153846,0.887987987987988,-0.0033726033726033666,0.8793103448275862,0.0053050397877983935,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.06448440718560364,0.9095271418574428,0.9038461538461539,0.9095345345345346,-0.005688380688380734,0.9137931034482759,-0.009946949602122057
word,lunch,37,"{'right': 8.0, 'wrong': 9.666666666666666}",22,"{'wrong': 5.0, 'right': 7.0}",0.002224991100035596,0.006944444444444446,0.008551217814919427,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.02495832060604581,0.6388083574927522,0.6136363636363636,0.638836068855084,-0.025199705218720392,0.6206896551724138,-0.007053291536050166,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.061959128966073564,0.6895431370588824,0.7272727272727273,0.6895016012810248,0.037771125991702514,0.7241379310344828,0.0031347962382445305,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.04699072757167638,0.8879836049185245,0.8409090909090909,0.8880354283426741,-0.04712633743358319,0.8448275862068966,-0.003918495297805635,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.02495832060604581,0.9095271418574428,0.9090909090909091,0.9095276220976781,-0.00043671300676906277,0.9137931034482759,-0.004702194357366851
word,lunge,146,"{'wrong': 33.333333333333336, 'right': 46.0}",36,"{'right': 13.0, 'wrong': 7.666666666666667}",0.006373137490290229,0.016649323621227886,0.0012661765625352397,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 23})",0.010679103043440788,0.6388083574927522,0.6388888888888888,0.6388082123184777,8.067657041110898e-05,0.6320754716981132,0.006813417190775661,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 15})",0.04564844146537228,0.6895431370588824,0.6805555555555556,0.6895593390085127,-0.00900378345295716,0.6886792452830188,-0.008123689727463246,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.059056060306486954,0.8879836049185245,0.9305555555555556,0.8879068602904356,0.04264869526511994,0.9339622641509434,-0.0034067085953878307,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.06663061805606839,0.9095271418574428,0.9166666666666666,0.9095142714071107,0.00715239525955591,0.9245283018867925,-0.00786163522012584
word,lurch,66,"{'right': 12.0, 'wrong': 18.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.009999999999999995,0.00020408163265306058,0.006593885398491539,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.034287593888005855,0.6388083574927522,0.6086956521739131,0.6388430165640795,-0.03014736439016641,0.6041666666666666,0.0045289855072464524,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.021977611972697368,0.6895431370588824,0.7608695652173914,0.6894610418856028,0.0714085233317886,0.7708333333333334,-0.009963768115942018,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.034287593888005855,0.8879836049185245,0.8260869565217391,0.8880548466196266,-0.0619678900978875,0.8125,0.013586956521739135,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.021977611972697368,0.9095271418574428,0.8913043478260869,0.9095481158985137,-0.01824376807242678,0.875,0.016304347826086918
word,lying,531,"{'wrong': 134.0, 'right': 129.0}",162,"{'wrong': 41.666666666666664, 'right': 37.0}",9.035839754803501e-05,0.000879775926457913,0.00020344428213404063,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 44})",0.02775575230715454,0.6388083574927522,0.6358024691358025,0.6388328965934288,-0.0030304274576262724,0.6317365269461078,0.0040659421896946935,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 121})",0.024715151829898578,0.6895431370588824,0.654320987654321,0.6898306792985285,-0.035509691644207475,0.655688622754491,-0.001367635100170017,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 127})",0.034498309058136875,0.8879836049185245,0.8827160493827161,0.8880266075388027,-0.005310558156086609,0.8862275449101796,-0.0035114955274635484,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 122})",0.02620893643225386,0.9095271418574428,0.9197530864197531,0.909443660552308,0.010309425867445099,0.9221556886227545,-0.0024026022030014804
word,machine,1294,"{'wrong': 333.0, 'right': 295.0}",358,"{'wrong': 90.66666666666667, 'right': 86.0}",0.0009153515355592532,0.0001744393022427917,0.0001455861373004094,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 302})",0.053990162258266354,0.6388083574927522,0.6465256797583081,0.6386785260482847,0.007847153710023425,0.6473214285714286,-0.0007957488131205004,"defaultdict(<class 'int'>, {'wrong': 269, 'right': 94})",0.024242352160082296,0.6895431370588824,0.7507552870090635,0.6885133418043202,0.06224194520474324,0.75,0.0007552870090634656,"defaultdict(<class 'int'>, {'wrong': 266, 'right': 97})",0.022248966139884738,0.8879836049185245,0.9169184290030211,0.8874968233799237,0.02942160562309737,0.9166666666666666,0.0002517623363544885,"defaultdict(<class 'int'>, {'wrong': 273, 'right': 90})",0.02706297246435175,0.9095271418574428,0.9395770392749244,0.9090216010165184,0.03055543825840601,0.9389880952380952,0.0005889440368291865
word,made,197,"{'wrong': 50.0, 'right': 47.0}",71,"{'wrong': 15.666666666666666, 'right': 24.0}",0.00023913274524391457,0.011033825294823822,0.007338126491350367,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 21})",0.04021289384794326,0.6388083574927522,0.6126760563380281,0.6389014296463507,-0.02622537330832253,0.6237113402061856,-0.011035283868157442,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 23})",0.0336919761103544,0.6895431370588824,0.704225352112676,0.689490845247053,0.014734506865623054,0.711340206185567,-0.00711485407289103,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 17})",0.05570825932490174,0.8879836049185245,0.9436619718309859,0.8877853022322548,0.055876669598731055,0.9587628865979382,-0.0151009147669523,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 20})",0.043763598220551966,0.9095271418574428,0.9366197183098591,0.9094306496112365,0.027189068698622587,0.9484536082474226,-0.011833889937563513
word,main,199,"{'wrong': 51.0, 'right': 46.0}",50,"{'wrong': 12.0, 'right': 14.0}",0.0006642576256775438,0.0014792899408284004,0.0020648051892821137,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 10})",0.05234671883140961,0.6388083574927522,0.6020408163265306,0.6388986320589267,-0.036857815732396104,0.6071428571428571,-0.005102040816326481,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 23})",0.0025407500423825606,0.6895431370588824,0.6938775510204082,0.6895324948639575,0.004345056156450644,0.6875,0.0063775510204081565,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 41})",0.020092634824605687,0.8879836049185245,0.9285714285714286,0.8878839504935612,0.040687478077867434,0.9196428571428571,0.008928571428571508,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.03377867471765046,0.9095271418574428,0.9183673469387755,0.9095054366888811,0.008861910249894467,0.9196428571428571,-0.0012755102040815647
word,maintains,23,"{'right': 9.0, 'wrong': 4.666666666666667}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",0.025133848899464597,0.0484,0.0022075159519564774,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 13})",0.020466103545112017,0.6388083574927522,0.7692307692307693,0.6387235532436353,0.130507215987134,0.7708333333333334,-0.0016025641025640969,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.16014672498919996,0.6895431370588824,0.7307692307692307,0.6895163307157505,0.04125290005348026,0.6875,0.043269230769230727,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.04080241281290371,0.8879836049185245,0.8461538461538461,0.8880108037813235,-0.04185695762747732,0.8125,0.033653846153846145,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",0.029719419611901055,0.9095271418574428,0.8076923076923077,0.9095933576751863,-0.10190104998287863,0.7916666666666666,0.01602564102564108
word,make,2691,"{'wrong': 662.6666666666666, 'right': 703.0}",776,"{'wrong': 195.66666666666666, 'right': 189.0}",0.00021806141274245992,7.509108548669505e-05,0.00027457436570960114,"defaultdict(<class 'int'>, {'right': 254, 'wrong': 529})",0.01873221707635301,0.6388083574927522,0.6400264200792602,0.638760455088576,0.0012659649906842096,0.6420157068062827,-0.0019892867270224768,"defaultdict(<class 'int'>, {'wrong': 579, 'right': 204})",0.03452193254059253,0.6895431370588824,0.6968295904887715,0.6892565847576497,0.00757300573112174,0.6963350785340314,0.0004945119547400401,"defaultdict(<class 'int'>, {'right': 204, 'wrong': 579})",0.03452193254059253,0.8879836049185245,0.9095112285336856,0.8871369941295651,0.022374234404120452,0.9103403141361257,-0.000829085602440105,"defaultdict(<class 'int'>, {'right': 197, 'wrong': 586})",0.03720364210934765,0.9095271418574428,0.9233817701453104,0.9089822847940153,0.014399485351295094,0.9240837696335078,-0.0007019994881973801
word,makeshift,60,"{'wrong': 16.666666666666668, 'right': 10.0}",17,"{'wrong': 3.6666666666666665, 'right': 6.0}",0.015625,0.014565992865636153,0.030493523179806893,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 14})",0.017286671283016447,0.6388083574927522,0.6176470588235294,0.6388263544949723,-0.021179295671442833,0.58,0.03764705882352948,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.03013983900475776,0.6895431370588824,0.5588235294117647,0.6896543098704287,-0.13083078045866403,0.56,-0.0011764705882353343,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.005135743174639763,0.8879836049185245,0.9117647058823529,0.8879633798589224,0.023801326023430547,0.92,-0.008235294117647118,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.01076415167375427,0.9095271418574428,0.9705882352941176,0.9094752113662514,0.06111302392786622,0.98,-0.009411764705882342
word,makeup,240,"{'right': 50.0, 'wrong': 63.333333333333336}",77,"{'wrong': 18.333333333333332, 'right': 22.0}",0.003460207612456749,0.00206611570247934,0.005447837671993184,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 20})",0.02673313191175373,0.6388083574927522,0.64,0.6388038733631027,0.0011961266368972767,0.6494252873563219,-0.009425287356321865,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 26})",0.012020321916591047,0.6895431370588824,0.76,0.6892780091315037,0.07072199086849629,0.7873563218390804,-0.027356321839080433,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 21})",0.02378802468631115,0.8879836049185245,0.9266666666666666,0.8878380412422859,0.0388286254243807,0.9367816091954023,-0.010114942528735682,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 23})",0.018515885213048207,0.9095271418574428,0.9333333333333333,0.909437559580553,0.023895773752780403,0.9367816091954023,-0.0034482758620689724
word,making,646,"{'right': 182.0, 'wrong': 154.66666666666666}",193,"{'right': 52.0, 'wrong': 47.0}",0.0016478776590530347,0.0006376900316294267,0.00011819853469387546,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 94})",0.004131422268902035,0.6388083574927522,0.6458333333333334,0.6387402846472191,0.007093048686114267,0.6490384615384616,-0.0032051282051281937,"defaultdict(<class 'int'>, {'wrong': 160, 'right': 49})",0.050404100136369125,0.6895431370588824,0.703125,0.6894115272029878,0.013713472797012183,0.7019230769230769,0.0012019230769231282,"defaultdict(<class 'int'>, {'wrong': 150, 'right': 59})",0.0349017140886597,0.8879836049185245,0.9296875,0.8875794892500253,0.04210801074997472,0.9302884615384616,-0.0006009615384615641,"defaultdict(<class 'int'>, {'wrong': 152, 'right': 57})",0.03771986976626083,0.9095271418574428,0.9427083333333334,0.9092056121933986,0.0335027211399348,0.9447115384615384,-0.0020032051282050656
word,male,150,"{'wrong': 40.333333333333336, 'right': 29.0}",32,"{'wrong': 8.0, 'right': 8.0}",0.006679918639053252,0.0,0.0033663010134529006,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.01036909162430601,0.6388083574927522,0.640625,0.6388054470812056,0.0018195529187944315,0.640625,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 10})",0.006046734913974578,0.6895431370588824,0.75,0.6894462801642135,0.0605537198357865,0.75,0.0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.023216678208334666,0.8879836049185245,0.921875,0.8879293081005307,0.03394569189946928,0.921875,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 11})",0.0029468414313214043,0.9095271418574428,0.9375,0.9094823270251327,0.028017672974867347,0.9375,0.0
word,mallet,113,"{'right': 26.0, 'wrong': 29.0}",33,"{'wrong': 9.0, 'right': 6.0}",0.000743801652892561,0.009999999999999995,0.002690745687841941,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.06840535206370109,0.6388083574927522,0.696969696969697,0.6387122615530967,0.058257435416600334,0.6944444444444444,0.002525252525252597,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.055530807045743195,0.6895431370588824,0.696969696969697,0.6895308666700045,0.0074388302996925,0.6805555555555556,0.016414141414141437,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 30})",0.055530807045743195,0.8879836049185245,0.9393939393939394,0.8878986631953136,0.05149527619862582,0.9305555555555556,0.008838383838383868,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 7})",0.0445578138694994,0.9095271418574428,0.9545454545454546,0.9094527612276574,0.045092693317797194,0.9444444444444444,0.010101010101010166
word,man,7784,"{'wrong': 2016.3333333333333, 'right': 1735.0}",2265,"{'wrong': 589.3333333333334, 'right': 497.0}",0.00140608339750629,0.0018060543931451053,1.258015824374915e-05,"defaultdict(<class 'int'>, {'wrong': 1898, 'right': 460})",0.041399953287725444,0.6388083574927522,0.6333333333333333,0.6394198710824628,-0.006086537749129484,0.6324298621017594,0.0009034712315738602,"defaultdict(<class 'int'>, {'right': 557, 'wrong': 1801})",0.02854310418363324,0.6895431370588824,0.7014925373134329,0.688208490775728,0.013284046537704874,0.6987636709462672,0.0027288663671656277,"defaultdict(<class 'int'>, {'wrong': 1773, 'right': 585})",0.025383513108014837,0.8879836049185245,0.9149253731343283,0.8849744387641698,0.0299509343701585,0.9146457441749881,0.0002796289593401946,"defaultdict(<class 'int'>, {'right': 579, 'wrong': 1779})",0.02604132193300516,0.9095271418574428,0.9355721393034826,0.9066181373638587,0.02895400193962394,0.9353304802662863,0.00024165903719630677
word,manages,126,"{'right': 37.0, 'wrong': 29.666666666666668}",41,"{'right': 10.0, 'wrong': 10.333333333333334}",0.0030249999999999964,6.718624025799577e-05,0.0020026457120076568,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 26})",0.015288047762249554,0.6388083574927522,0.6125,0.6388610638084744,-0.02636106380847436,0.6219512195121951,-0.009451219512195075,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 10})",0.053607339439762605,0.6895431370588824,0.625,0.6896724431533607,-0.06467244315336074,0.6219512195121951,0.0030487804878048808,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 26})",0.015288047762249554,0.8879836049185245,0.8625,0.8880346589201643,-0.025534658920164266,0.8658536585365854,-0.0033536585365853133,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 29})",0.03103997884183428,0.9095271418574428,0.8875,0.9095712711609737,-0.022071271160973738,0.8902439024390244,-0.002743902439024448
word,maneuver,83,"{'wrong': 21.0, 'right': 20.0}",22,"{'wrong': 5.0, 'right': 7.0}",0.00014872099940511625,0.006944444444444446,0.00459323196379894,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.016521769125527518,0.6388083574927522,0.7272727272727273,0.63871096877502,0.08856175849770731,0.7413793103448276,-0.014106583072100332,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 18})",0.006004225182909009,0.6895431370588824,0.75,0.689476581265012,0.06052341873498801,0.7413793103448276,0.008620689655172376,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.03325747713078443,0.8879836049185245,1.0,0.8878602882305845,0.1121397117694155,1.0,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.03325747713078443,0.9095271418574428,1.0,0.9094275420336269,0.09057245796637314,1.0,0.0
word,manner,87,"{'wrong': 23.333333333333332, 'right': 17.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.006164196434669766,0.01384083044982699,0.019395282656119825,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.006674440193146718,0.6388083574927522,0.55,0.6388972280596418,-0.08889722805964173,0.5517241379310345,-0.0017241379310344307,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 17})",3.042860012258974e-05,0.6895431370588824,0.8,0.6894326028219754,0.11056739717802466,0.7758620689655172,0.024137931034482807,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.006674440193146718,0.8879836049185245,0.925,0.8879465625938157,0.037053437406184386,0.9137931034482759,0.011206896551724133,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.006674440193146718,0.9095271418574428,0.95,0.909486640648454,0.040513359351545986,0.9310344827586207,0.018965517241379293
word,manuscript,90,"{'wrong': 23.333333333333332, 'right': 20.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.0014792899408284047,0.00020408163265306058,0.0013925979674103868,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.07157508427982137,0.6388083574927522,0.6739130434782609,0.6387679527598459,0.035145090718414984,0.6875,-0.013586956521739135,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 2})",0.09715578529137392,0.6895431370588824,0.6956521739130435,0.6895361056898364,0.006116068223207094,0.7083333333333334,-0.012681159420289911,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.03665633250326746,0.8879836049185245,0.8695652173913043,0.8880048040834709,-0.01843958669216661,0.875,-0.005434782608695676,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.024684640101114208,0.9095271418574428,0.9347826086956522,0.909498073362358,0.025284535333294222,0.9375,-0.0027173913043477826
word,many,555,"{'wrong': 143.0, 'right': 126.0}",143,"{'right': 43.0, 'wrong': 33.333333333333336}",0.0009984660245159697,0.004009267557826893,0.004516012776309343,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 44})",0.024730437184524952,0.6388083574927522,0.6258741258741258,0.6389014751044656,-0.013027349230339769,0.622093023255814,0.0037811026183118823,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 34})",0.04215400485274182,0.6895431370588824,0.7237762237762237,0.689296682273574,0.03447954150264976,0.7325581395348837,-0.008781915758659942,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 40})",0.03099422669288724,0.8879836049185245,0.9230769230769231,0.8877309570558325,0.035345966021090636,0.9273255813953488,-0.004248658318425691,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 44})",0.024730437184524952,0.9095271418574428,0.9405594405594405,0.9093037305542969,0.0312557100051436,0.9418604651162791,-0.0013010245568385592
word,map,218,"{'wrong': 59.333333333333336, 'right': 40.0}",53,"{'wrong': 14.666666666666666, 'right': 9.0}",0.009470294130894999,0.014332473715532635,0.0002633767715464362,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 9})",0.040095669200568944,0.6388083574927522,0.6509433962264151,0.6387761238911442,0.012167272335270818,0.652542372881356,-0.001598976654940909,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 38})",0.001161070484629623,0.6895431370588824,0.6509433962264151,0.6896456673181978,-0.0387022710917827,0.652542372881356,-0.001598976654940909,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 45})",0.015849684708988517,0.8879836049185245,0.9150943396226415,0.8879115922417682,0.02718274738087334,0.923728813559322,-0.008634473936680487,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 46})",0.01959401246759196,0.9095271418574428,0.9433962264150944,0.909437177366812,0.0339590490482824,0.940677966101695,0.00271826031339939
word,marble,75,"{'wrong': 20.0, 'right': 15.0}",24,"{'wrong': 5.0, 'right': 9.0}",0.005102040816326529,0.020408163265306128,0.02326165354102979,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.02456355240135518,0.6388083574927522,0.6875,0.6387498748873986,0.04875012511260135,0.7083333333333334,-0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.04209875143918186,0.6895431370588824,0.6458333333333334,0.6895956360724652,-0.04376230273913184,0.6666666666666666,-0.02083333333333326,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.01793893443267572,0.8879836049185245,0.9166666666666666,0.8879491542388149,0.0287175124278517,0.9027777777777778,0.01388888888888884,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.02456355240135518,0.9095271418574428,0.9583333333333334,0.9094685216695025,0.04886481166383083,0.9444444444444444,0.01388888888888895
word,march,330,"{'wrong': 86.0, 'right': 72.0}",107,"{'wrong': 23.666666666666668, 'right': 36.0}",0.0019628264701169696,0.010681626665834394,0.010980068055023405,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 19})",0.06589561636913864,0.6388083574927522,0.6355140186915887,0.6388260716618925,-0.0033120529703037915,0.6423611111111112,-0.006847092419522416,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 27})",0.04217122815812177,0.6895431370588824,0.6728971962616822,0.6896326448565254,-0.016735448594843216,0.6736111111111112,-0.0007139148494289538,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 31})",0.032955411910738024,0.8879836049185245,0.8691588785046729,0.8880848283833358,-0.018925949878662918,0.875,-0.005841121495327117,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 31})",0.032955411910738024,0.9095271418574428,0.9065420560747663,0.9095431931252826,-0.0030011370505163004,0.9166666666666666,-0.010124610591900285
word,marching,151,"{'right': 37.0, 'wrong': 38.0}",34,"{'right': 8.0, 'wrong': 8.666666666666666}",4.444444444444465e-05,0.0003999999999999985,8.895478893814314e-05,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 26})",0.030132012610261272,0.6388083574927522,0.6911764705882353,0.6387192068896455,0.05245726369858983,0.7,-0.008823529411764675,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 7})",0.04862836263559794,0.6895431370588824,0.7205882352941176,0.6894902864009613,0.031097948893156313,0.7142857142857143,0.006302521008403339,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 6})",0.06025075228329671,0.8879836049185245,0.8676470588235294,0.888018225515722,-0.02037116669219252,0.8571428571428571,0.010504201680672343,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 7})",0.04862836263559794,0.9095271418574428,0.9264705882352942,0.9094982976166633,0.016972290618630814,0.9142857142857143,0.0121848739495799
word,mark,101,"{'wrong': 25.0, 'right': 26.0}",43,"{'wrong': 10.333333333333334, 'right': 12.0}",9.61168781237984e-05,0.0013922922699933168,0.00037927688914156984,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 7})",0.07843909329336715,0.6388083574927522,0.686046511627907,0.6387066072233633,0.04733990440454372,0.6875,-0.0014534883720930258,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.04306998333478194,0.6895431370588824,0.6627906976744186,0.6896007614086059,-0.026810063734187373,0.6666666666666666,-0.003875968992248069,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 8})",0.06809994223580426,0.8879836049185245,0.8837209302325582,0.8879927866553123,-0.004271856422754183,0.8958333333333334,-0.012112403100775215,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 10})",0.050532929263525046,0.9095271418574428,0.9302325581395349,0.9094825427040024,0.020750015435532454,0.9375,-0.007267441860465129
word,marker,64,"{'wrong': 17.666666666666668, 'right': 11.0}",25,"{'right': 9.0, 'wrong': 5.333333333333333}",0.013520822065981614,0.016360194699837752,0.030121280711646964,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.016870962400302857,0.6388083574927522,0.6,0.638856914068365,-0.038856914068365,0.6081081081081081,-0.008108108108108136,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 3})",0.0685321700907511,0.6895431370588824,0.74,0.6894800060057055,0.05051999399429452,0.8108108108108109,-0.07081081081081086,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.016870962400302857,0.8879836049185245,0.86,0.8880186176868025,-0.02801861768680247,0.8648648648648649,-0.004864864864864926,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.0316155365285903,0.9095271418574428,0.86,0.9095891096541715,-0.049589109654171515,0.8783783783783784,-0.018378378378378413
word,martial,195,"{'wrong': 52.333333333333336, 'right': 38.0}",56,"{'right': 17.0, 'wrong': 13.0}",0.006294168107732734,0.004444444444444443,0.010698300946099762,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 21})",0.006768105223147268,0.6388083574927522,0.6071428571428571,0.6388972431077694,-0.03175438596491231,0.5882352941176471,0.018907563025210017,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 19})",0.011018962348339337,0.6895431370588824,0.7410714285714286,0.6893984962406015,0.05167293233082715,0.7279411764705882,0.0131302521008404,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 18})",0.01358677002201867,0.8879836049185245,0.9464285714285714,0.8878195488721804,0.058609022556391,0.9411764705882353,0.005252100840336116,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 18})",0.01358677002201867,0.9095271418574428,0.9821428571428571,0.9093233082706766,0.07281954887218045,0.9852941176470589,-0.0031512605042017805
word,mask,349,"{'right': 64.0, 'wrong': 95.0}",79,"{'wrong': 19.666666666666668, 'right': 20.0}",0.00950318420948538,1.7654120471718207e-05,0.0052248267814267065,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 4})",0.09844809997077081,0.6388083574927522,0.5961538461538461,0.6389753111200321,-0.042821464966185996,0.6012658227848101,-0.005111976630963966,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.021457751457345776,0.6895431370588824,0.7371794871794872,0.6893566840626254,0.04782280311686182,0.7341772151898734,0.0030022719896137806,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 16})",0.024715845062045286,0.8879836049185245,0.8525641025641025,0.8881222400642312,-0.035558137500128706,0.8544303797468354,-0.0018662771827329117,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 18})",0.01848328037513195,0.9095271418574428,0.9166666666666666,0.9094991971095946,0.007167469557072037,0.9177215189873418,-0.0010548523206751481
word,massage,62,"{'wrong': 15.333333333333334, 'right': 16.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.00011317338162064255,0.0008650519031141856,0.00017651509610861794,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.01884099001865469,0.6388083574927522,0.6590909090909091,0.6387860288230585,0.0203048802678506,0.64,0.019090909090909047,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.09336778320549435,0.6895431370588824,0.5681818181818182,0.6896767413931145,-0.12149492321129629,0.56,0.008181818181818179,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.09336778320549435,0.8879836049185245,0.7727272727272727,0.8881104883907126,-0.1153832156634399,0.8,-0.027272727272727337,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.05401574108140387,0.9095271418574428,0.8409090909090909,0.9096026821457166,-0.06869359123662566,0.86,-0.019090909090909047
word,massive,126,"{'right': 24.0, 'wrong': 34.0}",45,"{'wrong': 11.333333333333334, 'right': 11.0}",0.007431629013079663,5.5691690799733415e-05,0.003131153821972321,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 32})",0.00652514065733531,0.6388083574927522,0.6222222222222222,0.6388457492109614,-0.016623526988739146,0.6304347826086957,-0.008212560386473444,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.02260436680765391,0.6895431370588824,0.6333333333333333,0.6896698562196283,-0.05633652288629498,0.6304347826086957,0.0028985507246376274,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.009520966961599337,0.8879836049185245,0.8888888888888888,0.8879815640498973,0.0009073248389915856,0.8913043478260869,-0.0024154589371980784,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 12})",0.01316253598943879,0.9095271418574428,0.9111111111111111,0.9095235709633785,0.0015875401477325468,0.9021739130434783,0.008937198067632823
word,mat,1069,"{'wrong': 270.0, 'right': 259.0}",286,"{'right': 81.0, 'wrong': 68.33333333333333}",0.0001080970979949326,0.001798668686224489,0.0013964093073134606,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 260})",0.04842744295485162,0.6388083574927522,0.6335877862595419,0.6388776337115073,-0.005289847451965368,0.6354515050167224,-0.0018637187571804992,"defaultdict(<class 'int'>, {'wrong': 247, 'right': 77})",0.034831486794028456,0.6895431370588824,0.7061068702290076,0.6893233387358185,0.01678353149318912,0.7140468227424749,-0.007939952513467241,"defaultdict(<class 'int'>, {'wrong': 236, 'right': 88})",0.02546923429613706,0.8879836049185245,0.898854961832061,0.887839343598055,0.011015618234005986,0.8963210702341137,0.0025338915979473686,"defaultdict(<class 'int'>, {'wrong': 240, 'right': 84})",0.028666125595844832,0.9095271418574428,0.9255725190839694,0.9093142220421394,0.016258297041830017,0.9264214046822743,-0.0008488855983048715
word,match,453,"{'wrong': 117.33333333333333, 'right': 101.0}",123,"{'wrong': 32.333333333333336, 'right': 26.0}",0.0013991026163976458,0.0029469387755102056,0.00014370151642784362,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 16})",0.07299294689204573,0.6388083574927522,0.6516393442622951,0.6387296318648159,0.012909712397479178,0.6472868217054264,0.004352522556868688,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 37})",0.017043653534694322,0.6895431370588824,0.6680327868852459,0.6896751156708911,-0.021642328785645204,0.6666666666666666,0.001366120218579292,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 101})",0.03233820257089759,0.8879836049185245,0.9180327868852459,0.8877992355662845,0.030233551318961438,0.9108527131782945,0.007180073706951395,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 97})",0.023953813619418333,0.9095271418574428,0.9180327868852459,0.9094749547374774,0.008557832147768507,0.9186046511627907,-0.0005718642775447424
word,material,131,"{'wrong': 33.0, 'right': 32.0}",49,"{'wrong': 13.666666666666666, 'right': 8.0}",5.9171597633135674e-05,0.01710059171597634,0.007743592120987609,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 17})",0.01759409892294185,0.6388083574927522,0.6020408163265306,0.6388986320589267,-0.036857815732396104,0.6272727272727273,-0.0252319109461967,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 42})",0.035931644802292335,0.6895431370588824,0.7448979591836735,0.6894072255349001,0.05549073364877344,0.7363636363636363,0.008534322820037188,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.02579239141989438,0.8879836049185245,0.9285714285714286,0.8878839504935612,0.040687478077867434,0.9272727272727272,0.0012987012987013546,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 38})",0.01759409892294185,0.9095271418574428,0.9591836734693877,0.9094052212256352,0.04977845224375255,0.9636363636363636,-0.0044526901669759145
word,meal,74,"{'wrong': 20.0, 'right': 14.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.007785467128027685,0.0008650519031141856,0.00696083658420556,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.11153359546187164,0.6388083574927522,0.6363636363636364,0.6388110488390712,-0.002447412475434896,0.64,-0.0036363636363636598,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.026817910979269124,0.6895431370588824,0.5681818181818182,0.6896767413931145,-0.12149492321129629,0.56,0.008181818181818179,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0169369892265945,0.8879836049185245,0.8863636363636364,0.8879853883106485,-0.0016217519470121955,0.86,0.026363636363636367,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.026817910979269124,0.9095271418574428,0.9090909090909091,0.9095276220976781,-0.00043671300676906277,0.9,0.009090909090909038
word,measure,219,"{'wrong': 54.666666666666664, 'right': 55.0}",75,"{'wrong': 18.333333333333332, 'right': 20.0}",2.3096608494009166e-06,0.0004725897920604933,0.00020453615145145463,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 61})",0.03513105580556173,0.6388083574927522,0.6533333333333333,0.6387537002659174,0.014579633067415942,0.654320987654321,-0.0009876543209876854,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 20})",0.03513105580556173,0.6895431370588824,0.7266666666666667,0.6894034418744669,0.03726322479219979,0.7345679012345679,-0.00790123456790126,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 22})",0.028189927818797915,0.8879836049185245,0.9,0.8879383874366564,0.012061612563343593,0.8950617283950617,0.004938271604938316,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 18})",0.043062723880601665,0.9095271418574428,0.88,0.909638251969294,-0.02963825196929404,0.8765432098765432,0.0034567901234567877
word,measuring,106,"{'wrong': 28.666666666666668, 'right': 20.0}",38,"{'right': 7.0, 'wrong': 10.333333333333334}",0.007928316757365354,0.009245562130177519,2.6194248920255285e-05,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 29})",0.005594546677348253,0.6388083574927522,0.6447368421052632,0.6387970753205128,0.005939766784750389,0.6547619047619048,-0.010025062656641603,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 12})",0.00867321891991062,0.6895431370588824,0.7894736842105263,0.6893529647435898,0.10012071946693657,0.7857142857142857,0.003759398496240629,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 32})",0.01719484116672683,0.8879836049185245,0.9342105263157895,0.8878956330128205,0.04631489330296901,0.9166666666666666,0.01754385964912286,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 10})",0.01719484116672683,0.9095271418574428,0.9342105263157895,0.9094801682692307,0.024730358046558765,0.9285714285714286,0.005639097744360888
word,meat,110,"{'wrong': 29.0, 'right': 23.0}",30,"{'wrong': 8.0, 'right': 6.0}",0.003328402366863907,0.005102040816326529,9.594531232560077e-05,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.014132042907191535,0.6388083574927522,0.6,0.6388666399679616,-0.03886663996796158,0.609375,-0.009375000000000022,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 21})",0.005100124276098513,0.6895431370588824,0.75,0.6894523428113737,0.060547657188626314,0.75,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.00899791735650424,0.8879836049185245,0.95,0.8878904685622747,0.06210953143772524,0.953125,-0.0031250000000000444,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.00899791735650424,0.9095271418574428,0.9666666666666667,0.9094413295955146,0.05722533707115207,0.96875,-0.002083333333333326
word,medal,120,"{'right': 23.0, 'wrong': 32.333333333333336}",33,"{'right': 10.0, 'wrong': 7.666666666666667}",0.007112788503411239,0.004360982556069774,0.011353209501750311,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 6})",0.046315478784817454,0.6388083574927522,0.6212121212121212,0.6388374305312171,-0.017625309319095894,0.6585365853658537,-0.03732446415373247,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.022465913800127454,0.6895431370588824,0.6666666666666666,0.6895809342612527,-0.022914267594586035,0.6463414634146342,0.020325203252032464,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.029154910424667994,0.8879836049185245,0.9393939393939394,0.8878986631953136,0.05149527619862582,0.9512195121951219,-0.01182557280118246,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.022465913800127454,0.9095271418574428,0.9545454545454546,0.9094527612276574,0.045092693317797194,0.9634146341463414,-0.008869179600886845
word,meet,594,"{'right': 175.0, 'wrong': 139.66666666666666}",124,"{'right': 34.0, 'wrong': 30.0}",0.003152156348750358,0.0009765625,0.0003122756323707303,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 47})",0.022559971993859937,0.6388083574927522,0.6324786324786325,0.6388455930413797,-0.006366960562747215,0.6201550387596899,0.012323593718942538,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 28})",0.06691831403342426,0.6895431370588824,0.6538461538461539,0.6897531298707829,-0.035906976024629,0.6550387596899225,-0.0011926058437686793,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 36})",0.044637176107659826,0.8879836049185245,0.8547008547008547,0.8881793956458344,-0.03347854094497971,0.8565891472868217,-0.0018882925859670108,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 38})",0.039951408095509774,0.9095271418574428,0.8803418803418803,0.9096988284981649,-0.029356948156284535,0.872093023255814,0.008248857086066375
word,member,158,"{'wrong': 40.0, 'right': 38.0}",38,"{'wrong': 10.0, 'right': 8.0}",0.00016436554898093314,0.0030864197530864226,0.0009177172419184924,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 5})",0.08114188073400314,0.6388083574927522,0.6842105263157895,0.6387219551282052,0.045488571187584315,0.675,0.009210526315789447,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.030624071210291044,0.6895431370588824,0.75,0.6894280849358975,0.06057191506410253,0.75,0.0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.024101493893303842,0.8879836049185245,0.9342105263157895,0.8878956330128205,0.04631489330296901,0.9375,-0.003289473684210509,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.024101493893303842,0.9095271418574428,0.9342105263157895,0.9094801682692307,0.024730358046558765,0.9375,-0.003289473684210509
word,men,1776,"{'wrong': 453.0, 'right': 417.0}",523,"{'wrong': 142.33333333333334, 'right': 96.0}",0.00042806183115338937,0.009448383784048124,0.0029714978671388503,"defaultdict(<class 'int'>, {'wrong': 438, 'right': 132})",0.034018097208314266,0.6388083574927522,0.6636904761904762,0.6381653163778074,0.025525159812668785,0.6651542649727767,-0.001463788782300579,"defaultdict(<class 'int'>, {'wrong': 422, 'right': 148})",0.026188004059657412,0.6895431370588824,0.6924603174603174,0.689467746897754,0.0029925705625634125,0.691470054446461,0.0009902630138564072,"defaultdict(<class 'int'>, {'right': 137, 'wrong': 433})",0.03143324613183626,0.8879836049185245,0.9017857142857143,0.8876269100605066,0.014158804225207655,0.9047186932849365,-0.00293297899922218,"defaultdict(<class 'int'>, {'right': 142, 'wrong': 428})",0.028975638363026968,0.9095271418574428,0.9226190476190477,0.9091888011486001,0.013430246470447549,0.9246823956442831,-0.0020633480252354452
word,metal,874,"{'wrong': 225.0, 'right': 199.0}",237,"{'wrong': 61.0, 'right': 54.0}",0.0009400587397650422,0.0009262759924385645,2.5541833710271465e-08,"defaultdict(<class 'int'>, {'wrong': 194, 'right': 50})",0.03990714165343781,0.6388083574927522,0.6140350877192983,0.639093942764688,-0.02505885504538974,0.6148936170212767,-0.0008585293019783835,"defaultdict(<class 'int'>, {'wrong': 177, 'right': 67})",0.02047468265857296,0.6895431370588824,0.7302631578947368,0.6890737182728284,0.041189439621908464,0.7297872340425532,0.0004759238521836462,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 182})",0.025371378876210146,0.8879836049185245,0.9057017543859649,0.8877793507938113,0.01792240359215358,0.9085106382978724,-0.002808883911907478,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 183})",0.026427465615082517,0.9095271418574428,0.9166666666666666,0.9094448376984529,0.007221828968213773,0.9170212765957447,-0.00035460992907809796
word,microphone,334,"{'right': 99.0, 'wrong': 78.33333333333333}",92,"{'wrong': 22.0, 'right': 26.0}",0.0033954717621120485,0.0017361111111111104,0.00013924392611270892,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 54})",0.003010862813707261,0.6388083574927522,0.6318681318681318,0.6388400702987698,-0.006971938430637925,0.6310679611650486,0.0008001707030832472,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 73})",0.03500996742437635,0.6895431370588824,0.6868131868131868,0.68955561134823,-0.002742424535043142,0.6893203883495146,-0.0025072015363277744,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 34})",0.027382918774840462,0.8879836049185245,0.8626373626373627,0.8880994225458197,-0.02546205990845707,0.8543689320388349,0.008268430598527776,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 34})",0.027382918774840462,0.9095271418574428,0.8791208791208791,0.9096660808435852,-0.03054520172270614,0.8737864077669902,0.00533447135388887
word,mid,82,"{'wrong': 20.666666666666668, 'right': 20.0}",22,"{'wrong': 4.333333333333333, 'right': 9.0}",6.718624025799577e-05,0.030625000000000006,0.01737335809399833,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 18})",1.414087148666164e-05,0.6388083574927522,0.6818181818181818,0.6387610088070457,0.043057173011136096,0.6486486486486487,0.03316953316953308,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 3})",0.11172793301874302,0.6895431370588824,0.6136363636363636,0.6896267013610888,-0.07599033772472519,0.7027027027027027,-0.0890663390663391,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.04234862221265193,0.8879836049185245,0.9545454545454546,0.8879103282626101,0.06663512628284451,0.9594594594594594,-0.004914004914004844,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.0337231461802937,0.9095271418574428,1.0,0.9094275420336269,0.09057245796637314,1.0,0.0
word,middle,818,"{'wrong': 210.66666666666666, 'right': 186.0}",224,"{'wrong': 58.0, 'right': 50.0}",0.0009667396370312814,0.001371742112482855,1.7751637903532392e-05,"defaultdict(<class 'int'>, {'wrong': 202, 'right': 30})",0.07196440534122484,0.6388083574927522,0.6148648648648649,0.6390770319450061,-0.024212167080141178,0.6108695652173913,0.0039952996474735825,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 168})",0.020105202131778833,0.6895431370588824,0.7184684684684685,0.6892185604528912,0.029249908015577253,0.717391304347826,0.0010771641206424043,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 174})",0.026329473716727565,0.8879836049185245,0.9279279279279279,0.8875353821269713,0.040392545800956636,0.9282608695652174,-0.00033294163728947446,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 172})",0.02414238400176006,0.9095271418574428,0.9324324324324325,0.909270117266478,0.02316231516595446,0.9347826086956522,-0.002350176263219761
word,military,92,"{'wrong': 25.0, 'right': 17.0}",27,"{'right': 8.0, 'wrong': 6.333333333333333}",0.009070294784580497,0.003380205516495402,0.011825508086639458,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.022023610447168607,0.6388083574927522,0.6481481481481481,0.6387957355222984,0.009352412625849738,0.6515151515151515,-0.0033670033670033517,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.00567251331095351,0.6895431370588824,0.6666666666666666,0.6895740527553932,-0.022907386088726556,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.015171456896860974,0.8879836049185245,0.9074074074074074,0.8879573552229841,0.019450052184423305,0.8939393939393939,0.013468013468013518,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.030554014305885675,0.9095271418574428,0.9629629629629629,0.9094549276740578,0.05350803528890513,0.9696969696969697,-0.006734006734006814
word,milk,66,"{'wrong': 18.0, 'right': 12.0}",33,"{'right': 10.0, 'wrong': 7.666666666666667}",0.009999999999999995,0.004360982556069774,0.013864678801471395,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.03292192598387675,0.6388083574927522,0.6451612903225806,0.6387984981226533,0.006362792199927303,0.6410256410256411,0.0041356492969395475,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 14})",0.001837434073867052,0.6895431370588824,0.7903225806451613,0.6893867334167709,0.10093584722839033,0.7948717948717948,-0.004549214226633569,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.03292192598387675,0.8879836049185245,0.8870967741935484,0.8879849812265331,-0.0008882070329847558,0.8974358974358975,-0.01033912324234909,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 30})",0.00979373266909964,0.9095271418574428,0.8709677419354839,0.9095869837296621,-0.038619241794178194,0.8589743589743589,0.011993382961124954
word,minute,102,"{'wrong': 25.666666666666668, 'right': 25.0}",34,"{'wrong': 8.333333333333334, 'right': 9.0}",4.32825484764542e-05,0.0003698224852071001,0.00033316108228010743,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.040771130047607566,0.6388083574927522,0.5909090909090909,0.6388874981224654,-0.04797840721337443,0.6,-0.009090909090909038,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 11})",0.018524198990346533,0.6895431370588824,0.6818181818181818,0.6895559004656286,-0.007737718647446878,0.6857142857142857,-0.003896103896103953,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.03216190066892973,0.8879836049185245,0.9242424242424242,0.8879236969909378,0.03631872725148644,0.9285714285714286,-0.0043290043290044045,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.03216190066892973,0.9095271418574428,0.9242424242424242,0.9095028288189055,0.014739595423518659,0.9285714285714286,-0.0043290043290044045
word,mirror,919,"{'wrong': 231.66666666666666, 'right': 224.0}",273,"{'wrong': 67.66666666666667, 'right': 70.0}",7.077154090380963e-05,7.181844297615636e-05,0.00014259484069336584,"defaultdict(<class 'int'>, {'wrong': 216, 'right': 64})",0.03818885669387258,0.6388083574927522,0.6353383458646616,0.638855116514691,-0.0035167706500293106,0.6391941391941391,-0.003855793329477497,"defaultdict(<class 'int'>, {'wrong': 207, 'right': 73})",0.028744126729127753,0.6895431370588824,0.6898496240601504,0.6895390070921986,0.0003106169679517601,0.6868131868131868,0.0030364372469635637,"defaultdict(<class 'int'>, {'wrong': 208, 'right': 72})",0.029711673400332074,0.8879836049185245,0.8740601503759399,0.8881712259371833,-0.014111075561243469,0.8736263736263736,0.00043377674956623924,"defaultdict(<class 'int'>, {'wrong': 195, 'right': 85})",0.01858514479504844,0.9095271418574428,0.8928571428571429,0.9097517730496454,-0.01689463019250248,0.8901098901098901,0.0027472527472528485
word,miss,227,"{'wrong': 58.666666666666664, 'right': 51.0}",58,"{'wrong': 15.333333333333334, 'right': 12.0}",0.0012218105893330637,0.0037180249851278997,0.0003417363456859222,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 15})",0.027579564322269275,0.6388083574927522,0.6206896551724138,0.6388610387006216,-0.018171383528207796,0.6129032258064516,0.007786429365962189,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 17})",0.019709431366349804,0.6895431370588824,0.6896551724137931,0.6895428113094044,0.00011236110438872515,0.6854838709677419,0.004171301446051268,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 43})",0.013341546210323137,0.8879836049185245,0.9224137931034483,0.8878834970924403,0.03453029601100799,0.9274193548387096,-0.0050055617352613435,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 16})",0.02344553482747965,0.9095271418574428,0.9137931034482759,0.909514738319631,0.004278365128644879,0.9112903225806451,0.0025027808676307828
word,missing,152,"{'wrong': 42.666666666666664, 'right': 24.0}",44,"{'wrong': 12.333333333333334, 'right': 7.0}",0.019599999999999996,0.019024970273483946,2.3194812224680995e-06,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 6})",0.04090833505376711,0.6388083574927522,0.6818181818181818,0.6387135557559362,0.04310462606224552,0.66,0.021818181818181737,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 12})",0.008615240614556222,0.6895431370588824,0.7045454545454546,0.6895100691313496,0.015035385414104985,0.69,0.014545454545454639,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 40})",0.01604300828152968,0.8879836049185245,0.9318181818181818,0.8878869852720168,0.04393119654616495,0.92,0.011818181818181728,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 39})",0.011988604480138929,0.9095271418574428,0.9659090909090909,0.9094028654443442,0.05650622546474671,0.95,0.015909090909090984
word,mix,643,"{'wrong': 151.66666666666666, 'right': 188.0}",230,"{'wrong': 58.666666666666664, 'right': 54.0}",0.002860517681230328,0.00042890655089107386,0.002757871638399592,"defaultdict(<class 'int'>, {'right': 76, 'wrong': 159})",0.02713759826543096,0.6388083574927522,0.6145833333333334,0.6390431008377915,-0.024459767504458108,0.6142131979695431,0.00037013536379026934,"defaultdict(<class 'int'>, {'wrong': 181, 'right': 54})",0.056256900649554076,0.6895431370588824,0.7526041666666666,0.6889320682345816,0.06367209843208499,0.751269035532995,0.0013351311336716742,"defaultdict(<class 'int'>, {'wrong': 179, 'right': 56})",0.053047752680332405,0.8879836049185245,0.8958333333333334,0.8879075401231452,0.007925793210188159,0.8908629441624365,0.004970389170896872,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 55})",0.054636555011926054,0.9095271418574428,0.921875,0.9094074896537802,0.012467510346219846,0.916243654822335,0.005631345177664948
word,mixed,139,"{'wrong': 35.666666666666664, 'right': 32.0}",37,"{'wrong': 8.666666666666666, 'right': 11.0}",0.000734062947414398,0.0035191037058316587,0.0037424031651627117,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 30})",0.010160152180385087,0.6388083574927522,0.5735294117647058,0.638919487282195,-0.06539007551748921,0.5833333333333334,-0.009803921568627527,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.035233533470213636,0.6895431370588824,0.6470588235294118,0.6896154616463048,-0.04255663811689303,0.6309523809523809,0.016106442577030866,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.035233533470213636,0.8879836049185245,0.9264705882352942,0.8879180853194473,0.03855250291584689,0.9404761904761905,-0.014005602240896309,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.042614450366570286,0.9095271418574428,0.9117647058823529,0.909523332665732,0.002241373216620879,0.9285714285714286,-0.01680672268907568
word,mixing,307,"{'wrong': 76.33333333333333, 'right': 78.0}",106,"{'wrong': 26.333333333333332, 'right': 27.0}",2.9155334959812628e-05,3.9062500000000414e-05,3.616663901967595e-07,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 38})",0.01261470634345388,0.6388083574927522,0.6428571428571429,0.6387884267631103,0.004068716094032587,0.6435643564356436,-0.0007072135785006761,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 25})",0.041751785618363194,0.6895431370588824,0.7193877551020408,0.6893962226240707,0.02999153247797004,0.7277227722772277,-0.00833501717518692,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 27})",0.0359063036480715,0.8879836049185245,0.8928571428571429,0.887959614225437,0.004897528631705894,0.8910891089108911,0.0017680339462518013,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 29})",0.030606255505426554,0.9095271418574428,0.9132653061224489,0.9095087402049428,0.0037565659175061716,0.9158415841584159,-0.002576278035966939
word,mixture,221,"{'wrong': 52.666666666666664, 'right': 63.0}",61,"{'right': 9.0, 'wrong': 17.333333333333332}",0.0019952827446453342,0.025036051914757246,0.021007780465862443,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 23})",0.023934672015831833,0.6388083574927522,0.646551724137931,0.6387858431923,0.007765880945631021,0.664179104477612,-0.01762738033968092,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 50})",0.03498197440069909,0.6895431370588824,0.7241379310344828,0.6894425506316423,0.03469538040284048,0.7388059701492538,-0.014668039114770992,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 48})",0.027347885026600398,0.8879836049185245,0.8620689655172413,0.8880589532785241,-0.025989987761282807,0.8805970149253731,-0.018528049408131797,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 50})",0.03498197440069909,0.9095271418574428,0.8620689655172413,0.9096651293362743,-0.04759616381903298,0.8805970149253731,-0.018528049408131797
word,model,131,"{'wrong': 32.333333333333336, 'right': 34.0}",45,"{'wrong': 12.0, 'right': 9.0}",0.00015782429736622738,0.005102040816326529,0.0035437881315846485,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 3})",0.1366149418047776,0.6388083574927522,0.6222222222222222,0.6388457492109614,-0.016623526988739146,0.6145833333333334,0.007638888888888862,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 30})",0.009615365306941868,0.6895431370588824,0.6888888888888889,0.6895446119933871,-0.0006557231044982403,0.7083333333333334,-0.019444444444444486,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.03710463220483387,0.8879836049185245,0.9111111111111111,0.8879314663594008,0.023179644751710304,0.9166666666666666,-0.005555555555555536,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.04386483059347146,0.9095271418574428,0.9333333333333333,0.9094734732728821,0.023859860060451266,0.9375,-0.004166666666666652
word,modern,44,"{'right': 13.0, 'wrong': 10.333333333333334}",14,"{'wrong': 2.6666666666666665, 'right': 6.0}",0.0032653061224489754,0.036982248520710075,0.0097813903974939,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 11})",4.138427963500677e-06,0.6388083574927522,0.5714285714285714,0.6388555422168868,-0.06742697078831539,0.54,0.03142857142857136,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.01970035296402295,0.6895431370588824,0.6428571428571429,0.6895758303321329,-0.04671868747498997,0.58,0.06285714285714294,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.012421559759057052,0.8879836049185245,0.9285714285714286,0.8879551820728291,0.04061624649859952,0.92,0.008571428571428563,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.04004890782833349,0.9095271418574428,0.9642857142857143,0.9094887955182073,0.05479691876750703,0.98,-0.01571428571428568
word,moment,785,"{'right': 266.0, 'wrong': 173.0}",197,"{'wrong': 44.0, 'right': 65.0}",0.011219586863912074,0.00927952192576382,4.79689693324843e-05,"defaultdict(<class 'int'>, {'right': 146, 'wrong': 115})",0.0011136607053973454,0.6388083574927522,0.6778350515463918,0.6384262063395921,0.03940884520679966,0.6634241245136187,0.014410927032773135,"defaultdict(<class 'int'>, {'wrong': 165, 'right': 96})",0.028642206584459852,0.6895431370588824,0.6675257731958762,0.6897587320815667,-0.022232958885690435,0.6653696498054474,0.00215612339042881,"defaultdict(<class 'int'>, {'wrong': 176, 'right': 85})",0.04000202521416442,0.8879836049185245,0.884020618556701,0.8880224106602059,-0.004001792103504931,0.8813229571984436,0.0026976613582574416,"defaultdict(<class 'int'>, {'wrong': 181, 'right': 80})",0.045898744871767046,0.9095271418574428,0.9175257731958762,0.9094488188976378,0.008076954298238403,0.9105058365758755,0.007019936620000777
word,money,305,"{'wrong': 78.33333333333333, 'right': 70.0}",67,"{'wrong': 17.333333333333332, 'right': 15.0}",0.0007890417876530748,0.0013019449463279845,3.207314747651199e-05,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 12})",0.05326514058522516,0.6388083574927522,0.6791044776119403,0.6386729525051407,0.04043152510679959,0.6714285714285714,0.007675906183368886,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 19})",0.021716746735681816,0.6895431370588824,0.7089552238805971,0.6894779076182356,0.019477316262361488,0.7071428571428572,0.0018123667377398789,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 15})",0.037494900828488525,0.8879836049185245,0.8582089552238806,0.888083655148202,-0.029874699924321346,0.8571428571428571,0.0010660980810235365,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 51})",0.021716746735681816,0.9095271418574428,0.8955223880597015,0.9095742013140077,-0.014051813254306156,0.9,-0.004477611940298498
word,monitor,177,"{'right': 33.0, 'wrong': 48.0}",60,"{'wrong': 11.333333333333334, 'right': 26.0}",0.008573388203017831,0.038584183673469385,0.042865948094749744,"defaultdict(<class 'int'>, {'wrong': 89, 'right': 15})",0.04472568415677184,0.6388083574927522,0.635593220338983,0.6388178673484735,-0.0032246470094904334,0.6844660194174758,-0.048872799078492735,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 20})",0.028017093936754042,0.6895431370588824,0.6864406779661016,0.6895523136311225,-0.0031116356650208177,0.6796116504854369,0.006829027480664718,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 31})",0.006564091534461268,0.8879836049185245,0.8728813559322034,0.8880282749285607,-0.01514691899635734,0.8640776699029126,0.008803686029290825,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 28})",0.010717601006903932,0.9095271418574428,0.9661016949152542,0.90935980347922,0.05674189143603425,0.970873786407767,-0.004772091492512787
word,monkey,238,"{'wrong': 63.333333333333336, 'right': 48.0}",75,"{'wrong': 19.0, 'right': 18.0}",0.004742012980027966,0.00018261504747991162,0.0015430233208800354,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 14})",0.03655134673630876,0.6388083574927522,0.59375,0.6389529635944239,-0.045202963594423884,0.5923076923076923,0.0014423076923076872,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 27})",0.003019706359455518,0.6895431370588824,0.71875,0.6894494032694815,0.029300596730518547,0.7153846153846154,0.0033653846153846034,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 21})",0.013186717965672883,0.8879836049185245,0.8984375,0.887950055159964,0.010487444840036053,0.8923076923076924,0.006129807692307643,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 56})",0.015679584568317542,0.9095271418574428,0.9609375,0.9093621502356835,0.05157534976431655,0.9615384615384616,-0.0006009615384615641
word,moon,89,"{'wrong': 24.666666666666668, 'right': 15.0}",17,"{'right': 8.0, 'wrong': 3.0}",0.014847115316714917,0.05165289256198348,0.06302751226567352,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 1})",0.10673405316006936,0.6388083574927522,0.5588235294117647,0.6388763820101055,-0.08005285259834083,0.6363636363636364,-0.07754010695187163,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 20})",0.00013146803893749736,0.6895431370588824,0.6176470588235294,0.6896042823552954,-0.07195722353176592,0.6666666666666666,-0.04901960784313719,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.02429331937592115,0.8879836049185245,0.8823529411764706,0.8879883936164891,-0.005635452440018507,0.9090909090909091,-0.0267379679144385,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.02429331937592115,0.9095271418574428,0.8235294117647058,0.9096002801540848,-0.08607086838937894,0.8787878787878788,-0.05525846702317294
word,mop,335,"{'wrong': 81.66666666666667, 'right': 90.0}",87,"{'wrong': 22.666666666666668, 'right': 19.0}",0.0005891224432085973,0.0019359999999999985,0.0023332478598331076,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 35})",0.009867192501402985,0.6388083574927522,0.60625,0.6389390745759309,-0.032689074575930954,0.6071428571428571,-0.0008928571428571397,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 57})",0.01151269942308717,0.6895431370588824,0.69375,0.689526247114323,0.004223752885677001,0.7023809523809523,-0.00863095238095235,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 68})",0.039425866173682315,0.8879836049185245,0.90625,0.8879102679915688,0.018339732008431198,0.9107142857142857,-0.004464285714285698,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 72})",0.05492427484048297,0.9095271418574428,0.925,0.9094650205761317,0.01553497942386839,0.9226190476190477,0.0023809523809523725
word,more,2918,"{'wrong': 728.3333333333334, 'right': 733.0}",853,"{'wrong': 200.33333333333334, 'right': 252.0}",2.549499840161841e-06,0.003261697717395378,0.0015470715828134612,"defaultdict(<class 'int'>, {'wrong': 768, 'right': 240})",0.03786542299193293,0.6388083574927522,0.6317733990147784,0.6391059706158174,-0.007332571601039062,0.6330561330561331,-0.001282734041354705,"defaultdict(<class 'int'>, {'wrong': 743, 'right': 265})",0.030549708378575423,0.6895431370588824,0.7210591133004927,0.6882098572470564,0.03284925605343625,0.7219334719334719,-0.0008743586329792441,"defaultdict(<class 'int'>, {'wrong': 758, 'right': 250})",0.03482074657739141,0.8879836049185245,0.9328817733990148,0.8860841929769719,0.04679758042204285,0.9313929313929314,0.0014888420060833463,"defaultdict(<class 'int'>, {'wrong': 756, 'right': 252})",0.034231087276545676,0.9095271418574428,0.9525862068965517,0.907705532979056,0.04488067391749573,0.9501039501039501,0.0024822567926016115
word,most,71,"{'wrong': 16.333333333333332, 'right': 22.0}",27,"{'right': 7.0, 'wrong': 6.666666666666667}",0.0054631379962192805,0.00014872099940511625,0.001920043885626296,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 16})",0.010599662859725544,0.6388083574927522,0.7222222222222222,0.6386956304119326,0.08352659181028965,0.7142857142857143,0.007936507936507908,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 18})",0.023799990106046928,0.6895431370588824,0.6666666666666666,0.6895740527553932,-0.022907386088726556,0.6607142857142857,0.005952380952380931,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.055304793054744936,0.8879836049185245,0.9629629629629629,0.8878822763902097,0.07508068657275324,0.9642857142857143,-0.001322751322751392,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.055304793054744936,0.9095271418574428,0.9444444444444444,0.9094799539516493,0.03496449049279515,0.9464285714285714,-0.001984126984126977
word,mother,486,"{'wrong': 123.33333333333333, 'right': 116.0}",139,"{'wrong': 37.0, 'right': 28.0}",0.00023471264189445966,0.00479289940828402,0.0014643663824239726,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 119})",0.04753855749375599,0.6388083574927522,0.6366906474820144,0.638823174107817,-0.0021325266258025444,0.6385135135135135,-0.0018228660314990597,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 105})",0.02001072041862459,0.6895431370588824,0.6870503597122302,0.6895605778426537,-0.002510218130423514,0.6824324324324325,0.004617927279797707,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 109})",0.026411193536098,0.8879836049185245,0.8848920863309353,0.8880052348114964,-0.003113148480561101,0.8851351351351351,-0.0002430488041997858,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 109})",0.026411193536098,0.9095271418574428,0.935251798561151,0.9093471586047214,0.025904639956429665,0.9358108108108109,-0.0005590122496598182
word,motion,850,"{'right': 271.0, 'wrong': 193.0}",262,"{'right': 71.0, 'wrong': 63.666666666666664}",0.007064692330558861,0.0007413488873639837,0.0016356633716757898,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 172})",0.00019620481895935536,0.6388083574927522,0.655511811023622,0.638593560145808,0.016918250877813956,0.6462093862815884,0.009302424742033577,"defaultdict(<class 'int'>, {'wrong': 213, 'right': 72})",0.057671937180366256,0.6895431370588824,0.7007874015748031,0.6893985419198055,0.011388859654997585,0.7003610108303249,0.00042639074447825553,"defaultdict(<class 'int'>, {'wrong': 210, 'right': 75})",0.053786578767952384,0.8879836049185245,0.9232283464566929,0.8875303766707169,0.03569796978597606,0.9187725631768953,0.004455783279797676,"defaultdict(<class 'int'>, {'wrong': 203, 'right': 82})",0.045379459011667705,0.9095271418574428,0.9409448818897638,0.9091231267719725,0.031821755117791284,0.9368231046931408,0.004121777196622989
word,motionless,165,"{'wrong': 38.0, 'right': 51.0}",51,"{'wrong': 11.666666666666666, 'right': 16.0}",0.005333922484534778,0.00613296559732908,1.426359139076734e-05,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 26})",0.015057175624011779,0.6388083574927522,0.6078431372549019,0.6388874968679529,-0.031044359613050965,0.6230769230769231,-0.015233785822021173,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.05085037866008922,0.6895431370588824,0.6568627450980392,0.6896266599849662,-0.03276391488692698,0.6538461538461539,0.003016591251885359,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.06245250986695605,0.8879836049185245,0.8627450980392157,0.888048108243548,-0.025303010204332232,0.8692307692307693,-0.0064856711915535215,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 18})",0.04561566530735663,0.9095271418574428,0.8725490196078431,0.9096216487095966,-0.03707262910175346,0.8692307692307693,0.0033182503770738947
word,motocross,38,"{'wrong': 10.666666666666666, 'right': 6.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.019599999999999996,0.036982248520710075,0.05644852642570437,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.0036837014518382276,0.6388083574927522,0.6071428571428571,0.6388305322128851,-0.03168767507002801,0.58,0.027142857142857135,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.000849195662628869,0.6895431370588824,0.6428571428571429,0.6895758303321329,-0.04671868747498997,0.62,0.02285714285714291,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.01604300828152968,0.8879836049185245,0.8928571428571429,0.8879801920768308,0.004876950780312139,0.86,0.03285714285714292,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.008615240614556222,0.9095271418574428,0.9642857142857143,0.9094887955182073,0.05479691876750703,0.92,0.04428571428571426
word,motorcycle,175,"{'right': 33.0, 'wrong': 47.333333333333336}",51,"{'right': 16.0, 'wrong': 11.666666666666666}",0.007958712832079336,0.00613296559732908,0.014100389410215478,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 7})",0.06285714655499766,0.6388083574927522,0.5686274509803921,0.6389877223753445,-0.07036027139495238,0.5692307692307692,-0.0006033182503770718,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 9})",0.04815232177273646,0.6895431370588824,0.6568627450980392,0.6896266599849662,-0.03276391488692698,0.6538461538461539,0.003016591251885359,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 12})",0.03117225250573334,0.8879836049185245,0.9117647058823529,0.8879228263593084,0.023841879523044507,0.9076923076923077,0.004072398190045234,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 14})",0.022473879978124743,0.9095271418574428,0.9411764705882353,0.9094462540716612,0.03173021651657404,0.9307692307692308,0.010407239819004488
word,mount,268,"{'right': 52.0, 'wrong': 72.0}",75,"{'wrong': 18.0, 'right': 21.0}",0.006503642039542146,0.0014792899408284004,0.007122897054608005,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 11})",0.05489506126560176,0.6388083574927522,0.625,0.6388582321661483,-0.013858232166148343,0.6463414634146342,-0.021341463414634165,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 53})",0.0009598902933672538,0.6895431370588824,0.6666666666666666,0.6896257650245812,-0.022959098357914542,0.676829268292683,-0.010162601626016343,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 21})",0.016844593601003308,0.8879836049185245,0.9027777777777778,0.8879301695595465,0.014847608218231279,0.9085365853658537,-0.005758807588075898,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 21})",0.016844593601003308,0.9095271418574428,0.9027777777777778,0.909551520016053,-0.006773742238275204,0.9085365853658537,-0.005758807588075898
word,mountain,578,"{'wrong': 142.66666666666666, 'right': 150.0}",145,"{'wrong': 40.333333333333336, 'right': 24.0}",0.00015696265586002603,0.016114526564471526,0.009889550148899307,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 40})",0.038051332902782904,0.6388083574927522,0.6197183098591549,0.6389448248086992,-0.019226514949544304,0.6257861635220126,-0.00606785366285767,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 35})",0.048498366018635754,0.6895431370588824,0.704225352112676,0.6894381796214257,0.014787172491250278,0.6949685534591195,0.009256798653556553,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 125})",0.044119476532557454,0.8879836049185245,0.9295774647887324,0.8876862666129682,0.041891198175764144,0.9245283018867925,0.005049162901939908,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 120})",0.03431892147397562,0.9095271418574428,0.9154929577464789,0.9094844945630286,0.006008463183450274,0.9213836477987422,-0.005890690052263281
word,mouth,1624,"{'wrong': 421.6666666666667, 'right': 359.0}",475,"{'wrong': 119.0, 'right': 118.0}",0.0016109494975719081,4.450853673734514e-06,0.0007244926882647475,"defaultdict(<class 'int'>, {'wrong': 413, 'right': 63})",0.06715208948079193,0.6388083574927522,0.6422413793103449,0.6387268447446526,0.0035145345656922844,0.6419354838709678,0.00030589543937709074,"defaultdict(<class 'int'>, {'wrong': 344, 'right': 132})",0.018040735451696682,0.6895431370588824,0.6853448275862069,0.6896428205915465,-0.004297993005339618,0.6849462365591398,0.0003985910270670745,"defaultdict(<class 'int'>, {'wrong': 365, 'right': 111})",0.02875703847099656,0.8879836049185245,0.8836206896551724,0.8880871968068775,-0.004466507151705157,0.8827956989247312,0.0008249907304411774,"defaultdict(<class 'int'>, {'wrong': 371, 'right': 105})",0.03239849815729515,0.9095271418574428,0.9191810344827587,0.9092979224234982,0.009883112059260513,0.9182795698924732,0.0009014645902855056
word,move,5247,"{'wrong': 1296.3333333333333, 'right': 1358.0}",1366,"{'wrong': 341.6666666666667, 'right': 341.0}",0.00013493668419882905,2.384185791015896e-07,7.327039962824744e-05,"defaultdict(<class 'int'>, {'wrong': 969, 'right': 398})",0.025541130396430405,0.6388083574927522,0.6383551114527287,0.6388398823843892,-0.0004847709316604387,0.6382488479262672,0.00010626352646148085,"defaultdict(<class 'int'>, {'right': 352, 'wrong': 1015})",0.03460055451843512,0.6895431370588824,0.7090699461952344,0.6881849772788025,0.02088496891643199,0.7092933947772657,-0.0002234485820312715,"defaultdict(<class 'int'>, {'right': 330, 'wrong': 1037})",0.039544520145274306,0.8879836049185245,0.9154496541122213,0.8860732424485431,0.029376411663678215,0.9155145929339478,-6.493882172642351e-05,"defaultdict(<class 'int'>, {'right': 346, 'wrong': 1021})",0.03590774913422583,0.9095271418574428,0.9219830899308225,0.9086607858861268,0.013322304044695699,0.9220430107526881,-5.992082186567771e-05
word,moved,85,"{'wrong': 21.0, 'right': 22.0}",25,"{'right': 9.0, 'wrong': 5.333333333333333}",0.0001352082206598166,0.016360194699837752,0.006911863452633747,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.03896157719173675,0.6388083574927522,0.6,0.638856914068365,-0.038856914068365,0.581081081081081,0.018918918918918948,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 4})",0.10128589012981856,0.6895431370588824,0.7,0.6895300535508734,0.010469946449126577,0.7297297297297297,-0.02972972972972976,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.07089713492500756,0.8879836049185245,0.86,0.8880186176868025,-0.02801861768680247,0.8918918918918919,-0.0318918918918919,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.07089713492500756,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.9594594594594594,-0.019459459459459483
word,movement,604,"{'right': 164.0, 'wrong': 146.66666666666666}",188,"{'wrong': 48.0, 'right': 44.0}",0.000778242369540793,0.00047258979206049086,0.0012324256739263528,"defaultdict(<class 'int'>, {'right': 77, 'wrong': 115})",0.008109367509678746,0.6388083574927522,0.6194444444444445,0.6389841622112378,-0.019539717766793308,0.6222826086956522,-0.002838164251207753,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 44})",0.04841214005894892,0.6895431370588824,0.7444444444444445,0.6890446887924947,0.05539975565194977,0.7418478260869565,0.002596618357487923,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 145})",0.04301953435621312,0.8879836049185245,0.9277777777777778,0.8876223141329567,0.04015546364482114,0.9293478260869565,-0.0015700483091787287,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 142})",0.0380301312364943,0.9095271418574428,0.9444444444444444,0.909210128114597,0.035234316329847415,0.9456521739130435,-0.0012077294685990392
word,movie,102,"{'wrong': 27.666666666666668, 'right': 19.0}",29,"{'wrong': 6.0, 'right': 11.0}",0.008622448979591843,0.021626297577854673,0.029152491766513924,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.03243553505587996,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.6444444444444445,-0.023754789272030674,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 20})",0.011069646444691626,0.6895431370588824,0.6896551724137931,0.6895429744205837,0.0001121979932094952,0.6666666666666666,0.02298850574712652,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.007731941062522528,0.8879836049185245,0.9310344827586207,0.887921109275667,0.04311337348295363,0.9111111111111111,0.01992337164750957,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 15})",0.002924313052299215,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9,0.03103448275862064
word,moving,1633,"{'wrong': 414.6666666666667, 'right': 389.0}",499,"{'right': 125.0, 'wrong': 124.66666666666667}",0.0002549922835696544,4.45632004221037e-07,0.00013841761997912278,"defaultdict(<class 'int'>, {'wrong': 409, 'right': 91})",0.05276892711194483,0.6388083574927522,0.6303418803418803,0.6390111577438837,-0.008669277402003406,0.6300639658848614,0.00027791445701896844,"defaultdict(<class 'int'>, {'wrong': 382, 'right': 118})",0.03389611695578571,0.6895431370588824,0.7232905982905983,0.6887347732623605,0.03455582502823773,0.7228144989339019,0.00047609935669634673,"defaultdict(<class 'int'>, {'wrong': 370, 'right': 130})",0.027172780161054483,0.8879836049185245,0.9230769230769231,0.8871430033780325,0.03593391969889059,0.9232409381663113,-0.00016401508938812537,"defaultdict(<class 'int'>, {'wrong': 377, 'right': 123})",0.030982104982072413,0.9095271418574428,0.9391025641025641,0.9088187122530453,0.03028385184951876,0.9392324093816631,-0.00012984527909898347
word,mow,153,"{'wrong': 38.333333333333336, 'right': 38.0}",36,"{'wrong': 9.666666666666666, 'right': 7.0}",4.767262256631284e-06,0.006400000000000003,0.0030514895307849413,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 9})",0.039177363568295875,0.6388083574927522,0.6060606060606061,0.6388624643268412,-0.03280185826623516,0.6111111111111112,-0.005050505050505083,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 26})",0.013997578723421361,0.6895431370588824,0.7121212121212122,0.6895058328743804,0.022615379246831768,0.7083333333333334,0.0037878787878787845,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.03143020071418773,0.8879836049185245,0.8484848484848485,0.8880488659690582,-0.03956401748420968,0.8472222222222222,0.0012626262626262985,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 6})",0.06995676054244299,0.9095271418574428,0.9242424242424242,0.9095028288189055,0.014739595423518659,0.9027777777777778,0.02146464646464641
word,mower,342,"{'wrong': 85.66666666666667, 'right': 85.0}",119,"{'wrong': 30.666666666666668, 'right': 27.0}",3.814697265625108e-06,0.0010107253834073966,0.00044575052073313106,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 23})",0.05520684804558453,0.6388083574927522,0.6263157894736842,0.6388679624328261,-0.012552172959141905,0.6212121212121212,0.005103668261562944,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 26})",0.04585551092729008,0.6895431370588824,0.7105263157894737,0.6894430214454321,0.021083294344041548,0.702020202020202,0.008506113769271684,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 95})",0.04026167340897561,0.8879836049185245,0.8947368421052632,0.8879513836572749,0.00678545844798828,0.8888888888888888,0.005847953216374324,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 92})",0.032735187874419445,0.9095271418574428,0.9052631578947369,0.9095474863140978,-0.004284328419360883,0.9090909090909091,-0.00382775119617218
word,mowing,141,"{'wrong': 33.666666666666664, 'right': 40.0}",53,"{'right': 10.0, 'wrong': 14.333333333333334}",0.0018478327634569329,0.007928316757365354,0.008759987313243515,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 15})",0.04280803614514779,0.6388083574927522,0.63,0.6388304269392664,-0.00883042693926639,0.6363636363636364,-0.006363636363636349,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 16})",0.037423530433852575,0.6895431370588824,0.7,0.6895169372619764,0.010483062738023574,0.7,0.0,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 8})",0.09602087647185115,0.8879836049185245,0.92,0.8879033874523953,0.032096612547604764,0.8909090909090909,0.029090909090909167,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 41})",0.03247607402580302,0.9095271418574428,0.94,0.9094507917418321,0.03054920825816787,0.9454545454545454,-0.00545454545454549
word,much,136,"{'wrong': 36.0, 'right': 28.0}",46,"{'wrong': 10.0, 'right': 16.0}",0.00390625,0.013313609467455623,0.015951811879163905,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.024308955815481342,0.6388083574927522,0.6222222222222222,0.6388457492109614,-0.016623526988739146,0.6031746031746031,0.01904761904761909,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.024308955815481342,0.6895431370588824,0.6333333333333333,0.6896698562196283,-0.05633652288629498,0.6428571428571429,-0.009523809523809601,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 13})",0.033065334627020895,0.8879836049185245,0.9222222222222223,0.8879064175141526,0.03431580470806972,0.9206349206349206,0.0015873015873016927,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.017161434050953613,0.9095271418574428,0.9666666666666667,0.9093983267371374,0.05726833992952929,0.9603174603174603,0.006349206349206327
word,mud,61,"{'wrong': 15.0, 'right': 16.0}",26,"{'right': 6.0, 'wrong': 6.666666666666667}",0.0002601456815816853,0.0006925207756232686,0.0009011457626451752,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.047348978477550374,0.6388083574927522,0.5961538461538461,0.6388638638638638,-0.0427100177100177,0.6111111111111112,-0.014957264957265015,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.047348978477550374,0.6895431370588824,0.6923076923076923,0.6895395395395395,0.0027681527681527873,0.7037037037037037,-0.01139601139601143,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 20})",0.03525171843292805,0.8879836049185245,0.8846153846153846,0.887987987987988,-0.0033726033726033666,0.8888888888888888,-0.004273504273504258,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 21})",0.047348978477550374,0.9095271418574428,0.9038461538461539,0.9095345345345346,-0.005688380688380734,0.9074074074074074,-0.0035612535612535856
word,mug,199,"{'right': 46.0, 'wrong': 51.0}",62,"{'wrong': 14.666666666666666, 'right': 18.0}",0.0006642576256775438,0.002603082049146192,0.0029534256926135455,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 12})",0.05700164671039429,0.6388083574927522,0.6612903225806451,0.6387384677095869,0.022551854871058263,0.6438356164383562,0.017454706142288945,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 19})",0.02489537484757666,0.6895431370588824,0.7096774193548387,0.689480545527477,0.020196873827361794,0.7191780821917808,-0.009500662836942064,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.03653949155078437,0.8879836049185245,0.9193548387096774,0.8878860810268753,0.031468757682802107,0.9315068493150684,-0.012152010605391061,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 17})",0.03234409152265675,0.9095271418574428,0.9112903225806451,0.9095216606498195,0.001768661930825588,0.910958904109589,0.0003314184710561108
word,mulch,43,"{'wrong': 10.0, 'right': 13.0}",19,"{'right': 8.0, 'wrong': 3.6666666666666665}",0.0042533081285444215,0.03448979591836735,0.007773213659838088,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.05529323936975557,0.6388083574927522,0.5789473684210527,0.6388652624205734,-0.059917893999520744,0.5606060606060606,0.018341307814992103,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.05529323936975557,0.6895431370588824,0.7368421052631579,0.6894981738129784,0.047343931450179455,0.6818181818181818,0.055023923444976086,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 10})",0.03542939562966898,0.8879836049185245,0.9736842105263158,0.8879021363886527,0.08578207413766314,0.9696969696969697,0.003987240829346095,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.044673680072905314,0.9095271418574428,0.9210526315789473,0.9095161855205883,0.011536446058359018,0.8939393939393939,0.027113237639553422
word,multiple,270,"{'right': 59.0, 'wrong': 70.33333333333333}",68,"{'wrong': 17.333333333333332, 'right': 16.0}",0.0019197045382080996,0.0003999999999999985,0.00028475055279467316,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 52})",0.02179971438374112,0.6388083574927522,0.6029411764705882,0.6389306851238841,-0.035989508653295865,0.6071428571428571,-0.004201680672268893,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 19})",0.018588540086343593,0.6895431370588824,0.7426470588235294,0.689362022269034,0.05328503655449546,0.7428571428571429,-0.00021008403361344463,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 17})",0.025322923481559317,0.8879836049185245,0.8970588235294118,0.8879526532249975,0.009106170304414296,0.8928571428571429,0.004201680672268893,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 54})",0.029176903044582196,0.9095271418574428,0.9191176470588235,0.9094944327414987,0.009623214317324824,0.9214285714285714,-0.002310924369747891
word,music,415,"{'wrong': 101.66666666666667, 'right': 110.0}",116,"{'wrong': 30.333333333333332, 'right': 25.0}",0.00038750077500154974,0.0023225431847873437,0.0023073532542589974,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 26})",0.05179864089700697,0.6388083574927522,0.6478260869565218,0.6387562214066663,0.00906986554985545,0.6446280991735537,0.0031979877829680925,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 25})",0.05497237272984319,0.6895431370588824,0.691304347826087,0.6895329546025841,0.0017713932235028373,0.6818181818181818,0.009486166007905195,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 87})",0.028465639041737337,0.8879836049185245,0.9130434782608695,0.8878387210296114,0.025204757231258146,0.9132231404958677,-0.00017966223499821243,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 83})",0.02069101855759615,0.9095271418574428,0.9217391304347826,0.9094565381328239,0.012282592301958717,0.9256198347107438,-0.003880704275961211
word,mustached,50,"{'wrong': 13.333333333333334, 'right': 10.0}",21,"{'wrong': 5.0, 'right': 6.0}",0.005102040816326529,0.0020661157024793376,0.006851146019103083,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.0625585202008099,0.6388083574927522,0.6190476190476191,0.6388291218413811,-0.019781502793762007,0.62,-0.0009523809523809268,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.006308492863683183,0.6895431370588824,0.5714285714285714,0.6896672504378284,-0.118238679009257,0.56,0.011428571428571344,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.04465557690465818,0.8879836049185245,0.9523809523809523,0.8879159369527145,0.06446501542823779,0.96,-0.007619047619047636,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.03083165653771902,0.9095271418574428,0.9285714285714286,0.9095071303477609,0.01906429822366773,0.9,0.02857142857142858
word,n't,604,"{'wrong': 155.33333333333334, 'right': 138.0}",200,"{'wrong': 53.0, 'right': 41.0}",0.000872933884297522,0.004074241738343139,0.0005929983418649695,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 53})",0.02668112730328092,0.6388083574927522,0.6349206349206349,0.6388454357369935,-0.003924800816358598,0.6368159203980099,-0.0018952854773750527,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 162})",0.03055187704127557,0.6895431370588824,0.6746031746031746,0.6896856234546097,-0.01508244885143506,0.6741293532338308,0.0004738213693438187,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 156})",0.02312736262012579,0.8879836049185245,0.8968253968253969,0.8878992783973356,0.008926118428061236,0.8955223880597015,0.0013030087656953349,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 157})",0.024277834853958506,0.9095271418574428,0.9126984126984127,0.909496896603926,0.0032015160944867116,0.9129353233830846,-0.00023691068467190934
word,nail,669,"{'wrong': 168.0, 'right': 165.0}",182,"{'wrong': 44.0, 'right': 50.0}",2.029056083110121e-05,0.0010185604345857848,0.0006638322719862404,"defaultdict(<class 'int'>, {'wrong': 142, 'right': 62})",0.019264753886316356,0.6388083574927522,0.6402439024390244,0.6387964922890838,0.0014474101499406533,0.643646408839779,-0.003402506400754568,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 61})",0.0203150556493729,0.6895431370588824,0.7682926829268293,0.6888922487652455,0.07940043416158382,0.7679558011049724,0.00033688182185687143,"defaultdict(<class 'int'>, {'wrong': 153, 'right': 51})",0.032681027894292496,0.8879836049185245,0.9329268292682927,0.8876121358733998,0.04531469339489291,0.9337016574585635,-0.0007748281902707488,"defaultdict(<class 'int'>, {'wrong': 155, 'right': 49})",0.03559299150236031,0.9095271418574428,0.9634146341463414,0.9090817457917548,0.054332888354586606,0.9668508287292817,-0.0034361945829403107
word,naked,129,"{'wrong': 34.666666666666664, 'right': 25.0}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.006561905059142968,0.0024999999999999988,0.0004891521266467804,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.00771353200833803,0.6388083574927522,0.5892857142857143,0.6388777655420963,-0.049592051256382,0.6,-0.010714285714285676,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 8})",0.01295487112464936,0.6895431370588824,0.6428571428571429,0.6896085694263691,-0.04675142656922615,0.6333333333333333,0.009523809523809601,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.019809538923824727,0.8879836049185245,0.9107142857142857,0.8879517469216138,0.02276253879267187,0.9,0.010714285714285676,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.00771353200833803,0.9095271418574428,0.9285714285714286,0.9095004504955451,0.019070978075883538,0.9333333333333333,-0.004761904761904745
word,name,320,"{'right': 83.0, 'wrong': 79.0}",103,"{'right': 29.0, 'wrong': 24.666666666666668}",0.00015241579027587326,0.0016299525481269985,0.00039390303350794915,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 22})",0.058781296736221345,0.6388083574927522,0.6323529411764706,0.6388414389067524,-0.006488497730281817,0.6434782608695652,-0.011125319693094604,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 34})",0.025226209431436906,0.6895431370588824,0.7107843137254902,0.6894342845659164,0.021350029159573847,0.7043478260869566,0.006436487638533661,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 31})",0.031986627754193496,0.8879836049185245,0.8970588235294118,0.8879370980707395,0.009121725458672292,0.8869565217391304,0.010102301790281376,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 36})",0.021235129124115577,0.9095271418574428,0.9166666666666666,0.9094905546623794,0.0071761120042872495,0.9043478260869565,0.01231884057971011
word,napkin,121,"{'wrong': 31.0, 'right': 28.0}",28,"{'wrong': 5.333333333333333, 'right': 12.0}",0.0006463659867854073,0.036982248520710075,0.024608854188732904,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 7})",0.06708491983146371,0.6388083574927522,0.6607142857142857,0.6387776554209631,0.0219366302933226,0.6938775510204082,-0.03316326530612246,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.023730378928483224,0.6895431370588824,0.6785714285714286,0.6895585143658024,-0.010987085794373797,0.6326530612244898,0.04591836734693877,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.04165794194236479,0.8879836049185245,0.9464285714285714,0.8879016918610472,0.058526879567524226,0.9693877551020408,-0.022959183673469385,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.04165794194236479,0.9095271418574428,0.9464285714285714,0.9094754229652617,0.03695314846330966,0.9693877551020408,-0.022959183673469385
word,narrow,379,"{'wrong': 88.66666666666667, 'right': 113.0}",104,"{'wrong': 27.0, 'right': 23.0}",0.00363977870364046,0.0016000000000000007,0.005043693135667365,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 47})",0.007851413712406038,0.6388083574927522,0.6213592233009708,0.6388986584936944,-0.017539435192723607,0.6214953271028038,-0.00013610380183293191,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 30})",0.041638826636126565,0.6895431370588824,0.6699029126213593,0.689644777169271,-0.019741864547911714,0.6728971962616822,-0.002994283640322948,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 75})",0.03345269170370598,0.8879836049185245,0.912621359223301,0.8878561020951615,0.024765257128139484,0.9158878504672897,-0.0032664912439887006,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 78})",0.041638826636126565,0.9095271418574428,0.9368932038834952,0.9093855197708888,0.0275076841126064,0.9392523364485982,-0.002359132565103006
word,near,907,"{'wrong': 230.66666666666666, 'right': 215.0}",264,"{'wrong': 65.33333333333333, 'right': 68.0}",0.0003089391234688009,0.00010000000000000074,0.0003803062569716891,"defaultdict(<class 'int'>, {'wrong': 224, 'right': 49})",0.053280994247890796,0.6388083574927522,0.623574144486692,0.6390112951425821,-0.01543715065589013,0.625,-0.001425855513307983,"defaultdict(<class 'int'>, {'wrong': 205, 'right': 68})",0.02972902778708785,0.6895431370588824,0.6806083650190115,0.6896621587398065,-0.009053793720795067,0.6783088235294118,0.0022995414895996547,"defaultdict(<class 'int'>, {'wrong': 205, 'right': 68})",0.02972902778708785,0.8879836049185245,0.8802281368821293,0.8880869168819329,-0.007858779999803556,0.8823529411764706,-0.0021248042943412537,"defaultdict(<class 'int'>, {'wrong': 206, 'right': 67})",0.030752653071232497,0.9095271418574428,0.9296577946768061,0.9092589778655726,0.020398816811233456,0.9283088235294118,0.0013489711473942956
word,nearby,577,"{'wrong': 147.0, 'right': 136.0}",177,"{'wrong': 47.666666666666664, 'right': 34.0}",0.00037770480340621165,0.007001249479383586,0.0020870004964111347,"defaultdict(<class 'int'>, {'wrong': 152, 'right': 39})",0.04332653817381078,0.6388083574927522,0.6299435028248588,0.6388874880225932,-0.008943985197734428,0.6361256544502618,-0.006182151625403032,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 140})",0.02461252748885761,0.6895431370588824,0.672316384180791,0.6896969085682586,-0.017380524387467622,0.6727748691099477,-0.00045848492915667727,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 144})",0.030118372070706827,0.8879836049185245,0.884180790960452,0.8880175500529528,-0.0038367590925008077,0.8795811518324608,0.0045996391279912174,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 139})",0.023340030909495366,0.9095271418574428,0.9067796610169492,0.9095516667507186,-0.002772005733769456,0.9083769633507853,-0.001597302333836148
word,nears,42,"{'wrong': 9.666666666666666, 'right': 13.0}",18,"{'right': 6.0, 'wrong': 4.0}",0.005406574394463671,0.009999999999999995,0.0003612722561203846,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 20})",0.075930309387222,0.6388083574927522,0.7222222222222222,0.6387332399439664,0.08348898227825585,0.74,-0.01777777777777778,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.12081097388381962,0.6895431370588824,0.7222222222222222,0.689513708224935,0.03270851399728725,0.7,0.022222222222222254,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.09622902585321016,0.8879836049185245,0.8888888888888888,0.8879827896738043,0.0009060992150845548,0.9,-0.011111111111111183,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.04475765942228758,0.9095271418574428,0.9444444444444444,0.909495697418451,0.034948747025993376,0.94,0.004444444444444473
word,neck,952,"{'wrong': 252.33333333333334, 'right': 195.0}",294,"{'wrong': 70.33333333333333, 'right': 83.0}",0.0041066895284969625,0.0017060491493383774,0.005566535834274185,"defaultdict(<class 'int'>, {'wrong': 308, 'right': 25})",0.09255065234146553,0.6388083574927522,0.6344827586206897,0.63887198214648,-0.004389223525790298,0.6448170731707317,-0.010334314550041968,"defaultdict(<class 'int'>, {'wrong': 249, 'right': 84})",0.018853954417159396,0.6895431370588824,0.6689655172413793,0.6898458105092311,-0.02088029326785179,0.6707317073170732,-0.0017661900756938964,"defaultdict(<class 'int'>, {'wrong': 262, 'right': 71})",0.028715520129817367,0.8879836049185245,0.8982758620689655,0.8878322174883343,0.010443644580631184,0.9039634146341463,-0.005687552565180831,"defaultdict(<class 'int'>, {'wrong': 254, 'right': 79})",0.02234602935065804,0.9095271418574428,0.9172413793103448,0.9094136741732602,0.007827705137084529,0.9222560975609756,-0.005014718250630823
word,need,76,"{'wrong': 20.0, 'right': 16.0}",27,"{'wrong': 5.666666666666667, 'right': 10.0}",0.0030864197530864226,0.01912630149388863,0.019043702593497157,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.04353422046058008,0.6388083574927522,0.6111111111111112,0.6388457880774814,-0.02773467696637022,0.625,-0.01388888888888884,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 22})",1.560606505385774e-05,0.6895431370588824,0.6296296296296297,0.689624105310576,-0.0599944756809464,0.6125,0.017129629629629606,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 13})",0.007557329874143322,0.8879836049185245,0.8888888888888888,0.8879823815005756,0.0009065073883132158,0.8875,0.001388888888888884,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 13})",0.007557329874143322,0.9095271418574428,0.9259259259259259,0.9095049802292408,0.016420945696685174,0.9125,0.013425925925925952
word,needle,176,"{'right': 40.0, 'wrong': 45.333333333333336}",47,"{'right': 9.0, 'wrong': 12.666666666666666}",0.0009765625000000017,0.007159763313609468,0.001444041355099195,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 5})",0.09015789088384216,0.6388083574927522,0.6170212765957447,0.6388596623077308,-0.021838385711986152,0.6078431372549019,0.009178139340842772,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.016266550747766388,0.6895431370588824,0.6702127659574468,0.68958865674633,-0.019375890788883132,0.6764705882352942,-0.006257822277847325,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 37})",0.020374566895115492,0.8879836049185245,0.8191489361702128,0.8881456986822988,-0.06899676251208597,0.8333333333333334,-0.014184397163120588,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 38})",0.025036828528933755,0.9095271418574428,0.9148936170212766,0.9095145047347062,0.005379112286570398,0.9215686274509803,-0.006675010429703754
word,neighbor,74,"{'right': 9.0, 'wrong': 21.666666666666668}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",0.04265122873345937,0.016360194699837752,0.05740535664863701,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 30})",0.007471468437748336,0.6388083574927522,0.68,0.6387568189780292,0.04124318102197089,0.7297297297297297,-0.049729729729729666,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 4})",0.027610916727101614,0.6895431370588824,0.6,0.6896551724137931,-0.08965517241379317,0.6081081081081081,-0.008108108108108136,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.012391703968299965,0.8879836049185245,0.92,0.8879435463690506,0.032056453630949444,0.9054054054054054,0.014594594594594668,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.0016084046548744454,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.918918918918919,0.021081081081080977
word,nervously,180,"{'wrong': 38.333333333333336, 'right': 65.0}",58,"{'right': 17.0, 'wrong': 13.666666666666666}",0.016649323621227886,0.002953686200378071,0.00288910289269239,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 36})",0.0059025043198359314,0.6388083574927522,0.6637931034482759,0.6387357128534189,0.02505739059485701,0.6666666666666666,-0.002873563218390718,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 18})",0.07035746585481517,0.6895431370588824,0.7155172413793104,0.6894676158010828,0.026049625578227542,0.7101449275362319,0.005372313843078458,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 47})",0.04905736931853623,0.8879836049185245,0.8793103448275862,0.8880088229396431,-0.008698478112056929,0.8623188405797102,0.016991504247875988,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 43})",0.03215491958704737,0.9095271418574428,0.896551724137931,0.9095648686585122,-0.01301314452058111,0.8840579710144928,0.012493753123438256
word,net,541,"{'wrong': 142.0, 'right': 115.0}",146,"{'wrong': 35.666666666666664, 'right': 39.0}",0.0027593150539750796,0.0004982461734693879,0.0028065016568683022,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 24})",0.053373440100389906,0.6388083574927522,0.6188811188811189,0.6389518199667724,-0.020070701085653564,0.6168831168831169,0.0019980019980019303,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 41})",0.019137613153473336,0.6895431370588824,0.6923076923076923,0.6895232341539546,0.0027844581537377344,0.698051948051948,-0.005744255744255744,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 34})",0.030527686114782425,0.8879836049185245,0.9055944055944056,0.8878568192115994,0.017737586382806203,0.9090909090909091,-0.0034965034965034336,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 39})",0.022062927481485972,0.9095271418574428,0.9300699300699301,0.9093792478477571,0.020690682222172962,0.9318181818181818,-0.0017482517482516613
word,never,58,"{'wrong': 13.666666666666666, 'right': 17.0}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.002953686200378071,0.0045653761869978125,8.870193109484321e-05,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.10081499154978457,0.6388083574927522,0.6956521739130435,0.638742931491768,0.056909242421275485,0.7241379310344828,-0.028485757121439303,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.02234878620764727,0.6895431370588824,0.6304347826086957,0.68961116949407,-0.0591763868853743,0.6379310344827587,-0.007496251874062998,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.052189532253168525,0.8879836049185245,0.8478260869565217,0.8880298253515488,-0.04020373839502711,0.8448275862068966,0.0029985007496251548,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.052189532253168525,0.9095271418574428,0.9347826086956522,0.909498073362358,0.025284535333294222,0.9310344827586207,0.0037481259370315545
word,new,574,"{'wrong': 152.66666666666666, 'right': 116.0}",188,"{'right': 36.0, 'wrong': 50.666666666666664}",0.004656453767956207,0.007159763313609468,0.00013732099321129947,"defaultdict(<class 'int'>, {'wrong': 178, 'right': 25})",0.06205323089846383,0.6388083574927522,0.6256684491978609,0.6389323376557848,-0.013263888457923922,0.6188118811881188,0.006856568009742103,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 141})",0.0086056026092441,0.6895431370588824,0.679144385026738,0.689641253342752,-0.01049686831601393,0.6831683168316832,-0.004023931804945202,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 152})",0.01827860381219995,0.8879836049185245,0.9144385026737968,0.8877339926333316,0.026704510040465146,0.9183168316831684,-0.0038783290093715728,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 153})",0.019369961617480717,0.9095271418574428,0.9438502673796791,0.9092032897724406,0.03464697760723856,0.9455445544554455,-0.0016942870757663542
word,news,198,"{'wrong': 51.666666666666664, 'right': 43.0}",60,"{'right': 18.0, 'wrong': 14.0}",0.0020953183892084897,0.00390625,0.005874866570361802,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 7})",0.08492559535880187,0.6388083574927522,0.652542372881356,0.6387677344964156,0.013774638384940419,0.6619718309859155,-0.00942945810455953,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 52})",0.016896843378427437,0.6895431370588824,0.711864406779661,0.6894771143530355,0.022387292426625516,0.6971830985915493,0.014681308188111752,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 17})",0.02665099273158275,0.8879836049185245,0.9152542372881356,0.8879029427984158,0.027351294489719846,0.9154929577464789,-0.00023872045834327782,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 17})",0.02665099273158275,0.9095271418574428,0.9576271186440678,0.9093848699052489,0.04824224873881888,0.9577464788732394,-0.0001193602291715834
word,newspaper,318,"{'right': 59.0, 'wrong': 86.33333333333333}",79,"{'wrong': 17.666666666666668, 'right': 26.0}",0.008842900429256794,0.009104947264145433,0.018055862181937804,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 9})",0.07378520438659991,0.6388083574927522,0.6538461538461539,0.6387494981934966,0.015096655652657276,0.6682692307692307,-0.014423076923076872,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 84})",0.025490502963829972,0.6895431370588824,0.6217948717948718,0.6898083099156965,-0.06801343812082472,0.625,-0.0032051282051281937,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 22})",0.022942980786411604,0.8879836049185245,0.8525641025641025,0.8881222400642312,-0.035558137500128706,0.8509615384615384,0.0016025641025640969,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 21})",0.025490502963829972,0.9095271418574428,0.8910256410256411,0.909599558410277,-0.018573917384635874,0.8894230769230769,0.001602564102564208
word,next,2233,"{'wrong': 562.6666666666666, 'right': 545.0}",553,"{'wrong': 137.33333333333334, 'right': 141.0}",6.35961851888312e-05,4.338628132955619e-05,0.00010602329113227867,"defaultdict(<class 'int'>, {'right': 151, 'wrong': 413})",0.02700009781337029,0.6388083574927522,0.6317254174397031,0.6390044691015565,-0.007279051661853386,0.63,0.0017254174397031141,"defaultdict(<class 'int'>, {'right': 127, 'wrong': 437})",0.03940767134590157,0.6895431370588824,0.6920222634508348,0.689474495299738,0.0025477681510968075,0.6936363636363636,-0.0016141001855287662,"defaultdict(<class 'int'>, {'wrong': 425, 'right': 139})",0.03283688694389129,0.8879836049185245,0.8877551020408163,0.8879899316792521,-0.00023482963843579618,0.889090909090909,-0.00133580705009273,"defaultdict(<class 'int'>, {'wrong': 426, 'right': 138})",0.03335551491381972,0.9095271418574428,0.9109461966604824,0.9094878512354241,0.001458345425058294,0.9118181818181819,-0.0008719851576994841
word,nice,41,"{'right': 11.0, 'wrong': 10.0}",16,"{'wrong': 3.3333333333333335, 'right': 6.0}",0.0005668934240362824,0.02040816326530611,0.007308502989262174,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.013666216743436599,0.6388083574927522,0.6875,0.6387693846923461,0.04873061530765388,0.66,0.02749999999999997,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.07644939656757781,0.6895431370588824,0.6875,0.689544772386193,-0.00204477238619305,0.66,0.02749999999999997,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0434424581293947,0.8879836049185245,0.96875,0.8879189594797399,0.08083104052026013,0.94,0.028750000000000053,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0434424581293947,0.9095271418574428,1.0,0.9094547273636818,0.09054527263631817,1.0,0.0
word,night,342,"{'wrong': 83.33333333333333, 'right': 92.0}",91,"{'wrong': 23.333333333333332, 'right': 21.0}",0.0006108227674247143,0.0006925207756232701,0.0013026310629724192,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 34})",0.013524538729693128,0.6388083574927522,0.65,0.6387577826872866,0.011242217312713465,0.6451612903225806,0.004838709677419395,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 72})",0.04573910137948016,0.6895431370588824,0.6888888888888889,0.6895460935930909,-0.0006572047042020523,0.6935483870967742,-0.00465949820788536,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 21})",0.04952693738012597,0.8879836049185245,0.9333333333333333,0.8877786704157461,0.04555466291758725,0.9247311827956989,0.008602150537634468,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 22})",0.04573910137948016,0.9095271418574428,0.9333333333333333,0.9094195621610766,0.023913771172256792,0.9247311827956989,0.008602150537634468
word,no,369,"{'wrong': 92.66666666666667, 'right': 91.0}",93,"{'wrong': 22.666666666666668, 'right': 25.0}",2.0586229953129234e-05,0.0005990512983519951,0.0004210958202540459,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 36})",0.009402900702047981,0.6388083574927522,0.6344086021505376,0.6388289057399689,-0.00442030358943124,0.63,0.004408602150537622,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 25})",0.032672813543347654,0.6895431370588824,0.6559139784946236,0.689700195851956,-0.03378621735733234,0.655,0.0009139784946236018,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 26})",0.029861143184075248,0.8879836049185245,0.8655913978494624,0.8880881835986542,-0.022496785749191783,0.865,0.0005913978494623828,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 32})",0.016034477594053853,0.9095271418574428,0.9408602150537635,0.9093808065083111,0.03147940854545239,0.935,0.00586021505376344
word,nod,1100,"{'wrong': 227.66666666666666, 'right': 417.0}",236,"{'wrong': 49.666666666666664, 'right': 87.0}",0.021563722811411543,0.018655562165377754,5.723898807848734e-05,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 234})",0.0003107916800142267,0.6388083574927522,0.688034188034188,0.6382257738215659,0.049808414212622165,0.6426512968299711,0.0453828912042169,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 249})",0.06672865323751784,0.6895431370588824,0.6474358974358975,0.6900414727898038,-0.0426055753539063,0.6397694524495677,0.007666444986329735,"defaultdict(<class 'int'>, {'wrong': 226, 'right': 123})",0.04398761660633979,0.8879836049185245,0.8376068376068376,0.8885798098320857,-0.0509729722252481,0.8371757925072046,0.0004310450996329873,"defaultdict(<class 'int'>, {'wrong': 248, 'right': 101})",0.06561873004506034,0.9095271418574428,0.8717948717948718,0.9099737001820757,-0.03817882838720388,0.8746397694524496,-0.002844897657577783
word,noodle,87,"{'wrong': 22.666666666666668, 'right': 19.0}",38,"{'right': 12.0, 'wrong': 8.666666666666666}",0.0019359999999999985,0.006503642039542146,0.007799060086813865,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.019890880917579047,0.6388083574927522,0.5789473684210527,0.6389222756410257,-0.059974907219973006,0.5918367346938775,-0.012889366272824887,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.015640413035030512,0.6895431370588824,0.7631578947368421,0.6894030448717948,0.07375484986504732,0.7755102040816326,-0.01235230934479048,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.024758925398420673,0.8879836049185245,0.881578947368421,0.8879957932692307,-0.006416845900809709,0.8775510204081632,0.004027926960257777,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.019890880917579047,0.9095271418574428,0.9210526315789473,0.9095052083333334,0.011547423245613975,0.9183673469387755,0.0026852846401718145
word,nose,421,"{'wrong': 108.33333333333333, 'right': 96.0}",117,"{'wrong': 30.333333333333332, 'right': 26.0}",0.0009107989216779449,0.0014792899408284004,3.445929243269322e-05,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 20})",0.055762695647921724,0.6388083574927522,0.6068376068376068,0.6389964301875408,-0.03215882334993403,0.6065573770491803,0.00028022978842645596,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 38})",0.01323677526223773,0.6895431370588824,0.7051282051282052,0.6894514555784604,0.01567674954974474,0.7049180327868853,0.00021017234131992524,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 21})",0.05231591332812454,0.8879836049185245,0.8632478632478633,0.888129116597114,-0.02488125334925073,0.860655737704918,0.0025921255429453005,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 25})",0.04004029908923015,0.9095271418574428,0.9102564102564102,0.9095228518276435,0.0007335584287667674,0.9057377049180327,0.004518705338377504
word,not,624,"{'right': 146.0, 'wrong': 159.33333333333334}",219,"{'wrong': 56.333333333333336, 'right': 50.0}",0.000476726225663126,0.000886882007841905,3.165813219798601e-05,"defaultdict(<class 'int'>, {'wrong': 174, 'right': 52})",0.03417584117426652,0.6388083574927522,0.6611374407582938,0.6385703460469816,0.02256709471131224,0.658256880733945,0.0028805600243488882,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 54})",0.031557425352591664,0.6895431370588824,0.6919431279620853,0.6895175549381157,0.0024255730239696183,0.6880733944954128,0.0038697334666725203,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 166})",0.02446483374086924,0.8879836049185245,0.9123222748815166,0.8877241727709018,0.02459810211061486,0.9105504587155964,0.0017718161659202591,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 172})",0.031557425352591664,0.9095271418574428,0.9383886255924171,0.9092194998737054,0.029169125718711664,0.9357798165137615,0.0026088090786555718
word,note,450,"{'wrong': 114.66666666666667, 'right': 106.0}",121,"{'right': 35.0, 'wrong': 28.666666666666668}",0.00038562992305656333,0.0024738905183520187,0.002410619726462948,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 17})",0.08104292027243243,0.6388083574927522,0.6610169491525424,0.6386765888978279,0.02234036025471453,0.6666666666666666,-0.005649717514124242,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 33})",0.03354624972170936,0.6895431370588824,0.6313559322033898,0.6898883748994369,-0.05853244269604707,0.6340579710144928,-0.0027020388111029803,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 32})",0.03571038377840602,0.8879836049185245,0.885593220338983,0.8879977876106194,-0.002404567271636404,0.8913043478260869,-0.005711127487103895,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 37})",0.025719834570646243,0.9095271418574428,0.923728813559322,0.9094428801287209,0.014285933430601139,0.927536231884058,-0.003807418324735967
word,notice,801,"{'wrong': 203.66666666666666, 'right': 190.0}",224,"{'wrong': 56.0, 'right': 56.0}",0.0003013061019056311,0.0,0.00015070603736834498,"defaultdict(<class 'int'>, {'wrong': 176, 'right': 48})",0.040428319922115,0.6388083574927522,0.6576576576576577,0.63859684593611,0.01906081172154772,0.6576576576576577,0.0,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 170})",0.03205083465723386,0.6895431370588824,0.6531531531531531,0.6899514759401537,-0.03679832278700057,0.6531531531531531,0.0,"defaultdict(<class 'int'>, {'wrong': 171, 'right': 53})",0.03336091125678935,0.8879836049185245,0.8761261261261262,0.8881166599272139,-0.011990533801087722,0.8761261261261262,0.0,"defaultdict(<class 'int'>, {'wrong': 171, 'right': 53})",0.03336091125678935,0.9095271418574428,0.9099099099099099,0.9095228467448443,0.00038706316506564864,0.9099099099099099,0.0
word,now,823,"{'wrong': 213.66666666666666, 'right': 182.0}",260,"{'wrong': 62.333333333333336, 'right': 73.0}",0.0016013482198685715,0.0015530587978354227,0.0031575481392686067,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 239})",0.04562385520423818,0.6388083574927522,0.6381322957198443,0.6388171552990025,-0.0006848595791582035,0.6401384083044983,-0.0020061125846539962,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 238})",0.04434255836193862,0.6895431370588824,0.6984435797665369,0.6894273127753304,0.0090162669912065,0.698961937716263,-0.0005183579497261004,"defaultdict(<class 'int'>, {'wrong': 222, 'right': 70})",0.027004089556310062,0.8879836049185245,0.9260700389105059,0.8874879740746366,0.038582064835869234,0.9273356401384083,-0.0012656012279024242,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 67})",0.02983792640205965,0.9095271418574428,0.914396887159533,0.9094637703174844,0.004933116842048668,0.9204152249134948,-0.006018337753961767
word,number,339,"{'wrong': 89.0, 'right': 72.0}",96,"{'wrong': 24.333333333333332, 'right': 23.0}",0.0027873153041935127,0.00019837333862328773,0.0007528110271762412,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 13})",0.06260747569763493,0.6388083574927522,0.6827956989247311,0.638602922713805,0.0441927762109261,0.6789473684210526,0.0038483305036784987,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 21})",0.03113422780433346,0.6895431370588824,0.7043010752688172,0.6894742128257922,0.014826862443025002,0.7052631578947368,-0.0009620826259195692,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 73})",0.02044110613322049,0.8879836049185245,0.9247311827956989,0.8878119821222317,0.03691920067346721,0.9263157894736842,-0.001584606677985323,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 75})",0.025439096835445055,0.9095271418574428,0.9408602150537635,0.9093808065083111,0.03147940854545239,0.9421052631578948,-0.0012450481041312855
word,numerous,115,"{'right': 24.0, 'wrong': 30.333333333333332}",36,"{'wrong': 9.0, 'right': 9.0}",0.0033968158380066962,0.0,0.0017051794323943038,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 19})",0.0037112202031832457,0.6388083574927522,0.6666666666666666,0.6387581372058088,0.027908529460857867,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.04592498986090857,0.6895431370588824,0.6944444444444444,0.6895343014521783,0.004910142992266109,0.6944444444444444,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 26})",0.014682777802511475,0.8879836049185245,0.9444444444444444,0.8878818227341011,0.05656262171034332,0.9444444444444444,0.0,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.014682777802511475,0.9095271418574428,0.9722222222222222,0.9094141211817727,0.06280810104044954,0.9722222222222222,0.0
word,nurse,98,"{'wrong': 24.666666666666668, 'right': 24.0}",17,"{'right': 6.0, 'wrong': 3.6666666666666665}",4.691311690748771e-05,0.014565992865636153,0.008263875563957204,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.02418818540941916,0.6388083574927522,0.6764705882352942,0.6387763269798389,0.037694261255455275,0.62,0.05647058823529416,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.009089955504502843,0.6895431370588824,0.7352941176470589,0.6895042273250288,0.04578989032203007,0.72,0.015294117647058902,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0350411911330761,0.8879836049185245,0.8823529411764706,0.8879883936164891,-0.005635452440018507,0.9,-0.01764705882352946,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.0350411911330761,0.9095271418574428,0.8823529411764706,0.9095502526389514,-0.027197311462480833,0.9,-0.01764705882352946
word,nut,67,"{'wrong': 16.666666666666668, 'right': 17.0}",35,"{'wrong': 8.333333333333334, 'right': 10.0}",2.450740123517279e-05,0.0020661157024793376,0.0008226063255804463,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.06260675595426007,0.6388083574927522,0.6428571428571429,0.638801261829653,0.004055881027489883,0.6375,0.005357142857142949,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 18})",0.0015136187728219085,0.6895431370588824,0.7142857142857143,0.6894997746732763,0.024785939612438024,0.7,0.014285714285714346,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.03509794404844067,0.8879836049185245,0.9285714285714286,0.8879124730859747,0.04065895548545395,0.9375,-0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.03509794404844067,0.9095271418574428,0.9,0.9095438385659206,-0.00954383856592056,0.9,0.0
word,o,75,"{'wrong': 18.333333333333332, 'right': 20.0}",24,"{'wrong': 6.0, 'right': 6.0}",0.0004725897920604933,0.0,0.0002364252875255747,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.03959616651176992,0.6388083574927522,0.5833333333333334,0.6388749874887398,-0.05554165415540646,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.027716550387113972,0.6895431370588824,0.6666666666666666,0.689570613552197,-0.022903946885530324,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.07240249907399765,0.8879836049185245,0.8333333333333334,0.8880492443198879,-0.054715910986554483,0.8333333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.05429004220176202,0.9095271418574428,0.9375,0.9094935441897708,0.028006455810229203,0.9375,0.0
word,oar,112,"{'wrong': 31.0, 'right': 19.0}",43,"{'right': 14.0, 'wrong': 9.666666666666666}",0.0144,0.00838127355683397,0.022565494667760783,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 6})",0.053814416747889664,0.6388083574927522,0.6627906976744186,0.6387566998948054,0.024033997779613125,0.6491228070175439,0.013667890656874682,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 35})",1.882110420678082e-05,0.6895431370588824,0.7558139534883721,0.6894003907228372,0.0664135627655349,0.7456140350877193,0.010199918400652819,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 16})",0.005587341666416959,0.8879836049185245,0.8837209302325582,0.8879927866553123,-0.004271856422754183,0.868421052631579,0.015299877600979173,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 10})",0.02655136628950904,0.9095271418574428,0.9186046511627907,0.9095075890397235,0.009097062123067157,0.9210526315789473,-0.002447980416156681
word,object,724,"{'wrong': 183.33333333333334, 'right': 174.0}",216,"{'wrong': 54.0, 'right': 54.0}",0.00017055580307418232,0.0,8.529487541351953e-05,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 41})",0.0505732693235229,0.6388083574927522,0.6105769230769231,0.6391049600969795,-0.02852803702005635,0.6105769230769231,0.0,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 67})",0.016397211351626056,0.6895431370588824,0.7668269230769231,0.6887311849681786,0.07809573810874448,0.7668269230769231,0.0,"defaultdict(<class 'int'>, {'wrong': 168, 'right': 48})",0.038980468766609294,0.8879836049185245,0.9399038461538461,0.8874381250631377,0.05246572109070846,0.9399038461538461,0.0,"defaultdict(<class 'int'>, {'wrong': 169, 'right': 47})",0.04051333650760553,0.9095271418574428,0.9447115384615384,0.9091574906556218,0.035554047805916644,0.9447115384615384,0.0
word,obstacle,102,"{'right': 36.0, 'wrong': 22.0}",41,"{'wrong': 11.666666666666666, 'right': 6.0}",0.014565992865636153,0.02572089711641154,0.04010423763238827,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 15})",0.04636049874682654,0.6388083574927522,0.6097560975609756,0.6388680190333083,-0.029111921472332658,0.6170212765957447,-0.007265179034769087,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 18})",0.02852593130130268,0.6895431370588824,0.6951219512195121,0.6895316804407714,0.005590270778740747,0.7021276595744681,-0.007005708354955953,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 32})",0.04636049874682654,0.8879836049185245,0.926829268292683,0.8879038317054846,0.03892543658719838,0.9361702127659575,-0.009340944473274493,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 32})",0.04636049874682654,0.9095271418574428,0.9390243902439024,0.9094665664913599,0.029557823752542456,0.9468085106382979,-0.007784120394395466
word,occasionally,96,"{'wrong': 24.333333333333332, 'right': 23.0}",29,"{'wrong': 6.666666666666667, 'right': 9.0}",0.00019837333862328773,0.005545495699411493,0.003940383309354027,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.009332296492352801,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.6216216216216216,-0.0009319664492077884,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.061882267796875064,0.6895431370588824,0.6724137931034483,0.6895680032036843,-0.01715421010023599,0.7027027027027027,-0.030288909599254454,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.0322375814938538,0.8879836049185245,0.9655172413793104,0.8878710517094659,0.07764618966984449,0.972972972972973,-0.00745573159366264,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.018807592533737115,0.9095271418574428,0.9482758620689655,0.9094708915252541,0.03880497054371146,0.9459459459459459,0.002329916123019582
word,ocean,431,"{'wrong': 110.0, 'right': 101.0}",120,"{'wrong': 28.333333333333332, 'right': 35.0}",0.00045484153545517954,0.0027700831024930774,0.0027401330937724573,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 23})",0.05902073819398208,0.6388083574927522,0.6059322033898306,0.6390034191472245,-0.03307121575739391,0.6151079136690647,-0.00917571027923414,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 36})",0.027167083834634315,0.6895431370588824,0.7372881355932204,0.6892598551890587,0.04802828040416163,0.7482014388489209,-0.010913303255700502,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 40})",0.020319056205180992,0.8879836049185245,0.902542372881356,0.887897224456959,0.014645148424397014,0.8992805755395683,0.0032617973417876645,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 39})",0.021920879985692046,0.9095271418574428,0.9194915254237288,0.909468020917136,0.01002350450659284,0.920863309352518,-0.0013717839287892275
word,of,41132,"{'wrong': 10549.0, 'right': 9485.0}",11809,"{'wrong': 2978.0, 'right': 2875.0}",0.0007051604166697179,7.742075636393629e-05,0.00015784250536882323,"defaultdict(<class 'int'>, {'wrong': 9760, 'right': 2152})",0.05000786360438428,0.6388083574927522,0.6385395984998897,0.6390310786106033,-0.000491480110713538,0.6381284763878285,0.00041112211206117966,"defaultdict(<class 'int'>, {'right': 3029, 'wrong': 8883})",0.026245523553920673,0.6895431370588824,0.6920361791308185,0.6874771480804388,0.004559031050379692,0.6918966081361108,0.00013957099470773837,"defaultdict(<class 'int'>, {'wrong': 8981, 'right': 2931})",0.02842658927065471,0.8879836049185245,0.9018310169865431,0.876508226691042,0.025322790295501107,0.9019522303413676,-0.00012121335482451201,"defaultdict(<class 'int'>, {'wrong': 9010, 'right': 2902})",0.029092734464154904,0.9095271418574428,0.9224575336421795,0.8988117001828153,0.02364583345936422,0.9226196968044498,-0.00016216316227024574
word,off,11493,"{'wrong': 2958.3333333333335, 'right': 2618.0}",3191,"{'wrong': 788.0, 'right': 827.0}",0.0009312183611486578,0.0001457888027298264,0.000907544970679847,"defaultdict(<class 'int'>, {'wrong': 2872, 'right': 438})",0.07059500268411266,0.6388083574927522,0.6341793570219966,0.639610580024632,-0.0054312230026354325,0.6362895337463319,-0.002110176724335333,"defaultdict(<class 'int'>, {'right': 849, 'wrong': 2461})",0.024797611484467852,0.6895431370588824,0.6957698815566836,0.6884640197055891,0.007305861851094497,0.6977502445386371,-0.0019803629819534763,"defaultdict(<class 'int'>, {'wrong': 2533, 'right': 777})",0.03063128279923373,0.8879836049185245,0.8890016920473773,0.8878071667350889,0.0011945253122884747,0.8889794587544833,2.2233292894080492e-05,"defaultdict(<class 'int'>, {'wrong': 2532, 'right': 778})",0.030544961276852675,0.9095271418574428,0.9143824027072758,0.9086857075831329,0.0056966951241428365,0.9147375285295076,-0.00035512582223184985
word,offer,263,"{'wrong': 65.0, 'right': 68.0}",69,"{'right': 18.0, 'wrong': 17.0}",0.00012719769348182484,0.00020408163265306058,4.525549004676913e-06,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 12})",0.06970590641305593,0.6388083574927522,0.6985294117647058,0.6386046744909218,0.059924737273784,0.7083333333333334,-0.009803921568627527,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 22})",0.023036022618584437,0.6895431370588824,0.6102941176470589,0.6898134216069817,-0.0795193039599228,0.6111111111111112,-0.0008169934640522847,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 19})",0.03370310420344948,0.8879836049185245,0.8602941176470589,0.888078041929983,-0.02778392428292409,0.8611111111111112,-0.0008169934640522847,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 22})",0.023036022618584437,0.9095271418574428,0.8823529411764706,0.9096198214464841,-0.02726688027001356,0.875,0.007352941176470562
word,office,897,"{'wrong': 219.33333333333334, 'right': 239.0}",259,"{'wrong': 68.33333333333333, 'right': 54.0}",0.00046029752066115555,0.003431980339894127,0.0032108915147317993,"defaultdict(<class 'int'>, {'right': 98, 'wrong': 176})",0.013678782627941338,0.6388083574927522,0.6568627450980392,0.6385752620120501,0.018287483085989154,0.6574074074074074,-0.0005446623093682268,"defaultdict(<class 'int'>, {'wrong': 198, 'right': 76})",0.031432773415899146,0.6895431370588824,0.696078431372549,0.6894587615816921,0.00661966979085693,0.6944444444444444,0.0016339869281045694,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 203})",0.036694801845349616,0.8879836049185245,0.8686274509803922,0.8882335071641942,-0.019606056183802067,0.8666666666666667,0.0019607843137254832,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 219})",0.05722456227845834,0.9095271418574428,0.884313725490196,0.9098526656878133,-0.025538940197617266,0.8722222222222222,0.012091503267973813
word,officer,193,"{'wrong': 47.333333333333336, 'right': 51.0}",51,"{'wrong': 12.666666666666666, 'right': 13.0}",0.00034760126400459575,4.216562658121138e-05,7.386656832325924e-05,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 18})",0.016450777316775474,0.6388083574927522,0.696078431372549,0.6386619894763217,0.0574164418962273,0.6981132075471698,-0.002034776174620778,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 14})",0.034466172237862414,0.6895431370588824,0.7549019607843137,0.6893760962164871,0.06552586456782661,0.7547169811320755,0.0001849796522381819,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.05360828976790836,0.8879836049185245,0.9313725490196079,0.8878727136056126,0.04349983541399527,0.9339622641509434,-0.002589715131335546,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 14})",0.034466172237862414,0.9095271418574428,0.9117647058823529,0.909521423202205,0.002243282680147951,0.9150943396226415,-0.0033296337402886067
word,oil,181,"{'wrong': 44.333333333333336, 'right': 48.0}",65,"{'right': 16.0, 'wrong': 16.333333333333332}",0.00039424467932593847,2.6570305027101808e-05,0.0003128561862002508,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 24})",0.012424551201781396,0.6388083574927522,0.6190476190476191,0.6388707817279246,-0.019823162680305484,0.6171875,0.0018601190476190688,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 15})",0.04666618811893055,0.6895431370588824,0.7857142857142857,0.6892393320964749,0.09647495361781078,0.78125,0.004464285714285698,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 49})",0.036737917214391784,0.8879836049185245,0.9126984126984127,0.8879055307626736,0.02479288193573903,0.9140625,-0.0013640873015873245,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 48})",0.03232373902765152,0.9095271418574428,0.9285714285714286,0.9094669808955523,0.019104447675876268,0.9296875,-0.0011160714285713969
word,old,606,"{'right': 117.0, 'wrong': 163.0}",165,"{'wrong': 44.666666666666664, 'right': 31.0}",0.00674744897959184,0.00815560170001358,3.436007811453501e-05,"defaultdict(<class 'int'>, {'wrong': 161, 'right': 18})",0.06927694711473487,0.6388083574927522,0.6333333333333333,0.6388538884128824,-0.005520555079549072,0.6229050279329609,0.010428305400372428,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 145})",0.03126673654961825,0.6895431370588824,0.6636363636363637,0.6897585807166977,-0.02612221708033402,0.659217877094972,0.004418486541391653,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 135})",0.016831595946743716,0.8879836049185245,0.8848484848484849,0.8880096769316063,-0.003161192083121378,0.88268156424581,0.002166920602674871,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 125})",0.007349470122760389,0.9095271418574428,0.8878787878787879,0.9097071720175395,-0.021828384138751544,0.8938547486033519,-0.005975960724563967
word,older,209,"{'wrong': 53.0, 'right': 50.0}",62,"{'right': 13.0, 'wrong': 16.333333333333332}",0.00021208407955509455,0.0032283057851239644,0.0008975918714157118,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 20})",0.01753770474599904,0.6388083574927522,0.6290322580645161,0.6388387484957883,-0.00980649043127213,0.6212121212121212,0.00782013685239491,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 45})",0.01463132460406976,0.6895431370588824,0.7338709677419355,0.689405334937826,0.044465632804109534,0.7348484848484849,-0.0009775171065493637,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 47})",0.020747400793603557,0.8879836049185245,0.8951612903225806,0.8879612916165263,0.007199998706054367,0.9015151515151515,-0.006353861192570864,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 46})",0.01753770474599904,0.9095271418574428,0.9274193548387096,0.9094715202567188,0.017947834581990785,0.9318181818181818,-0.004398826979472137
word,on,44927,"{'wrong': 11492.666666666666, 'right': 10449.0}",12635,"{'wrong': 3204.0, 'right': 3023.0}",0.0005656195453163989,0.00021122213445495474,4.283804201738687e-05,"defaultdict(<class 'int'>, {'wrong': 10351, 'right': 2465})",0.04636135471935378,0.6388083574927522,0.6350292519849561,0.6422752539773816,-0.0072460019924255326,0.6342663795755152,0.0007628724094408401,"defaultdict(<class 'int'>, {'right': 3184, 'wrong': 9632})",0.028431229641747616,0.6895431370588824,0.6971374843292938,0.682576193214491,0.014561291114802755,0.6972726340613145,-0.00013514973202066738,"defaultdict(<class 'int'>, {'right': 3174, 'wrong': 9642})",0.028643045521586162,0.8879836049185245,0.893909318846636,0.8825474410580794,0.011361877788556685,0.894494001845586,-0.0005846829989499813,"defaultdict(<class 'int'>, {'right': 3128, 'wrong': 9688})",0.029630001901507587,0.9095271418574428,0.9194525699958211,0.9004216982940387,0.019030871701782415,0.9197682764277658,-0.0003157064319446734
word,once,442,"{'right': 112.0, 'wrong': 110.0}",124,"{'wrong': 28.333333333333332, 'right': 39.0}",2.029056083110121e-05,0.0062738947162043,0.0028127047412637683,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 104})",0.014364329959122672,0.6388083574927522,0.657258064516129,0.6386932904134393,0.01856477410268975,0.6560509554140127,0.0012071091021162994,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 38})",0.03741154035572632,0.6895431370588824,0.7258064516129032,0.68931697012373,0.03648948148917319,0.7165605095541401,0.009245942058763168,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 114})",0.028290747615378538,0.8879836049185245,0.9032258064516129,0.8878885424001609,0.015337264051451971,0.8853503184713376,0.017875487980275273,"defaultdict(<class 'int'>, {'wrong': 120, 'right': 37})",0.03943058359064597,0.9095271418574428,0.9314516129032258,0.9093904033799417,0.022061209523284053,0.9203821656050956,0.011069447298130197
word,one,6485,"{'wrong': 1641.0, 'right': 1562.0}",1722,"{'right': 446.0, 'wrong': 425.3333333333333}",0.00015208287500527567,0.0001406410892088914,0.00029264072717838895,"defaultdict(<class 'int'>, {'right': 422, 'wrong': 1365})",0.034786460434644374,0.6388083574927522,0.6372354497354498,0.6389369525251433,-0.0017015027896934987,0.6368555060471037,0.00037994368834604053,"defaultdict(<class 'int'>, {'wrong': 1337, 'right': 450})",0.030235214028089895,0.6895431370588824,0.7066798941798942,0.6881421001405862,0.018537794039307998,0.7087842138765118,-0.002104319696617618,"defaultdict(<class 'int'>, {'wrong': 1337, 'right': 450})",0.030235214028089895,0.8879836049185245,0.9163359788359788,0.8856656212825781,0.03067035755340075,0.9175684277530235,-0.0012324489170446595,"defaultdict(<class 'int'>, {'wrong': 1344, 'right': 443})",0.03133563551443919,0.9095271418574428,0.9421296296296297,0.9068616848707689,0.03526794475886075,0.9423933800127308,-0.00026375038310111343
word,onion,30,"{'right': 11.0, 'wrong': 6.333333333333333}",19,"{'wrong': 4.333333333333333, 'right': 6.0}",0.018121301775147935,0.006503642039542146,0.001528086547712958,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 15})",0.027815353064378462,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.62,0.011578947368421022,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.06479405141213991,0.6895431370588824,0.6842105263157895,0.6895482063341172,-0.005337680018327684,0.66,0.02421052631578946,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.08149907653195185,0.8879836049185245,0.9736842105263158,0.8879021363886527,0.08578207413766314,0.96,0.013684210526315854,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.08149907653195185,0.9095271418574428,0.9473684210526315,0.909491169260019,0.037877251792612476,0.94,0.00736842105263158
word,only,387,"{'wrong': 99.66666666666667, 'right': 88.0}",114,"{'wrong': 26.333333333333332, 'right': 35.0}",0.0009661828128302761,0.0049917296786389466,0.005192236358148011,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 107})",0.02870332779188451,0.6388083574927522,0.6428571428571429,0.6387855634864783,0.004071579370664602,0.635036496350365,0.00782064650677794,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 115})",0.04718094388383576,0.6895431370588824,0.7232142857142857,0.689353573941892,0.03386071177239369,0.7226277372262774,0.0005865484880083205,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 29})",0.03953423815864114,0.8879836049185245,0.9017857142857143,0.8879059012767668,0.013879813008947472,0.9051094890510949,-0.003323774765380594,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 32})",0.03276863568471209,0.9095271418574428,0.9508928571428571,0.9092942595757515,0.0415985975671056,0.9416058394160584,0.00928701772679874
word,onto,4482,"{'wrong': 1156.3333333333333, 'right': 1013.0}",1314,"{'wrong': 328.3333333333333, 'right': 329.0}",0.001091394677025563,2.571497928401163e-07,0.0005632807214864775,"defaultdict(<class 'int'>, {'wrong': 1131, 'right': 186})",0.06521926463477629,0.6388083574927522,0.637223974763407,0.6389155726331519,-0.0016915978697449319,0.6376868607395751,-0.0004628859761681703,"defaultdict(<class 'int'>, {'wrong': 984, 'right': 333})",0.025161564223138665,0.6895431370588824,0.7026813880126183,0.6886540719393746,0.0140273160732437,0.7029897718332022,-0.0003083838205839573,"defaultdict(<class 'int'>, {'wrong': 982, 'right': 335})",0.02477785666724608,0.8879836049185245,0.9037854889589906,0.8869142918134273,0.016871197145563288,0.9040125885129819,-0.00022709955399136117,"defaultdict(<class 'int'>, {'wrong': 994, 'right': 323})",0.027134565108717132,0.9095271418574428,0.917981072555205,0.9089550645746611,0.009026007980543871,0.918174665617624,-0.0001935930624189508
word,open,4516,"{'wrong': 1127.6666666666667, 'right': 1133.0}",1212,"{'wrong': 299.3333333333333, 'right': 314.0}",1.391439740962528e-06,0.00014295841209829968,5.808224372289223e-05,"defaultdict(<class 'int'>, {'wrong': 980, 'right': 277})",0.04360395420242241,0.6388083574927522,0.6371872303710094,0.6389080490263702,-0.0017208186553607785,0.6382890365448505,-0.0011018061738410356,"defaultdict(<class 'int'>, {'wrong': 939, 'right': 318})",0.03325057990738965,0.6895431370588824,0.6660914581535806,0.690985302700695,-0.024893844547114408,0.667358803986711,-0.0012673458331303733,"defaultdict(<class 'int'>, {'wrong': 949, 'right': 308})",0.0356114677542468,0.8879836049185245,0.8792062122519413,0.8885233724200138,-0.009317160168072491,0.8791528239202658,5.338833167545243e-05,"defaultdict(<class 'int'>, {'wrong': 948, 'right': 309})",0.03537078125075245,0.9095271418574428,0.907679033649698,0.9096407916379264,-0.0019617579882283964,0.90656146179402,0.0011175718556780678
word,opened,82,"{'wrong': 21.333333333333332, 'right': 18.0}",26,"{'wrong': 6.333333333333333, 'right': 7.0}",0.0017954610744039044,0.0006249999999999997,0.002271960974523101,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.026030281666773493,0.6388083574927522,0.6538461538461539,0.6387887887887888,0.015057365057365102,0.6379310344827587,0.01591511936339518,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.0484363997688198,0.6895431370588824,0.7307692307692307,0.6894894894894895,0.04127974127974121,0.7413793103448276,-0.010610079575596898,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.03608505406436679,0.8879836049185245,0.8653846153846154,0.888013013013013,-0.022628397628397634,0.8620689655172413,0.003315649867374093,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.06359985270643205,0.9095271418574428,0.8846153846153846,0.9095595595595596,-0.024944174944175,0.8793103448275862,0.0053050397877983935
word,opening,225,"{'right': 67.0, 'wrong': 52.666666666666664}",66,"{'wrong': 16.666666666666668, 'right': 16.0}",0.00358664194101536,0.00010412328196584837,0.0024646150763980162,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 52})",0.060717399264101454,0.6388083574927522,0.6666666666666666,0.638716148445336,0.027950518221330656,0.6716417910447762,-0.004975124378109541,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 13})",0.07357064399424501,0.6895431370588824,0.6212121212121212,0.6897693079237713,-0.06855718671165012,0.6194029850746269,0.0018091361374943382,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 50})",0.049499390109128835,0.8879836049185245,0.8939393939393939,0.8879638916750251,0.005975502264368826,0.8955223880597015,-0.0015829941203076014,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 51})",0.05491795834028395,0.9095271418574428,0.9090909090909091,0.9095285857572718,-0.0004376766663627407,0.9104477611940298,-0.0013568521031207537
word,opponent,250,"{'right': 63.0, 'wrong': 62.333333333333336}",69,"{'wrong': 15.0, 'right': 24.0}",7.073336351290123e-06,0.013313609467455623,0.0064579554999876325,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 20})",0.04914557087093369,0.6388083574927522,0.6323529411764706,0.6388303741598956,-0.006477432983425069,0.65625,-0.023897058823529438,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 29})",0.02177981512684392,0.6895431370588824,0.6838235294117647,0.6895626441970107,-0.0057391147852460245,0.6875,-0.003676470588235281,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 23})",0.03846387249937097,0.8879836049185245,0.8970588235294118,0.8879526532249975,0.009106170304414296,0.8958333333333334,0.001225490196078427,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 33})",0.013597693538262332,0.9095271418574428,0.875,0.9096448991874811,-0.03464489918748115,0.8541666666666666,0.02083333333333337
word,opposite,338,"{'right': 99.0, 'wrong': 79.66666666666667}",78,"{'wrong': 18.333333333333332, 'right': 23.0}",0.002927294497660948,0.003186784599375654,2.7886089133314198e-06,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 47})",0.0017742539858217384,0.6388083574927522,0.6794871794871795,0.6386491368928141,0.04083804259436541,0.6720430107526881,0.007444168734491385,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 72})",0.058007921961845066,0.6895431370588824,0.6923076923076923,0.6895323163388197,0.002775375968872562,0.7043010752688172,-0.011993382961124954,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 27})",0.036135728541038525,0.8879836049185245,0.9102564102564102,0.8878964271376957,0.022359983118714566,0.9193548387096774,-0.009098428453267138,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 24})",0.04624980732352776,0.9095271418574428,0.9294871794871795,0.9094490164592534,0.02003816302792616,0.9301075268817204,-0.0006203473945408655
word,or,341,"{'right': 91.0, 'wrong': 83.33333333333333}",106,"{'wrong': 24.0, 'right': 34.0}",0.0004834953514983786,0.007431629013079663,0.002087946227564209,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 53})",0.009235599725091748,0.6388083574927522,0.6509433962264151,0.6387437185929649,0.012199677633450201,0.6459854014598541,0.0049579947665610025,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 21})",0.0791831373289146,0.6895431370588824,0.7452830188679245,0.6892462311557789,0.0560367877121456,0.7627737226277372,-0.017490703759812765,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 32})",0.04509718701416011,0.8879836049185245,0.9575471698113207,0.8876130653266332,0.06993410448468751,0.9598540145985401,-0.002306844787219431,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 36})",0.035742248697625274,0.9095271418574428,0.9716981132075472,0.9091959798994975,0.06250213330804966,0.9708029197080292,0.0008951934995179434
word,orange,430,"{'wrong': 111.33333333333333, 'right': 96.0}",124,"{'right': 32.0, 'wrong': 30.666666666666668}",0.001367334911756497,0.00011317338162064255,0.0011348492801743389,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 23})",0.04722195084650593,0.6388083574927522,0.625,0.6388944774167589,-0.013894477416758866,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 25})",0.041464951991856784,0.6895431370588824,0.6814516129032258,0.6895936022532945,-0.008141989350068712,0.68359375,-0.0021421370967742437,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 27})",0.03620890362540023,0.8879836049185245,0.9153225806451613,0.8878130972739161,0.027509483371245147,0.9140625,0.0012600806451612545,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 22})",0.05030299566968582,0.9095271418574428,0.9233870967741935,0.9094407001307716,0.013946396643421899,0.91796875,0.005418346774193505
word,ornament,103,"{'wrong': 23.666666666666668, 'right': 32.0}",50,"{'right': 15.0, 'wrong': 11.666666666666666}",0.005602567320448924,0.00390625,7.773352697085147e-05,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 12})",0.07796401236428241,0.6388083574927522,0.6195652173913043,0.6388527054108216,-0.019287488019517296,0.6339285714285714,-0.014363354037267073,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.05115529367744916,0.6895431370588824,0.6739130434782609,0.6895791583166333,-0.015666114838372436,0.6607142857142857,0.013198757763975166,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 18})",0.0403947056192451,0.8879836049185245,0.8695652173913043,0.8880260521042084,-0.01846083471290405,0.8839285714285714,-0.014363354037267073,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 20})",0.03112844660111691,0.9095271418574428,0.9456521739130435,0.9094438877755511,0.036208286137492385,0.9464285714285714,-0.0007763975155279379
word,ornate,86,"{'wrong': 22.666666666666668, 'right': 18.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.003292125772641764,0.01384083044982699,0.015453509252850425,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.058530379236462794,0.6388083574927522,0.575,0.6388722105473832,-0.06387221054738323,0.5862068965517241,-0.011206896551724133,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 19})",0.0050182218699641075,0.6895431370588824,0.75,0.6894826378464926,0.06051736215350745,0.7413793103448276,0.008620689655172376,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.058530379236462794,0.8879836049185245,0.85,0.8880216151305914,-0.038021615130591435,0.8448275862068966,0.005172413793103403,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.04397993820406597,0.9095271418574428,0.9,0.909536675672971,-0.009536675672971007,0.896551724137931,0.0034482758620689724


==> SWAG/return_SWAG-7.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,other,6068,"{'wrong': 1499.3333333333333, 'right': 1570.0}",1693,"{'wrong': 416.3333333333333, 'right': 444.0}",0.00013251990298920386,0.0002585354994122257,1.0438143678119082e-05,"defaultdict(<class 'int'>, {'wrong': 1153, 'right': 624})",0.013166921159681252,0.6388083574927522,0.6342324983943481,0.6391945362892297,-0.004962037894881588,0.6333129957291032,0.0009195026652449867,"defaultdict(<class 'int'>, {'wrong': 1361, 'right': 416})",0.04189869862385708,0.6895431370588824,0.7138728323699421,0.6874898368475256,0.02638299552241652,0.712019524100061,0.001853308269881171,"defaultdict(<class 'int'>, {'wrong': 1307, 'right': 470})",0.03255362374409606,0.8879836049185245,0.9091201027617213,0.8861997940267765,0.022920308734944772,0.9072605247101891,0.0018595780515321403,"defaultdict(<class 'int'>, {'wrong': 1323, 'right': 454})",0.03516861938448343,0.9095271418574428,0.9386640976236352,0.9070681337741883,0.03159596384944696,0.9399023794996949,-0.001238281876059677
word,others,1726,"{'wrong': 423.0, 'right': 457.0}",462,"{'wrong': 118.66666666666667, 'right': 106.0}",0.00037319214876033055,0.0007946710810168285,0.0011290233657287596,"defaultdict(<class 'int'>, {'wrong': 309, 'right': 166})",0.01475410847325722,0.6388083574927522,0.6238636363636364,0.6391444342226311,-0.015280797858994721,0.6214128035320088,0.002450832831627614,"defaultdict(<class 'int'>, {'wrong': 355, 'right': 120})",0.038109299816077975,0.6895431370588824,0.7284090909090909,0.6886691199018706,0.039739971007220265,0.7262693156732892,0.0021397752358016664,"defaultdict(<class 'int'>, {'right': 115, 'wrong': 360})",0.0414639208131386,0.8879836049185245,0.9193181818181818,0.887278953286313,0.0320392285318688,0.9172185430463576,0.002099638771824175,"defaultdict(<class 'int'>, {'right': 122, 'wrong': 353})",0.03681731790715056,0.9095271418574428,0.9511363636363637,0.908591434120413,0.04254492951595068,0.9514348785871964,-0.00029851495083277335
word,out,15644,"{'wrong': 3975.0, 'right': 3719.0}",4223,"{'wrong': 1059.6666666666667, 'right': 1044.0}",0.0002767678087685803,1.3865622247824742e-05,8.34055856339241e-05,"defaultdict(<class 'int'>, {'wrong': 3388, 'right': 851})",0.04537159821589125,0.6388083574927522,0.6373440748440748,0.6391570738952841,-0.0018129990512092409,0.6372929606625258,5.111418154901681e-05,"defaultdict(<class 'int'>, {'right': 1069, 'wrong': 3170})",0.029103068609984357,0.6895431370588824,0.6877598752598753,0.6899678177992326,-0.0022079425393572993,0.6876293995859213,0.00013047567395396698,"defaultdict(<class 'int'>, {'right': 1042, 'wrong': 3197})",0.030871702715239348,0.8879836049185245,0.8909823284823285,0.8872694640425796,0.003712864439748942,0.890916149068323,6.61794140055516e-05,"defaultdict(<class 'int'>, {'right': 1027, 'wrong': 3212})",0.03188252986733291,0.9095271418574428,0.9103430353430353,0.9093328382225523,0.001010197120483003,0.9103260869565217,1.694838651356001e-05
word,outdoor,177,"{'right': 34.0, 'wrong': 47.666666666666664}",43,"{'wrong': 12.0, 'right': 7.0}",0.007001249479383586,0.017313019390581715,0.0012037938933238002,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 39})",0.03164862911423893,0.6388083574927522,0.6744186046511628,0.6387316535590843,0.03568695109207842,0.6770833333333334,-0.002664728682170603,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 6})",0.05599305191922573,0.6895431370588824,0.686046511627907,0.6895506687371638,-0.003504157109256778,0.6666666666666666,0.019379844961240345,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.020249440733818763,0.8879836049185245,0.8953488372093024,0.8879677403195912,0.007381096889711114,0.8958333333333334,-0.0004844961240310086,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.01568935791028609,0.9095271418574428,0.9418604651162791,0.9094574963682813,0.03240296874799775,0.9375,0.0043604651162790775
word,outdoors,170,"{'wrong': 45.0, 'right': 35.0}",31,"{'right': 16.0, 'wrong': 5.0}",0.00390625,0.06859410430839001,0.056037860747470865,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 9})",0.05560481018703815,0.6388083574927522,0.5967741935483871,0.6388735919899875,-0.04209939844160038,0.6171875,-0.020413306451612878,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 19})",0.01068813293738384,0.6895431370588824,0.7096774193548387,0.6895118898623279,0.020165529492510825,0.65625,0.053427419354838745,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 15})",0.02339244553478468,0.8879836049185245,0.9193548387096774,0.8879349186483104,0.03141992006136696,0.8828125,0.03654233870967738,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 16})",0.019666877071656992,0.9095271418574428,0.9516129032258065,0.9094618272841052,0.04215107594170131,0.890625,0.060987903225806495
word,outfit,156,"{'wrong': 42.666666666666664, 'right': 28.0}",54,"{'wrong': 13.333333333333334, 'right': 14.0}",0.010768956924172304,0.00014872099940511625,0.006797181558040016,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 12})",0.019736319137801918,0.6388083574927522,0.6203703703703703,0.6388582598235766,-0.01848788945320623,0.6160714285714286,0.004298941798941747,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.00472805678716046,0.6895431370588824,0.6944444444444444,0.6895298716920609,0.004914572752383495,0.6964285714285714,-0.001984126984126977,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.012300344933445742,0.8879836049185245,0.9259259259259259,0.8878809141940658,0.038045011731860146,0.9285714285714286,-0.002645502645502673,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.00933130032877981,0.9095271418574428,0.9351851851851852,0.9094576984763433,0.02572748670884195,0.9375,-0.0023148148148147696
word,outside,1720,"{'wrong': 428.6666666666667, 'right': 434.0}",477,"{'wrong': 119.0, 'right': 120.0}",9.555456284981867e-06,4.376674077834679e-06,4.99153762270328e-07,"defaultdict(<class 'int'>, {'wrong': 349, 'right': 132})",0.027819167844965527,0.6388083574927522,0.6417910447761194,0.6387367558990633,0.003054288877056055,0.6416490486257929,0.0001419961503265066,"defaultdict(<class 'int'>, {'wrong': 361, 'right': 120})",0.03477074725580758,0.6895431370588824,0.673773987206823,0.6899216870553309,-0.016147699848507835,0.6723044397463002,0.0014695474605228576,"defaultdict(<class 'int'>, {'wrong': 369, 'right': 112})",0.039954715933000685,0.8879836049185245,0.8859275053304904,0.8880329630956646,-0.0021054577651742346,0.8858350951374208,9.241019306960307e-05,"defaultdict(<class 'int'>, {'wrong': 359, 'right': 122})",0.033545371175100556,0.9095271418574428,0.8976545842217484,0.9098121513026565,-0.012157567080908094,0.8974630021141649,0.00019158210758352112
word,oven,299,"{'wrong': 82.0, 'right': 53.0}",121,"{'wrong': 30.666666666666668, 'right': 29.0}",0.011536351165980794,0.00019506257607440503,0.004437840634948339,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 2})",0.12997922925321698,0.6388083574927522,0.6261261261261262,0.638879115355617,-0.012752989229490863,0.6238938053097345,0.0022323208163916863,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 96})",0.017813825826834676,0.6895431370588824,0.7072072072072072,0.6894445840663483,0.017762623140858858,0.7079646017699115,-0.0007573945627042944,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 94})",0.01438070885995748,0.8879836049185245,0.8918918918918919,0.8879617994470973,0.003930092444794586,0.8893805309734514,0.0025113609184405083,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 90})",0.008768177579254903,0.9095271418574428,0.918918918918919,0.9094747423975873,0.00944417652133167,0.915929203539823,0.0029897153790959807
word,over,10881,"{'wrong': 2752.0, 'right': 2625.0}",2856,"{'wrong': 712.0, 'right': 720.0}",0.00013946568929600422,7.802503042976326e-06,0.00010663415166392923,"defaultdict(<class 'int'>, {'wrong': 2282, 'right': 599})",0.04420859418369833,0.6388083574927522,0.6329727713539725,0.6397113997113997,-0.006738628357427223,0.6328153903070662,0.00015738104690621313,"defaultdict(<class 'int'>, {'wrong': 2150, 'right': 731})",0.02983227290570567,0.6895431370588824,0.6837001118985453,0.6904473304473304,-0.006747218548785128,0.683684794672586,1.531722595926599e-05,"defaultdict(<class 'int'>, {'wrong': 2216, 'right': 665})",0.03656541966284099,0.8879836049185245,0.8979858261842596,0.8864357864357865,0.011550039748473129,0.8980762116167221,-9.038543246253639e-05,"defaultdict(<class 'int'>, {'wrong': 2190, 'right': 691})",0.03380948537573581,0.9095271418574428,0.9140246176799701,0.9088311688311689,0.005193448848801241,0.9141694413614503,-0.00014482368148016622
word,overhead,210,"{'wrong': 56.0, 'right': 42.0}",45,"{'wrong': 12.0, 'right': 9.0}",0.005102040816326529,0.005102040816326529,0.0,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 4})",0.0839084704201164,0.6388083574927522,0.6222222222222222,0.6388457492109614,-0.016623526988739146,0.6145833333333334,0.007638888888888862,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 10})",0.02837330869788019,0.6895431370588824,0.6777777777777778,0.6895696608386354,-0.011791883060857544,0.6666666666666666,0.011111111111111183,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 38})",0.02837330869788019,0.8879836049185245,0.8666666666666667,0.8880316617403937,-0.021364995073727022,0.8645833333333334,0.002083333333333326,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.022787039012416736,0.9095271418574428,0.8888888888888888,0.909573668653875,-0.020684779764986172,0.8958333333333334,-0.006944444444444531
word,overlooking,110,"{'wrong': 27.0, 'right': 29.0}",30,"{'wrong': 7.666666666666667, 'right': 7.0}",0.00031887755102040884,0.000516528925619835,0.0008237931857378936,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 9})",0.027160377847247938,0.6388083574927522,0.6333333333333333,0.638816579895875,-0.005483246562541733,0.6290322580645161,0.004301075268817178,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 3})",0.11171297330462299,0.6895431370588824,0.7,0.6895274329195034,0.010472567080496598,0.6935483870967742,0.006451612903225712,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 25})",0.05898720594500245,0.8879836049185245,0.9166666666666666,0.8879405286343612,0.028726138032305393,0.9193548387096774,-0.0026881720430107503,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 19})",0.008652977456961707,0.9095271418574428,0.8833333333333333,0.9095664797757309,-0.026233146442397604,0.8870967741935484,-0.0037634408602150726
word,own,675,"{'wrong': 182.33333333333334, 'right': 128.0}",212,"{'wrong': 54.333333333333336, 'right': 49.0}",0.007663300494600008,0.0006659729448491161,0.001931641601059986,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 194})",0.06216286418136417,0.6388083574927522,0.6220095693779905,0.6389857049047836,-0.016976135526793112,0.6232558139534884,-0.0012462445754979345,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 170})",0.02162493309588688,0.6895431370588824,0.6913875598086124,0.6895236652017982,0.0018638946068142426,0.6906976744186046,0.000689885390007805,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 54})",0.015466131631013048,0.8879836049185245,0.8947368421052632,0.8879123099459514,0.00682453215931178,0.8930232558139535,0.0017135862913096878,"defaultdict(<class 'int'>, {'wrong': 161, 'right': 57})",0.012837020900162185,0.9095271418574428,0.9043062200956937,0.9095822599383745,-0.005276039842680769,0.9023255813953488,0.0019806387003449277
word,owner,87,"{'wrong': 22.333333333333332, 'right': 20.0}",21,"{'wrong': 5.0, 'right': 6.0}",0.0007595015190030383,0.0020661157024793376,0.0026687247555521737,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 9})",0.006519923297459776,0.6388083574927522,0.5952380952380952,0.6388541406054541,-0.04361604536735886,0.58,0.015238095238095273,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.01989314796067266,0.6895431370588824,0.6666666666666666,0.6895671753815361,-0.022900508714869483,0.64,0.026666666666666616,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.01989314796067266,0.8879836049185245,0.9285714285714286,0.8879409557167875,0.04063047285464105,0.94,-0.011428571428571344,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.029858874420545058,0.9095271418574428,0.9285714285714286,0.9095071303477609,0.01906429822366773,0.94,-0.011428571428571344
word,pace,340,"{'right': 82.0, 'wrong': 86.0}",86,"{'wrong': 22.666666666666668, 'right': 18.0}",0.00014172335600906995,0.003292125772641764,0.0010392179015960325,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 27})",0.019354824768317944,0.6388083574927522,0.6162790697674418,0.6389056224899599,-0.022626552722518012,0.6098901098901099,0.006388959877331901,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 15})",0.06141447860116142,0.6895431370588824,0.6511627906976745,0.6897088353413655,-0.038546044643691046,0.6428571428571429,0.00830564784053156,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 21})",0.036556898396097944,0.8879836049185245,0.9069767441860465,0.8879016064257028,0.01907513776034364,0.9010989010989011,0.00587784308714534,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 66})",0.02436730820590339,0.9095271418574428,0.9302325581395349,0.909437751004016,0.020794807135518845,0.9340659340659341,-0.0038333759263992073
word,pack,185,"{'wrong': 49.0, 'right': 38.0}",56,"{'wrong': 15.666666666666666, 'right': 9.0}",0.00399656493592284,0.018261504747991236,0.00269473941258052,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 11})",0.04148898097134915,0.6388083574927522,0.625,0.6388471177944862,-0.013847117794486219,0.6111111111111112,0.01388888888888884,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 17})",0.015355726340996495,0.6895431370588824,0.6339285714285714,0.6896992481203007,-0.055770676691729304,0.626984126984127,0.00694444444444442,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 48})",0.02231826015437377,0.8879836049185245,0.8928571428571429,0.8879699248120301,0.004887218045112829,0.8888888888888888,0.003968253968254065,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 47})",0.01864368574089483,0.9095271418574428,0.9464285714285714,0.9094235588972431,0.03700501253132826,0.9365079365079365,0.009920634920634885
word,package,160,"{'wrong': 41.666666666666664, 'right': 35.0}",38,"{'wrong': 10.666666666666666, 'right': 6.0}",0.0018903591682419684,0.019599999999999996,0.00482937008550283,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 10})",0.028145653986161215,0.6388083574927522,0.6052631578947368,0.6388721955128205,-0.03360903761808365,0.6046511627906976,0.000611995104039198,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 29})",0.009032704430847121,0.6895431370588824,0.7894736842105263,0.6893529647435898,0.10012071946693657,0.813953488372093,-0.0244798041615667,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 29})",0.009032704430847121,0.8879836049185245,0.9078947368421053,0.8879457131410257,0.01994902370107965,0.9186046511627907,-0.010709914320685354,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 30})",0.01268948174992144,0.9095271418574428,0.9342105263157895,0.9094801682692307,0.024730358046558765,0.9418604651162791,-0.007649938800489586
word,packed,107,"{'wrong': 27.333333333333332, 'right': 25.0}",30,"{'wrong': 7.666666666666667, 'right': 7.0}",0.0004969775650127779,0.000516528925619835,9.449068587755291e-08,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 4})",0.07534449949396843,0.6388083574927522,0.65,0.6387915498598318,0.011208450140168247,0.6451612903225806,0.004838709677419395,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 22})",0.01869882057974867,0.6895431370588824,0.6666666666666666,0.6895774929915899,-0.02291082632492325,0.6774193548387096,-0.010752688172043001,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 25})",0.04635249695010135,0.8879836049185245,0.9,0.8879655586704045,0.012034441329595524,0.9032258064516129,-0.003225806451612856,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 24})",0.03537121447494527,0.9095271418574428,0.95,0.9094663596315579,0.04053364036844209,0.9516129032258065,-0.001612903225806539
word,pad,143,"{'wrong': 37.666666666666664, 'right': 30.0}",35,"{'right': 13.0, 'wrong': 7.333333333333333}",0.003209250406464609,0.019416823434560606,0.0194694097468823,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 42})",0.032206572589601294,0.6388083574927522,0.6571428571428571,0.6387762255270142,0.018366631615842954,0.6792452830188679,-0.022102425876010745,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 16})",0.010749785319296858,0.6895431370588824,0.6857142857142857,0.689549847278554,-0.0038355615642682306,0.6886792452830188,-0.0029649595687331054,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.032206572589601294,0.8879836049185245,0.8571428571428571,0.8880376545991688,-0.03089479745631174,0.8584905660377359,-0.0013477088948787852,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.032206572589601294,0.9095271418574428,0.9285714285714286,0.9094937659606429,0.019077662610785695,0.9433962264150944,-0.014824797843665749
word,paddle,411,"{'wrong': 98.0, 'right': 117.0}",113,"{'wrong': 29.333333333333332, 'right': 25.0}",0.0019524067063277453,0.0015901991042192,0.0035375624954807235,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 36})",0.02956987254173702,0.6388083574927522,0.6261261261261262,0.638879115355617,-0.012752989229490863,0.6293103448275862,-0.0031842187014600176,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 70})",0.009493382158330975,0.6895431370588824,0.6801801801801802,0.6895953757225434,-0.009415195542363142,0.6853448275862069,-0.005164647406026623,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 86})",0.03916904670839738,0.8879836049185245,0.9099099099099099,0.8878612716763006,0.022048638233609363,0.9137931034482759,-0.00388319353836597,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 88})",0.044600805743730126,0.9095271418574428,0.9054054054054054,0.9095501382256849,-0.004144732820279495,0.9094827586206896,-0.004077353215284241
word,paddling,186,"{'right': 66.0, 'wrong': 40.0}",58,"{'wrong': 13.666666666666666, 'right': 17.0}",0.015040939836240648,0.002953686200378071,0.0024096138208278967,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 32})",0.012771440091570323,0.6388083574927522,0.6545454545454545,0.6387649741867576,0.015780480358696947,0.6439393939393939,0.010606060606060619,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.07400653072581628,0.6895431370588824,0.7090909090909091,0.6894892486592151,0.01960166043169398,0.7045454545454546,0.004545454545454519,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 18})",0.06798659201550745,0.8879836049185245,0.9272727272727272,0.8878752944714551,0.03939743280127217,0.9166666666666666,0.010606060606060619,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 22})",0.04705973544795588,0.9095271418574428,0.9272727272727272,0.9094782216430254,0.017794505629701862,0.9166666666666666,0.010606060606060619
word,page,367,"{'wrong': 97.33333333333333, 'right': 75.0}",101,"{'right': 32.0, 'wrong': 23.0}",0.004198638926405502,0.006694214876033057,0.010790016585693875,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 114})",0.0668001133147823,0.6388083574927522,0.6089108910891089,0.6389600602863602,-0.030049169197251313,0.6085271317829457,0.00038375930616318943,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 38})",0.01071780666787396,0.6895431370588824,0.6633663366336634,0.6896759608138658,-0.02630962418020244,0.6472868217054264,0.016079514928237004,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 24})",0.03701689317913238,0.8879836049185245,0.8514851485148515,0.8881688018085908,-0.03668365329373935,0.8565891472868217,-0.0051039987719702085,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 26})",0.032004601464122,0.9095271418574428,0.8910891089108911,0.9096206983170058,-0.018531589406114657,0.8953488372093024,-0.004259728298411258
word,pain,140,"{'wrong': 33.0, 'right': 41.0}",37,"{'wrong': 8.0, 'right': 13.0}",0.002921840759678598,0.014172335600907034,0.002179102804231399,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 35})",0.023445698269019676,0.6388083574927522,0.6486486486486487,0.6387901246932746,0.009858523955374121,0.6415094339622641,0.007139214686384565,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.05775274624191325,0.6895431370588824,0.6891891891891891,0.6895437928789624,-0.0003546036897732474,0.6981132075471698,-0.008924018357980623,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.05068429661613491,0.8879836049185245,0.9324324324324325,0.8879012469327457,0.04453118549968671,0.9433962264150944,-0.010963793982661896,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.05068429661613491,0.9095271418574428,0.9459459459459459,0.9094596624768391,0.03648628346910687,0.9528301886792453,-0.0068842427332993505
word,paint,1050,"{'wrong': 267.6666666666667, 'right': 247.0}",268,"{'wrong': 67.0, 'right': 67.0}",0.00040311484872077166,0.0,0.000201652284699789,"defaultdict(<class 'int'>, {'wrong': 208, 'right': 60})",0.03655749360660243,0.6388083574927522,0.6275720164609053,0.6389465162171735,-0.011374499756268142,0.6275720164609053,0.0,"defaultdict(<class 'int'>, {'wrong': 198, 'right': 70})",0.025930638219472522,0.6895431370588824,0.7613168724279835,0.6886606284470981,0.07265624398088544,0.7613168724279835,0.0,"defaultdict(<class 'int'>, {'wrong': 201, 'right': 67})",0.028881410119905485,0.8879836049185245,0.9279835390946503,0.887491777564135,0.04049176153051526,0.9279835390946503,0.0,"defaultdict(<class 'int'>, {'wrong': 205, 'right': 63})",0.03312706542570113,0.9095271418574428,0.948559670781893,0.9090472094317664,0.03951246135012654,0.948559670781893,0.0
word,paintball,158,"{'right': 32.0, 'wrong': 42.0}",54,"{'wrong': 14.666666666666666, 'right': 10.0}",0.004565376186997806,0.008948137326515705,0.0003751457569961293,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 47})",0.030757689153788972,0.6388083574927522,0.6132075471698113,0.638876359444695,-0.025668812274883712,0.6293103448275862,-0.016102797657774892,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 37})",0.0018443340334916986,0.6895431370588824,0.6981132075471698,0.6895203728762592,0.008592834670910543,0.7241379310344828,-0.026024723487312995,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 44})",0.017757223338104464,0.8879836049185245,0.9150943396226415,0.8879115922417682,0.02718274738087334,0.9224137931034483,-0.007319453480806759,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 43})",0.014347678076710745,0.9095271418574428,0.9433962264150944,0.909437177366812,0.0339590490482824,0.9482758620689655,-0.004879635653871173
word,paintbrush,40,"{'wrong': 10.0, 'right': 10.0}",22,"{'wrong': 5.333333333333333, 'right': 6.0}",0.0,0.0008650519031141856,0.00043296313870248935,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.03684212635960365,0.6388083574927522,0.5681818181818182,0.6388861088871097,-0.0707042907052915,0.58,-0.011818181818181728,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.016850227668764824,0.6895431370588824,0.8181818181818182,0.6894015212169736,0.1287802969648446,0.8,0.018181818181818188,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.016850227668764824,0.8879836049185245,0.9318181818181818,0.8879353482786229,0.04388283353955891,0.9,0.031818181818181746,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.03684212635960365,0.9095271418574428,0.9545454545454546,0.9094775820656525,0.04506787247980204,0.94,0.014545454545454639
word,painted,130,"{'wrong': 33.0, 'right': 31.0}",36,"{'wrong': 10.0, 'right': 6.0}",0.000244140625,0.015625,0.006115606878094277,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.04594516122833558,0.6388083574927522,0.6666666666666666,0.6387581372058088,0.027908529460857867,0.65,0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.03738886192395418,0.6895431370588824,0.6944444444444444,0.6895343014521783,0.004910142992266109,0.6875,0.00694444444444442,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 25})",0.006115606878094277,0.8879836049185245,0.8888888888888888,0.8879819729594391,0.000906915929449692,0.9,-0.011111111111111183,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.023497136891472217,0.9095271418574428,0.9444444444444444,0.9094641962944416,0.03498024815000278,0.95,-0.005555555555555536
word,painting,586,"{'wrong': 145.0, 'right': 151.0}",153,"{'wrong': 37.0, 'right': 42.0}",0.00010272096420745028,0.0010014420765902883,0.00023177198380885423,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 50})",0.0240802004954261,0.6388083574927522,0.6418439716312057,0.638786810974075,0.0030571606571306864,0.6496815286624203,-0.007837557031214692,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 42})",0.036911223499875405,0.6895431370588824,0.7659574468085106,0.6890007550969041,0.07695669171160657,0.7738853503184714,-0.007927903509960754,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 45})",0.03170905516490578,0.8879836049185245,0.925531914893617,0.8877170903599295,0.03781482453368745,0.9299363057324841,-0.004404390838867123,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 42})",0.036911223499875405,0.9095271418574428,0.9539007092198581,0.9092121822300528,0.0446885269898053,0.9554140127388535,-0.001513303518995368
word,pair,618,"{'right': 126.0, 'wrong': 164.0}",176,"{'wrong': 45.333333333333336, 'right': 40.0}",0.0042925089179548185,0.0009765625000000017,0.000592793208680371,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 23})",0.06137130372661011,0.6388083574927522,0.6551724137931034,0.6386647841871722,0.016507629605931218,0.65,0.005172413793103403,"defaultdict(<class 'int'>, {'wrong': 146, 'right': 36})",0.03298854521830014,0.6895431370588824,0.6925287356321839,0.6895169423154498,0.0030117933167340682,0.6944444444444444,-0.0019157088122605526,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 139})",0.022282658387884006,0.8879836049185245,0.8994252873563219,0.8878832190399355,0.011542068316386378,0.8972222222222223,0.0022030651340996243,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 142})",0.02654502535511958,0.9095271418574428,0.9137931034482759,0.9094897135941912,0.004303389854084738,0.9138888888888889,-9.578544061294991e-05
word,pajama,67,"{'right': 10.0, 'wrong': 19.0}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.024078478002378115,0.003906249999999993,0.02409693262955427,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 1})",0.08220173167474444,0.6388083574927522,0.6,0.6388471930351246,-0.03884719303512463,0.5833333333333334,0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.011731693897939491,0.6895431370588824,0.675,0.6895576903832683,-0.014557690383268262,0.6875,-0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.00539660241409181,0.8879836049185245,0.8,0.8880716501551086,-0.08807165015510854,0.7708333333333334,0.029166666666666674,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",7.369461467452354e-05,0.9095271418574428,0.85,0.9095867106974882,-0.05958671069748822,0.8125,0.03749999999999998
word,pale,165,"{'wrong': 40.333333333333336, 'right': 44.0}",33,"{'right': 10.0, 'wrong': 7.666666666666667}",0.0004725897920604921,0.004360982556069774,0.0009891380330575572,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 29})",0.02745827508950302,0.6388083574927522,0.6060606060606061,0.6388624643268412,-0.03280185826623516,0.6097560975609756,-0.003695491500369519,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.05962638786289561,0.6895431370588824,0.7121212121212122,0.6895058328743804,0.022615379246831768,0.7317073170731707,-0.01958610495195856,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.041559016628800606,0.8879836049185245,0.8484848484848485,0.8880488659690582,-0.03956401748420968,0.8292682926829268,0.01921655580192172,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.02167695570115423,0.9095271418574428,0.8787878787878788,0.9095779302057778,-0.030790051417899034,0.8780487804878049,0.0007390983000739038
word,palm,333,"{'right': 65.0, 'wrong': 89.33333333333333}",75,"{'wrong': 17.666666666666668, 'right': 22.0}",0.00621475120003359,0.0029835463597203556,0.00893713333806747,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 74})",0.042854305047335055,0.6388083574927522,0.6283783783783784,0.6388470800722457,-0.010468701693867266,0.6379310344827587,-0.009552656104380275,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 20})",0.02169641870285508,0.6895431370588824,0.7094594594594594,0.6894691952638973,0.019990264195562157,0.7183908045977011,-0.008931345138241675,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 17})",0.031086106904559263,0.8879836049185245,0.8918918918918919,0.8879690949227373,0.003922796969154541,0.9022988505747126,-0.01040695868282071,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 18})",0.02771406682124808,0.9095271418574428,0.9256756756756757,0.9094671884406984,0.016208487234977254,0.9367816091954023,-0.011105933519726663
word,pan,1682,"{'wrong': 421.6666666666667, 'right': 417.0}",543,"{'wrong': 135.0, 'right': 138.0}",7.740603223629536e-06,3.0189590629150854e-05,3.425251999103875e-05,"defaultdict(<class 'int'>, {'wrong': 434, 'right': 118})",0.04476172408392968,0.6388083574927522,0.6272123893805309,0.6390764038048481,-0.01186401442431717,0.6271739130434782,3.847633705267306e-05,"defaultdict(<class 'int'>, {'wrong': 417, 'right': 135})",0.034719966652127045,0.6895431370588824,0.7577433628318584,0.6879666564385803,0.06977670639327804,0.7597826086956522,-0.0020392458637937816,"defaultdict(<class 'int'>, {'wrong': 412, 'right': 140})",0.032071447586569025,0.8879836049185245,0.9347345132743363,0.8869029354607753,0.047831577813561066,0.9347826086956522,-4.8095421315896836e-05,"defaultdict(<class 'int'>, {'wrong': 407, 'right': 145})",0.0295521981010992,0.9095271418574428,0.9347345132743363,0.908944461491255,0.025790051783081358,0.9358695652173913,-0.0011350519430549655
word,panel,252,"{'wrong': 67.33333333333333, 'right': 50.0}",74,"{'wrong': 19.333333333333332, 'right': 16.0}",0.0054558367768595024,0.002224991100035596,0.0003616231083131416,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 13})",0.04140607281038811,0.6388083574927522,0.6283783783783784,0.6388470800722457,-0.010468701693867266,0.6217948717948718,0.006583506583506593,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 20})",0.01614442794359551,0.6895431370588824,0.6554054054054054,0.6896698775837848,-0.03426447217837947,0.6538461538461539,0.0015592515592515177,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 17})",0.025152040096071297,0.8879836049185245,0.8716216216216216,0.8880443507926952,-0.01642272917107357,0.8653846153846154,0.006237006237006182,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 56})",0.011406246511851216,0.9095271418574428,0.9391891891891891,0.9094170178607265,0.02977217132846266,0.9423076923076923,-0.0031185031185031464
word,panning,70,"{'wrong': 15.0, 'right': 25.0}",26,"{'wrong': 6.0, 'right': 8.0}",0.015625,0.005102040816326529,0.0014934004117684776,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 15})",0.0032623874510300764,0.6388083574927522,0.6730769230769231,0.6387637637637638,0.03431315931315937,0.6363636363636364,0.036713286713286775,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.106518469223007,0.6895431370588824,0.7884615384615384,0.6894144144144144,0.09904712404712401,0.7878787878787878,0.0005827505827505908,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.07662235431716201,0.8879836049185245,0.9230769230769231,0.887937937937938,0.03513898513898517,0.8939393939393939,0.029137529137529206,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.07662235431716201,0.9095271418574428,0.9423076923076923,0.9094844844844845,0.0328232078232078,0.9393939393939394,0.002913752913752843
word,pant,245,"{'wrong': 63.0, 'right': 56.0}",83,"{'wrong': 23.333333333333332, 'right': 13.0}",0.0008650519031141872,0.020221361838229108,0.0065699777813833515,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 15})",0.05791634900115688,0.6388083574927522,0.6987951807228916,0.6385584500326256,0.06023673069026603,0.6914893617021277,0.007305819020763882,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 67})",0.01799228313588968,0.6895431370588824,0.6626506024096386,0.6896551724137931,-0.02700457000415457,0.6595744680851063,0.0030761343245322426,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 73})",0.03426781739652794,0.8879836049185245,0.8433734939759037,0.8881694523917081,-0.044795958415804416,0.8457446808510638,-0.002371186875160136,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 73})",0.03426781739652794,0.9095271418574428,0.8855421686746988,0.9096270641971591,-0.024084895522460292,0.8829787234042553,0.0025634452704434985
word,paper,1751,"{'wrong': 450.0, 'right': 401.0}",533,"{'wrong': 136.66666666666666, 'right': 123.0}",0.0008288444782594897,0.0006925207756232686,3.0693393286522746e-06,"defaultdict(<class 'int'>, {'right': 82, 'wrong': 465})",0.06252803620004116,0.6388083574927522,0.6282828282828283,0.6390753933678438,-0.01079256508501547,0.6277013752455796,0.0005814530372487692,"defaultdict(<class 'int'>, {'wrong': 420, 'right': 127})",0.03179819595308886,0.6895431370588824,0.7171717171717171,0.6888421915842345,0.028329525587482585,0.7161100196463654,0.0010616975253516792,"defaultdict(<class 'int'>, {'right': 129, 'wrong': 418})",0.030741066741855262,0.8879836049185245,0.8929292929292929,0.8878581313105428,0.005071161618750097,0.8929273084479371,1.9844813557989838e-06,"defaultdict(<class 'int'>, {'right': 125, 'wrong': 422})",0.03287816344020411,0.9095271418574428,0.9202020202020202,0.9092563169494131,0.01094570325260713,0.9204322200392927,-0.00023019983727246007
word,parallel,153,"{'wrong': 37.333333333333336, 'right': 41.0}",67,"{'wrong': 15.0, 'right': 22.0}",0.0005477591670439116,0.008948137326515705,0.0025721445609346097,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 26})",0.027984755401691173,0.6388083574927522,0.6666666666666666,0.638716148445336,0.027950518221330656,0.6988636363636364,-0.032196969696969724,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 60})",0.02011720821845199,0.6895431370588824,0.7727272727272727,0.6892678034102306,0.08345946931704207,0.7670454545454546,0.005681818181818121,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 25})",0.030948647922843478,0.8879836049185245,0.9318181818181818,0.88783851554664,0.04397966627154182,0.9204545454545454,0.011363636363636354,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 61})",0.02257477327071157,0.9095271418574428,0.946969696969697,0.9094032096288867,0.03756648734081036,0.9431818181818182,0.0037878787878787845
word,park,560,"{'wrong': 147.66666666666666, 'right': 117.0}",149,"{'right': 37.0, 'wrong': 37.333333333333336}",0.003356407311765189,5.027247682438972e-06,0.001557275871050869,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 18})",0.06725393508059635,0.6388083574927522,0.636986301369863,0.638821752265861,-0.0018354508959980143,0.6360544217687075,0.0009318796011554831,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 27})",0.041018117056257075,0.6895431370588824,0.6712328767123288,0.6896777442094663,-0.018444867497137474,0.6700680272108843,0.0011648495014444649,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 33})",0.02824398728907474,0.8879836049185245,0.8664383561643836,0.8881419939577039,-0.021703637793320296,0.8639455782312925,0.002492777933091106,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 116})",0.0264094020647411,0.9095271418574428,0.9178082191780822,0.9094662638469285,0.008341955331153672,0.9183673469387755,-0.0005591277606933343
word,parked,346,"{'wrong': 86.66666666666667, 'right': 86.0}",99,"{'wrong': 24.0, 'right': 27.0}",3.7268377036717726e-06,0.0008650519031141872,0.0004916208724020151,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 24})",0.04277404197050338,0.6388083574927522,0.6428571428571429,0.6387884267631103,0.004068716094032587,0.6435185185185185,-0.000661375661375585,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 18})",0.06469264813749634,0.6895431370588824,0.6683673469387755,0.6896473779385172,-0.021280030999741628,0.6712962962962963,-0.0029289493575207493,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 26})",0.036784276153099184,0.8879836049185245,0.8877551020408163,0.8879847297568817,-0.00022962771606538368,0.8981481481481481,-0.010393046107331827,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 24})",0.04277404197050338,0.9095271418574428,0.9285714285714286,0.9094333936106088,0.019138034960819783,0.9351851851851852,-0.006613756613756627
word,parking,391,"{'wrong': 99.33333333333333, 'right': 93.0}",99,"{'wrong': 25.0, 'right': 24.0}",0.00027107881860696933,0.0001041232819658478,1.961031559173025e-05,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 16})",0.06205737268969267,0.6388083574927522,0.6111111111111112,0.6389460993620335,-0.027834988250922343,0.61,0.0011111111111111738,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 22})",0.038777648483389916,0.6895431370588824,0.7070707070707071,0.689455970261717,0.01761473680899006,0.705,0.002070707070707112,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 69})",0.01582652851301592,0.8879836049185245,0.8636363636363636,0.8881046867935902,-0.02446832315722658,0.865,-0.0013636363636363447,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 72})",0.02214378324355528,0.9095271418574428,0.8787878787878788,0.9096800120560606,-0.030892133268181854,0.88,-0.00121212121212122
word,part,637,"{'wrong': 161.33333333333334, 'right': 153.0}",160,"{'wrong': 39.333333333333336, 'right': 42.0}",0.00017571006545973102,0.00026874496103197943,0.00043960064618681505,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 40})",0.03396273435083253,0.6388083574927522,0.629746835443038,0.6388804917372027,-0.009133656294164738,0.6355421686746988,-0.005795333231660815,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 51})",0.017671573053867087,0.6895431370588824,0.7246835443037974,0.6892634018540911,0.03542014244970637,0.7198795180722891,0.004804026231508329,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 38})",0.03764465586446127,0.8879836049185245,0.9430379746835443,0.8875453446191052,0.05549263006443916,0.9427710843373494,0.0002668903461949812,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 38})",0.03764465586446127,0.9095271418574428,0.9462025316455697,0.9092351874244257,0.036967344221144005,0.9457831325301205,0.00041939911544919273
word,partner,169,"{'right': 44.0, 'wrong': 41.666666666666664}",36,"{'right': 8.0, 'wrong': 9.333333333333334}",0.00018546836439613034,0.0014792899408284047,0.001357627943206343,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 6})",0.07371146346994648,0.6388083574927522,0.6285714285714286,0.6388262981322919,-0.0102548695608633,0.6216216216216216,0.006949806949806958,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 28})",0.033466522375441066,0.6895431370588824,0.7285714285714285,0.6894747383706374,0.039096690200791095,0.7432432432432432,-0.014671814671814665,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 27})",0.026405634428705714,0.8879836049185245,0.9285714285714286,0.8879124730859747,0.04065895548545395,0.9324324324324325,-0.0038610038610038533,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 27})",0.026405634428705714,0.9095271418574428,0.9428571428571428,0.9094687296580041,0.03338841319913877,0.9459459459459459,-0.003088803088803105
word,party,166,"{'right': 41.0, 'wrong': 41.666666666666664}",47,"{'right': 15.0, 'wrong': 10.666666666666666}",1.6259105098855106e-05,0.007125990892224663,0.003942267490615738,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 23})",0.007205160255066078,0.6388083574927522,0.574468085106383,0.6389598677288442,-0.06449178262246114,0.5737704918032787,0.0006975933031043713,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 12})",0.050685279003851225,0.6895431370588824,0.6595744680851063,0.6896137081016083,-0.030039240016501934,0.6557377049180327,0.003836763167073598,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 13})",0.04462810642081413,0.8879836049185245,0.925531914893617,0.8878951851295155,0.037636729764101484,0.9098360655737705,0.015695849319846467,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 48})",0.04462810642081413,0.9095271418574428,0.9042553191489362,0.9095395560899845,-0.0052842369410482926,0.9016393442622951,0.0026159748866411148
word,pas,786,"{'right': 183.0, 'wrong': 201.0}",181,"{'right': 48.0, 'wrong': 44.333333333333336}",0.00054931640625,0.00039424467932593847,0.0009374510798886241,"defaultdict(<class 'int'>, {'wrong': 155, 'right': 37})",0.046325653467950395,0.6388083574927522,0.6312849162011173,0.6388762798204468,-0.00759136361932955,0.631578947368421,-0.00029403116730375434,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 43})",0.035647409796096284,0.6895431370588824,0.6955307262569832,0.6894890805467292,0.006041645710254007,0.7,-0.004469273743016755,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 52})",0.022827443638154227,0.8879836049185245,0.9078212290502793,0.8878045090028749,0.0200167200474044,0.9105263157894737,-0.002705086739194451,"defaultdict(<class 'int'>, {'wrong': 147, 'right': 45})",0.03248791214868856,0.9095271418574428,0.9245810055865922,0.9093912341756191,0.015189771410973107,0.9289473684210526,-0.004366362834460458
word,pass,945,"{'right': 221.0, 'wrong': 241.33333333333334}",238,"{'wrong': 58.666666666666664, 'right': 62.0}",0.00048355597787468237,0.00019077561734989754,0.000641073688049899,"defaultdict(<class 'int'>, {'wrong': 200, 'right': 49})",0.045246984157852374,0.6388083574927522,0.6206896551724138,0.6390209365833923,-0.018331281410978506,0.6234567901234568,-0.002767134951042971,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 74})",0.01734053623965686,0.6895431370588824,0.6767241379310345,0.6896935369677354,-0.012969399036700913,0.676954732510288,-0.00023059457925356242,"defaultdict(<class 'int'>, {'wrong': 187, 'right': 62})",0.028702531679203093,0.8879836049185245,0.8706896551724138,0.8881865075351472,-0.01749685236273335,0.8724279835390947,-0.0017383283666808635,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 69})",0.02166595540195934,0.9095271418574428,0.915948275862069,0.9094518054010317,0.006496470461037296,0.9176954732510288,-0.001747197388959898
word,passenger,433,"{'wrong': 112.33333333333333, 'right': 96.0}",97,"{'right': 24.0, 'wrong': 24.333333333333332}",0.0015366399999999988,1.1890606420927323e-05,0.0006403951486713983,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 18})",0.04504945600754454,0.6388083574927522,0.6907216494845361,0.6385554271937315,0.05216622229080459,0.6887755102040817,0.0019461392804543953,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 31})",0.011030990676614186,0.6895431370588824,0.6597938144329897,0.6896880807674921,-0.02989426633450243,0.6581632653061225,0.00163054912686722,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 23})",0.028562317695953875,0.8879836049185245,0.8865979381443299,0.8879903561203476,-0.0013924179760177458,0.8826530612244898,0.0039448769198400235,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 74})",0.02582695732980192,0.9095271418574428,0.9329896907216495,0.9094128283690793,0.02357686235257017,0.9336734693877551,-0.0006837786661055834
word,passing,315,"{'wrong': 76.0, 'right': 87.0}",94,"{'wrong': 24.666666666666668, 'right': 20.0}",0.0011385449207723306,0.0027288928491868997,0.0037022203696548787,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 66})",0.020595275952112004,0.6388083574927522,0.6521739130434783,0.6387466104248267,0.013427302618651549,0.6494845360824743,0.0026893769610040197,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 74})",0.04214884466633546,0.6895431370588824,0.6739130434782609,0.6896153459877473,-0.015702302509486454,0.6752577319587629,-0.0013446884805020654,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 75})",0.04551969743165946,0.8879836049185245,0.9347826086956522,0.8877673998192227,0.047015208876429515,0.9381443298969072,-0.003361721201254997,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 74})",0.04214884466633546,0.9095271418574428,0.907608695652174,0.9095360048207292,-0.0019273091685552135,0.9072164948453608,0.0003922008068131255
word,past,1977,"{'wrong': 505.0, 'right': 462.0}",500,"{'wrong': 122.66666666666667, 'right': 132.0}",0.000494337972107468,0.00033579123379293195,0.0008227268880374172,"defaultdict(<class 'int'>, {'wrong': 467, 'right': 61})",0.0829566135243822,0.6388083574927522,0.6339468302658486,0.6389301634472511,-0.004983333181402427,0.6334622823984526,0.0004845478673960457,"defaultdict(<class 'int'>, {'wrong': 400, 'right': 128})",0.030464783127574876,0.6895431370588824,0.6881390593047034,0.6895783163396014,-0.0014392570348980005,0.688588007736944,-0.0004489484322405257,"defaultdict(<class 'int'>, {'wrong': 399, 'right': 129})",0.029933163371091226,0.8879836049185245,0.8865030674846626,0.888020699902649,-0.0015176324179864142,0.8868471953578336,-0.00034412787317106286,"defaultdict(<class 'int'>, {'wrong': 398, 'right': 130})",0.029407370649459252,0.9095271418574428,0.8997955010224948,0.9097709688989086,-0.00997546787641379,0.9003868471953579,-0.0005913461728630498
word,pasta,261,"{'wrong': 67.33333333333333, 'right': 59.0}",106,"{'wrong': 24.666666666666668, 'right': 32.0}",0.0010877813437667496,0.004186851211072663,0.004783886557194136,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 23})",0.04951324385609634,0.6388083574927522,0.6704545454545454,0.6386685410181745,0.03178600443637092,0.6697247706422018,0.0007297748123435976,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 37})",0.01786424603156999,0.6895431370588824,0.7215909090909091,0.689401546339994,0.03218936275091511,0.7110091743119266,0.010581734778982499,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 40})",0.01344450485577265,0.8879836049185245,0.9204545454545454,0.8878401445928306,0.032614400861714854,0.908256880733945,0.012197664720600465,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 32})",0.026908582528776148,0.9095271418574428,0.9318181818181818,0.9094286574957325,0.022389524322449228,0.9357798165137615,-0.003961634695579752
word,pat,354,"{'wrong': 91.33333333333333, 'right': 80.0}",83,"{'wrong': 21.0, 'right': 20.0}",0.0010938848430710512,0.00014872099940511625,0.00021842593095033457,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 11})",0.07038735199193025,0.6388083574927522,0.5903614457831325,0.6390101892285298,-0.04864874344539727,0.5892857142857143,0.001075731497418242,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 14})",0.053671514813666304,0.6895431370588824,0.6927710843373494,0.6895296893038197,0.003241395033529604,0.6904761904761905,0.0022948938611588865,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 59})",0.015270091323546911,0.8879836049185245,0.8975903614457831,0.887943582793756,0.009646778652027121,0.8988095238095238,-0.0012191623637407556,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 58})",0.013108986065408959,0.9095271418574428,0.9096385542168675,0.9095266777091804,0.0001118765076870698,0.9107142857142857,-0.001075731497418242
word,patch,123,"{'wrong': 33.333333333333336, 'right': 23.0}",33,"{'wrong': 8.666666666666666, 'right': 7.0}",0.008411820314414765,0.00282933454051607,0.0007581924259798672,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 10})",0.008320435275288782,0.6388083574927522,0.6363636363636364,0.6388123967355931,-0.0024487603719567375,0.6285714285714286,0.007792207792207795,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 7})",0.026017915354455502,0.6895431370588824,0.6515151515151515,0.6896059680568768,-0.0380908165417253,0.6571428571428571,-0.005627705627705648,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 26})",0.012946090234253235,0.8879836049185245,0.8939393939393939,0.8879737645821859,0.005965629357208013,0.9,-0.0060606060606061,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 8})",0.0187924795209092,0.9095271418574428,0.9545454545454546,0.9094527612276574,0.045092693317797194,0.9428571428571428,0.011688311688311748
word,path,577,"{'wrong': 146.0, 'right': 139.0}",152,"{'right': 44.0, 'wrong': 36.0}",0.00015081563558017876,0.0025000000000000014,0.0019434727161275495,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 38})",0.04171434998796433,0.6388083574927522,0.61,0.6390259871071716,-0.029025987107171636,0.6149425287356322,-0.004942528735632168,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 51})",0.021152279445305018,0.6895431370588824,0.6966666666666667,0.6894893231265109,0.007177343540155756,0.7011494252873564,-0.0044827586206896974,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 45})",0.029580242623875305,0.8879836049185245,0.9133333333333333,0.8877921031426269,0.02554123019070642,0.9166666666666666,-0.0033333333333332993,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 45})",0.029580242623875305,0.9095271418574428,0.9366666666666666,0.9093221192586624,0.027344547408004294,0.9367816091954023,-0.00011494252873567312
word,patio,104,"{'wrong': 28.0, 'right': 20.0}",24,"{'wrong': 6.0, 'right': 6.0}",0.006944444444444446,0.0,0.003500705081291123,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.056104218135379254,0.6388083574927522,0.5833333333333334,0.6388749874887398,-0.05554165415540646,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.01574996298964569,0.6895431370588824,0.6666666666666666,0.689570613552197,-0.022903946885530324,0.6666666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.0037095210148127902,0.8879836049185245,0.8541666666666666,0.8880242217996197,-0.03385755513295308,0.8541666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.0037095210148127902,0.9095271418574428,0.875,0.9095686117505756,-0.03456861175057557,0.875,0.0
word,pattern,89,"{'wrong': 23.666666666666668, 'right': 18.0}",27,"{'wrong': 6.0, 'right': 9.0}",0.0046240000000000005,0.009999999999999995,0.014194030124638962,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 28})",0.020115264222319094,0.6388083574927522,0.5925925925925926,0.6388708143550729,-0.04627822176248031,0.6081081081081081,-0.015515515515515554,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 27})",0.014447536259015029,0.6895431370588824,0.7407407407407407,0.6894739476450272,0.05126679309571347,0.7297297297297297,0.011011011011010985,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.020115264222319094,0.8879836049185245,0.9444444444444444,0.8879073026678012,0.05653714177664326,0.8918918918918919,0.052552552552552534,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.009832378859158327,0.9095271418574428,0.8888888888888888,0.9095550327844236,-0.020666143895534783,0.8648648648648649,0.024024024024023927
word,pause,829,"{'right': 264.0, 'wrong': 188.33333333333334}",237,"{'right': 64.0, 'wrong': 57.666666666666664}",0.006995713701546983,0.0006774254081441187,0.0016808193119738028,"defaultdict(<class 'int'>, {'right': 163, 'wrong': 94})",0.0013447510849524634,0.6388083574927522,0.6695278969957081,0.6384463662570171,0.03108153073869102,0.6640316205533597,0.005496276442348402,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 66})",0.055973067026958576,0.6895431370588824,0.6824034334763949,0.6896272695089263,-0.0072238360325314055,0.6778656126482213,0.0045378208281735555,"defaultdict(<class 'int'>, {'wrong': 185, 'right': 72})",0.04774751752557875,0.8879836049185245,0.8648068669527897,0.8882567137005006,-0.02344984674771089,0.8616600790513834,0.0031467879014063227,"defaultdict(<class 'int'>, {'wrong': 186, 'right': 71})",0.04906130517997858,0.9095271418574428,0.9012875536480687,0.909624235068022,-0.008336681419953362,0.9031620553359684,-0.00187450168789971
word,pausing,139,"{'wrong': 37.333333333333336, 'right': 27.0}",45,"{'wrong': 13.0, 'right': 6.0}",0.006449837579532338,0.033933518005540175,0.005818370671811325,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 34})",0.0028639328815212514,0.6388083574927522,0.6744186046511628,0.6387316535590843,0.03568695109207842,0.69,-0.01558139534883718,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 40})",0.020550609749345236,0.6895431370588824,0.7558139534883721,0.6894003907228372,0.0664135627655349,0.76,-0.0041860465116279055,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 40})",0.020550609749345236,0.8879836049185245,0.9418604651162791,0.8878675549767069,0.05399291013957219,0.94,0.0018604651162791308,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 41})",0.025429264318859397,0.9095271418574428,0.9651162790697675,0.9094074036968391,0.055708875372928346,0.96,0.0051162790697675264
word,pavement,157,"{'wrong': 40.666666666666664, 'right': 35.0}",46,"{'wrong': 12.333333333333334, 'right': 9.0}",0.0014021230763259533,0.006103515625000004,0.0008388823554347224,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 5})",0.08644421394751775,0.6388083574927522,0.7065217391304348,0.6386523046092184,0.06786943452121641,0.69,0.016521739130434865,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 42})",0.05511393774410087,0.6895431370588824,0.6739130434782609,0.6895791583166333,-0.015666114838372436,0.68,-0.006086956521739184,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 12})",0.027523779406824163,0.8879836049185245,0.8913043478260869,0.8879759519038076,0.0033283959222792925,0.88,0.011304347826086913,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 10})",0.03970831169831553,0.9095271418574428,0.9565217391304348,0.9094188376753507,0.04710290145508411,0.94,0.016521739130434865
word,paw,198,"{'wrong': 51.666666666666664, 'right': 43.0}",54,"{'wrong': 14.333333333333334, 'right': 11.0}",0.0020953183892084897,0.0043282548476454305,0.00020283545479089522,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 46})",0.03519199717022576,0.6388083574927522,0.6698113207547169,0.6387260061143688,0.03108531464034814,0.6754385964912281,-0.005627275736511117,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 46})",0.03519199717022576,0.6895431370588824,0.7075471698113207,0.6894953139878714,0.01805185582344926,0.7105263157894737,-0.002979145978152964,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 45})",0.029968070939768963,0.8879836049185245,0.8301886792452831,0.8881371222372576,-0.05794844299197455,0.8421052631578947,-0.011916583912611634,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 42})",0.01728843262967495,0.9095271418574428,0.9056603773584906,0.9095374129203628,-0.003877035561872244,0.9122807017543859,-0.006620324395895327
word,pay,100,"{'wrong': 27.333333333333332, 'right': 18.0}",28,"{'wrong': 6.333333333333333, 'right': 9.0}",0.010596885813148795,0.0075614366729678684,0.018145309662354163,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.009079222461804717,0.6388083574927522,0.7142857142857143,0.6387025728301131,0.07558314145560119,0.6891891891891891,0.025096525096525157,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.00550323822443511,0.6895431370588824,0.625,0.6896335969566523,-0.06463359695665227,0.6486486486486487,-0.023648648648648685,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.026502104455742498,0.8879836049185245,0.7857142857142857,0.8881269396335969,-0.1024126539193112,0.7972972972972973,-0.01158301158301156,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.002871448819309067,0.9095271418574428,0.8928571428571429,0.9095505055561117,-0.016693362698968817,0.8513513513513513,0.04150579150579159
word,pedal,119,"{'wrong': 30.333333333333332, 'right': 28.0}",37,"{'wrong': 9.0, 'right': 10.0}",0.00039999999999999964,0.0006925207756232686,0.0010730028578199748,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 4})",0.09503735373851024,0.6388083574927522,0.6388888888888888,0.6388082123184777,8.067657041110898e-05,0.625,0.01388888888888884,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 16})",0.004103060142257885,0.6895431370588824,0.7777777777777778,0.6893840761141713,0.0883937016636065,0.775,0.002777777777777768,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.04644833710520745,0.8879836049185245,0.8888888888888888,0.8879819729594391,0.000906915929449692,0.9,-0.011111111111111183,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.02417547904781748,0.9095271418574428,0.9583333333333334,0.9094391587381072,0.04889417459522616,0.95,0.008333333333333415
word,peek,333,"{'wrong': 85.33333333333333, 'right': 77.0}",80,"{'right': 24.0, 'wrong': 18.666666666666668}",0.0006588129139980347,0.003906249999999993,0.00389711374919997,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 17})",0.05171192724458289,0.6388083574927522,0.6772151898734177,0.6386560947458223,0.038559095127595366,0.6736842105263158,0.0035309793471018924,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 28})",0.017780413734130994,0.6895431370588824,0.6392405063291139,0.6897425603452602,-0.05050205401614627,0.6421052631578947,-0.0028647568287808456,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 25})",0.024882999743309292,0.8879836049185245,0.8987341772151899,0.8879409845937672,0.010793192621422643,0.9052631578947369,-0.006528980679546992,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 24})",0.027572384699207926,0.9095271418574428,0.879746835443038,0.9096452049982436,-0.02989836955520564,0.8842105263157894,-0.004463690872751447
word,peel,242,"{'wrong': 63.333333333333336, 'right': 52.0}",80,"{'wrong': 20.333333333333332, 'right': 19.0}",0.002414046576898663,0.00028727377190462545,0.0005202616589518958,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 17})",0.03418802425635178,0.6388083574927522,0.6518987341772152,0.6387564610829528,0.013142273094262413,0.6481481481481481,0.0037505860290670823,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 17})",0.03418802425635178,0.6895431370588824,0.6962025316455697,0.6895167360867165,0.00668579555885318,0.6975308641975309,-0.0013283325519611866,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 64})",0.03049252644072529,0.8879836049185245,0.8987341772151899,0.8879409845937672,0.010793192621422643,0.9012345679012346,-0.0025003906860446845,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 65})",0.03418802425635178,0.9095271418574428,0.8860759493670886,0.909620113413961,-0.02354416404687243,0.8888888888888888,-0.002812939521800284
word,peeling,65,"{'right': 16.0, 'wrong': 16.333333333333332}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",2.6570305027101808e-05,0.00018261504747991162,3.494797701650027e-05,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 11})",0.0025951282708179466,0.6388083574927522,0.6,0.638856914068365,-0.038856914068365,0.5961538461538461,0.0038461538461538325,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 16})",0.006178388142837266,0.6895431370588824,0.76,0.6894549822331215,0.07054501776687849,0.7692307692307693,-0.009230769230769265,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.027259907131065172,0.8879836049185245,0.96,0.8878934988238827,0.07210650117611728,0.9615384615384616,-0.0015384615384615996,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 5})",0.052056347363824924,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.9230769230769231,0.01692307692307682
word,peer,1150,"{'wrong': 276.0, 'right': 322.0}",324,"{'wrong': 81.0, 'right': 81.0}",0.0014792899408284004,0.0,0.0007409248339391838,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 142})",0.005030188196499027,0.6388083574927522,0.6510903426791277,0.6386080772161544,0.012482265462973263,0.6510903426791277,0.0,"defaultdict(<class 'int'>, {'wrong': 253, 'right': 71})",0.05547411699351406,0.6895431370588824,0.6853582554517134,0.6896113792227584,-0.004253123771045031,0.6853582554517134,0.0,"defaultdict(<class 'int'>, {'wrong': 241, 'right': 83})",0.042308216217423124,0.8879836049185245,0.8847352024922118,0.8880365760731521,-0.003301373580940292,0.8847352024922118,0.0,"defaultdict(<class 'int'>, {'wrong': 237, 'right': 87})",0.03841868697507876,0.9095271418574428,0.9049844236760125,0.9096012192024384,-0.00461679552642591,0.9049844236760125,0.0
word,pen,179,"{'right': 39.0, 'wrong': 46.666666666666664}",55,"{'right': 11.0, 'wrong': 14.666666666666666}",0.002002301321745977,0.0051020408163265345,0.00036086665428011755,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 52})",0.07272081632821115,0.6388083574927522,0.6727272727272727,0.6387148513858955,0.034012421341377275,0.6694915254237288,0.0032357473035439233,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 12})",0.03659540982372628,0.6895431370588824,0.6363636363636364,0.6896897398626636,-0.05332610349902722,0.6440677966101694,-0.007704160246533087,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 45})",0.026571818870776837,0.8879836049185245,0.8727272727272727,0.8880256628740414,-0.015298390146768703,0.8728813559322034,-0.0001540832049307106,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 44})",0.022294762257269736,0.9095271418574428,0.9272727272727272,0.9094782216430254,0.017794505629701862,0.9322033898305084,-0.004930662557781185
word,pensively,61,"{'wrong': 13.333333333333334, 'right': 21.0}",23,"{'right': 7.0, 'wrong': 5.333333333333333}",0.012465830898293897,0.0045653761869978125,0.0010042769832564937,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.027241539815307393,0.6388083574927522,0.6521739130434783,0.6387929740279238,0.013380939015554483,0.6551724137931034,-0.0029985007496251548,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 15})",0.008405692597728172,0.6895431370588824,0.6304347826086957,0.68961116949407,-0.0591763868853743,0.6379310344827587,-0.007496251874062998,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.05830371678800721,0.8879836049185245,0.8695652173913043,0.8880048040834709,-0.01843958669216661,0.8620689655172413,0.007496251874062998,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.0464115390732172,0.9095271418574428,0.8695652173913043,0.9095731371665916,-0.04000791977528728,0.8620689655172413,0.007496251874062998
word,people,5901,"{'wrong': 1499.3333333333333, 'right': 1403.0}",1723,"{'right': 416.0, 'wrong': 435.6666666666667}",0.00027542198581649184,0.00013330984486119434,1.2760673939882098e-05,"defaultdict(<class 'int'>, {'wrong': 1378, 'right': 365})",0.04230931237410152,0.6388083574927522,0.6358734723220705,0.6390276658608649,-0.0031541935387944253,0.6353649893692417,0.0005084829528287926,"defaultdict(<class 'int'>, {'right': 406, 'wrong': 1337})",0.03466139451266967,0.6895431370588824,0.7171099928109274,0.6874832124630674,0.029626780347859927,0.7175761871013465,-0.00046619429041916405,"defaultdict(<class 'int'>, {'right': 455, 'wrong': 1288})",0.026757568628024926,0.8879836049185245,0.9202012940330697,0.8855761482675262,0.03462514576554354,0.920623671155209,-0.000422377122139328,"defaultdict(<class 'int'>, {'right': 447, 'wrong': 1296})",0.027962134034509006,0.9095271418574428,0.9392523364485982,0.9073059360730593,0.031946400375538864,0.9401133947554926,-0.0008610583068944244
word,pepper,55,"{'right': 12.0, 'wrong': 14.333333333333334}",27,"{'wrong': 5.333333333333333, 'right': 11.0}",0.0019628264701169696,0.030091628488129955,0.024326567416264232,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 20})",6.394003662260877e-05,0.6388083574927522,0.56,0.6389069616135329,-0.07890696161353283,0.5348837209302325,0.025116279069767544,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 14})",0.011104234771285533,0.6895431370588824,0.74,0.6894800060057055,0.05051999399429452,0.7093023255813954,0.030697674418604604,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.019529149333983226,0.8879836049185245,0.94,0.8879185225964666,0.052081477403533305,0.9534883720930233,-0.013488372093023338,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.024807460556576184,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.9534883720930233,-0.013488372093023338
word,perform,721,"{'wrong': 172.0, 'right': 205.0}",184,"{'wrong': 48.333333333333336, 'right': 39.0}",0.001915513371655326,0.0028553114620360124,0.004731997650401117,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 68})",0.0190103842833223,0.6388083574927522,0.6333333333333333,0.6388580651669525,-0.005524731833619234,0.631578947368421,0.0017543859649122862,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 146})",0.04678638004825184,0.6895431370588824,0.7138888888888889,0.6893221022899223,0.024566786598966606,0.7105263157894737,0.0033625730994152336,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 143})",0.04165452295843998,0.8879836049185245,0.9027777777777778,0.8878492888126702,0.014928488965107567,0.9052631578947369,-0.0024853801169590906,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 146})",0.04678638004825184,0.9095271418574428,0.9416666666666667,0.909235347523454,0.03243131914321262,0.9421052631578948,-0.00043859649122812705
word,performance,274,"{'wrong': 66.33333333333333, 'right': 75.0}",76,"{'wrong': 19.0, 'right': 19.0}",0.0009400587397650406,0.0,0.0004705457278421253,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 22})",0.030410115364082606,0.6388083574927522,0.6351351351351351,0.6388219947822597,-0.003686859647124563,0.6351351351351351,0.0,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 22})",0.030410115364082606,0.6895431370588824,0.6756756756756757,0.689594621713827,-0.013918946038151359,0.6756756756756757,0.0,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 20})",0.03793850388967263,0.8879836049185245,0.9391891891891891,0.8877934978928357,0.05139569129635346,0.9391891891891891,0.0,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 21})",0.034047715148492065,0.9095271418574428,0.9391891891891891,0.9094170178607265,0.02977217132846266,0.9391891891891891,0.0
word,performing,1046,"{'wrong': 259.6666666666667, 'right': 267.0}",311,"{'right': 89.0, 'wrong': 74.0}",4.846979650696978e-05,0.002117128984907221,0.0007648036907169815,"defaultdict(<class 'int'>, {'wrong': 262, 'right': 94})",0.03154635639662977,0.6388083574927522,0.6480836236933798,0.6386733607180891,0.009410262975290684,0.649390243902439,-0.0013066202090592505,"defaultdict(<class 'int'>, {'wrong': 261, 'right': 95})",0.03076749603152995,0.6895431370588824,0.7229965156794426,0.689056240174451,0.03394027550499157,0.7240853658536586,-0.001088850174216005,"defaultdict(<class 'int'>, {'wrong': 270, 'right': 86})",0.038219630226657225,0.8879836049185245,0.9390243902439024,0.8872407322886556,0.051783657955246754,0.9359756097560976,0.0030487804878047697,"defaultdict(<class 'int'>, {'wrong': 267, 'right': 89})",0.03562291854981804,0.9095271418574428,0.9581881533101045,0.9088189056240175,0.04936924768608708,0.9542682926829268,0.003919860627177751
word,performs,634,"{'wrong': 161.66666666666666, 'right': 149.0}",176,"{'right': 48.0, 'wrong': 42.666666666666664}",0.00041559984527252277,0.0008650519031141856,0.0012405361765612782,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 45})",0.03361964222182548,0.6388083574927522,0.652046783625731,0.6386942273758508,0.013352556249880188,0.6569148936170213,-0.0048681099912902814,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 54})",0.02138205233132766,0.6895431370588824,0.7192982456140351,0.6892866145702042,0.030011631043830866,0.7207446808510638,-0.0014464352370286981,"defaultdict(<class 'int'>, {'wrong': 146, 'right': 47})",0.03060382368781217,0.8879836049185245,0.8976608187134503,0.88790017645576,0.009760642257690244,0.901595744680851,-0.003934925967400749,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 49})",0.027763230971933985,0.9095271418574428,0.935672514619883,0.9093017393496344,0.02637077527024856,0.9361702127659575,-0.0004976981460744767
word,person,1317,"{'wrong': 345.3333333333333, 'right': 281.0}",407,"{'right': 88.0, 'wrong': 106.33333333333333}",0.0026375522178550556,0.002224991100035596,8.85267824997653e-06,"defaultdict(<class 'int'>, {'wrong': 322, 'right': 104})",0.023352263444896375,0.6388083574927522,0.6484771573604061,0.6386141138078727,0.009863043552533424,0.6452784503631961,0.0031987069972100324,"defaultdict(<class 'int'>, {'wrong': 333, 'right': 93})",0.030301657954725135,0.6895431370588824,0.7208121827411168,0.6889149500305936,0.03189723271052325,0.7227602905569007,-0.0019481078157839171,"defaultdict(<class 'int'>, {'wrong': 327, 'right': 99})",0.026370835628802436,0.8879836049185245,0.916243654822335,0.8874158678360188,0.028827786986316273,0.9152542372881356,0.0009894175341994549,"defaultdict(<class 'int'>, {'wrong': 320, 'right': 106})",0.022207392689010425,0.9095271418574428,0.9441624365482234,0.9088313277585152,0.03533110878970824,0.9443099273607748,-0.0001474908125513874
word,pet,146,"{'right': 35.0, 'wrong': 37.0}",36,"{'wrong': 8.666666666666666, 'right': 10.0}",0.00019290123456790063,0.0012755102040816354,0.001231330204817643,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.03964421041908144,0.6388083574927522,0.6388888888888888,0.6388082123184777,8.067657041110898e-05,0.6341463414634146,0.004742547425474197,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 32})",0.03964421041908144,0.6895431370588824,0.7361111111111112,0.6894591887831748,0.04665192232793636,0.7439024390243902,-0.007791327913279078,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 6})",0.06945641341042505,0.8879836049185245,0.8888888888888888,0.8879819729594391,0.000906915929449692,0.9024390243902439,-0.013550135501355087,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.03964421041908144,0.9095271418574428,0.9583333333333334,0.9094391587381072,0.04889417459522616,0.9634146341463414,-0.005081300813008061
word,pew,45,"{'wrong': 12.666666666666666, 'right': 7.0}",21,"{'wrong': 4.666666666666667, 'right': 7.0}",0.020755530020109166,0.010000000000000002,0.03014916643984286,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 22})",0.007867829687234706,0.6388083574927522,0.5714285714285714,0.6388791593695271,-0.06745058794095571,0.5517241379310345,0.019704433497536922,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.04708379567706886,0.6895431370588824,0.7380952380952381,0.689492119089317,0.04860311900592118,0.7931034482758621,-0.05500821018062396,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.013855455829658886,0.8879836049185245,0.8809523809523809,0.8879909932449337,-0.0070386122925527594,0.8793103448275862,0.0016420361247947435,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.013855455829658886,0.9095271418574428,0.9523809523809523,0.9094821115836877,0.04289884079726458,0.9655172413793104,-0.013136288998358059
word,phone,1664,"{'wrong': 407.3333333333333, 'right': 442.0}",440,"{'wrong': 105.66666666666667, 'right': 123.0}",0.00041649312786339005,0.0014364762981410788,0.00015352739728367176,"defaultdict(<class 'int'>, {'right': 162, 'wrong': 330})",0.01881905300710334,0.6388083574927522,0.6480186480186481,0.638606528068652,0.009412119949996023,0.6479166666666667,0.00010198135198136171,"defaultdict(<class 'int'>, {'wrong': 356, 'right': 136})",0.03143551101409686,0.6895431370588824,0.6876456876456877,0.6895847167594626,-0.0019390291137749704,0.6864583333333333,0.001187354312354394,"defaultdict(<class 'int'>, {'wrong': 373, 'right': 119})",0.04184911973748015,0.8879836049185245,0.8717948717948718,0.8883383562343566,-0.016543484439484835,0.86875,0.003044871794871784,"defaultdict(<class 'int'>, {'wrong': 374, 'right': 118})",0.04252100625558758,0.9095271418574428,0.8706293706293706,0.9103795269959647,-0.03975015636659407,0.871875,-0.0012456293706293309
word,photo,760,"{'wrong': 198.33333333333334, 'right': 165.0}",232,"{'wrong': 60.666666666666664, 'right': 50.0}",0.0021041999831664005,0.0023225431847873437,2.718063522124054e-06,"defaultdict(<class 'int'>, {'wrong': 210, 'right': 33})",0.06343659095687129,0.6388083574927522,0.6233480176211453,0.6389857930127913,-0.015637775391646014,0.6176470588235294,0.005700958797615896,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 180})",0.02088542357022928,0.6895431370588824,0.6585903083700441,0.6898983770665857,-0.03130806869654168,0.6596638655462185,-0.0010735571761744112,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 182})",0.022830590031018796,0.8879836049185245,0.8942731277533039,0.8879114212043075,0.006361706548996371,0.8970588235294118,-0.002785695776107877,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 185})",0.025948194277004996,0.9095271418574428,0.9229074889867841,0.9093735780373123,0.013533910949471761,0.9201680672268907,0.00273942175989339
word,photograph,244,"{'wrong': 65.33333333333333, 'right': 48.0}",52,"{'wrong': 12.333333333333334, 'right': 15.0}",0.0058477508650518996,0.002379535990481855,0.007870669732907343,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 6})",0.07165035018533387,0.6388083574927522,0.5865384615384616,0.6389445725167886,-0.052406110978327036,0.5916666666666667,-0.00512820512820511,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 18})",0.008291812909938096,0.6895431370588824,0.6057692307692307,0.6897614513380775,-0.08399222056884681,0.6166666666666667,-0.01089743589743597,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 11})",0.03483563788587231,0.8879836049185245,0.8846153846153846,0.8879923824797034,-0.003376997864318776,0.8833333333333333,0.0012820512820512775,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.029601329990366902,0.9095271418574428,0.8942307692307693,0.9095670041094518,-0.01533623487868252,0.8916666666666667,0.002564102564102555
word,piano,423,"{'right': 95.0, 'wrong': 109.33333333333333}",108,"{'wrong': 29.0, 'right': 21.0}",0.0012301440512655368,0.006399999999999998,0.00102311002503723,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 19})",0.05424904635229073,0.6388083574927522,0.6310679611650486,0.6388484148118374,-0.00778045364678881,0.6216216216216216,0.009446339543426996,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 89})",0.030090691224301566,0.6895431370588824,0.6699029126213593,0.689644777169271,-0.019741864547911714,0.6666666666666666,0.003236245954692629,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 96})",0.05067407389426101,0.8879836049185245,0.883495145631068,0.8880068331407326,-0.004511687509664575,0.8693693693693694,0.014125776261698642,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 88})",0.027701873826717398,0.9095271418574428,0.9368932038834952,0.9093855197708888,0.0275076841126064,0.9324324324324325,0.004460771451062717
word,pick,3153,"{'wrong': 809.0, 'right': 726.0}",934,"{'wrong': 238.66666666666666, 'right': 218.0}",0.0007309361372534454,0.0005120144919814585,9.7396982067842e-06,"defaultdict(<class 'int'>, {'wrong': 755, 'right': 200})",0.03938575003154929,0.6388083574927522,0.643956043956044,0.6385630498533724,0.005392994102671578,0.6428571428571429,0.001098901098901095,"defaultdict(<class 'int'>, {'right': 220, 'wrong': 735})",0.03276975624922213,0.6895431370588824,0.6879120879120879,0.6896208630079598,-0.0017087750958718617,0.6868958109559613,0.001016276956126605,"defaultdict(<class 'int'>, {'right': 240, 'wrong': 715})",0.02691100740766996,0.8879836049185245,0.8950549450549451,0.8876466275659824,0.007408317488962646,0.8958109559613319,-0.0007560109063867726,"defaultdict(<class 'int'>, {'right': 226, 'wrong': 729})",0.030935864834715783,0.9095271418574428,0.9043956043956044,0.9097716799329703,-0.005376075537365854,0.9060150375939849,-0.0016194331983805377
word,picked,57,"{'wrong': 15.0, 'right': 12.0}",23,"{'right': 10.0, 'wrong': 4.333333333333333}",0.0030864197530864226,0.039075175770686865,0.033122281078864294,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.0451541646849668,0.6388083574927522,0.6521739130434783,0.6387929740279238,0.013380939015554483,0.6951219512195121,-0.042948038176033876,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 27})",0.005569612955497672,0.6895431370588824,0.6739130434782609,0.6895611269579143,-0.015648083479653407,0.6585365853658537,0.015376458112407176,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 6})",0.05527421839709979,0.8879836049185245,0.8478260869565217,0.8880298253515488,-0.04020373839502711,0.8414634146341463,0.006362672322375418,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.02251587794594674,0.9095271418574428,0.9782608695652174,0.9094480308262023,0.06881283873901511,0.9512195121951219,0.027041357370095498
word,picking,132,"{'wrong': 35.333333333333336, 'right': 26.0}",34,"{'wrong': 8.666666666666666, 'right': 8.0}",0.005789224952741021,0.0003999999999999985,0.001588403132774991,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 5})",0.05030208618306552,0.6388083574927522,0.6323529411764706,0.6388193470859203,-0.006466405909449691,0.6285714285714286,0.0037815126050420034,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.015599645771258684,0.6895431370588824,0.7058823529411765,0.68951532145003,0.01636703149114649,0.7,0.005882352941176561,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 26})",0.015599645771258684,0.8879836049185245,0.8970588235294118,0.8879681554175847,0.009090668111827127,0.9,-0.002941176470588225,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 26})",0.015599645771258684,0.9095271418574428,0.9558823529411765,0.9094482275185259,0.046434125422650574,0.9571428571428572,-0.0012605042016806678
word,picture,1003,"{'wrong': 260.3333333333333, 'right': 222.0}",299,"{'wrong': 70.33333333333333, 'right': 88.0}",0.001579059981115755,0.0031124653739612223,0.004570842262374957,"defaultdict(<class 'int'>, {'wrong': 302, 'right': 51})",0.06136251132738054,0.6388083574927522,0.6228668941979523,0.6390453000558007,-0.016178405857848466,0.6184971098265896,0.004369784371362706,"defaultdict(<class 'int'>, {'wrong': 255, 'right': 98})",0.018051161010085096,0.6895431370588824,0.7047781569965871,0.689316694567037,0.015461462429550044,0.6965317919075145,0.008246365089072616,"defaultdict(<class 'int'>, {'wrong': 266, 'right': 87})",0.025303769866366975,0.8879836049185245,0.9197952218430034,0.8875107796885304,0.032284442154473014,0.9248554913294798,-0.00506026948647631,"defaultdict(<class 'int'>, {'wrong': 268, 'right': 85})",0.026783702146996345,0.9095271418574428,0.9453924914675768,0.908994064830315,0.03639842663726178,0.9479768786127167,-0.002584387145139977
word,piece,1357,"{'wrong': 359.3333333333333, 'right': 279.0}",417,"{'wrong': 104.66666666666667, 'right': 103.0}",0.003959465263244002,1.6102893625573146e-05,0.0017441214924912175,"defaultdict(<class 'int'>, {'wrong': 375, 'right': 44})",0.07371179181900239,0.6388083574927522,0.6403508771929824,0.6387769674095987,0.0015739097833837867,0.6396508728179551,0.0007000043750273743,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 307})",0.015908860341662827,0.6895431370588824,0.7431077694235589,0.6884531034834498,0.05465466594010915,0.7443890274314214,-0.0012812580078624958,"defaultdict(<class 'int'>, {'right': 110, 'wrong': 309})",0.016877634433130104,0.8879836049185245,0.9210526315789473,0.8873106543581374,0.03374197722080996,0.9214463840399002,-0.00039375246095285643,"defaultdict(<class 'int'>, {'right': 107, 'wrong': 312})",0.0183943630852898,0.9095271418574428,0.9486215538847118,0.9087315754577446,0.039889978426967176,0.9488778054862843,-0.00025625160157249915
word,pierce,100,"{'wrong': 27.333333333333332, 'right': 18.0}",28,"{'wrong': 6.666666666666667, 'right': 8.0}",0.010596885813148795,0.0020661157024793376,0.011088750745516462,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.026990708396589645,0.6388083574927522,0.5892857142857143,0.6388777655420963,-0.049592051256382,0.609375,-0.0200892857142857,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.01885246308587437,0.6895431370588824,0.75,0.6894584042446691,0.06054159575533091,0.765625,-0.015625,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.01885246308587437,0.8879836049185245,0.875,0.8880018019821804,-0.013001801982180372,0.890625,-0.015625,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.01885246308587437,0.9095271418574428,0.9285714285714286,0.9095004504955451,0.019070978075883538,0.9375,-0.008928571428571397
word,piercing,164,"{'wrong': 41.333333333333336, 'right': 40.0}",33,"{'wrong': 7.0, 'right': 12.0}",6.718624025799577e-05,0.017313019390581715,0.009954768255432234,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 8})",0.06338976523618967,0.6388083574927522,0.671875,0.6387553819965955,0.03311961800340446,0.65625,0.015625,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 18})",0.007924106236795243,0.6895431370588824,0.84375,0.6892960849103835,0.15445391508961648,0.8541666666666666,-0.01041666666666663,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.03323548945846787,0.8879836049185245,0.921875,0.8879293081005307,0.03394569189946928,0.9270833333333334,-0.00520833333333337,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.039571870735321125,0.9095271418574428,0.921875,0.9095073595674377,0.012367640432562332,0.90625,0.015625
word,pile,448,"{'wrong': 118.0, 'right': 94.0}",147,"{'wrong': 37.333333333333336, 'right': 35.0}",0.0032039871840512622,0.0002601456815816862,0.0008236894832313654,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 12})",0.0920781969931387,0.6388083574927522,0.6292517006802721,0.6388790976383504,-0.009627396958078238,0.6266666666666667,0.002585034013605436,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 124})",0.043857079329716615,0.6895431370588824,0.7108843537414966,0.6893851654161841,0.0214991883253125,0.71,0.0008843537414966463,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 116})",0.026713423646247077,0.8879836049185245,0.8979591836734694,0.8879097638350371,0.010049419838432327,0.8966666666666666,0.0012925170068027736,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 113})",0.021632116811648512,0.9095271418574428,0.9217687074829932,0.909436527519009,0.012332179963984169,0.9233333333333333,-0.0015646258503401178
word,pillar,126,"{'wrong': 31.333333333333332, 'right': 32.0}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",2.7700831024930628e-05,0.00010412328196584837,0.00011962544018953754,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.030944863347604087,0.6388083574927522,0.6060606060606061,0.6388624643268412,-0.03280185826623516,0.6176470588235294,-0.01158645276292336,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 22})",0.011890147266737337,0.6895431370588824,0.7121212121212122,0.6895058328743804,0.022615379246831768,0.7205882352941176,-0.008467023172905486,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.030944863347604087,0.8879836049185245,0.8484848484848485,0.8880488659690582,-0.03956401748420968,0.8529411764705882,-0.004456327985739694,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 26})",0.03976063394912328,0.9095271418574428,0.9090909090909091,0.9095278626145297,-0.000436953523620609,0.9117647058823529,-0.002673796791443861
word,pillow,161,"{'right': 43.0, 'wrong': 39.333333333333336}",58,"{'wrong': 15.0, 'right': 13.0}",0.0004958284843219848,0.0012755102040816315,0.0016821748579491091,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 9})",0.08100540696058707,0.6388083574927522,0.6637931034482759,0.6387357128534189,0.02505739059485701,0.6666666666666666,-0.002873563218390718,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 17})",0.030016141189587058,0.6895431370588824,0.6551724137931034,0.6896430719871667,-0.03447065819406325,0.6583333333333333,-0.0031609195402299006,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.05778883244107364,0.8879836049185245,0.9137931034482759,0.8879085622618809,0.02588454118639505,0.9083333333333333,0.005459770114942586,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.05778883244107364,0.9095271418574428,0.896551724137931,0.9095648686585122,-0.01301314452058111,0.8916666666666667,0.004885057471264331
word,pilot,43,"{'wrong': 12.333333333333334, 'right': 6.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.029834710743801646,0.01384083044982699,0.04291217642621754,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 25})",0.025691040673286036,0.6388083574927522,0.65,0.6387971580106074,0.011202841989392587,0.6724137931034483,-0.022413793103448265,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.004545305898871189,0.6895431370588824,0.675,0.6895576903832683,-0.014557690383268262,0.6379310344827587,0.03706896551724137,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.016201183939693005,0.8879836049185245,0.875,0.8879965976183328,-0.012996597618332828,0.896551724137931,-0.02155172413793105,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.016201183939693005,0.9095271418574428,0.875,0.9095616931852296,-0.034561693185229614,0.896551724137931,-0.02155172413793105
word,pin,438,"{'wrong': 112.66666666666667, 'right': 100.0}",136,"{'wrong': 35.0, 'right': 31.0}",0.000886882007841905,0.0009182736455463712,1.369798902784564e-07,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 27})",0.0444067837379017,0.6388083574927522,0.6106870229007634,0.6389937106918239,-0.028306687791060492,0.6074074074074074,0.0032796154933559807,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 38})",0.021369311044530895,0.6895431370588824,0.7290076335877863,0.6892830188679245,0.03972461471986177,0.725925925925926,0.0030817076618603334,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 104})",0.02479706232783619,0.8879836049185245,0.916030534351145,0.8877987421383647,0.02823179221278027,0.9185185185185185,-0.0024879841673735026,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 35})",0.026627540935308967,0.9095271418574428,0.9312977099236641,0.9093836477987421,0.021914062124921974,0.9296296296296296,0.0016680802940345352
word,pinata,367,"{'right': 84.0, 'wrong': 94.33333333333333}",109,"{'wrong': 27.333333333333332, 'right': 27.0}",0.0008393746178705557,9.409462155143103e-06,0.0003359035307665924,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 25})",0.03320541536745699,0.6388083574927522,0.625,0.638877725308952,-0.013877725308952038,0.6237623762376238,0.0012376237623762387,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 35})",0.012283996787738824,0.6895431370588824,0.765,0.6891640711343313,0.0758359288656687,0.7623762376237624,0.002623762376237626,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 82})",0.02563402852625228,0.8879836049185245,0.935,0.8877474128403496,0.04725258715965042,0.9356435643564357,-0.0006435643564356441,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 85})",0.03320541536745699,0.9095271418574428,0.945,0.909348940018085,0.03565105998191498,0.9455445544554455,-0.000544554455445545
word,ping,187,"{'wrong': 49.0, 'right': 40.0}",46,"{'wrong': 13.0, 'right': 7.0}",0.0025564953919959615,0.022500000000000006,0.005161568547151874,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 43})",0.045724612319382914,0.6388083574927522,0.6739130434782609,0.6387274549098196,0.03518558856844123,0.6826923076923077,-0.008779264214046845,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.026989457424481847,0.6895431370588824,0.6847826086956522,0.6895541082164328,-0.004771499520780598,0.6826923076923077,0.002090301003344508,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 44})",0.053575071020177445,0.8879836049185245,0.9130434782608695,0.8879258517034068,0.025117626557462747,0.9038461538461539,0.009197324414715657,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 38})",0.017775478518463304,0.9095271418574428,0.967391304347826,0.9093937875751503,0.05799751677267573,0.9711538461538461,-0.003762541806020092
word,pink,361,"{'wrong': 98.66666666666667, 'right': 65.0}",126,"{'wrong': 31.666666666666668, 'right': 31.0}",0.010578394813361477,2.8293345405161082e-05,0.004820693894894625,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 13})",0.06102576617481672,0.6388083574927522,0.6468253968253969,0.6387575452716298,0.008067851553767103,0.6456692913385826,0.0011561054868142184,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 33})",0.010742750192214445,0.6895431370588824,0.7103174603174603,0.6894114688128773,0.020905991504583055,0.7086614173228346,0.0016560429946257393,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 96})",0.013540908642805952,0.8879836049185245,0.9007936507936508,0.8879024144869215,0.012891236306729281,0.9015748031496063,-0.000781152355955439,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 95})",0.012094935461351673,0.9095271418574428,0.9325396825396826,0.9093812877263582,0.02315839481332438,0.9330708661417323,-0.000531183602049734
word,pipe,375,"{'wrong': 104.33333333333333, 'right': 62.0}",100,"{'wrong': 24.666666666666668, 'right': 26.0}",0.01619371006542143,0.0001731301939058168,0.010023162714422107,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 10})",0.05612242825904336,0.6388083574927522,0.6212121212121212,0.6388958657758578,-0.01768374456373656,0.616504854368932,0.004707266843189228,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 30})",0.004020642324413026,0.6895431370588824,0.702020202020202,0.6894810870548048,0.012539114965397169,0.7038834951456311,-0.0018632931254290996,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 21})",0.018018770441817218,0.8879836049185245,0.898989898989899,0.8879288692419752,0.011061029747923778,0.9029126213592233,-0.0039227223693243385,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 22})",0.015864137707050252,0.9095271418574428,0.9444444444444444,0.9093534937459186,0.03509095069852586,0.9466019417475728,-0.0021574973031284195
word,pistol,256,"{'wrong': 61.666666666666664, 'right': 71.0}",69,"{'right': 21.0, 'wrong': 16.0}",0.0012373424913512295,0.004565376186997806,0.0005303054690613089,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 24})",0.03348951696962478,0.6388083574927522,0.6176470588235294,0.6388805296418899,-0.021233470818360467,0.6071428571428571,0.010504201680672343,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 25})",0.030271252728147284,0.6895431370588824,0.6691176470588235,0.6896127996790049,-0.020495152620181423,0.6607142857142857,0.008403361344537785,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 25})",0.030271252728147284,0.8879836049185245,0.8455882352941176,0.8881281974119771,-0.04253996211785949,0.8511904761904762,-0.0056022408963585235,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 26})",0.027243822669513168,0.9095271418574428,0.875,0.9096448991874811,-0.03464489918748115,0.8869047619047619,-0.011904761904761862
word,pit,324,"{'wrong': 89.33333333333333, 'right': 56.0}",119,"{'wrong': 32.0, 'right': 23.0}",0.013151249894790003,0.006694214876033057,0.0005617193497539797,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 13})",0.057458995982370975,0.6388083574927522,0.6336206896551724,0.6388386123680241,-0.005217922712851708,0.628,0.005620689655172373,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 23})",0.02653881838458344,0.6895431370588824,0.7586206896551724,0.6891402714932127,0.06948041816195971,0.756,0.00262068965517237,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 97})",0.011972976113641613,0.8879836049185245,0.9310344827586207,0.8877325289089995,0.04330195384962121,0.928,0.003034482758620616,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 96})",0.010621342084593258,0.9095271418574428,0.9353448275862069,0.909376571141277,0.025968256444929838,0.94,-0.004655172413793096
word,pitch,76,"{'wrong': 20.333333333333332, 'right': 15.0}",21,"{'right': 6.0, 'wrong': 5.0}",0.005695977216091138,0.0020661157024793376,0.00733619485149507,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 21})",0.04347581381992703,0.6388083574927522,0.5714285714285714,0.6388791593695271,-0.06745058794095571,0.58,-0.008571428571428563,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 11})",0.00012192967405824607,0.6895431370588824,0.7142857142857143,0.6895171378533901,0.02476857643232422,0.7,0.014285714285714346,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.011504538840301927,0.8879836049185245,0.8809523809523809,0.8879909932449337,-0.0070386122925527594,0.86,0.020952380952380945,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.029843292325383644,0.9095271418574428,0.9047619047619048,0.9095321491118339,-0.00477024434992912,0.92,-0.015238095238095273
word,pitcher,104,"{'wrong': 27.0, 'right': 23.0}",39,"{'wrong': 10.0, 'right': 9.0}",0.0016000000000000007,0.0006925207756232686,9.40453872741399e-05,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 6})",0.058715031317150765,0.6388083574927522,0.6153846153846154,0.6388541092803125,-0.02346949389569708,0.6125,0.0028846153846153744,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.04813554780473935,0.6895431370588824,0.717948717948718,0.6894876546301397,0.028461063318578228,0.7125,0.005448717948717929,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.024347557846487317,0.8879836049185245,0.8589743589743589,0.8880402664396254,-0.029065907465266494,0.85,0.008974358974358942,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.04813554780473935,0.9095271418574428,0.8974358974358975,0.9095507587519407,-0.012114861316043224,0.8875,0.009935897435897512
word,pizza,66,"{'wrong': 18.333333333333332, 'right': 11.0}",24,"{'wrong': 5.0, 'right': 9.0}",0.015625,0.020408163265306128,0.036327833644462175,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 32})",0.04937881788725659,0.6388083574927522,0.625,0.6388249424482034,-0.013824942448203426,0.6388888888888888,-0.01388888888888884,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.009137183166849885,0.6895431370588824,0.7291666666666666,0.6894955459913923,0.03967112067527434,0.75,-0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 4})",0.04937881788725659,0.8879836049185245,0.7916666666666666,0.8880992893604244,-0.09643262269375774,0.8055555555555556,-0.01388888888888895,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.03758427895756443,0.9095271418574428,0.8333333333333334,0.909618656791112,-0.07628532345777861,0.8611111111111112,-0.02777777777777779
word,place,2144,"{'wrong': 541.6666666666666, 'right': 519.0}",642,"{'wrong': 167.0, 'right': 141.0}",0.0001141714412583976,0.0017814977230561657,0.0004983175415434297,"defaultdict(<class 'int'>, {'wrong': 525, 'right': 143})",0.04237827701924847,0.6388083574927522,0.631578947368421,0.6390422622426338,-0.007463314874212812,0.6301684532924962,0.0014104940759248619,"defaultdict(<class 'int'>, {'right': 174, 'wrong': 494})",0.028272482649772702,0.6895431370588824,0.7145135566188198,0.6887352288559782,0.025778327762841613,0.7128637059724349,0.0016498506463848983,"defaultdict(<class 'int'>, {'wrong': 514, 'right': 154})",0.036953365418360244,0.8879836049185245,0.9011164274322169,0.8875586975592136,0.013557729873003299,0.8981623277182236,0.0029540997139932967,"defaultdict(<class 'int'>, {'right': 161, 'wrong': 507})",0.0337483194451629,0.9095271418574428,0.9290271132376395,0.9088962278755354,0.020130885362104167,0.9287901990811639,0.00023691415647564273
word,placed,284,"{'wrong': 70.66666666666667, 'right': 72.0}",88,"{'wrong': 22.333333333333332, 'right': 21.0}",2.1835968206830295e-05,0.0002366863905325444,0.0002011884872922436,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 70})",0.04397118569171114,0.6388083574927522,0.6036585365853658,0.6389530214816302,-0.03529448489626441,0.6071428571428571,-0.0034843205574912606,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 23})",0.03338994273307181,0.6895431370588824,0.676829268292683,0.6895954627584823,-0.012766194465799297,0.6726190476190477,0.004210220673635301,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 17})",0.05657541144545129,0.8879836049185245,0.8963414634146342,0.8879492069865489,0.008392256428085276,0.8869047619047619,0.009436701509872303,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 23})",0.03338994273307181,0.9095271418574428,0.9329268292682927,0.9094308371812889,0.023495992087003814,0.9226190476190477,0.010307781649245062
word,plain,92,"{'wrong': 25.333333333333332, 'right': 16.0}",19,"{'wrong': 3.6666666666666665, 'right': 8.0}",0.012747138397502598,0.03448979591836735,0.04553479408406689,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.02632860362208851,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.6212121212121212,0.010366826156299802,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",2.458992071506516e-05,0.6895431370588824,0.6578947368421053,0.6895732225946866,-0.031678485752581254,0.5909090909090909,0.06698564593301437,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.018439989458073243,0.8879836049185245,0.8947368421052632,0.8879771851703607,0.006759656934902436,0.8939393939393939,0.0007974481658692412,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.018439989458073243,0.9095271418574428,0.8947368421052632,0.9095412017811577,-0.014804359675894552,0.9090909090909091,-0.014354066985645897
word,plane,222,"{'wrong': 63.666666666666664, 'right': 31.0}",75,"{'wrong': 21.0, 'right': 12.0}",0.029768399127157306,0.018595041322314047,0.0007234460146723892,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 3})",0.08057284470433143,0.6388083574927522,0.62,0.6388791330088807,-0.018879133008880666,0.6071428571428571,0.0128571428571429,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 63})",0.00366086951545044,0.6895431370588824,0.72,0.6894285284230596,0.0305714715769404,0.7202380952380952,-0.00023809523809525945,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 65})",0.006431719134438078,0.8879836049185245,0.8933333333333333,0.8879634739852491,0.005369859348084205,0.8809523809523809,0.012380952380952381,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 69})",0.014832134168507267,0.9095271418574428,0.9066666666666666,0.9095379057749234,-0.002871239108256818,0.8928571428571429,0.013809523809523716
word,plant,241,"{'wrong': 61.333333333333336, 'right': 57.0}",75,"{'right': 17.0, 'wrong': 19.333333333333332}",0.00033525094227335856,0.0010310579917515343,9.546896955255242e-05,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 13})",0.05846012597080996,0.6388083574927522,0.6466666666666666,0.6387787868145101,0.007887879852156554,0.6410256410256411,0.005641025641025532,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 19})",0.03109247662022744,0.6895431370588824,0.6866666666666666,0.6895539611660227,-0.0028872944993560967,0.6794871794871795,0.007179487179487132,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 59})",0.03109247662022744,0.8879836049185245,0.9133333333333333,0.8878882143394712,0.025445118993862148,0.9166666666666666,-0.0033333333333332993,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 59})",0.03109247662022744,0.9095271418574428,0.9333333333333333,0.909437559580553,0.023895773752780403,0.9294871794871795,0.0038461538461538325
word,plaster,190,"{'wrong': 53.666666666666664, 'right': 29.0}",70,"{'wrong': 15.333333333333334, 'right': 24.0}",0.022258714880332996,0.012137316862970402,0.03407722558326438,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 7})",0.06325333494663182,0.6388083574927522,0.626984126984127,0.6388457102742817,-0.011861583290154742,0.6420454545454546,-0.015061327561327609,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 23})",0.008540496047919895,0.6895431370588824,0.7619047619047619,0.6893145464574036,0.07259021544735822,0.7613636363636364,0.0005411255411255089,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 24})",0.00706782546118255,0.8879836049185245,0.9285714285714286,0.8878553878553879,0.040716040716040736,0.9375,-0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 29})",0.0019203162997171504,0.9095271418574428,0.9285714285714286,0.9094669808955523,0.019104447675876268,0.9204545454545454,0.008116883116883189
word,plastic,394,"{'wrong': 106.0, 'right': 76.0}",145,"{'right': 35.0, 'wrong': 36.666666666666664}",0.006792657891558992,0.0001352082206598153,0.0025301586405179523,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 6})",0.11329236136000012,0.6388083574927522,0.6319444444444444,0.6388581210351425,-0.006913676590698081,0.6301369863013698,0.0018074581430745917,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 35})",0.018450526548145663,0.6895431370588824,0.7152777777777778,0.6893565602658343,0.02592121751194354,0.7123287671232876,0.0029490106544901584,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 116})",0.025133247334102514,0.8879836049185245,0.8784722222222222,0.8880525626825093,-0.009580340460287107,0.8801369863013698,-0.0016647640791476181,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 117})",0.02701044890754288,0.9095271418574428,0.9236111111111112,0.9094250327258081,0.014186078385303058,0.9246575342465754,-0.001046423135464214
word,plate,778,"{'wrong': 198.33333333333334, 'right': 183.0}",251,"{'wrong': 61.666666666666664, 'right': 66.0}",0.0004042068071788362,0.00028802432356891115,0.0006874856723788746,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 215})",0.048852910680803545,0.6388083574927522,0.6527196652719666,0.6386401578388223,0.014079507433144234,0.6521739130434783,0.0005457522284882943,"defaultdict(<class 'int'>, {'wrong': 196, 'right': 69})",0.02613324504226118,0.6895431370588824,0.7071129707112971,0.6893307026862954,0.017782268025001713,0.7035573122529645,0.003555658458332611,"defaultdict(<class 'int'>, {'wrong': 200, 'right': 65})",0.03017732861613321,0.8879836049185245,0.9205020920502092,0.887590428491931,0.032911663558278126,0.924901185770751,-0.0043990937205418135,"defaultdict(<class 'int'>, {'wrong': 197, 'right': 68})",0.027110895335626606,0.9095271418574428,0.9372384937238494,0.9091920878231395,0.028046405900709837,0.9387351778656127,-0.0014966841417632937
word,platform,598,"{'wrong': 151.66666666666666, 'right': 143.0}",174,"{'wrong': 44.0, 'right': 42.0}",0.00021626297577854683,0.0001352082206598166,4.740260935330565e-06,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 25})",0.07131858564401872,0.6388083574927522,0.6329479768786127,0.6388594766298593,-0.005911499751246607,0.6314285714285715,0.0015194054500412557,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 54})",0.01675727714004807,0.6895431370588824,0.7023121387283237,0.6894317551555489,0.012880383572774767,0.7,0.0023121387283236983,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 125})",0.020300633401006296,0.8879836049185245,0.8757225433526011,0.8880905561438007,-0.01236801279119959,0.8771428571428571,-0.0014203137902559781,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 44})",0.030166651510023665,0.9095271418574428,0.8786127167630058,0.9097968033076186,-0.0311840865446128,0.8771428571428571,0.0014698596201486724
word,play,3985,"{'wrong': 1004.0, 'right': 973.0}",1186,"{'wrong': 294.0, 'right': 304.0}",6.146813801304759e-05,6.990973255332705e-05,0.00013124790584559658,"defaultdict(<class 'int'>, {'wrong': 1013, 'right': 206})",0.060931930394384104,0.6388083574927522,0.63,0.6392718089024518,-0.009271808902451828,0.6308365758754864,-0.0008365758754863561,"defaultdict(<class 'int'>, {'right': 311, 'wrong': 908})",0.030405197202411548,0.6895431370588824,0.7165,0.6881248026938861,0.02837519730611393,0.7169260700389105,-0.00042607003891048656,"defaultdict(<class 'int'>, {'wrong': 916, 'right': 303})",0.03225976957030372,0.8879836049185245,0.903,0.8871935178364727,0.015806482163527313,0.9032101167315175,-0.00021011673151749566,"defaultdict(<class 'int'>, {'wrong': 903, 'right': 316})",0.029280385899015528,0.9095271418574428,0.927,0.9086078080606125,0.01839219193938757,0.9260700389105059,0.000929961089494169
word,played,108,"{'wrong': 25.0, 'right': 33.0}",30,"{'right': 10.0, 'wrong': 6.666666666666667}",0.004756242568370991,0.010000000000000002,0.0004958136889613267,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.06338522783480342,0.6388083574927522,0.6666666666666666,0.6387665198237885,0.027900146842878115,0.6875,-0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.04503737695310094,0.6895431370588824,0.65,0.6896025230276331,-0.03960252302763312,0.6625,-0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.053700012875477425,0.8879836049185245,0.95,0.8878904685622747,0.06210953143772524,0.95,0.0,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.0863371411888915,0.9095271418574428,0.95,0.9094663596315579,0.04053364036844209,0.9625,-0.012500000000000067
word,player,868,"{'wrong': 221.0, 'right': 205.0}",246,"{'wrong': 66.0, 'right': 48.0}",0.0003526637131080702,0.006232686980609422,0.0018287077658955698,"defaultdict(<class 'int'>, {'wrong': 215, 'right': 49})",0.05045447568452469,0.6388083574927522,0.6536796536796536,0.6386346396965866,0.015045013983067013,0.6506024096385542,0.003077244041099436,"defaultdict(<class 'int'>, {'wrong': 205, 'right': 59})",0.03702840598914844,0.6895431370588824,0.7402597402597403,0.6889506953223767,0.051309044937363546,0.7389558232931727,0.0013039169665676198,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 203})",0.03466707877878857,0.8879836049185245,0.9134199134199135,0.8876864728192162,0.025733440600697266,0.9116465863453815,0.0017733270745319274,"defaultdict(<class 'int'>, {'right': 67, 'wrong': 197})",0.028163983010209427,0.9095271418574428,0.9415584415584416,0.9091529709228824,0.03240547063555921,0.9437751004016064,-0.0022166588431647982
word,playfully,63,"{'right': 18.0, 'wrong': 15.0}",16,"{'wrong': 2.6666666666666665, 'right': 8.0}",0.0020661157024793376,0.0625,0.023170013775826503,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.023021192618810186,0.6388083574927522,0.59375,0.6388444222111056,-0.0450944222111056,0.5454545454545454,0.048295454545454586,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.016763732287632907,0.6895431370588824,0.625,0.6895947973986993,-0.06459479739869933,0.6212121212121212,0.0037878787878787845,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.039045032103395126,0.8879836049185245,0.875,0.8879939969984992,-0.012993996998499235,0.8636363636363636,0.011363636363636354,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.039045032103395126,0.9095271418574428,0.875,0.9095547773886944,-0.03455477738869439,0.8636363636363636,0.011363636363636354
word,playground,158,"{'wrong': 39.666666666666664, 'right': 39.0}",44,"{'wrong': 12.0, 'right': 8.0}",1.7954610744038738e-05,0.009999999999999995,0.004643124374905983,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 13})",0.02705700845410667,0.6388083574927522,0.6410256410256411,0.6388040266439625,0.0022216143816785605,0.6511627906976745,-0.010137149672033385,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 33})",0.017552446728610373,0.6895431370588824,0.7435897435897436,0.6894375719937897,0.05415217159595387,0.7441860465116279,-0.0005963029218842841,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.03274818967218711,0.8879836049185245,0.9487179487179487,0.8878649772124004,0.06085297150554825,0.9418604651162791,0.006857483601669601,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.039133756713836954,0.9095271418574428,0.9743589743589743,0.9094005108428908,0.06495846351608359,0.9651162790697675,0.009242695289206848
word,playing,5396,"{'right': 1368.0, 'wrong': 1342.6666666666667}",1476,"{'wrong': 364.6666666666667, 'right': 382.0}",2.1835968206830035e-05,0.00013472576530612214,2.4048448166167843e-05,"defaultdict(<class 'int'>, {'wrong': 1207, 'right': 326})",0.047367292117220045,0.6388083574927522,0.6266501650165016,0.6395924231137597,-0.01294225809725813,0.6267885532591415,-0.00013838824263989746,"defaultdict(<class 'int'>, {'wrong': 1164, 'right': 369})",0.03787409035363703,0.6895431370588824,0.6992574257425742,0.6889166755347451,0.010340750207829097,0.7019077901430842,-0.00265036440051003,"defaultdict(<class 'int'>, {'wrong': 1153, 'right': 380})",0.03566302098905745,0.8879836049185245,0.9055280528052805,0.8868521868681494,0.01867586593713111,0.9069952305246423,-0.0014671777193617785,"defaultdict(<class 'int'>, {'wrong': 1151, 'right': 382})",0.03527002509559528,0.9095271418574428,0.9278052805280528,0.9083484090667234,0.01945687146132935,0.9288553259141494,-0.001050045386096654
word,pleased,52,"{'wrong': 13.666666666666666, 'right': 11.0}",14,"{'wrong': 2.0, 'right': 8.0}",0.002921840759678595,0.09000000000000001,0.0687426931874911,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 5})",0.0928432182802774,0.6388083574927522,0.7142857142857143,0.6387555022008804,0.0755302120848339,0.5909090909090909,0.12337662337662336,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 21})",0.0035196343467255448,0.6895431370588824,0.6071428571428571,0.6896008403361344,-0.08245798319327735,0.6212121212121212,-0.01406926406926412,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.006683504843311573,0.8879836049185245,0.8928571428571429,0.8879801920768308,0.004876950780312139,0.8787878787878788,0.01406926406926412,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 18})",3.7346051963457576e-05,0.9095271418574428,0.9285714285714286,0.9095138055222088,0.019057623049219763,0.8636363636363636,0.06493506493506496
word,plummet,82,"{'right': 16.0, 'wrong': 22.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.006232686980609422,0.022096420745069394,0.02626174796922058,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 26})",0.02557841815323343,0.6388083574927522,0.6428571428571429,0.638804103077308,0.004053039779834955,0.6363636363636364,0.006493506493506551,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 19})",5.212143791309145e-06,0.6895431370588824,0.6190476190476191,0.6896172129096823,-0.07056959386206318,0.6060606060606061,0.012987012987012991,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.02557841815323343,0.8879836049185245,0.8809523809523809,0.8879909932449337,-0.0070386122925527594,0.8787878787878788,0.0021645021645021467,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.02557841815323343,0.9095271418574428,0.9523809523809523,0.9094821115836877,0.04289884079726458,0.9545454545454546,-0.0021645021645022577
word,plunge,96,"{'wrong': 26.0, 'right': 18.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.008264462809917356,0.009999999999999995,0.018337043925320907,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.026202411280893324,0.6388083574927522,0.6944444444444444,0.6387582549529718,0.05568618949147264,0.74,-0.04555555555555557,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.009264874626258437,0.6895431370588824,0.5833333333333334,0.689638783269962,-0.1063054499366286,0.58,0.0033333333333334103,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.01644539147747444,0.8879836049185245,0.9444444444444444,0.8879327596557934,0.056511684788650984,0.96,-0.015555555555555545,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.01644539147747444,0.9095271418574428,0.9722222222222222,0.9094706824094456,0.06275153981277659,0.98,-0.007777777777777772
word,pocket,911,"{'wrong': 239.0, 'right': 194.0}",262,"{'wrong': 67.0, 'right': 61.0}",0.0027001584092933443,0.00054931640625,0.00040923685005371437,"defaultdict(<class 'int'>, {'wrong': 252, 'right': 16})",0.10960489428331954,0.6388083574927522,0.6467181467181468,0.6387046133589912,0.008013533359155556,0.6433962264150943,0.0033219203030524502,"defaultdict(<class 'int'>, {'wrong': 222, 'right': 46})",0.04586355461441973,0.6895431370588824,0.6872586872586872,0.6895730997113486,-0.0023144124526613963,0.6830188679245283,0.004239819334158956,"defaultdict(<class 'int'>, {'right': 69, 'wrong': 199})",0.02007063547426425,0.8879836049185245,0.8571428571428571,0.8883881095862662,-0.031245252443409144,0.8566037735849057,0.0005390835579514031,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 202})",0.022698427473959185,0.9095271418574428,0.8938223938223938,0.9097331240188383,-0.01591073019644451,0.8943396226415095,-0.0005172288191156449
word,podium,154,"{'wrong': 38.333333333333336, 'right': 39.0}",38,"{'right': 7.0, 'wrong': 10.333333333333334}",1.857907253269924e-05,0.009245562130177519,0.005098424587950057,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 4})",0.10687176616353439,0.6388083574927522,0.6578947368421053,0.6387720352564102,0.019122701585695068,0.6428571428571429,0.015037593984962405,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 12})",0.025247629676047045,0.6895431370588824,0.6842105263157895,0.6895532852564102,-0.005342758940620751,0.7023809523809523,-0.018170426065162837,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 32})",0.03860052149579449,0.8879836049185245,0.8421052631578947,0.8880709134615384,-0.045965650303643746,0.8452380952380952,-0.0031328320802005427,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 30})",0.025247629676047045,0.9095271418574428,0.9473684210526315,0.9094551282051282,0.03791329284750333,0.9523809523809523,-0.005012531328320802
word,point,1432,"{'wrong': 353.6666666666667, 'right': 371.0}",369,"{'wrong': 90.33333333333333, 'right': 98.0}",0.0001430301573585626,0.00041428459550473884,3.5270729418800106e-05,"defaultdict(<class 'int'>, {'wrong': 293, 'right': 100})",0.03559413096188132,0.6388083574927522,0.6534246575342466,0.6385367343821597,0.014887923152086868,0.6529562982005142,0.00046835933373245986,"defaultdict(<class 'int'>, {'wrong': 294, 'right': 99})",0.0363613952943025,0.6895431370588824,0.7232876712328767,0.6889160429713355,0.034371628261541276,0.7210796915167095,0.002207979716167263,"defaultdict(<class 'int'>, {'wrong': 301, 'right': 92})",0.04202748046834386,0.8879836049185245,0.9,0.8877602973372027,0.01223970266279728,0.9010282776349614,-0.0010282776349613831,"defaultdict(<class 'int'>, {'wrong': 288, 'right': 105})",0.03190904621756163,0.9095271418574428,0.9,0.9097041902143476,-0.009704190214347541,0.9010282776349614,-0.0010282776349613831
word,pointing,274,"{'wrong': 67.0, 'right': 73.0}",85,"{'wrong': 19.666666666666668, 'right': 26.0}",0.00045918367346938806,0.00480846075976344,0.0011578979115900272,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 60})",0.004328340918146573,0.6388083574927522,0.6176470588235294,0.6388986496661814,-0.021251590842651935,0.5952380952380952,0.022408963585434205,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 72})",0.022233187251028567,0.6895431370588824,0.7058823529411765,0.6894734200090357,0.01640893293214085,0.6952380952380952,0.010644257703081306,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 28})",0.034452394151106694,0.8879836049185245,0.9176470588235294,0.8878570352893931,0.02979002353413629,0.9047619047619048,0.012885154061624604,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 28})",0.034452394151106694,0.9095271418574428,0.9470588235294117,0.909366999648612,0.037691823880799724,0.9476190476190476,-0.0005602240896358524
word,poke,116,"{'wrong': 30.666666666666668, 'right': 24.0}",34,"{'wrong': 9.333333333333334, 'right': 6.0}",0.0037180249851278997,0.011814744801512296,0.0011728643126993551,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 7})",0.038683213807362414,0.6388083574927522,0.7205882352941176,0.6386691367915082,0.08191909850260948,0.7236842105263158,-0.003095975232198178,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 29})",0.023102557661995447,0.6895431370588824,0.6911764705882353,0.6895403564990987,0.0016361140891365533,0.7105263157894737,-0.01934984520123839,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 32})",0.048625981211573195,0.8879836049185245,0.9117647058823529,0.887943120368516,0.02382158551383695,0.8947368421052632,0.017027863777089758,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 30})",0.03024384473694791,0.9095271418574428,0.8970588235294118,0.9095483677148007,-0.012489544185388946,0.881578947368421,0.01547987616099078
word,pole,773,"{'wrong': 206.33333333333334, 'right': 154.0}",231,"{'wrong': 62.333333333333336, 'right': 44.0}",0.005273366131507047,0.007431629013079668,9.472240501620394e-05,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 216})",0.054444145717636845,0.6388083574927522,0.6233183856502242,0.6389829651721175,-0.015664579521893263,0.6177685950413223,0.005549790608901928,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 188})",0.01814691291085274,0.6895431370588824,0.7107623318385651,0.6893039478339988,0.021458384004566233,0.7128099173553719,-0.002047585516806838,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 195})",0.024884900582584163,0.8879836049185245,0.9013452914798207,0.8878329879189203,0.013512303560900385,0.8966942148760331,0.004651076603787607,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 188})",0.01814691291085274,0.9095271418574428,0.9282511210762332,0.9093160794621645,0.01893504161406867,0.9235537190082644,0.004697402067968759
word,police,274,"{'wrong': 70.0, 'right': 64.0}",80,"{'wrong': 22.666666666666668, 'right': 12.0}",0.0005012252171975934,0.023668639053254434,0.008947756797458985,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 19})",0.04088871075916903,0.6388083574927522,0.64375,0.6387885175148048,0.004961482485195234,0.6373626373626373,0.006387362637362726,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 28})",0.015226560986146775,0.6895431370588824,0.6625,0.6896517113319282,-0.027151711331928174,0.6593406593406593,0.003159340659340648,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 68})",0.02760143482158832,0.8879836049185245,0.9125,0.8878851751480478,0.02461482485195221,0.9175824175824175,-0.005082417582417564,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 68})",0.02760143482158832,0.9095271418574428,0.89375,0.9095904847937368,-0.015840484793736787,0.8956043956043956,-0.0018543956043955978
word,polish,290,"{'wrong': 73.0, 'right': 71.0}",86,"{'wrong': 17.333333333333332, 'right': 34.0}",4.822530864197497e-05,0.02635351661325689,0.014762860459890538,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 43})",0.01633673861793134,0.6388083574927522,0.6219512195121951,0.6388777353944991,-0.016926515882303983,0.609375,0.01257621951219512,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 50})",0.008042554771693189,0.6895431370588824,0.7804878048780488,0.6891688415980727,0.09131896327997613,0.75390625,0.026581554878048808,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 41})",0.01930836500016911,0.8879836049185245,0.9207317073170732,0.8878488255370408,0.0328828817800324,0.90234375,0.01838795731707321,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 36})",0.02802726401637072,0.9095271418574428,0.9817073170731707,0.9092300742822726,0.07247724279089807,0.9765625,0.0051448170731707155
word,polo,241,"{'right': 48.0, 'wrong': 64.33333333333333}",64,"{'wrong': 16.333333333333332, 'right': 15.0}",0.005285333145488643,0.0004526935264825714,0.0013345947738816026,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 9})",0.05425191776391049,0.6388083574927522,0.6349206349206349,0.6388206388206388,-0.00390000390000389,0.6307692307692307,0.004151404151404137,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 21})",0.006383108630717053,0.6895431370588824,0.6825396825396826,0.6895652609938324,-0.007025578454149861,0.676923076923077,0.005616605616605597,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 50})",0.019369897382865063,0.8879836049185245,0.8809523809523809,0.8880058165772452,-0.007053435624864268,0.8846153846153846,-0.00366300366300365,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 52})",0.027004746003745715,0.9095271418574428,0.8888888888888888,0.9095923381637667,-0.020703449274877883,0.8923076923076924,-0.0034188034188035177
word,pong,333,"{'wrong': 85.66666666666667, 'right': 76.0}",97,"{'wrong': 24.666666666666668, 'right': 23.0}",0.0008938250611117036,0.00030563841752653104,7.723391345727023e-05,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 14})",0.06622452272684506,0.6388083574927522,0.6611111111111111,0.6387075718015666,0.02240353930954453,0.657608695652174,0.003502415458937147,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 26})",0.023420273155866714,0.6895431370588824,0.7222222222222222,0.689395460935931,0.03282676128629125,0.7228260869565217,-0.0006038647342995196,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 75})",0.028629754717960067,0.8879836049185245,0.9055555555555556,0.8879041976300462,0.017651357925509314,0.907608695652174,-0.002053140096618389,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 23})",0.03148100614733047,0.9095271418574428,0.9333333333333333,0.9094195621610766,0.023913771172256792,0.9293478260869565,0.003985507246376807
word,pool,1439,"{'wrong': 378.0, 'right': 305.0}",418,"{'wrong': 101.0, 'right': 115.0}",0.0028559087138174733,0.0010502400548696848,0.003691131749248556,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 407})",0.06935783682321209,0.6388083574927522,0.6396276595744681,0.638792664289353,0.0008349952851151032,0.6366906474820144,0.0029370120924536725,"defaultdict(<class 'int'>, {'wrong': 373, 'right': 89})",0.03784064797809812,0.6895431370588824,0.6848404255319149,0.6896332144676516,-0.004792788935736647,0.6918465227817746,-0.007006097249859677,"defaultdict(<class 'int'>, {'wrong': 355, 'right': 107})",0.026109234542126346,0.8879836049185245,0.9055851063829787,0.8876464595007642,0.01793864688221458,0.9100719424460432,-0.004486836063064437,"defaultdict(<class 'int'>, {'wrong': 353, 'right': 109})",0.02497371843487295,0.9095271418574428,0.9295212765957447,0.909144167091187,0.020377109504557733,0.9304556354916067,-0.0009343588958620197
word,pop,274,"{'wrong': 70.66666666666667, 'right': 62.0}",71,"{'wrong': 18.0, 'right': 17.0}",0.001066892250195704,0.00020408163265306058,0.00016925080966188454,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 60})",0.05380217099505453,0.6388083574927522,0.6408450704225352,0.6388011035866566,0.0020439668358785967,0.6458333333333334,-0.004988262910798125,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 55})",0.02972349756269195,0.6895431370588824,0.6971830985915493,0.6895159267619764,0.007667171829572883,0.7013888888888888,-0.004205790297339584,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 54})",0.02597464573821951,0.8879836049185245,0.8732394366197183,0.8880361173814898,-0.014796680761771541,0.875,-0.0017605633802817433,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 54})",0.02597464573821951,0.9095271418574428,0.9084507042253521,0.9095309756709306,-0.001080271445578429,0.9097222222222222,-0.0012715179968700863
word,porch,343,"{'wrong': 79.66666666666667, 'right': 104.0}",82,"{'wrong': 20.0, 'right': 22.0}",0.004388160776809034,0.0005668934240362824,0.0009079527463427411,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 29})",0.029542934007457992,0.6388083574927522,0.5975609756097561,0.6389781168440072,-0.04141714123425111,0.6067415730337079,-0.00918059742395183,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 25})",0.04234584516558104,0.6895431370588824,0.6890243902439024,0.6895452720337282,-0.0005208817898257889,0.6797752808988764,0.009249109345025985,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 25})",0.04234584516558104,0.8879836049185245,0.9085365853658537,0.8878990162617948,0.020637569104058895,0.9044943820224719,0.0040422033433817894,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 24})",0.04598855361325517,0.9095271418574428,0.9146341463414634,0.90950612326842,0.005128023073043497,0.9213483146067416,-0.006714168265278153
word,portrait,95,"{'wrong': 24.333333333333332, 'right': 22.0}",34,"{'right': 9.0, 'wrong': 8.333333333333334}",0.0006340251539775378,0.0003698224852071001,0.0009865112146949136,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.05620864485266708,0.6388083574927522,0.6617647058823529,0.6387692769877829,0.02299542889457007,0.6527777777777778,0.008986928104575131,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.020862762720566946,0.6895431370588824,0.6617647058823529,0.6895904265972361,-0.027825720714883206,0.6527777777777778,0.008986928104575131,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.02768540170422632,0.8879836049185245,0.9852941176470589,0.8878179451231725,0.0974761725238864,0.9861111111111112,-0.0008169934640522847,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.035733987464354904,0.9095271418574428,0.9264705882352942,0.9094982976166633,0.016972290618630814,0.9305555555555556,-0.004084967320261423
word,pose,601,"{'right': 161.0, 'wrong': 146.66666666666666}",158,"{'wrong': 40.0, 'right': 38.0}",0.000542592164370507,0.00016436554898093314,0.000652328308351862,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 37})",0.04629076826803294,0.6388083574927522,0.631578947368421,0.638863705046842,-0.007284757678420961,0.6331168831168831,-0.0015379357484620604,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 38})",0.04413671758132639,0.6895431370588824,0.6710526315789473,0.6896846982975723,-0.01863206671862494,0.6688311688311688,0.0022214627477785687,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 116})",0.03254901849974496,0.8879836049185245,0.9078947368421053,0.8878311675229172,0.020063569319188068,0.9090909090909091,-0.0011961722488037507,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 117})",0.03432904067885979,0.9095271418574428,0.9210526315789473,0.9094389039991941,0.011613727579753208,0.922077922077922,-0.001025290498974707
word,posing,161,"{'wrong': 38.0, 'right': 47.0}",38,"{'wrong': 9.333333333333334, 'right': 10.0}",0.002802768166089966,0.00029726516052318595,0.0006405315497358764,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.04042119795590013,0.6388083574927522,0.6710526315789473,0.6387469951923077,0.032305636386639636,0.6625,0.008552631578947367,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.04042119795590013,0.6895431370588824,0.7763157894736842,0.6893780048076923,0.08693778466599189,0.775,0.001315789473684159,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.04042119795590013,0.8879836049185245,0.9210526315789473,0.8879206730769231,0.03313195850202422,0.925,-0.003947368421052699,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.04042119795590013,0.9095271418574428,0.9078947368421053,0.9095302483974359,-0.0016355115553305932,0.9,0.007894736842105288
word,position,544,"{'wrong': 133.66666666666666, 'right': 143.0}",168,"{'wrong': 42.666666666666664, 'right': 40.0}",0.0002845115401364501,0.00026014568158168436,0.0005444837017314578,"defaultdict(<class 'int'>, {'wrong': 131, 'right': 40})",0.04349079161503195,0.6388083574927522,0.6317365269461078,0.6388678864862141,-0.007131359540106241,0.6294117647058823,0.0023247622402254864,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 38})",0.04757087137404858,0.6895431370588824,0.6916167664670658,0.6895256817379908,0.0020910847290750434,0.6882352941176471,0.003381472349418768,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 119})",0.02359744826092662,0.8879836049185245,0.8682634730538922,0.8881496043147336,-0.019886131260841378,0.8705882352941177,-0.0023247622402254864,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 117})",0.020962787961929165,0.9095271418574428,0.907185628742515,0.9095468521598871,-0.0023612234173721047,0.9088235294117647,-0.0016379006692497367
word,post,143,"{'wrong': 38.0, 'right': 29.0}",41,"{'wrong': 11.666666666666666, 'right': 6.0}",0.004511026954778347,0.02572089711641154,0.004590128409214172,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 8})",0.04198969758465547,0.6388083574927522,0.6097560975609756,0.6388680190333083,-0.029111921472332658,0.6170212765957447,-0.007265179034769087,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 38})",0.034583497965041364,0.6895431370588824,0.7682926829268293,0.689381417480591,0.07891126544623828,0.7659574468085106,0.002335236118318651,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 10})",0.02811460511554717,0.8879836049185245,0.9146341463414634,0.8879288755321814,0.02670527080928209,0.8936170212765957,0.021017125064867748,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 9})",0.034583497965041364,0.9095271418574428,0.8780487804878049,0.9095917856248434,-0.03154300513703856,0.8617021276595744,0.016346652828230446
word,pot,436,"{'right': 96.0, 'wrong': 113.33333333333333}",207,"{'wrong': 50.333333333333336, 'right': 56.0}",0.001714065479329787,0.000709996953646289,0.0023174965236374204,"defaultdict(<class 'int'>, {'wrong': 198, 'right': 26})",0.07537881017027072,0.6388083574927522,0.6452513966480447,0.6387501891360267,0.006501207512017992,0.6454081632653061,-0.00015676661726149455,"defaultdict(<class 'int'>, {'wrong': 174, 'right': 50})",0.03130427939006845,0.6895431370588824,0.7206703910614525,0.6892621173147728,0.03140827374667965,0.7168367346938775,0.0038336563675749336,"defaultdict(<class 'int'>, {'wrong': 168, 'right': 56})",0.02404243098706557,0.8879836049185245,0.9022346368715084,0.887854945276643,0.014379691594865407,0.9005102040816326,0.0017244327898757739,"defaultdict(<class 'int'>, {'wrong': 167, 'right': 57})",0.022945479077696743,0.9095271418574428,0.9134078212290503,0.9094921067231553,0.003915714505895007,0.9209183673469388,-0.007510546117888484
word,potato,233,"{'wrong': 59.0, 'right': 56.0}",77,"{'wrong': 19.333333333333332, 'right': 19.0}",0.00017013232514177714,1.8903591682419685e-05,3.781909923013119e-05,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 62})",0.04484380269785434,0.6388083574927522,0.6597222222222222,0.6387328183003913,0.020989403921830907,0.6643835616438356,-0.004661339421613397,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 52})",0.01225072912697657,0.6895431370588824,0.6875,0.6895505167051269,-0.0020505167051269035,0.6917808219178082,-0.0042808219178082085,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 63})",0.0496117695086133,0.8879836049185245,0.9166666666666666,0.8878800040132437,0.02878666265342289,0.9178082191780822,-0.0011415525114155667,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 60})",0.036255617319591565,0.9095271418574428,0.9097222222222222,0.9095264372429016,0.00019578497932060124,0.910958904109589,-0.0012366818873668084
word,pouch,60,"{'wrong': 17.666666666666668, 'right': 7.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.04674945215485757,0.036982248520710075,0.08599468749479948,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.06057594812522883,0.6388083574927522,0.7142857142857143,0.6387555022008804,0.0755302120848339,0.64,0.07428571428571429,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",8.840823177052974e-06,0.6895431370588824,0.7142857142857143,0.6895258103241296,0.024759903961584673,0.64,0.07428571428571429,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.004803895135879716,0.8879836049185245,0.8928571428571429,0.8879801920768308,0.004876950780312139,0.94,-0.04714285714285704,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.004803895135879716,0.9095271418574428,0.8928571428571429,0.9095388155262105,-0.016681672669067615,0.94,-0.04714285714285704
word,pound,102,"{'right': 27.0, 'wrong': 25.0}",42,"{'wrong': 11.333333333333334, 'right': 8.0}",0.0003698224852071012,0.007431629013079668,0.005594226347063372,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 34})",0.03558459971633582,0.6388083574927522,0.6428571428571429,0.6387998397114807,0.004057303145662217,0.6413043478260869,0.0015527950310559868,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 12})",0.03558459971633582,0.6895431370588824,0.6785714285714286,0.6895662191945502,-0.010994790623121586,0.6739130434782609,0.004658385093167738,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 36})",0.050053818077648804,0.8879836049185245,0.9166666666666666,0.8879232618713685,0.028743404795298133,0.9130434782608695,0.0036231884057971175,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 38})",0.06807651594289134,0.9095271418574428,0.9166666666666666,0.9095121218192747,0.007154544847391975,0.9021739130434783,0.01449275362318836
word,pour,234,"{'wrong': 61.0, 'right': 51.0}",70,"{'wrong': 16.666666666666668, 'right': 20.0}",0.0019929846938775493,0.0020661157024793376,0.004064282788613233,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 11})",0.06467701151730618,0.6388083574927522,0.6065573770491803,0.6389069942341439,-0.03234961718496354,0.6056338028169014,0.0009235742322789564,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 25})",0.012073226760639724,0.6895431370588824,0.6885245901639344,0.6895462521935322,-0.0010216620295977474,0.704225352112676,-0.015700761948741593,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 20})",0.024870916364772927,0.8879836049185245,0.8688524590163934,0.8880421158185009,-0.01918965680210749,0.8732394366197183,-0.004386977603324849,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 21})",0.021874539602419633,0.9095271418574428,0.9016393442622951,0.909551265981449,-0.007911921719153892,0.8873239436619719,0.014315400600323214
word,poured,144,"{'right': 37.0, 'wrong': 35.666666666666664}",44,"{'wrong': 11.0, 'right': 11.0}",8.416799932665602e-05,0.0,4.208813275995409e-05,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.029705761752247074,0.6388083574927522,0.5833333333333334,0.638925065117211,-0.05559173178387766,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 17})",0.00764479902160255,0.6895431370588824,0.7023809523809523,0.6895161290322581,0.01286482334869421,0.7023809523809523,0.0,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 14})",0.018934200561296105,0.8879836049185245,0.8928571428571429,0.8879733520336606,0.004883790823482337,0.8928571428571429,0.0,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.03620466786607658,0.9095271418574428,0.9166666666666666,0.9095121218192747,0.007154544847391975,0.9166666666666666,0.0
word,pouring,177,"{'wrong': 46.0, 'right': 39.0}",56,"{'wrong': 15.0, 'right': 11.0}",0.0016955017301038054,0.005917159763313606,0.0006480951258268242,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.03332401606212795,0.6388083574927522,0.6517857142857143,0.6387719298245614,0.013013784461152866,0.6416666666666667,0.010119047619047583,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 10})",0.051122712840902605,0.6895431370588824,0.6696428571428571,0.6895989974937343,-0.019956140350877227,0.6583333333333333,0.01130952380952377,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 47})",0.03332401606212795,0.8879836049185245,0.9375,0.8878446115288221,0.0496553884711779,0.9333333333333333,0.004166666666666652,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 43})",0.01661396356091882,0.9095271418574428,0.9285714285714286,0.9094736842105263,0.01909774436090228,0.9333333333333333,-0.004761904761904745
word,pours,1271,"{'right': 307.0, 'wrong': 321.3333333333333}",385,"{'wrong': 102.66666666666667, 'right': 77.0}",0.00013009308445144867,0.005102040816326529,0.0018149386090611872,"defaultdict(<class 'int'>, {'wrong': 330, 'right': 81})",0.048291941111363465,0.6388083574927522,0.6377245508982036,0.638826758845059,-0.001102207946855449,0.6388888888888888,-0.0011643379906852713,"defaultdict(<class 'int'>, {'right': 104, 'wrong': 307})",0.03012007688611046,0.6895431370588824,0.7245508982035929,0.6889487596583977,0.03560213854519512,0.7236111111111111,0.0009397870924817697,"defaultdict(<class 'int'>, {'right': 90, 'wrong': 321})",0.04050969821219889,0.8879836049185245,0.8877245508982036,0.887988003253355,-0.00026345235515146115,0.8861111111111111,0.0016134397870924966,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 312})",0.033606780212870814,0.9095271418574428,0.9131736526946108,0.9094652297681984,0.0037084229264123802,0.9138888888888889,-0.0007152361942780461
word,powder,181,"{'wrong': 47.666666666666664, 'right': 38.0}",56,"{'wrong': 15.0, 'right': 11.0}",0.003183242744023376,0.005917159763313606,0.00021400446921700927,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 9})",0.05338168985826652,0.6388083574927522,0.6727272727272727,0.6387148513858955,0.034012421341377275,0.6610169491525424,0.011710323574730341,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 16})",0.017219409628968244,0.6895431370588824,0.6818181818181818,0.6895644328605083,-0.007746251042326513,0.6779661016949152,0.0038520801232665436,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 13})",0.029554013950594017,0.8879836049185245,0.8818181818181818,0.8880006014736104,-0.006182419655428539,0.8813559322033898,0.00046224961479202076,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 45})",0.020885640850364595,0.9095271418574428,0.9454545454545454,0.9094280988421632,0.03602644661238219,0.9491525423728814,-0.003697996918335944
word,practice,315,"{'right': 83.0, 'wrong': 77.33333333333333}",90,"{'right': 18.0, 'wrong': 24.0}",0.00031228253681476234,0.005102040816326529,0.003986278370607929,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 23})",0.041827357937860646,0.6388083574927522,0.6404494382022472,0.6388010242506401,0.0016484139516070861,0.6421052631578947,-0.0016558249556475335,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 24})",0.03848191612426349,0.6895431370588824,0.7191011235955056,0.6894110558819099,0.029690067713595725,0.7157894736842105,0.003311649911295067,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 69})",0.02946616358811502,0.8879836049185245,0.9269662921348315,0.8878094090475473,0.039156883087284156,0.9315789473684211,-0.004612655233589558,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 74})",0.045355365833807164,0.9095271418574428,0.949438202247191,0.9093487975096651,0.04008940473752587,0.9526315789473684,-0.003193376700177386
word,practicing,270,"{'wrong': 70.0, 'right': 60.0}",86,"{'wrong': 22.666666666666668, 'right': 18.0}",0.0014792899408284004,0.003292125772641764,0.00018056796399999308,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 74})",0.0440998037475365,0.6388083574927522,0.6588235294117647,0.6387229556749159,0.020100573736848815,0.6611111111111111,-0.002287581699346397,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 26})",0.016629895055271578,0.6895431370588824,0.7176470588235294,0.6894232217258169,0.02822383709771248,0.7111111111111111,0.006535947712418277,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 67})",0.021363339135688275,0.8879836049185245,0.9058823529411765,0.8879072335726118,0.017975119368564663,0.9055555555555556,0.00032679738562091387,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 74})",0.0440998037475365,0.9095271418574428,0.9117647058823529,0.9095175944982682,0.0022471113840847323,0.9055555555555556,0.0062091503267973636
word,prepare,108,"{'wrong': 26.666666666666668, 'right': 28.0}",43,"{'wrong': 11.0, 'right': 10.0}",0.00014872099940511625,0.0005668934240362824,0.0006483949305228619,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 7})",0.07259861431416341,0.6388083574927522,0.5697674418604651,0.638957070580574,-0.06918962872010892,0.5681818181818182,0.001585623678646897,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.030435125229559178,0.6895431370588824,0.7209302325581395,0.6894755297300005,0.031454702828139,0.7272727272727273,-0.00634249471458781,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 31})",0.024625397537048545,0.8879836049185245,0.8837209302325582,0.8879927866553123,-0.004271856422754183,0.8863636363636364,-0.0026427061310781985,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.030435125229559178,0.9095271418574428,0.9069767441860465,0.9095326353754446,-0.0025558911893981406,0.9090909090909091,-0.0021141649048626032
word,prepares,248,"{'wrong': 67.33333333333333, 'right': 46.0}",67,"{'wrong': 17.0, 'right': 16.0}",0.008858131487889272,0.0002295684113865928,0.0031589900280587953,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 2})",0.11990564744495676,0.6388083574927522,0.6194029850746269,0.6388735643713326,-0.019470579296705703,0.6176470588235294,0.0017559262510974394,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 19})",0.008914825029318216,0.6895431370588824,0.7164179104477612,0.6894528311349616,0.026965079312799567,0.7132352941176471,0.003182616330114074,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 49})",0.008914825029318216,0.8879836049185245,0.9253731343283582,0.8878579667987362,0.03751516752962203,0.9264705882352942,-0.0010974539069359412,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 14})",0.023879059273912456,0.9095271418574428,0.9328358208955224,0.9094488188976378,0.02338700199788457,0.9264705882352942,0.006365232660228259
word,preparing,221,"{'wrong': 57.0, 'right': 50.0}",54,"{'wrong': 12.333333333333334, 'right': 17.0}",0.0010699624421346829,0.006327479338842973,0.006328003490411509,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 15})",0.03428507677140426,0.6388083574927522,0.6111111111111112,0.638883319967923,-0.027772208856811864,0.6102941176470589,0.0008169934640522847,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 13})",0.04416914656343695,0.6895431370588824,0.7685185185185185,0.6893293905372895,0.07918912798122901,0.7720588235294118,-0.0035403050108933076,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 16})",0.029942570851834084,0.8879836049185245,0.9259259259259259,0.8878809141940658,0.038045011731860146,0.9264705882352942,-0.0005446623093682268,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 18})",0.022327473006303868,0.9095271418574428,0.9166666666666666,0.9095078187650361,0.007158847901630572,0.9191176470588235,-0.002450980392156854
word,present,378,"{'wrong': 95.33333333333333, 'right': 92.0}",111,"{'wrong': 24.0, 'right': 39.0}",7.915299958207215e-05,0.014172335600907034,0.008309598532219256,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 34})",0.041559303598790884,0.6388083574927522,0.6,0.6390229191797346,-0.03902291917973466,0.6,0.0,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 41})",0.028069537451543558,0.6895431370588824,0.6863636363636364,0.6895607157217531,-0.00319707935811675,0.6870967741935484,-0.0007331378299120228,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 38})",0.03344260397761388,0.8879836049185245,0.8909090909090909,0.8879674306393245,0.0029416602697663885,0.9,-0.00909090909090915,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 40})",0.029796127081994563,0.9095271418574428,0.9545454545454546,0.9092782468837958,0.045267207661658815,0.9612903225806452,-0.006744868035190588
word,presenting,109,"{'wrong': 29.333333333333332, 'right': 21.0}",43,"{'wrong': 10.333333333333334, 'right': 12.0}",0.006852769615367744,0.0013922922699933168,0.007243985388560442,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 8})",0.03891213835700688,0.6388083574927522,0.6707317073170732,0.6387427998998247,0.03198890741724847,0.6630434782608695,0.007688229056203699,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 40})",0.03891213835700688,0.6895431370588824,0.7804878048780488,0.6893563736538943,0.09113143122415446,0.782608695652174,-0.0021208907741251393,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 12})",0.015848525162445413,0.8879836049185245,0.9512195121951219,0.8878537440520912,0.06336576814303074,0.9565217391304348,-0.005302226935312904,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 15})",0.005930550070411468,0.9095271418574428,0.9634146341463414,0.9094164788379664,0.05399815530837504,0.9565217391304348,0.006892895015906619
word,press,708,"{'wrong': 179.0, 'right': 171.0}",189,"{'right': 46.0, 'wrong': 47.666666666666664}",0.00013061224489795977,7.915299958207215e-05,3.20626849757916e-06,"defaultdict(<class 'int'>, {'wrong': 160, 'right': 31})",0.06272231565370505,0.6388083574927522,0.6223404255319149,0.6389645776566758,-0.01662415212476087,0.6236842105263158,-0.0013437849944009095,"defaultdict(<class 'int'>, {'wrong': 146, 'right': 45})",0.035187779432467564,0.6895431370588824,0.6595744680851063,0.689827429609446,-0.03025296152433965,0.6578947368421053,0.0016797312430010258,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 145})",0.03361232301596553,0.8879836049185245,0.8696808510638298,0.8881572308002825,-0.018476379736452775,0.8710526315789474,-0.0013717805151176599,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 136})",0.02136596331554231,0.9095271418574428,0.8936170212765957,0.9096780704410132,-0.01606104916441753,0.8947368421052632,-0.0011198208286674616
word,pretend,244,"{'wrong': 64.66666666666667, 'right': 50.0}",61,"{'wrong': 16.333333333333332, 'right': 12.0}",0.004090048674959438,0.0058477508650518996,7.99170269432433e-05,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 49})",0.017724943928655847,0.6388083574927522,0.5983606557377049,0.6389320631737277,-0.04057140743602283,0.5984848484848485,-0.00012419274714359219,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 13})",0.03365061432015425,0.6895431370588824,0.6721311475409836,0.6895963900726999,-0.01746524253171633,0.6818181818181818,-0.009687034277198192,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 48})",0.014671456917488654,0.8879836049185245,0.8524590163934426,0.8880922536976686,-0.03563323730422607,0.8560606060606061,-0.0036015896671635073,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 48})",0.014671456917488654,0.9095271418574428,0.8934426229508197,0.9095763349210328,-0.016133711970213183,0.9015151515151515,-0.008072528564331827
word,pretty,127,"{'wrong': 32.333333333333336, 'right': 30.0}",49,"{'wrong': 10.0, 'right': 19.0}",0.00035031027481483565,0.024078478002378115,0.015491886239594743,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 14})",0.0519786015598328,0.6388083574927522,0.6530612244897959,0.6387733627298692,0.01428786175992669,0.6363636363636364,0.016697588126159513,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 13})",0.05738568318956084,0.6895431370588824,0.673469387755102,0.6895826025955805,-0.01611321484047845,0.6753246753246753,-0.0018552875695733162,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 22})",0.020393042087483916,0.8879836049185245,0.9387755102040817,0.8878588966277496,0.05091661357633204,0.9155844155844156,0.023191094619666064,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.030102002814229145,0.9095271418574428,0.9591836734693877,0.9094052212256352,0.04977845224375255,0.9545454545454546,0.004638218923933124
word,private,78,"{'wrong': 19.666666666666668, 'right': 19.0}",23,"{'right': 6.0, 'wrong': 5.666666666666667}",7.431629013079696e-05,0.00020408163265306058,0.00026238304258051175,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 12})",3.716136718777364e-05,0.6388083574927522,0.6521739130434783,0.6387929740279238,0.013380939015554483,0.6458333333333334,0.0063405797101449,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.02110656950501577,0.6895431370588824,0.7391304347826086,0.6894860631536807,0.049644371628927986,0.7291666666666666,0.009963768115942018,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.02110656950501577,0.8879836049185245,0.8478260869565217,0.8880298253515488,-0.04020373839502711,0.8541666666666666,-0.0063405797101449,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.031654864190740886,0.9095271418574428,0.8478260869565217,0.9095981584346695,-0.06177207147814778,0.8541666666666666,-0.0063405797101449
word,proceeds,250,"{'wrong': 66.66666666666667, 'right': 50.0}",79,"{'wrong': 20.333333333333332, 'right': 18.0}",0.005102040816326529,0.0009262759924385628,0.0008493058403843037,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 15})",0.03630172160949668,0.6388083574927522,0.5759493670886076,0.6390575600943443,-0.06310819300573678,0.573170731707317,0.0027786353812905284,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 15})",0.03630172160949668,0.6895431370588824,0.7215189873417721,0.689416369749586,0.03210261759218613,0.7134146341463414,0.00810435319543068,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 64})",0.02527961987647121,0.8879836049185245,0.8987341772151899,0.8879409845937672,0.010793192621422643,0.8963414634146342,0.0023927138005557236,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 65})",0.02866600257554338,0.9095271418574428,0.930379746835443,0.9094444723239825,0.02093527451146049,0.926829268292683,0.003550478542760027
word,process,206,"{'wrong': 52.0, 'right': 50.0}",71,"{'wrong': 17.333333333333332, 'right': 19.0}",9.61168781237984e-05,0.0005260499957916013,0.0005361323461986964,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 55})",0.022212359809693737,0.6388083574927522,0.6071428571428571,0.6389195425361156,-0.03177668539325851,0.6052631578947368,0.001879699248120259,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 22})",0.022212359809693737,0.6895431370588824,0.7357142857142858,0.6893810192616372,0.04633326645264857,0.7368421052631579,-0.0011278195488720888,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 21})",0.025321378939619214,0.8879836049185245,0.9214285714285714,0.8878661717495987,0.033562399678972676,0.9276315789473685,-0.006203007518797099,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 22})",0.022212359809693737,0.9095271418574428,0.9642857142857143,0.9093348715890851,0.0549508426966292,0.9671052631578947,-0.0028195488721803885
word,product,411,"{'wrong': 102.0, 'right': 105.0}",162,"{'wrong': 38.333333333333336, 'right': 47.0}",5.250997689561023e-05,0.0025787353515624944,0.0009511499597323701,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 46})",0.03772760102452185,0.6388083574927522,0.6273885350318471,0.6388986850722959,-0.011510150040448752,0.6331521739130435,-0.0057636388811963535,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 49})",0.03297267952677088,0.6895431370588824,0.7515923566878981,0.6890523452063076,0.0625400114815905,0.7527173913043478,-0.0011250346164496383,"defaultdict(<class 'int'>, {'right': 50, 'wrong': 139})",0.03147550031406044,0.8879836049185245,0.8980891719745223,0.8879036727291048,0.010185499245417562,0.8940217391304348,0.004067432844087504,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 46})",0.03772760102452185,0.9095271418574428,0.910828025477707,0.9095168522343695,0.0013111732433375156,0.9103260869565217,0.0005019385211852967
word,professional,41,"{'right': 11.0, 'wrong': 10.0}",20,"{'right': 7.0, 'wrong': 4.333333333333333}",0.0005668934240362824,0.01384083044982699,0.004499946916988615,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.05552175635694109,0.6388083574927522,0.625,0.638822175522866,-0.01382217552286602,0.6724137931034483,-0.04741379310344829,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.01639471755583119,0.6895431370588824,0.7,0.6895326728710097,0.010467327128990234,0.6896551724137931,0.010344827586206806,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 13})",0.0028576231920091517,0.8879836049185245,0.925,0.8879465625938157,0.037053437406184386,0.8620689655172413,0.06293103448275872,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.04298115287203334,0.9095271418574428,1.0,0.9094366056239368,0.0905633943760632,1.0,0.0
word,profile,58,"{'wrong': 15.333333333333334, 'right': 12.0}",16,"{'right': 6.0, 'wrong': 3.3333333333333335}",0.0037180249851278997,0.02040816326530611,0.02106655698025718,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 20})",0.03345371110148413,0.6388083574927522,0.59375,0.6388444222111056,-0.0450944222111056,0.58,0.01375000000000004,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.03345371110148413,0.6895431370588824,0.6875,0.689544772386193,-0.00204477238619305,0.72,-0.03249999999999997,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.06618322423474592,0.8879836049185245,0.84375,0.8880190095047523,-0.04426900950475232,0.84,0.003750000000000031,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.03345371110148413,0.9095271418574428,0.90625,0.9095297648824412,-0.003279764882441194,0.88,0.026249999999999996
word,prop,81,"{'wrong': 20.666666666666668, 'right': 19.0}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.00044135301179295167,0.0024999999999999988,0.0004224467870179117,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 5})",0.0575709024928254,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.6166666666666667,0.008333333333333304,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.044367158159846064,0.6895431370588824,0.625,0.6896335969566523,-0.06463359695665227,0.6166666666666667,0.008333333333333304,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 25})",0.0575709024928254,0.8879836049185245,0.8928571428571429,0.887976774451897,0.004880368405245861,0.8833333333333333,0.009523809523809601,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 26})",0.07352633456727437,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.9,0.010714285714285676
word,proper,141,"{'wrong': 32.0, 'right': 45.0}",49,"{'right': 12.0, 'wrong': 12.333333333333334}",0.007125990892224654,4.691311690748771e-05,0.00419586371859593,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 20})",0.017106550891273102,0.6388083574927522,0.6041666666666666,0.6388916725122757,-0.034725005845609114,0.6020408163265306,0.002125850340136015,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 39})",0.07102936605573808,0.6895431370588824,0.7708333333333334,0.6893476300230484,0.08148570331028493,0.7755102040816326,-0.0046768707482992555,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 37})",0.05505280394645766,0.8879836049185245,0.9375,0.8878645154825133,0.04963548451748667,0.9387755102040817,-0.0012755102040816757,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 36})",0.04803722994169164,0.9095271418574428,0.9583333333333334,0.9094097604970438,0.048923572836289564,0.9591836734693877,-0.0008503401360543394
word,properly,296,"{'wrong': 69.0, 'right': 89.0}",89,"{'wrong': 22.0, 'right': 23.0}",0.00400576830636116,0.00012345679012345655,0.0013695951097544151,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 38})",0.0004047369305093156,0.6388083574927522,0.6348314606741573,0.6388261284329969,-0.0039946677588396096,0.6290322580645161,0.005799202609641174,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 23})",0.0528644248708227,0.6895431370588824,0.7808988764044944,0.6891349098759854,0.09176396652850904,0.7741935483870968,0.006705328017397649,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 24})",0.04903589219815651,0.8879836049185245,0.9382022471910112,0.8877592006828338,0.050443046508177436,0.9408602150537635,-0.0026579678627522973,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 25})",0.04538992496699167,0.9095271418574428,0.9662921348314607,0.9092734849625947,0.057018649868865956,0.967741935483871,-0.0014498006524102935
word,protective,95,"{'wrong': 25.333333333333332, 'right': 19.0}",30,"{'wrong': 6.666666666666667, 'right': 10.0}",0.0051020408163265345,0.010000000000000002,0.014779075889217147,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.03905247794018712,0.6388083574927522,0.6333333333333333,0.638816579895875,-0.005483246562541733,0.625,0.008333333333333304,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 12})",0.0089580465523285,0.6895431370588824,0.7,0.6895274329195034,0.010472567080496598,0.675,0.02499999999999991,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.030831656537719125,0.8879836049185245,0.9,0.8879655586704045,0.012034441329595524,0.9,0.0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.023842950942666793,0.9095271418574428,0.9333333333333333,0.9094913896676011,0.023841943665732224,0.925,0.008333333333333304
word,proudly,69,"{'right': 22.0, 'wrong': 15.666666666666666}",25,"{'wrong': 5.666666666666667, 'right': 8.0}",0.007067898817448506,0.007287328970850683,8.633732341236018e-07,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",0.018194555232264577,0.6388083574927522,0.7,0.6387317952054452,0.06126820479455475,0.6818181818181818,0.018181818181818188,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.05041013463529746,0.6895431370588824,0.72,0.6895050297782894,0.03049497022171055,0.6818181818181818,0.038181818181818206,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.0320031629303018,0.8879836049185245,0.92,0.8879435463690506,0.032056453630949444,0.8939393939393939,0.026060606060606117,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.0320031629303018,0.9095271418574428,0.92,0.9095140383364196,0.010485961663580401,0.9090909090909091,0.01090909090909098
word,prow,54,"{'right': 8.0, 'wrong': 15.333333333333334}",18,"{'wrong': 4.0, 'right': 6.0}",0.024693877551020413,0.009999999999999995,0.033551584479970975,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.08285949640566961,0.6388083574927522,0.6666666666666666,0.6387832699619772,0.027883396704689423,0.7,-0.033333333333333326,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.022607995922774432,0.6895431370588824,0.6111111111111112,0.6896137682609566,-0.07850265714984539,0.62,-0.008888888888888835,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.013017126545893324,0.8879836049185245,0.8611111111111112,0.8880078046828097,-0.02689669357169855,0.84,0.02111111111111119,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.0023060469718944425,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.88,0.036666666666666625
word,puck,362,"{'right': 74.0, 'wrong': 96.0}",90,"{'wrong': 23.666666666666668, 'right': 19.0}",0.004186851211072663,0.002990722656250003,5.091061297855196e-05,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 72})",0.021046998483207263,0.6388083574927522,0.6611111111111111,0.6387075718015666,0.02240353930954453,0.6631578947368421,-0.0020467836257309635,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 63})",0.0051224940311832,0.6895431370588824,0.7444444444444445,0.6892950391644909,0.0551494052799536,0.7526315789473684,-0.008187134502923965,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 74})",0.026384012370232683,0.8879836049185245,0.9222222222222223,0.8878288813014662,0.03439334092075608,0.9263157894736842,-0.004093567251461927,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 74})",0.026384012370232683,0.9095271418574428,0.9444444444444444,0.9093693512753565,0.03507509316908797,0.9368421052631579,0.007602339181286499
word,puff,199,"{'right': 45.0, 'wrong': 51.333333333333336}",44,"{'right': 14.0, 'wrong': 10.0}",0.0010805665640976523,0.006944444444444446,0.006784588260053584,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 20})",0.006255828641104744,0.6388083574927522,0.625,0.6388387937080453,-0.013838793708045305,0.6339285714285714,-0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 11})",0.04223294559211431,0.6895431370588824,0.7272727272727273,0.689459973950506,0.03781275332222134,0.7589285714285714,-0.031655844155844104,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.025927686024327247,0.8879836049185245,0.875,0.8880122232241259,-0.013012223224125874,0.875,0.0,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 11})",0.04223294559211431,0.9095271418574428,0.9318181818181818,0.9094780082156096,0.022340173602572122,0.9375,-0.005681818181818232
word,pull,4372,"{'right': 990.0, 'wrong': 1127.3333333333333}",1192,"{'wrong': 295.6666666666667, 'right': 305.0}",0.0010517522793749082,6.035962015321499e-05,0.0008087253057369598,"defaultdict(<class 'int'>, {'wrong': 1023, 'right': 197})",0.05609611322922452,0.6388083574927522,0.6424778761061947,0.6385886840432295,0.003889192062965119,0.6407599309153713,0.0017179451908233556,"defaultdict(<class 'int'>, {'wrong': 918, 'right': 302})",0.02666867883174113,0.6895431370588824,0.6845132743362832,0.6898442466624285,-0.005330972326145322,0.6856649395509499,-0.0011516652146666972,"defaultdict(<class 'int'>, {'wrong': 920, 'right': 300})",0.027101794636498533,0.8879836049185245,0.8946902654867257,0.8875821148548422,0.007108150631883525,0.8955094991364422,-0.0008192336497164776,"defaultdict(<class 'int'>, {'wrong': 916, 'right': 304})",0.026239852300860206,0.9095271418574428,0.9079646017699115,0.9096206823479551,-0.0016560805780436727,0.9093264248704663,-0.001361823100554882
word,pulled,254,"{'wrong': 65.66666666666667, 'right': 57.0}",81,"{'right': 23.0, 'wrong': 19.333333333333332}",0.0012479324196597347,0.0018755037510075026,0.003094980031790401,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 15})",0.055239671535454705,0.6388083574927522,0.60625,0.6389390745759309,-0.032689074575930954,0.6032608695652174,0.00298913043478255,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 23})",0.026071830683436846,0.6895431370588824,0.725,0.6894007828967178,0.03559921710328218,0.7228260869565217,0.0021739130434782483,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 28})",0.014242928210265113,0.8879836049185245,0.85625,0.888111010739737,-0.03186101073973702,0.8532608695652174,0.00298913043478255,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 24})",0.023365952528083593,0.9095271418574428,0.95,0.9093646492020476,0.04063535079795233,0.9510869565217391,-0.0010869565217391797
word,pulling,453,"{'wrong': 112.0, 'right': 117.0}",160,"{'wrong': 41.0, 'right': 37.0}",0.0001191815564157815,0.0006574621959237354,0.0006685397657242003,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 123})",0.036666174243278116,0.6388083574927522,0.634375,0.6388440995666633,-0.004469099566663304,0.6371951219512195,-0.002820121951219501,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 113})",0.020807202174727674,0.6895431370588824,0.7125,0.6893580570392018,0.02314194296079819,0.7164634146341463,-0.0039634146341462895,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 121})",0.033058000912990104,0.8879836049185245,0.928125,0.8876599818603245,0.04046501813967551,0.9298780487804879,-0.0017530487804878758,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 120})",0.03133995718773917,0.9095271418574428,0.934375,0.9093268164869495,0.025048183513050493,0.9359756097560976,-0.0016006097560976595
word,pump,188,"{'wrong': 46.0, 'right': 50.0}",63,"{'wrong': 16.333333333333332, 'right': 14.0}",0.0004340277777777782,0.0014792899408284004,0.001759520866044877,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 10})",0.07966161931673835,0.6388083574927522,0.6666666666666666,0.6387203530060673,0.027946313660599298,0.6590909090909091,0.007575757575757569,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 14})",0.052537939965054584,0.6895431370588824,0.6349206349206349,0.6897156897156898,-0.054795054795054865,0.6363636363636364,-0.0014430014430014682,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 51})",0.04695820661979892,0.8879836049185245,0.873015873015873,0.888030888030888,-0.01501501501501501,0.8787878787878788,-0.005772005772005762,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 52})",0.052537939965054584,0.9095271418574428,0.9206349206349206,0.9094920523491952,0.011142868285725416,0.9242424242424242,-0.003607503607503615
word,pumpkin,358,"{'wrong': 92.66666666666667, 'right': 80.0}",143,"{'wrong': 34.666666666666664, 'right': 39.0}",0.0013453884110254753,0.0008650519031141888,0.0021857387136316325,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 25})",0.057433103912554115,0.6388083574927522,0.6411290322580645,0.6387938839150991,0.002335148342965443,0.6376811594202898,0.0034478728377747014,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 53})",0.009434924692733566,0.6895431370588824,0.7661290322580645,0.6890654863695805,0.07706354588848396,0.7608695652173914,0.005259467040673149,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 43})",0.020958063668689478,0.8879836049185245,0.9153225806451613,0.8878130972739161,0.027509483371245147,0.9166666666666666,-0.0013440860215053752,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 39})",0.027100709307754087,0.9095271418574428,0.9516129032258065,0.9092646615028669,0.042348241722939606,0.9528985507246377,-0.0012856474988311994
word,punch,537,"{'right': 117.0, 'wrong': 140.0}",159,"{'wrong': 35.333333333333336, 'right': 53.0}",0.0020023013217459746,0.010000000000000002,0.010545519388674603,"defaultdict(<class 'int'>, {'wrong': 174, 'right': 38})",0.045086313701426246,0.6388083574927522,0.6314102564102564,0.6388664987405541,-0.007456242330297735,0.6435406698564593,-0.012130413446202915,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 148})",0.01256379587355859,0.6895431370588824,0.7083333333333334,0.6893954659949623,0.018937867338371106,0.69377990430622,0.014553429027113318,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 53})",0.023321196688191145,0.8879836049185245,0.8685897435897436,0.8881360201511335,-0.019546276561389853,0.8708133971291866,-0.0022236535394429824,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 48})",0.029564391106520288,0.9095271418574428,0.8878205128205128,0.9096977329974811,-0.02187722017696836,0.8851674641148325,0.002653048705680283
word,punching,120,"{'wrong': 29.0, 'right': 33.0}",32,"{'wrong': 7.333333333333333, 'right': 10.0}",0.001040582726326743,0.0059171597633136145,0.001009872035176395,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 27})",0.018619745134473856,0.6388083574927522,0.625,0.6388304796235106,-0.013830479623510583,0.6219512195121951,0.0030487804878048808,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.03681422919465663,0.6895431370588824,0.78125,0.6893962150796035,0.09185378492039653,0.7926829268292683,-0.01143292682926833,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.04458102680515165,0.8879836049185245,0.90625,0.8879543406428357,0.018295659357164262,0.9024390243902439,0.003810975609756073,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.04458102680515165,0.9095271418574428,0.953125,0.9094572944828276,0.04366770551717236,0.9634146341463414,-0.010289634146341431
word,purple,150,"{'wrong': 36.0, 'right': 42.0}",37,"{'right': 11.0, 'wrong': 8.666666666666666}",0.0014792899408284004,0.0035191037058316587,0.00021969735015119063,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 16})",0.017018555053425997,0.6388083574927522,0.6351351351351351,0.6388151635034304,-0.003680028368295285,0.6555555555555556,-0.02042042042042047,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.03898720996807905,0.6895431370588824,0.7837837837837838,0.6893685212078722,0.0944152625759116,0.7888888888888889,-0.00510510510510509,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.06325096375979777,0.8879836049185245,0.918918918918919,0.8879262857429014,0.030992633176017526,0.9333333333333333,-0.014414414414414378,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.06325096375979777,0.9095271418574428,0.8918918918918919,0.9095598177174621,-0.017667925825570197,0.9111111111111111,-0.019219219219219208
word,purse,225,"{'wrong': 55.0, 'right': 60.0}",60,"{'wrong': 16.0, 'right': 12.0}",0.00047258979206049086,0.005102040816326529,0.004357247939611626,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 17})",0.03483648389304286,0.6388083574927522,0.6333333333333333,0.638824827032989,-0.005491493699655736,0.640625,-0.007291666666666696,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 14})",0.0503242028793588,0.6895431370588824,0.6666666666666666,0.689611952271132,-0.022945285604465404,0.6640625,0.0026041666666666297,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 47})",0.03483648389304286,0.8879836049185245,0.875,0.8880226611852,-0.013022661185200013,0.875,0.0,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 44})",0.022701193109532745,0.9095271418574428,0.9,0.9095558006617869,-0.00955580066178685,0.90625,-0.006249999999999978
word,pursuit,43,"{'wrong': 9.0, 'right': 16.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.019600000000000003,0.036982248520710075,0.001539054560956727,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.126467629911734,0.6388083574927522,0.6785714285714286,0.638780512204882,0.039790916366546636,0.76,-0.0814285714285714,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.15389253353090232,0.6895431370588824,0.6071428571428571,0.6896008403361344,-0.08245798319327735,0.66,-0.052857142857142936,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.08368073881203554,0.8879836049185245,1.0,0.887905162064826,0.11209483793517405,1.0,0.0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.08368073881203554,0.9095271418574428,0.9642857142857143,0.9094887955182073,0.05479691876750703,0.96,0.004285714285714337
word,push,1971,"{'wrong': 513.0, 'right': 432.0}",551,"{'right': 136.0, 'wrong': 138.33333333333334}",0.0018367346938775498,1.8085745627309807e-05,0.0007469952912078272,"defaultdict(<class 'int'>, {'wrong': 487, 'right': 67})",0.07216045291068462,0.6388083574927522,0.6217712177121771,0.6392827784628031,-0.017511560750625987,0.6220183486238532,-0.0002471309116760523,"defaultdict(<class 'int'>, {'wrong': 403, 'right': 151})",0.018529035380387984,0.6895431370588824,0.7011070110701108,0.6892211261816688,0.011885884888442,0.7018348623853211,-0.0007278513152103594,"defaultdict(<class 'int'>, {'right': 127, 'wrong': 427})",0.02921634853906927,0.8879836049185245,0.8846863468634686,0.8880754212905877,-0.0033890744271191098,0.8853211009174312,-0.0006347540539626273,"defaultdict(<class 'int'>, {'right': 128, 'wrong': 426})",0.02871057290391267,0.9095271418574428,0.9049815498154982,0.9096537196876284,-0.004672169872130261,0.9055045871559633,-0.0005230373404651045
word,pushed,156,"{'right': 43.0, 'wrong': 37.666666666666664}",44,"{'wrong': 12.0, 'right': 8.0}",0.001092821528584117,0.009999999999999995,0.008919073756920547,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 32})",0.02045772020420189,0.6388083574927522,0.625,0.6388387937080453,-0.013838793708045305,0.6458333333333334,-0.02083333333333337,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 29})",0.009493833735477637,0.6895431370588824,0.7727272727272727,0.6893597835888188,0.08336748913845393,0.7916666666666666,-0.018939393939393923,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 35})",0.0362697178679912,0.8879836049185245,0.9431818181818182,0.887861937681595,0.055319880500223184,0.9479166666666666,-0.004734848484848397,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 35})",0.0362697178679912,0.9095271418574428,0.9545454545454546,0.909427913034766,0.045117541510688586,0.9583333333333334,-0.0037878787878787845
word,pushing,524,"{'wrong': 138.0, 'right': 110.0}",135,"{'right': 27.0, 'wrong': 36.0}",0.003186784599375648,0.005102040816326529,0.00011402386100853052,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 10})",0.09988052355324849,0.6388083574927522,0.6082089552238806,0.639014694041868,-0.030805738817987316,0.6013986013986014,0.006810353825279281,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 35})",0.022533157540427423,0.6895431370588824,0.7425373134328358,0.6891857890499195,0.05335152438291635,0.7412587412587412,0.00127857217409455,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 112})",0.02797006668651659,0.8879836049185245,0.9216417910447762,0.8877566425120773,0.03388514853269886,0.9195804195804196,0.0020613714643565872,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 111})",0.02607610536302793,0.9095271418574428,0.917910447761194,0.9094706119162641,0.00843983584492991,0.9125874125874126,0.00532303517378141
word,put,7049,"{'wrong': 1818.3333333333333, 'right': 1594.0}",2153,"{'wrong': 543.3333333333334, 'right': 523.0}",0.0010804998988083235,9.090153114236138e-05,0.0002728169804921748,"defaultdict(<class 'int'>, {'wrong': 1859, 'right': 315})",0.06350522173952367,0.6388083574927522,0.636027469624934,0.6390989896759234,-0.003071520050989429,0.6347962382445141,0.001231231380419806,"defaultdict(<class 'int'>, {'wrong': 1603, 'right': 571})",0.02278221714647803,0.6895431370588824,0.7150026413100898,0.6868823496935902,0.02812029161649965,0.7149947753396029,7.865970486964358e-06,"defaultdict(<class 'int'>, {'right': 537, 'wrong': 1637})",0.02670790627031258,0.8879836049185245,0.8969889064976229,0.8870424556948049,0.009946450802817974,0.8973354231974922,-0.00034651669986929257,"defaultdict(<class 'int'>, {'right': 555, 'wrong': 1619})",0.024582415739276345,0.9095271418574428,0.9175911251980983,0.9086843703417435,0.008906754856354726,0.9179728317659352,-0.0003817065678369813
word,putting,1027,"{'wrong': 275.6666666666667, 'right': 200.0}",286,"{'wrong': 67.33333333333333, 'right': 84.0}",0.00632621251281105,0.0030322730889402127,0.009092144851791977,"defaultdict(<class 'int'>, {'wrong': 310, 'right': 26})",0.08476417920732504,0.6388083574927522,0.6159420289855072,0.6391282311201216,-0.02318620213461442,0.6234567901234568,-0.007514761137949577,"defaultdict(<class 'int'>, {'wrong': 253, 'right': 83})",0.017056545875743484,0.6895431370588824,0.7554347826086957,0.6886213887480993,0.06681339386059637,0.7515432098765432,0.0038915727321524596,"defaultdict(<class 'int'>, {'wrong': 259, 'right': 77})",0.021091284541471043,0.8879836049185245,0.9094202898550725,0.887683730359858,0.02173655949521447,0.9027777777777778,0.0066425120772947155,"defaultdict(<class 'int'>, {'wrong': 251, 'right': 85})",0.01582436667116418,0.9095271418574428,0.947463768115942,0.9089964521033959,0.03846731601254616,0.9398148148148148,0.007648953301127248
word,puzzle,96,"{'wrong': 22.0, 'right': 30.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.005917159763313606,0.009999999999999995,0.00027490475442589445,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.04576694307521784,0.6388083574927522,0.6470588235294118,0.6388013407374056,0.008257482792006221,0.625,0.022058823529411797,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 13})",0.004719837776390165,0.6895431370588824,0.7352941176470589,0.6895042273250288,0.04578989032203007,0.7291666666666666,0.006127450980392246,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.04576694307521784,0.8879836049185245,0.9705882352941176,0.8879133523437891,0.08267488295032854,0.9791666666666666,-0.008578431372548989,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.07722086074566245,0.9095271418574428,0.9705882352941176,0.9094752113662514,0.06111302392786622,0.9791666666666666,-0.008578431372548989
word,puzzled,125,"{'right': 55.0, 'wrong': 23.333333333333332}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.04085559076505207,0.0244140625,0.0012082332275678564,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 12})",0.007352670322199415,0.6388083574927522,0.6666666666666666,0.6387832699619772,0.027883396704689423,0.603448275862069,0.06321839080459768,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.0938782586893434,0.6895431370588824,0.7222222222222222,0.689513708224935,0.03270851399728725,0.6551724137931034,0.06704980842911878,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.0938782586893434,0.8879836049185245,0.9444444444444444,0.8879327596557934,0.056511684788650984,0.9482758620689655,-0.003831417624521105,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.07885587840269932,0.9095271418574428,0.8611111111111112,0.9095707424454673,-0.04845963133435616,0.8793103448275862,-0.018199233716475027
word,quick,144,"{'wrong': 37.333333333333336, 'right': 32.0}",47,"{'right': 7.0, 'wrong': 13.333333333333334}",0.0014792899408284047,0.024254232733136257,0.007166202113414309,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 29})",1.020418930773603e-06,0.6388083574927522,0.6063829787234043,0.6388847136630091,-0.03250173493960484,0.6296296296296297,-0.023246650906225352,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 42})",0.03232888916302165,0.6895431370588824,0.6914893617021277,0.6895385540357734,0.0019508076663543594,0.6944444444444444,-0.002955082742316706,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.02241415216486608,0.8879836049185245,0.851063829787234,0.8880705446164637,-0.03700671482922968,0.8611111111111112,-0.01004728132387711,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.02241415216486608,0.9095271418574428,0.8829787234042553,0.9095896588005411,-0.026610935396285784,0.8888888888888888,-0.005910165484633523
word,quickly,886,"{'wrong': 214.0, 'right': 244.0}",239,"{'wrong': 64.33333333333333, 'right': 46.0}",0.0010726340077420354,0.0069025474393260376,0.006740955457840574,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 165})",0.015092050193527946,0.6388083574927522,0.6323529411764706,0.6388860785107244,-0.006533137334253869,0.6439688715953308,-0.01161593041886022,"defaultdict(<class 'int'>, {'wrong': 196, 'right': 62})",0.045952119305396014,0.6895431370588824,0.680672268907563,0.6896499392958316,-0.008977670388268577,0.6828793774319066,-0.0022071085243435817,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 196})",0.045952119305396014,0.8879836049185245,0.9096638655462185,0.8877225819506273,0.02194128359559122,0.9124513618677043,-0.002787496321485783,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 196})",0.045952119305396014,0.9095271418574428,0.9138655462184874,0.9094749089437475,0.0043906372747398725,0.9163424124513618,-0.002476866232874464
word,quiet,101,"{'wrong': 23.0, 'right': 32.0}",31,"{'wrong': 6.333333333333333, 'right': 12.0}",0.006694214876033057,0.023884297520661155,0.002804365329647989,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 18})",0.023241073356417265,0.6388083574927522,0.6451612903225806,0.6387984981226533,0.006362792199927303,0.6224489795918368,0.022712310730743868,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.04536354513020954,0.6895431370588824,0.6451612903225806,0.6896120150187734,-0.04445072469619282,0.6122448979591837,0.03291639236339694,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.04536354513020954,0.8879836049185245,0.9354838709677419,0.887909887359199,0.047573983608542925,0.9285714285714286,0.006912442396313279,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.06815457113466913,0.9095271418574428,0.9354838709677419,0.9094868585732165,0.025997012394525343,0.9183673469387755,0.01711652402896635
word,quietly,122,"{'right': 36.0, 'wrong': 28.666666666666668}",33,"{'right': 9.0, 'wrong': 8.0}",0.003215006908279303,0.0008650519031141872,0.00037518212331272456,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 18})",0.0009375001271143355,0.6388083574927522,0.696969696969697,0.6387122615530967,0.058257435416600334,0.6891891891891891,0.007780507780507873,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 14})",0.01605435901903745,0.6895431370588824,0.6666666666666666,0.6895809342612527,-0.022914267594586035,0.6621621621621622,0.0045045045045044585,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.08811984346215417,0.8879836049185245,0.8939393939393939,0.8879737645821859,0.005965629357208013,0.8918918918918919,0.0020475020475020367,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.04298671843537359,0.9095271418574428,0.9393939393939394,0.9094777950232814,0.029916144370658038,0.9324324324324325,0.006961506961506991
word,quite,88,"{'wrong': 21.666666666666668, 'right': 23.0}",28,"{'right': 6.0, 'wrong': 7.333333333333333}",0.00022276676319893035,0.0024999999999999988,0.0021117423724995275,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 11})",0.011190813233082887,0.6388083574927522,0.6607142857142857,0.6387776554209631,0.0219366302933226,0.6666666666666666,-0.005952380952380931,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.04312969076710591,0.6895431370588824,0.6071428571428571,0.6896586244869356,-0.0825157673440785,0.6,0.0071428571428571175,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 21})",0.024138795535481886,0.8879836049185245,0.9642857142857143,0.8878766643307638,0.07640904995495046,0.9666666666666667,-0.0023809523809523725,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.04312969076710591,0.9095271418574428,0.9464285714285714,0.9094754229652617,0.03695314846330966,0.9333333333333333,0.013095238095238049
word,race,697,"{'wrong': 174.33333333333334, 'right': 174.0}",186,"{'wrong': 46.333333333333336, 'right': 47.0}",2.2893248780936335e-07,1.2755102040816434e-05,8.200935635063874e-06,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 44})",0.0385899026877496,0.6388083574927522,0.6639344262295082,0.6385764011501791,0.02535802507932905,0.6648648648648648,-0.0009304386353566896,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 142})",0.035283319677049195,0.6895431370588824,0.6885245901639344,0.6895525399788125,-0.001027949814878082,0.6891891891891891,-0.0006645990252547307,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 132})",0.021381046042181696,0.8879836049185245,0.8961748633879781,0.887907985673208,0.008266877714770193,0.8945945945945946,0.0015802687933835768,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 130})",0.019081219143300028,0.9095271418574428,0.9180327868852459,0.9094486202895626,0.008584166595683285,0.9162162162162162,0.0018165706690297379
word,racing,110,"{'wrong': 29.0, 'right': 23.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.003328402366863907,0.0018903591682419658,0.00010206785675833004,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 13})",0.001855588252758427,0.6388083574927522,0.65625,0.6387804145389006,0.017469585461099446,0.6617647058823529,-0.005514705882352922,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.01186106407001808,0.6895431370588824,0.703125,0.6895213777911284,0.013603622208871569,0.7205882352941176,-0.01746323529411764,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.007486445949532107,0.8879836049185245,0.96875,0.8878542104736157,0.08089578952638432,0.9705882352941176,-0.0018382352941176405,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.01186106407001808,0.9095271418574428,0.984375,0.9094072293982177,0.07496777060178228,0.9852941176470589,-0.0009191176470588758
word,rack,254,"{'wrong': 69.0, 'right': 47.0}",69,"{'right': 21.0, 'wrong': 16.0}",0.008992271105826401,0.004565376186997806,0.01325474274209558,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 14})",0.03633546143444415,0.6388083574927522,0.6884057971014492,0.6386367056227116,0.04976909147873765,0.6882352941176471,0.00017050298380216766,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 23})",0.010171349656811924,0.6895431370588824,0.7101449275362319,0.6894718362842955,0.020673091251936393,0.7176470588235294,-0.007502131287297487,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 21})",0.014326562492989754,0.8879836049185245,0.9347826086956522,0.8878216381602047,0.046960970535447566,0.9352941176470588,-0.000511508951406614,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 21})",0.014326562492989754,0.9095271418574428,0.9347826086956522,0.9094397351657721,0.025342873529880072,0.9352941176470588,-0.000511508951406614
word,racket,313,"{'wrong': 80.33333333333333, 'right': 72.0}",81,"{'right': 20.0, 'wrong': 20.333333333333332}",0.0007481481836159125,1.7075336384126424e-05,0.0002698776110443349,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 14})",0.05378922008705171,0.6388083574927522,0.618421052631579,0.6388861013547416,-0.02046504872316257,0.6168831168831169,0.0015379357484620604,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 20})",0.02882590394730774,0.6895431370588824,0.7302631578947368,0.6893878575012544,0.04087530039348242,0.7272727272727273,0.0029904306220095433,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 57})",0.014895929454389903,0.8879836049185245,0.8881578947368421,0.8879829402910185,0.0001749544458236052,0.8896103896103896,-0.001452494873547483,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 59})",0.01982705764960313,0.9095271418574428,0.9276315789473685,0.9094581033617661,0.01817347558560234,0.9285714285714286,-0.0009398496240601295
word,racquet,58,"{'wrong': 16.333333333333332, 'right': 9.0}",19,"{'right': 9.0, 'wrong': 3.3333333333333335}",0.02094875346260388,0.05277574872169466,0.07244518882781237,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.011932330902001211,0.6388083574927522,0.6052631578947368,0.638840246160004,-0.033577088265267174,0.5945945945945946,0.010668563300142209,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.03366059690705005,0.6895431370588824,0.7368421052631579,0.6894981738129784,0.047343931450179455,0.7432432432432432,-0.006401137980085347,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.011932330902001211,0.8879836049185245,0.8157894736842105,0.8880522339520689,-0.07226276026785838,0.8513513513513513,-0.03556187766714081,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.017615921901594445,0.9095271418574428,0.8157894736842105,0.9096162505628659,-0.09382677687865537,0.8513513513513513,-0.03556187766714081
word,radio,264,"{'wrong': 69.66666666666667, 'right': 55.0}",57,"{'wrong': 16.0, 'right': 9.0}",0.003460207612456749,0.019600000000000003,0.003435001619148552,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 47})",0.016991769590423117,0.6388083574927522,0.6666666666666666,0.6387287583337511,0.02793790833291554,0.6796875,-0.01302083333333337,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 11})",0.04376378702082497,0.6895431370588824,0.6929824561403509,0.6895333099403479,0.003449146200003028,0.6796875,0.013294956140350922,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 53})",0.04376378702082497,0.8879836049185245,0.8508771929824561,0.8880896285528097,-0.037212435570353586,0.84375,0.007127192982456121,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 56})",0.06435599938954303,0.9095271418574428,0.868421052631579,0.9096445937139707,-0.04122354108239168,0.8671875,0.0012335526315789824
word,raft,477,"{'wrong': 122.33333333333333, 'right': 110.0}",139,"{'wrong': 40.0, 'right': 19.0}",0.0007044949764207748,0.031671933352484916,0.012021776169999089,"defaultdict(<class 'int'>, {'wrong': 132, 'right': 28})",0.05228405568072258,0.6388083574927522,0.6544117647058824,0.638701560140916,0.015710204564966412,0.6656050955414012,-0.011193330835518878,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 42})",0.02417463605933983,0.6895431370588824,0.6654411764705882,0.6897081026673377,-0.024266926196749528,0.6592356687898089,0.006205507680779321,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 39})",0.02905986458750754,0.8879836049185245,0.8602941176470589,0.8881731253145445,-0.027879007667485634,0.8630573248407644,-0.002763207193705486,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 120})",0.027370087994521265,0.9095271418574428,0.9044117647058824,0.9095621540010066,-0.005150389295124236,0.9140127388535032,-0.009600974147620844
word,rafting,112,"{'wrong': 26.333333333333332, 'right': 33.0}",29,"{'wrong': 7.0, 'right': 8.0}",0.003156167150612296,0.0011111111111111107,0.0002631117951558586,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 17})",0.0008462070590634051,0.6388083574927522,0.603448275862069,0.6388596886419382,-0.035411412779869256,0.6060606060606061,-0.0026123301985371272,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.09372099512805121,0.6895431370588824,0.6896551724137931,0.6895429744205837,0.0001121979932094952,0.7121212121212122,-0.022466039707419005,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.04205146631914419,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.9090909090909091,-0.01253918495297801,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.07794036508136812,0.9095271418574428,0.896551724137931,0.9095459778745557,-0.012994253736624661,0.9090909090909091,-0.01253918495297801
word,rag,337,"{'right': 82.0, 'wrong': 85.0}",107,"{'wrong': 26.333333333333332, 'right': 28.0}",8.067696941446476e-05,0.00023523655387858015,0.0002957591573919758,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 20})",0.05708539149888333,0.6388083574927522,0.6262135922330098,0.6388735366527659,-0.012659944419756153,0.6238532110091743,0.002360381223835417,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 36})",0.015518666032979508,0.6895431370588824,0.7281553398058253,0.689343315078129,0.03881202472769629,0.7247706422018348,0.0033846976039904053,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 23})",0.04661762818595859,0.8879836049185245,0.912621359223301,0.8878561020951615,0.024765257128139484,0.9128440366972477,-0.00022267747394666415,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 29})",0.029713471415765663,0.9095271418574428,0.9466019417475728,0.9093352760890318,0.03726666565854109,0.9403669724770642,0.006234969270508595
word,rail,211,"{'wrong': 53.666666666666664, 'right': 50.0}",57,"{'right': 12.0, 'wrong': 15.0}",0.0003127552444660411,0.0030864197530864226,0.0007211382093540823,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 49})",0.05169466735675462,0.6388083574927522,0.6842105263157895,0.6386786305077948,0.04553189580799466,0.6916666666666667,-0.007456140350877161,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 42})",0.017570139920495935,0.6895431370588824,0.7368421052631579,0.6894079903754574,0.04743411488770044,0.75,-0.013157894736842146,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 15})",0.029450610131758682,0.8879836049185245,0.8596491228070176,0.8880645646398315,-0.02841544183281397,0.8583333333333333,0.0013157894736842701,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 44})",0.02508426297461406,0.9095271418574428,0.8947368421052632,0.9095694019750363,-0.014832559869773165,0.9,-0.0052631578947368585
word,railing,436,"{'wrong': 108.0, 'right': 112.0}",132,"{'wrong': 29.666666666666668, 'right': 43.0}",8.264462809917311e-05,0.008416799932665602,0.0034549244917224074,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 39})",0.04369097527889307,0.6388083574927522,0.6526717557251909,0.6387169811320754,0.013954774593115449,0.6529411764705882,-0.00026942074539737515,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 42})",0.03797492325143699,0.6895431370588824,0.7175572519083969,0.6893584905660377,0.028198761342359213,0.7205882352941176,-0.0030309833857207202,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 46})",0.031126447196965758,0.8879836049185245,0.9083969465648855,0.8878490566037736,0.020547889961111898,0.9058823529411765,0.0025145936237089828,"defaultdict(<class 'int'>, {'wrong': 128, 'right': 44})",0.034444642291000874,0.9095271418574428,0.9236641221374046,0.909433962264151,0.0142301598732536,0.9264705882352942,-0.0028064660978895928
word,rain,261,"{'right': 59.0, 'wrong': 67.33333333333333}",60,"{'wrong': 15.333333333333334, 'right': 14.0}",0.0010877813437667496,0.000516528925619835,5.2739510945260925e-05,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 7})",0.08036034866479524,0.6388083574927522,0.6083333333333333,0.6389000300812193,-0.030566696747886035,0.6048387096774194,0.0034946236559139088,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 21})",0.008582903078023653,0.6895431370588824,0.6416666666666667,0.6896871553193623,-0.04802048865269559,0.6370967741935484,0.004569892473118342,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 46})",0.02387010150576268,0.8879836049185245,0.8916666666666667,0.8879725258197132,0.0036941408469535197,0.8870967741935484,0.004569892473118342,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 44})",0.016704381269003095,0.9095271418574428,0.9,0.9095558006617869,-0.00955580066178685,0.9032258064516129,-0.003225806451612856
word,raise,1308,"{'right': 326.0, 'wrong': 327.3333333333333}",327,"{'wrong': 79.33333333333333, 'right': 89.0}",1.041232819658444e-06,0.0008244289775512204,0.00044243865219125746,"defaultdict(<class 'int'>, {'wrong': 257, 'right': 100})",0.02544238901612031,0.6388083574927522,0.6296296296296297,0.6389594553399045,-0.009329825710274853,0.6299435028248588,-0.0003138731952291307,"defaultdict(<class 'int'>, {'wrong': 272, 'right': 85})",0.03716293605123012,0.6895431370588824,0.6990740740740741,0.6893862412356467,0.009687832838427335,0.6977401129943502,0.0013339610797238333,"defaultdict(<class 'int'>, {'wrong': 264, 'right': 93})",0.0305732642144149,0.8879836049185245,0.875,0.888197337668936,-0.013197337668936049,0.882768361581921,-0.007768361581920957,"defaultdict(<class 'int'>, {'wrong': 262, 'right': 95})",0.029048971752929864,0.9095271418574428,0.9012345679012346,0.9096636520678792,-0.008429084166644674,0.902542372881356,-0.0013078049801213965
word,raised,129,"{'wrong': 30.0, 'right': 39.0}",42,"{'right': 8.0, 'wrong': 11.333333333333334}",0.0042533081285444215,0.007431629013079668,0.01151404886514383,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 14})",0.035056478745288264,0.6388083574927522,0.6428571428571429,0.6387998397114807,0.004057303145662217,0.6304347826086957,0.012422360248447228,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.06522665565136322,0.6895431370588824,0.6547619047619048,0.6896163093568423,-0.034854404594937494,0.6521739130434783,0.0025879917184264967,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 32})",0.035056478745288264,0.8879836049185245,0.9047619047619048,0.8879483069525145,0.01681359780939029,0.9130434782608695,-0.008281573498964745,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 33})",0.041515343795961654,0.9095271418574428,0.9166666666666666,0.9095121218192747,0.007154544847391975,0.9239130434782609,-0.007246376811594235
word,raising,165,"{'wrong': 40.333333333333336, 'right': 44.0}",40,"{'wrong': 9.666666666666666, 'right': 11.0}",0.0004725897920604921,0.0010405827263267448,5.548680506535378e-05,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.02842981031946918,0.6388083574927522,0.65,0.6387859360913553,0.011214063908644767,0.6555555555555556,-0.005555555555555536,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.04138207509014017,0.6895431370588824,0.65,0.6896223580086146,-0.03962235800861458,0.6444444444444445,0.005555555555555536,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 9})",0.05761480783125933,0.8879836049185245,0.875,0.8880096163477913,-0.013009616347791297,0.8888888888888888,-0.01388888888888884,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 32})",0.02842981031946918,0.9095271418574428,0.9125,0.9095211860162276,0.0029788139837724215,0.9111111111111111,0.001388888888888884
word,rake,245,"{'wrong': 63.666666666666664, 'right': 54.0}",78,"{'wrong': 19.333333333333332, 'right': 20.0}",0.0016872778049739565,7.181844297615684e-05,0.0012294662834000988,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 17})",0.03547004969585605,0.6388083574927522,0.6038961038961039,0.6389432485322897,-0.035047144636185745,0.6,0.003896103896103953,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 21})",0.02186885979979624,0.6895431370588824,0.7012987012987013,0.6894977168949772,0.011800984403724124,0.7,0.0012987012987013546,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 20})",0.02489078095704244,0.8879836049185245,0.9090909090909091,0.8879020522856139,0.021188856805295142,0.9125,-0.003409090909090917,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 21})",0.02186885979979624,0.9095271418574428,0.9090909090909091,0.9095288273370465,-0.00043791824613748087,0.90625,0.0028409090909090606
word,raking,81,"{'wrong': 17.666666666666668, 'right': 28.0}",33,"{'wrong': 9.0, 'right': 6.0}",0.012800362299536464,0.009999999999999995,0.02289333744635435,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 17})",0.0037220494600725337,0.6388083574927522,0.6666666666666666,0.6387623291443448,0.027904337522321798,0.6805555555555556,-0.01388888888888895,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 28})",0.08101746945341295,0.6895431370588824,0.8333333333333334,0.6893055625093877,0.1440277708239457,0.8333333333333334,0.0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 25})",0.048427380303496886,0.8879836049185245,0.9242424242424242,0.8879236969909378,0.03631872725148644,0.9305555555555556,-0.0063131313131313815,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 26})",0.058102898106558595,0.9095271418574428,0.9393939393939394,0.9094777950232814,0.029916144370658038,0.9444444444444444,-0.005050505050504972
word,ramp,317,"{'wrong': 82.66666666666667, 'right': 69.0}",107,"{'wrong': 27.333333333333332, 'right': 25.0}",0.0020299480739041182,0.0004969775650127779,0.0002602565596129111,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 17})",0.05503396827509894,0.6388083574927522,0.6310679611650486,0.6388484148118374,-0.00778045364678881,0.6320754716981132,-0.0010075105330645817,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 79})",0.016216677009245943,0.6895431370588824,0.7038834951456311,0.6894689242827714,0.014414570862859688,0.7028301886792453,0.001053306466385795,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 84})",0.026748041424181447,0.8879836049185245,0.8737864077669902,0.8880570768225896,-0.014270669055599372,0.8773584905660378,-0.003572082799047527,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 88})",0.03763215450664846,0.9095271418574428,0.9223300970873787,0.9094608852936743,0.012869211793704372,0.9198113207547169,0.002518776332661732
word,rapid,156,"{'wrong': 39.0, 'right': 39.0}",49,"{'wrong': 11.0, 'right': 16.0}",0.0,0.008573388203017831,0.0043302345400361535,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 18})",0.026469473060903505,0.6388083574927522,0.6326530612244898,0.6388234704614922,-0.0061704092370024055,0.6307692307692307,0.0018838304552590834,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 47})",0.026469473060903505,0.6895431370588824,0.6836734693877551,0.689557548729769,-0.005884079342013959,0.6692307692307692,0.0144427001569859,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 18})",0.026469473060903505,0.8879836049185245,0.9183673469387755,0.8879090043593727,0.03045834257940283,0.9,0.01836734693877551,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.030535878169451663,0.9095271418574428,0.9591836734693877,0.9094052212256352,0.04977845224375255,0.9615384615384616,-0.0023547880690738543
word,razor,323,"{'wrong': 77.0, 'right': 92.0}",87,"{'right': 21.0, 'wrong': 22.0}",0.001969468856132489,0.0001352082206598166,0.001570880241711866,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 18})",0.06336652928745118,0.6388083574927522,0.6337209302325582,0.6388303212851406,-0.005109391052582457,0.632183908045977,0.0015370221865811384,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 67})",0.05006462799700991,0.6895431370588824,0.7616279069767442,0.6892319277108434,0.0723959792659008,0.764367816091954,-0.0027399091152098265,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 64})",0.03874971753972854,0.8879836049185245,0.9127906976744186,0.8878765060240964,0.02491419165032216,0.9137931034482759,-0.001002405773857351,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 68})",0.05426273567714555,0.9095271418574428,0.936046511627907,0.9094126506024096,0.026633861025497363,0.9367816091954023,-0.0007350975674953464
word,reach,2142,"{'right': 551.0, 'wrong': 530.3333333333334}",564,"{'wrong': 145.66666666666666, 'right': 127.0}",9.131911555203503e-05,0.0011716811831588756,0.0009594955508780301,"defaultdict(<class 'int'>, {'right': 164, 'wrong': 419})",0.02754264279272358,0.6388083574927522,0.6433756805807622,0.6386790028270367,0.004696677753725509,0.6456140350877193,-0.0022383545069570854,"defaultdict(<class 'int'>, {'wrong': 446, 'right': 137})",0.0410536962097823,0.6895431370588824,0.6796733212341198,0.68982266769468,-0.010149346460560205,0.6807017543859649,-0.0010284331518450873,"defaultdict(<class 'int'>, {'right': 137, 'wrong': 446})",0.0410536962097823,0.8879836049185245,0.8811252268602541,0.888177846312002,-0.007052619451747955,0.881578947368421,-0.00045372050816694376,"defaultdict(<class 'int'>, {'right': 138, 'wrong': 445})",0.040492002274914285,0.9095271418574428,0.8901996370235935,0.9100745309689026,-0.019874893945309058,0.8929824561403509,-0.0027828191167573735
word,read,736,"{'wrong': 189.66666666666666, 'right': 167.0}",206,"{'wrong': 51.666666666666664, 'right': 51.0}",0.0010096951698838322,1.0541406645302757e-05,0.0004075058239159978,"defaultdict(<class 'int'>, {'wrong': 181, 'right': 26})",0.07369189607909078,0.6388083574927522,0.6457286432160804,0.6387388297066694,0.006989813509410969,0.645,0.0007286432160803491,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 159})",0.03114552321135238,0.6895431370588824,0.6834170854271356,0.6896046852122987,-0.006187599785163034,0.685,-0.0015829145728644134,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 154})",0.024635227439207256,0.8879836049185245,0.9170854271356784,0.8876912202756602,0.029394206860018257,0.9175,-0.0004145728643215607,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 155})",0.025862367399297703,0.9095271418574428,0.9221105527638191,0.9094007169182612,0.01270983584555796,0.9225,-0.0003894472361808399
word,reading,318,"{'right': 82.0, 'wrong': 78.66666666666667}",91,"{'wrong': 23.666666666666668, 'right': 20.0}",0.00010760834007678913,0.001762717790338562,0.0013726911284789797,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 71})",0.03572501290444309,0.6388083574927522,0.6263736263736264,0.6388651770022596,-0.012491550628633274,0.6263157894736842,5.783689994220964e-05,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 19})",0.053931245044954945,0.6895431370588824,0.6373626373626373,0.6897815716796385,-0.052418934317001176,0.6421052631578947,-0.004742625795257416,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 23})",0.03897983390028322,0.8879836049185245,0.8626373626373627,0.8880994225458197,-0.02546205990845707,0.8631578947368421,-0.0005205320994794427,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 69})",0.029736534159072077,0.9095271418574428,0.9230769230769231,0.9094652272156666,0.013611695861256545,0.9263157894736842,-0.0032388663967610754
word,ready,458,"{'right': 114.0, 'wrong': 114.66666666666667}",140,"{'right': 23.0, 'wrong': 39.0}",2.1249649380785035e-06,0.016649323621227886,0.008303208958214271,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 43})",0.026463308508843812,0.6388083574927522,0.6464285714285715,0.6387546561965166,0.007673915232054851,0.6442307692307693,0.00219780219780219,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 31})",0.05071304288743644,0.6895431370588824,0.7178571428571429,0.6893436021342998,0.028513540722843067,0.7115384615384616,0.006318681318681296,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 114})",0.02811716440382,0.8879836049185245,0.9071428571428571,0.8878485855230042,0.019294271619852976,0.9134615384615384,-0.006318681318681296,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 119})",0.03733245973484302,0.9095271418574428,0.9428571428571428,0.9092922581294675,0.03356488472767538,0.9455128205128205,-0.0026556776556776462
word,really,122,"{'wrong': 28.333333333333332, 'right': 37.0}",46,"{'wrong': 13.333333333333334, 'right': 6.0}",0.004399208663057059,0.03596908442330558,0.03367327401872566,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 22})",0.01269028467897449,0.6388083574927522,0.5978260869565217,0.6389028056112225,-0.04107671865470075,0.5833333333333334,0.01449275362318836,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 14})",0.04955721464449332,0.6895431370588824,0.6956521739130435,0.6895290581162324,0.006123115796811018,0.6944444444444444,0.0012077294685990392,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 37})",0.03245584932465474,0.8879836049185245,0.9456521739130435,0.8878507014028056,0.05780147251023782,0.9537037037037037,-0.008051529790660261,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 39})",0.0433632298096611,0.9095271418574428,0.9565217391304348,0.9094188376753507,0.04710290145508411,0.9629629629629629,-0.006441223832528098
word,rear,339,"{'wrong': 87.0, 'right': 78.0}",101,"{'right': 21.0, 'wrong': 26.666666666666668}",0.000743801652892561,0.0035331801066066783,0.0005213978755089169,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 28})",0.024217236037461398,0.6388083574927522,0.6435643564356436,0.6387842250690782,0.00478013136656541,0.6448598130841121,-0.0012954566484685293,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 25})",0.03174569214816527,0.6895431370588824,0.6683168316831684,0.6896508414971113,-0.021334009813942956,0.6728971962616822,-0.004580364578513851,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 83})",0.034544180624926965,0.8879836049185245,0.8564356435643564,0.8881436824918362,-0.031708038927479754,0.8504672897196262,0.0059683538447302675,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 83})",0.034544180624926965,0.9095271418574428,0.9108910891089109,0.9095202210499874,0.0013708680589235023,0.9018691588785047,0.009021930230406205
word,receiver,152,"{'wrong': 39.333333333333336, 'right': 34.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.0013223140495867798,0.0018903591682419658,2.5471535457774258e-05,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 4})",0.07636987439417683,0.6388083574927522,0.609375,0.6388555121658156,-0.029480512165815598,0.6029411764705882,0.006433823529411797,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 22})",0.0063553774586323115,0.6895431370588824,0.75,0.6894462801642135,0.0605537198357865,0.7647058823529411,-0.014705882352941124,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.021569410494160737,0.8879836049185245,0.84375,0.8880544708120557,-0.044304470812055685,0.8529411764705882,-0.009191176470588203,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.010323067283223707,0.9095271418574428,0.890625,0.9095574246520477,-0.018932424652047697,0.8970588235294118,-0.006433823529411797
word,reception,144,"{'wrong': 39.333333333333336, 'right': 26.0}",26,"{'wrong': 5.666666666666667, 'right': 9.0}",0.010412328196584763,0.012913223140495858,0.023445360979831527,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.033756183684776765,0.6388083574927522,0.6538461538461539,0.6387887887887888,0.015057365057365102,0.6666666666666666,-0.012820512820512775,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 7})",0.025222094145539817,0.6895431370588824,0.6346153846153846,0.6896146146146146,-0.054999229999230015,0.6527777777777778,-0.01816239316239321,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.033756183684776765,0.8879836049185245,0.9230769230769231,0.887937937937938,0.03513898513898517,0.9444444444444444,-0.02136752136752129,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.01823236619173821,0.9095271418574428,0.9038461538461539,0.9095345345345346,-0.005688380688380734,0.9027777777777778,0.0010683760683760646
word,record,198,"{'wrong': 51.333333333333336, 'right': 44.0}",59,"{'wrong': 15.0, 'right': 14.0}",0.0014792899408284025,0.00029726516052318687,0.00022586556019622232,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 47})",0.03401729047012996,0.6388083574927522,0.635593220338983,0.6388178673484735,-0.0032246470094904334,0.6416666666666667,-0.006073446327683696,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 52})",0.06724599232443824,0.6895431370588824,0.7288135593220338,0.6894269815009776,0.03938657782105626,0.7333333333333333,-0.004519774011299438,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 44})",0.020691773794227805,0.8879836049185245,0.8898305084745762,0.8879781420765027,0.0018523663980735128,0.8916666666666667,-0.0018361581920904868,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 44})",0.020691773794227805,0.9095271418574428,0.940677966101695,0.9094350027573068,0.03124296334438814,0.9416666666666667,-0.0009887005649716896
word,recording,113,"{'wrong': 28.666666666666668, 'right': 27.0}",27,"{'wrong': 6.666666666666667, 'right': 7.0}",0.00022410269281795711,0.00014872099940511625,0.000369021789182712,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.054486899312267925,0.6388083574927522,0.5925925925925926,0.6388708143550729,-0.04627822176248031,0.5892857142857143,0.003306878306878258,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.013979063198469602,0.6895431370588824,0.8148148148148148,0.6893738425346614,0.12544097228015338,0.8035714285714286,0.011243386243386166,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.030102821058715944,0.8879836049185245,1.0,0.8878322238350268,0.1121677761649732,1.0,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.030102821058715944,0.9095271418574428,0.9814814814814815,0.9094299013964663,0.07205158008501522,0.9821428571428571,-0.000661375661375585
word,red,1554,"{'wrong': 411.0, 'right': 321.0}",451,"{'right': 109.0, 'wrong': 114.0}",0.0037792260145122296,0.00012568119206097055,0.0012705266559730234,"defaultdict(<class 'int'>, {'wrong': 402, 'right': 54})",0.06683678072855967,0.6388083574927522,0.63718820861678,0.6388448760541784,-0.0016566674373983403,0.6367713004484304,0.00041690816834960565,"defaultdict(<class 'int'>, {'wrong': 347, 'right': 109})",0.02245547893749298,0.6895431370588824,0.6802721088435374,0.6897521083567595,-0.009479999513222093,0.6782511210762332,0.0020209877673041943,"defaultdict(<class 'int'>, {'right': 115, 'wrong': 341})",0.019375529820796114,0.8879836049185245,0.891156462585034,0.8879120879120879,0.0032443746729461376,0.8923766816143498,-0.0012202190293157944,"defaultdict(<class 'int'>, {'right': 111, 'wrong': 345})",0.021398189162626355,0.9095271418574428,0.9240362811791383,0.909200102223358,0.014836178955780266,0.9237668161434978,0.00026946503564051483
word,reel,44,"{'right': 6.0, 'wrong': 12.666666666666666}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.031887755102040824,0.0244140625,0.057181465902050976,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.015110065939250635,0.6388083574927522,0.6388888888888888,0.6388082849709826,8.060391790620791e-05,0.6379310344827587,0.0009578544061301653,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.0012400147122732016,0.6895431370588824,0.6111111111111112,0.6896137682609566,-0.07850265714984539,0.603448275862069,0.00766283524904221,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.008487307510933958,0.8879836049185245,0.9444444444444444,0.8879327596557934,0.056511684788650984,0.9310344827586207,0.013409961685823757,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.003971296559481027,0.9095271418574428,0.8888888888888888,0.9095457274364619,-0.020656838547573053,0.896551724137931,-0.00766283524904221
word,referee,93,"{'right': 23.0, 'wrong': 23.333333333333332}",34,"{'wrong': 8.666666666666666, 'right': 8.0}",1.2939288856684075e-05,0.0003999999999999985,0.0001346082014755702,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 9})",0.03087792714909085,0.6388083574927522,0.6363636363636364,0.6388123967355931,-0.0024487603719567375,0.6323529411764706,0.004010695187165791,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 21})",0.0047048742202750425,0.6895431370588824,0.7575757575757576,0.6894307314875081,0.06814502608824946,0.7647058823529411,-0.007130124777183555,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 27})",0.039502945530299476,0.8879836049185245,0.9696969696969697,0.8878485956040655,0.08184837409290424,0.9705882352941176,-0.0008912655971479166,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 25})",0.02352380379567355,0.9095271418574428,0.9696969696969697,0.9094277274320333,0.06026924226493646,0.9705882352941176,-0.0008912655971479166
word,reflected,75,"{'wrong': 20.0, 'right': 15.0}",25,"{'wrong': 6.0, 'right': 7.0}",0.005102040816326529,0.0014792899408284004,0.006056779093736815,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.028787687567675906,0.6388083574927522,0.58,0.6388819378409489,-0.05888193784094897,0.603448275862069,-0.02344827586206899,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.05394884239277701,0.6895431370588824,0.68,0.6895550773234573,-0.009555077323457284,0.6724137931034483,0.0075862068965517615,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.019859915734187786,0.8879836049185245,0.86,0.8880186176868025,-0.02801861768680247,0.8620689655172413,-0.002068965517241339,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.01285274912893758,0.9095271418574428,0.88,0.9095640858815875,-0.029564085881587543,0.896551724137931,-0.016551724137931045
word,reflection,165,"{'wrong': 41.0, 'right': 42.0}",65,"{'right': 16.0, 'wrong': 16.333333333333332}",3.6289737262302116e-05,2.6570305027101808e-05,6.24834130098029e-05,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 50})",0.03769922516317112,0.6388083574927522,0.703125,0.6386019456423628,0.06452305435763717,0.7076923076923077,-0.004567307692307732,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 50})",0.03769922516317112,0.6895431370588824,0.625,0.6897502757998195,-0.06475027579981951,0.6307692307692307,-0.005769230769230749,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 49})",0.03314814059717219,0.8879836049185245,0.890625,0.8879751278708254,0.0026498721291745575,0.8923076923076924,-0.0016826923076923572,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 49})",0.03314814059717219,0.9095271418574428,0.8828125,0.9096128773442985,-0.02680037734429852,0.8846153846153846,-0.0018028846153845812
word,refrigerator,86,"{'right': 14.0, 'wrong': 24.0}",32,"{'right': 11.0, 'wrong': 7.0}",0.017313019390581715,0.012345679012345685,0.029758467167781952,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 0.0001})",0.14864920719722113,0.6388083574927522,0.640625,0.6388054470812056,0.0018195529187944315,0.6590909090909091,-0.01846590909090906,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 6})",0.03673962311779782,0.6895431370588824,0.609375,0.6896715730449584,-0.08029657304495841,0.625,-0.015625,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 6})",0.03673962311779782,0.8879836049185245,0.828125,0.8880795033543607,-0.0599545033543607,0.8181818181818182,0.009943181818181768,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 6})",0.03673962311779782,0.9095271418574428,0.890625,0.9095574246520477,-0.018932424652047697,0.8977272727272727,-0.007102272727272707
word,regard,212,"{'right': 60.0, 'wrong': 50.666666666666664}",52,"{'wrong': 13.333333333333334, 'right': 12.0}",0.0017781971258528108,0.0006925207756232686,0.0023474897413228828,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 37})",0.0266423621577176,0.6388083574927522,0.6346153846153846,0.6388192843540142,-0.004203899738629668,0.6388888888888888,-0.004273504273504258,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 32})",0.009131561110253351,0.6895431370588824,0.6634615384615384,0.6896111055427483,-0.026149567081209857,0.6666666666666666,-0.0032051282051281937,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 13})",0.04863493976037893,0.8879836049185245,0.8557692307692307,0.8880675553773679,-0.0322983246081372,0.8425925925925926,0.013176638176638167,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 40})",0.04236646539640405,0.9095271418574428,0.875,0.9096171193745615,-0.03461711937456147,0.8703703703703703,0.00462962962962965
word,release,323,"{'wrong': 84.33333333333333, 'right': 70.0}",97,"{'right': 25.0, 'wrong': 24.0}",0.002156328573627714,0.0001041232819658478,0.0016070396906218802,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 9})",0.08993363760471403,0.6388083574927522,0.6302083333333334,0.6388498242089402,-0.008641490875606839,0.635,-0.0047916666666666385,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 73})",0.016887548178755075,0.6895431370588824,0.6354166666666666,0.6898041185334003,-0.05438745186673366,0.635,0.0004166666666666208,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 20})",0.03792163442797901,0.8879836049185245,0.8958333333333334,0.887945755901557,0.007887577431776371,0.895,0.0008333333333333526,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 21})",0.034694484879738564,0.9095271418574428,0.890625,0.909618282270216,-0.018993282270216016,0.89,0.0006249999999999867


==> SWAG/return_SWAG-8.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,remain,117,"{'wrong': 29.0, 'right': 30.0}",39,"{'wrong': 11.0, 'right': 6.0}",7.181844297615589e-05,0.021626297577854673,0.012387461435519075,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.04333258337027605,0.6388083574927522,0.6351351351351351,0.6388151635034304,-0.003680028368295285,0.6309523809523809,0.004182754182754156,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.03602016672666808,0.6895431370588824,0.6486486486486487,0.6896189093094296,-0.04097026066078091,0.6547619047619048,-0.0061132561132560825,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 30})",0.018799570124791186,0.8879836049185245,0.8783783783783784,0.8880014021733688,-0.00962302379499036,0.8928571428571429,-0.014478764478764505,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 29})",0.014441177224264592,0.9095271418574428,0.8918918918918919,0.9095598177174621,-0.017667925825570197,0.9047619047619048,-0.012870012870012881
word,remaining,99,"{'right': 17.0, 'wrong': 27.333333333333332}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.013581887048448194,0.0045653761869978125,0.017087296556201906,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 22})",0.011824194178812492,0.6388083574927522,0.6086956521739131,0.6388430165640795,-0.03014736439016641,0.603448275862069,0.005247376311844132,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.002953449958759912,0.6895431370588824,0.7391304347826086,0.6894860631536807,0.049644371628927986,0.7413793103448276,-0.002248875562218977,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.018948928813064002,0.8879836049185245,0.8478260869565217,0.8880298253515488,-0.04020373839502711,0.8620689655172413,-0.014242878560719596,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.002953449958759912,0.9095271418574428,0.8695652173913043,0.9095731371665916,-0.04000791977528728,0.8793103448275862,-0.009745127436281864
word,remains,281,"{'wrong': 64.66666666666667, 'right': 87.0}",89,"{'wrong': 21.333333333333332, 'right': 25.0}",0.005420842893370364,0.0015656539516588192,0.0005876234284317196,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 66})",0.02618615977933207,0.6388083574927522,0.651685393258427,0.6387508158859266,0.012934577372500367,0.6633663366336634,-0.011680943375236397,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 76})",0.056134645587834195,0.6895431370588824,0.6629213483146067,0.6896620977054777,-0.02674074939087101,0.6485148514851485,0.01440649682945816,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 32})",0.03377333829211759,0.8879836049185245,0.8651685393258427,0.8880855550534719,-0.022917015727629164,0.8613861386138614,0.0037824007119813263,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 27})",0.04902147696343308,0.9095271418574428,0.9101123595505618,0.9095245267861626,0.0005878327643992209,0.9158415841584159,-0.005729224607854078
word,remembers,92,"{'wrong': 24.333333333333332, 'right': 19.0}",22,"{'wrong': 5.0, 'right': 7.0}",0.003786982248520707,0.006944444444444446,0.010536031735778197,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 21})",0.01448940564694906,0.6388083574927522,0.6136363636363636,0.638836068855084,-0.025199705218720392,0.5862068965517241,0.02742946708463956,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 13})",4.8787159876392296e-05,0.6895431370588824,0.6818181818181818,0.6895516413130505,-0.0077334594948687,0.6896551724137931,-0.007836990595611382,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.01448940564694906,0.8879836049185245,0.8409090909090909,0.8880354283426741,-0.04712633743358319,0.8275862068965517,0.013322884012539227,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.0046081609093543245,0.9095271418574428,0.8409090909090909,0.9096026821457166,-0.06869359123662566,0.8275862068965517,0.013322884012539227
word,remote,113,"{'wrong': 31.666666666666668, 'right': 18.0}",24,"{'wrong': 5.0, 'right': 9.0}",0.01892932750776992,0.020408163265306128,0.03985715615952818,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 1})",0.10266663830487488,0.6388083574927522,0.6458333333333334,0.6387999199279352,0.007033413405398203,0.6944444444444444,-0.04861111111111105,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.01196424554199121,0.6895431370588824,0.75,0.689470523471124,0.06052947652887597,0.75,0.0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.007467555249106406,0.8879836049185245,0.8541666666666666,0.8880242217996197,-0.03385755513295308,0.8472222222222222,0.00694444444444442,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.004123545259202121,0.9095271418574428,0.875,0.9095686117505756,-0.03456861175057557,0.8888888888888888,-0.01388888888888884
word,remove,1349,"{'right': 304.0, 'wrong': 348.3333333333333}",417,"{'right': 101.0, 'wrong': 105.33333333333333}",0.001154679988688846,0.00011026696349576226,0.00027622202771800455,"defaultdict(<class 'int'>, {'wrong': 349, 'right': 73})",0.0507813901520152,0.6388083574927522,0.6277372262773723,0.6390405715743812,-0.011303345297008938,0.6274038461538461,0.000333380123526128,"defaultdict(<class 'int'>, {'right': 105, 'wrong': 317})",0.025984824451946366,0.6895431370588824,0.7092457420924574,0.6891298800714468,0.020115862021010567,0.7091346153846154,0.00011112670784196865,"defaultdict(<class 'int'>, {'right': 107, 'wrong': 315})",0.024774211775122013,0.8879836049185245,0.8819951338199513,0.8881092115335545,-0.006114077713603172,0.8822115384615384,-0.00021640464158712014,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 323})",0.02983337892142971,0.9095271418574428,0.9172749391727494,0.9093646338351621,0.007910305337587298,0.9170673076923077,0.00020763148044167234
word,removed,126,"{'right': 30.0, 'wrong': 32.0}",37,"{'wrong': 10.0, 'right': 7.0}",0.0002601456815816853,0.007785467128027685,0.0026306930918809646,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.02982355450316975,0.6388083574927522,0.6428571428571429,0.638801261829653,0.004055881027489883,0.6447368421052632,-0.001879699248120259,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 7})",0.055601513577848316,0.6895431370588824,0.7571428571428571,0.6894246657653598,0.06771819137749735,0.75,0.0071428571428571175,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.03725390256465035,0.8879836049185245,0.9428571428571428,0.8878874367833358,0.05496970607380702,0.9473684210526315,-0.004511278195488688,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.01786043335628377,0.9095271418574428,0.9142857142857143,0.9095188022632817,0.004766912022432512,0.9210526315789473,-0.006766917293233088
word,repeat,129,"{'wrong': 31.666666666666668, 'right': 34.0}",38,"{'wrong': 10.666666666666666, 'right': 6.0}",0.0003156484320647272,0.019599999999999996,0.012690978260752175,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 12})",0.030070883638896234,0.6388083574927522,0.6842105263157895,0.6387219551282052,0.045488571187584315,0.686046511627907,-0.001835985312117483,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 30})",0.024206471650799352,0.6895431370588824,0.7105263157894737,0.6895032051282052,0.021023110661268496,0.7093023255813954,0.001223990208078285,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 32})",0.036716392084007336,0.8879836049185245,0.9342105263157895,0.8878956330128205,0.04631489330296901,0.9418604651162791,-0.007649938800489586,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 30})",0.024206471650799352,0.9095271418574428,0.9210526315789473,0.9095052083333334,0.011547423245613975,0.9302325581395349,-0.009179926560587526
word,repeated,68,"{'wrong': 15.333333333333334, 'right': 22.0}",28,"{'wrong': 6.666666666666667, 'right': 8.0}",0.007971938775510208,0.0020661157024793376,0.0009786904782906093,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 18})",0.00036724626361772563,0.6388083574927522,0.6,0.638856914068365,-0.038856914068365,0.5862068965517241,0.01379310344827589,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.08817624456023912,0.6895431370588824,0.58,0.6896801961863771,-0.10968019618637714,0.5689655172413793,0.011034482758620623,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.08817624456023912,0.8879836049185245,0.94,0.8879185225964666,0.052081477403533305,0.9482758620689655,-0.008275862068965578,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.06045015603932226,0.9095271418574428,1.0,0.9094139432460838,0.09058605675391618,1.0,0.0
word,repeatedly,161,"{'wrong': 38.666666666666664, 'right': 45.0}",51,"{'right': 14.0, 'wrong': 12.333333333333334}",0.0014325169441754908,0.0010014420765902883,1.93323182076802e-05,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 17})",0.028450405675032146,0.6388083574927522,0.63,0.6388304269392664,-0.00883042693926639,0.6272727272727273,0.0027272727272726893,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 35})",0.013423354455144122,0.6895431370588824,0.69,0.6895419923832431,0.0004580076167568503,0.6727272727272727,0.017272727272727217,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 38})",0.024102286359302276,0.8879836049185245,0.89,0.8879785528161956,0.00202144718380437,0.8818181818181818,0.008181818181818179,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.044163872880581836,0.9095271418574428,0.92,0.9095009019843656,0.010499098015634423,0.9272727272727272,-0.0072727272727272085
word,replaces,111,"{'wrong': 30.333333333333332, 'right': 20.0}",28,"{'wrong': 6.333333333333333, 'right': 9.0}",0.010536818560589453,0.0075614366729678684,0.01808900192113362,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 1})",0.11875564348992056,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.6216216216216216,0.0033783783783783994,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 26})",0.005534503220340544,0.6895431370588824,0.75,0.6894584042446691,0.06054159575533091,0.7297297297297297,0.020270270270270285,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 28})",0.013736934402862187,0.8879836049185245,0.8392857142857143,0.888051857042747,-0.04876614275703273,0.8243243243243243,0.01496138996138996,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.035142834689421226,0.9095271418574428,0.8928571428571429,0.9095505055561117,-0.016693362698968817,0.8648648648648649,0.027992277992277992
word,replay,149,"{'wrong': 37.333333333333336, 'right': 37.0}",51,"{'wrong': 13.333333333333334, 'right': 11.0}",5.027247682438972e-06,0.002298742728466879,0.0010473911600721048,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 10})",0.055855329779056745,0.6388083574927522,0.6938775510204082,0.6386731472666233,0.05520440375378488,0.6826923076923077,0.011185243328100447,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 35})",0.010934239085051284,0.6895431370588824,0.7142857142857143,0.6894823871323346,0.02480332715337974,0.7211538461538461,-0.006868131868131844,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 42})",0.04199079845998937,0.8879836049185245,0.9489795918367347,0.8878338427619382,0.06114574907479653,0.9423076923076923,0.006671899529042458,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 41})",0.036020239353978106,0.9095271418574428,0.9591836734693877,0.9094052212256352,0.04977845224375255,0.9519230769230769,0.007260596546310838
word,report,98,"{'wrong': 26.666666666666668, 'right': 18.0}",23,"{'right': 6.0, 'wrong': 5.666666666666667}",0.009411895745154823,0.00020408163265306058,0.006249993288693974,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.01339752867769168,0.6388083574927522,0.6739130434782609,0.6387679527598459,0.035145090718414984,0.6666666666666666,0.007246376811594235,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.00041195254116560553,0.6895431370588824,0.7608695652173914,0.6894610418856028,0.0714085233317886,0.75,0.010869565217391353,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.01339752867769168,0.8879836049185245,0.9130434782608695,0.8879547615473152,0.025088716713554282,0.9166666666666666,-0.0036231884057971175,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.006855156375716605,0.9095271418574428,0.9130434782608695,0.9095230946304359,0.00352038363043361,0.9166666666666666,-0.0036231884057971175
word,reporter,89,"{'wrong': 21.0, 'right': 26.0}",33,"{'right': 12.0, 'wrong': 7.0}",0.002829334540516073,0.017313019390581715,0.003184754832572006,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 20})",0.010569841118085531,0.6388083574927522,0.6212121212121212,0.6388374305312171,-0.017625309319095894,0.6224489795918368,-0.0012368583797155441,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 18})",0.01748360249636017,0.6895431370588824,0.7878787878787878,0.68938066389626,0.09849812398252789,0.7959183673469388,-0.008039579468150926,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.04357802400622256,0.8879836049185245,0.9393939393939394,0.8878986631953136,0.05149527619862582,0.9387755102040817,0.0006184291898577721,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.05055341682222236,0.9095271418574428,0.9393939393939394,0.9094777950232814,0.029916144370658038,0.9489795918367347,-0.0095856524427953
word,rest,781,"{'wrong': 192.66666666666666, 'right': 203.0}",226,"{'wrong': 55.0, 'right': 61.0}",0.00017051475227631066,0.0006688466111771698,8.209704585346485e-05,"defaultdict(<class 'int'>, {'wrong': 190, 'right': 55})",0.045630834879999256,0.6388083574927522,0.6438053097345132,0.6387512639029322,0.005054045831580978,0.6530612244897959,-0.009255914755282646,"defaultdict(<class 'int'>, {'wrong': 186, 'right': 59})",0.04013223436969563,0.6895431370588824,0.6991150442477876,0.6894337714863499,0.00968127276143771,0.6959183673469388,0.003196676900848794,"defaultdict(<class 'int'>, {'right': 57, 'wrong': 188})",0.04282382458089204,0.8879836049185245,0.8915929203539823,0.8879423660262892,0.003650554327693123,0.8959183673469387,-0.00432544699295645,"defaultdict(<class 'int'>, {'wrong': 181, 'right': 64})",0.03388221167323427,0.9095271418574428,0.9092920353982301,0.9095298281092012,-0.00023779271097112975,0.9142857142857143,-0.004993678887484143
word,restaurant,249,"{'wrong': 67.66666666666667, 'right': 46.0}",61,"{'wrong': 15.0, 'right': 16.0}",0.009083599212253081,0.0002601456815816853,0.006261681727290604,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 11})",0.03464215601937087,0.6388083574927522,0.6311475409836066,0.6388317874153924,-0.0076842464317857795,0.6307692307692307,0.0003783102143758432,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.014420527646519715,0.6895431370588824,0.680327868852459,0.689571321133116,-0.009243452280657039,0.676923076923077,0.003404791929382034,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 19})",0.006976372730772867,0.8879836049185245,0.9016393442622951,0.8879418400601654,0.013697504202129673,0.9,0.0016393442622950616,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 14})",0.021195156277723393,0.9095271418574428,0.8852459016393442,0.9096014038606167,-0.024355502221272474,0.8846153846153846,0.0006305170239596647
word,resting,134,"{'wrong': 33.333333333333336, 'right': 34.0}",48,"{'wrong': 12.666666666666666, 'right': 10.0}",2.450740123517279e-05,0.0034602076124567458,0.002040887281082388,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 14})",0.028231654799321063,0.6388083574927522,0.6808510638297872,0.6387093541760609,0.04214170965372632,0.68,0.0008510638297871687,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 10})",0.05375660863292834,0.6895431370588824,0.6914893617021277,0.6895385540357734,0.0019508076663543594,0.68,0.011489361702127665,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 11})",0.046355205980996676,0.8879836049185245,0.8617021276595744,0.8880454932611854,-0.02634336560161099,0.85,0.011702127659574457,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 36})",0.02337446458540221,0.9095271418574428,0.8936170212765957,0.9095646074452628,-0.015947586168667094,0.9,-0.00638297872340432
word,result,85,"{'wrong': 20.0, 'right': 25.0}",29,"{'right': 12.0, 'wrong': 5.666666666666667}",0.0030864197530864226,0.03212887148451406,0.008123112402900139,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 39})",0.06748997701420975,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.6020408163265306,0.018648838845883198,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.06748997701420975,0.6895431370588824,0.7413793103448276,0.689467888071282,0.051911422273545615,0.7755102040816326,-0.034130893736805,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.05901139431038273,0.8879836049185245,0.9310344827586207,0.887921109275667,0.04311337348295363,0.9489795918367347,-0.017945109078114085,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.044267132465292874,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9387755102040817,-0.007741027445461013
word,resume,228,"{'wrong': 55.666666666666664, 'right': 61.0}",71,"{'wrong': 19.666666666666668, 'right': 12.0}",0.0005224489795918378,0.014653739612188368,0.010494036280235111,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 63})",0.05695572402175352,0.6388083574927522,0.6690140845070423,0.6387007775269626,0.030313306980079613,0.6645569620253164,0.004457122481725806,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 54})",0.02204543038721938,0.6895431370588824,0.7253521126760564,0.6894156007022825,0.0359365119737739,0.7215189873417721,0.0038331253342842597,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 58})",0.035069073425328785,0.8879836049185245,0.9366197183098591,0.8878103837471784,0.04880933456268077,0.9430379746835443,-0.006418256373685205,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 61})",0.04736060423268563,0.9095271418574428,0.971830985915493,0.909305242036619,0.062525743878874,0.9620253164556962,0.009805669459796773
word,retreat,121,"{'right': 34.0, 'wrong': 29.0}",32,"{'wrong': 7.666666666666667, 'right': 9.0}",0.0015747039556563364,0.0015999999999999983,5.071251671362725e-08,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 22})",0.011472518628582208,0.6388083574927522,0.671875,0.6387553819965955,0.03311961800340446,0.6527777777777778,0.01909722222222221,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 11})",0.028376917672600373,0.6895431370588824,0.71875,0.6894963452488234,0.029253654751176583,0.7361111111111112,-0.01736111111111116,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 11})",0.028376917672600373,0.8879836049185245,0.90625,0.8879543406428357,0.018295659357164262,0.9027777777777778,0.00347222222222221,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 11})",0.028376917672600373,0.9095271418574428,0.9375,0.9094823270251327,0.028017672974867347,0.9305555555555556,0.00694444444444442
word,retrieve,49,"{'right': 16.0, 'wrong': 11.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.008573388203017831,0.036982248520710075,0.0054240297457347,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.2021235362822678,0.6388083574927522,0.5769230769230769,0.6388485970089531,-0.06192552008587626,0.6041666666666666,-0.027243589743589758,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.12984439178578366,0.6895431370588824,0.8461538461538461,0.6894413044565598,0.15671254169728632,0.8958333333333334,-0.049679487179487225,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.06557788510326955,0.8879836049185245,0.8846153846153846,0.8879857950282599,-0.0033704104128753354,0.8541666666666666,0.03044871794871795,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.1044363813619032,0.9095271418574428,0.9230769230769231,0.9095183314159956,0.013558591660927544,0.9583333333333334,-0.03525641025641024
word,return,1341,"{'wrong': 346.3333333333333, 'right': 302.0}",394,"{'wrong': 101.0, 'right': 91.0}",0.00116897192061908,0.0006781684027777773,3.3320811379299996e-05,"defaultdict(<class 'int'>, {'wrong': 350, 'right': 54})",0.06859134896118538,0.6388083574927522,0.6410256410256411,0.6387642740619902,0.002261366963650868,0.63875,0.0022756410256410398,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 317})",0.035537108757438894,0.6895431370588824,0.6948717948717948,0.689437194127243,0.005434600744551821,0.69375,0.0011217948717948678,"defaultdict(<class 'int'>, {'right': 101, 'wrong': 303})",0.025631928416479634,0.8879836049185245,0.8807692307692307,0.8881270391517129,-0.007357808382482123,0.88,0.0007692307692307443,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 308})",0.028936518783922338,0.9095271418574428,0.9128205128205128,0.9094616639477977,0.0033588488727150922,0.91125,0.0015705128205127927
word,returning,75,"{'wrong': 19.0, 'right': 18.0}",22,"{'wrong': 4.666666666666667, 'right': 8.0}",0.00018261504747991162,0.017313019390581715,0.010715227146038904,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.022470139374818385,0.6388083574927522,0.6590909090909091,0.6387860288230585,0.0203048802678506,0.640625,0.01846590909090906,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 5})",0.06480611266836264,0.6895431370588824,0.6136363636363636,0.6896267013610888,-0.07599033772472519,0.65625,-0.042613636363636354,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.05134120503202118,0.8879836049185245,0.9090909090909091,0.8879603682946358,0.0211305407962733,0.9375,-0.02840909090909094,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.030455555660074227,0.9095271418574428,0.9318181818181818,0.9095026020816653,0.022315579736516433,0.921875,0.009943181818181768
word,reveal,280,"{'wrong': 77.0, 'right': 49.0}",81,"{'wrong': 21.666666666666668, 'right': 16.0}",0.012345679012345685,0.00565823478737568,0.0006673765615341515,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 7})",0.0707933224411404,0.6388083574927522,0.6358024691358025,0.6388205771643664,-0.0030181080285638373,0.6264367816091954,0.009365687526607158,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 19})",0.017360776653577735,0.6895431370588824,0.6851851851851852,0.6895608531994981,-0.0043756680143128834,0.6724137931034483,0.012771392081736943,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 63})",0.007222627566986724,0.8879836049185245,0.8703703703703703,0.8880552070263488,-0.01768483665597842,0.8735632183908046,-0.0031928480204342913,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 64})",0.008852836290455777,0.9095271418574428,0.8888888888888888,0.9096110414052697,-0.020722152516380876,0.8793103448275862,0.009578544061302652
word,revealing,472,"{'wrong': 121.0, 'right': 109.0}",114,"{'wrong': 29.333333333333332, 'right': 26.0}",0.0006805293005671071,0.0009072434315575563,8.160467177741482e-06,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 18})",0.0622192277661549,0.6388083574927522,0.6622807017543859,0.6386738387291373,0.023606863025248614,0.6610169491525424,0.0012637526018435263,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 86})",0.022188345864907436,0.6895431370588824,0.6359649122807017,0.6898501910315705,-0.05388527875086879,0.635593220338983,0.00037169194171871034,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 27})",0.03347435529289359,0.8879836049185245,0.8991228070175439,0.8879197667403982,0.011203040277145693,0.8983050847457628,0.0008177222717811183,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 28})",0.03098519872950309,0.9095271418574428,0.9254385964912281,0.9094359541524231,0.016002642338804995,0.923728813559322,0.0017097829319060454
word,reveals,114,"{'wrong': 31.0, 'right': 21.0}",32,"{'right': 8.0, 'wrong': 8.0}",0.009245562130177513,0.0,0.0046734782657757365,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.02859444523809542,0.6388083574927522,0.6875,0.6387303494542905,0.048769650545709475,0.6875,0.0,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 21})",0.0019302242619619377,0.6895431370588824,0.703125,0.6895213777911284,0.013603622208871569,0.703125,0.0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 25})",0.02020450421515567,0.8879836049185245,0.890625,0.8879793731851406,0.0026456268148593587,0.890625,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 26})",0.02859444523809542,0.9095271418574428,0.921875,0.9095073595674377,0.012367640432562332,0.921875,0.0
word,rhythm,70,"{'wrong': 18.333333333333332, 'right': 15.0}",19,"{'wrong': 3.6666666666666665, 'right': 8.0}",0.0024999999999999988,0.03448979591836735,0.02859664966170781,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 23})",0.011557889959295096,0.6388083574927522,0.5263157894736842,0.6389152949417121,-0.11259950546802788,0.5303030303030303,-0.003987240829346095,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.03248099636071926,0.6895431370588824,0.6842105263157895,0.6895482063341172,-0.005337680018327684,0.6818181818181818,0.0023923444976077235,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.024071684853430926,0.8879836049185245,0.868421052631579,0.8880022014309301,-0.019581148799351134,0.8484848484848485,0.019936204146730474,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 14})",0.0003370972139058693,0.9095271418574428,0.8947368421052632,0.9095412017811577,-0.014804359675894552,0.8787878787878788,0.01594896331738438
word,ribbon,96,"{'wrong': 22.0, 'right': 30.0}",34,"{'wrong': 7.666666666666667, 'right': 11.0}",0.005917159763313606,0.007971938775510208,7.859072811827912e-05,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 12})",0.048192525904181535,0.6388083574927522,0.5735294117647058,0.638919487282195,-0.06539007551748921,0.5681818181818182,0.005347593582887611,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.05629324383310515,0.6895431370588824,0.7647058823529411,0.6894151812537552,0.0752907010991859,0.7727272727272727,-0.008021390374331583,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 11})",0.05629324383310515,0.8879836049185245,0.8970588235294118,0.8879681554175847,0.009090668111827127,0.875,0.022058823529411797,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.06524031982864344,0.9095271418574428,0.9705882352941176,0.9094231924694572,0.0611650428246604,0.9659090909090909,0.004679144385026701
word,ride,1941,"{'right': 442.0, 'wrong': 499.6666666666667}",562,"{'right': 118.0, 'wrong': 148.0}",0.0009375518834677746,0.0031799423370456213,0.0003346571329771826,"defaultdict(<class 'int'>, {'wrong': 498, 'right': 94})",0.05786876569453849,0.6388083574927522,0.6479007633587787,0.6385638024843445,0.009336960874434141,0.6498194945848376,-0.0019187312260589007,"defaultdict(<class 'int'>, {'wrong': 455, 'right': 137})",0.031565701266265504,0.6895431370588824,0.6927480916030534,0.6894569346063033,0.0032911569967500887,0.6931407942238267,-0.00039270262077328866,"defaultdict(<class 'int'>, {'right': 142, 'wrong': 450})",0.029163892360209095,0.8879836049185245,0.9007633587786259,0.8876398727030079,0.013123486075617974,0.9016245487364621,-0.0008611899578362392,"defaultdict(<class 'int'>, {'right': 138, 'wrong': 454})",0.031075711443214887,0.9095271418574428,0.9236641221374046,0.9091469048352325,0.014517217302172036,0.9250902527075813,-0.001426130570176709
word,rider,141,"{'wrong': 39.0, 'right': 24.0}",55,"{'wrong': 13.0, 'right': 16.0}",0.014172335600907034,0.0026753864447086793,0.014721609144269433,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 8})",0.045767919876759704,0.6388083574927522,0.6454545454545455,0.6387900355871886,0.006664509867356894,0.6615384615384615,-0.016083916083916017,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 14})",0.016538238696237453,0.6895431370588824,0.7454545454545455,0.6893890030574908,0.056065542397054635,0.7230769230769231,0.02237762237762242,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.01061484641908798,0.8879836049185245,0.9454545454545454,0.8878251716705929,0.0576293737839525,0.9538461538461539,-0.008391608391608463,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.01061484641908798,0.9095271418574428,0.9545454545454546,0.9094030374417322,0.045142417103722354,0.9615384615384616,-0.006993006993006978
word,riding,2149,"{'right': 515.0, 'wrong': 544.6666666666666}",605,"{'wrong': 153.33333333333334, 'right': 145.0}",0.00019594715675505338,0.0001950625760744058,5.006884329848119e-10,"defaultdict(<class 'int'>, {'wrong': 490, 'right': 124})",0.04571140013299221,0.6388083574927522,0.6213692946058091,0.6392388854742881,-0.017869590868478946,0.6221995926680245,-0.0008302980622153511,"defaultdict(<class 'int'>, {'wrong': 464, 'right': 150})",0.03195389465493506,0.6895431370588824,0.7344398340248963,0.6884347469780783,0.04600508704681805,0.7311608961303462,0.003278937894550138,"defaultdict(<class 'int'>, {'right': 139, 'wrong': 475})",0.03738349723777553,0.8879836049185245,0.9180497925311203,0.8872413439868879,0.03080844854423237,0.9164969450101833,0.001552847520936984,"defaultdict(<class 'int'>, {'right': 155, 'wrong': 459})",0.029661351552492346,0.9095271418574428,0.9408713692946058,0.9087533292358123,0.032118040058793484,0.9389002036659878,0.001971165628617988
word,rifle,332,"{'wrong': 81.66666666666667, 'right': 87.0}",90,"{'wrong': 23.333333333333332, 'right': 20.0}",0.0002499648486931514,0.0014792899408284047,0.001474197018666355,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 74})",0.05072281700136437,0.6388083574927522,0.6333333333333333,0.6388330990158666,-0.0054997656825332975,0.6382978723404256,-0.004964539007092261,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 28})",0.024839295687428667,0.6895431370588824,0.6777777777777778,0.689596304478811,-0.011818526701033227,0.6808510638297872,-0.003073286052009405,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 69})",0.03322000521738643,0.8879836049185245,0.8833333333333333,0.8880046194014862,-0.0046712860681529245,0.8829787234042553,0.00035460992907798694,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 64})",0.020028712357130177,0.9095271418574428,0.9111111111111111,0.9095199839325165,0.0015911271785945535,0.9148936170212766,-0.00378250591016549
word,right,1523,"{'wrong': 392.3333333333333, 'right': 346.0}",411,"{'wrong': 103.33333333333333, 'right': 101.0}",0.0009845145707748821,3.259981531206646e-05,0.00032989661124529276,"defaultdict(<class 'int'>, {'wrong': 350, 'right': 64})",0.05949741001593187,0.6388083574927522,0.6503667481662592,0.6385671276215747,0.01179962054468442,0.6492718446601942,0.0010949035060650036,"defaultdict(<class 'int'>, {'wrong': 303, 'right': 111})",0.02180580993524321,0.6895431370588824,0.6833740831295844,0.6896718885543706,-0.006297805424786196,0.683252427184466,0.00012165594511837075,"defaultdict(<class 'int'>, {'right': 115, 'wrong': 299})",0.019627492024780403,0.8879836049185245,0.9058679706601467,0.887610348522733,0.018257622137413665,0.9065533980582524,-0.0006854273981057313,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 302})",0.02124852055832637,0.9095271418574428,0.9242053789731052,0.9092207991019033,0.01498457987120183,0.9247572815533981,-0.0005519025802929178
word,rim,104,"{'wrong': 27.333333333333332, 'right': 22.0}",41,"{'wrong': 10.333333333333334, 'right': 10.0}",0.002921840759678595,6.718624025799577e-05,0.0010559153547715291,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 2})",0.11940459800047235,0.6388083574927522,0.6951219512195121,0.6386927122464312,0.05642923897308094,0.6904761904761905,0.004645760743321681,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 30})",0.013918217033078363,0.6895431370588824,0.6951219512195121,0.6895316804407714,0.005590270778740747,0.7023809523809523,-0.007259001161440182,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 31})",0.018676836749959125,0.8879836049185245,0.9024390243902439,0.887953919358878,0.014485105031365908,0.9047619047619048,-0.0023228803716608404,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 33})",0.030824683655715106,0.9095271418574428,0.9146341463414634,0.9095166541447534,0.005117492196710094,0.9166666666666666,-0.00203252032520318
word,ring,793,"{'wrong': 205.66666666666666, 'right': 176.0}",241,"{'wrong': 64.66666666666667, 'right': 47.0}",0.001510459373391049,0.006257518378257966,0.0008212865821551132,"defaultdict(<class 'int'>, {'wrong': 234, 'right': 25})",0.08809349343466552,0.6388083574927522,0.6382978723404256,0.6388144251681757,-0.0005165528277500941,0.6284584980237155,0.009839374316710114,"defaultdict(<class 'int'>, {'wrong': 194, 'right': 65})",0.02435362085400515,0.6895431370588824,0.6787234042553192,0.6896717414394821,-0.010948337184162882,0.6857707509881423,-0.007047346732823145,"defaultdict(<class 'int'>, {'right': 58, 'wrong': 201})",0.03171847321461052,0.8879836049185245,0.8978723404255319,0.8878660664609782,0.010006273964553669,0.8972332015810277,0.0006391388445041724,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 206})",0.03776149889047366,0.9095271418574428,0.9212765957446809,0.9093874867229781,0.011889109021702815,0.9150197628458498,0.006256832898831055
word,rinse,345,"{'wrong': 86.33333333333333, 'right': 86.0}",79,"{'wrong': 17.0, 'right': 28.0}",9.353172034764287e-07,0.014938271604938274,0.007722127567033856,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 13})",0.09229195451459173,0.6388083574927522,0.625,0.6388582321661483,-0.013858232166148343,0.6456310679611651,-0.020631067961165095,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 34})",0.02119817647822486,0.6895431370588824,0.75,0.6893247717467643,0.06067522825323568,0.7475728155339806,0.0024271844660194164,"defaultdict(<class 'int'>, {'wrong': 86, 'right': 28})",0.034875454778211634,0.8879836049185245,0.8958333333333334,0.8879552523326979,0.007878081000635473,0.912621359223301,-0.01678802588996764,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 29})",0.03230631055076946,0.9095271418574428,0.9444444444444444,0.9094010233771446,0.03504342106729985,0.9514563106796117,-0.007011866235167252
word,rip,307,"{'wrong': 83.33333333333333, 'right': 57.0}",87,"{'wrong': 22.666666666666668, 'right': 19.0}",0.008802985765144634,0.0019359999999999985,0.001265836769749687,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 7})",0.07954645899074296,0.6388083574927522,0.6744186046511628,0.6386546184738956,0.03576398617726717,0.6666666666666666,0.007751937984496138,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 20})",0.020429695092554316,0.6895431370588824,0.6918604651162791,0.6895331325301205,0.0023273325861585814,0.6888888888888889,0.0029715762273901936,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 70})",0.017892433986834808,0.8879836049185245,0.877906976744186,0.8880271084337349,-0.010120131689548839,0.8777777777777778,0.00012919896640828377,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 73})",0.026151713097053136,0.9095271418574428,0.8895348837209303,0.909613453815261,-0.020078570094330783,0.8888888888888888,0.0006459948320414188
word,rise,1117,"{'wrong': 280.6666666666667, 'right': 275.0}",272,"{'right': 88.0, 'wrong': 61.333333333333336}",2.5999599120367944e-05,0.007971938775510208,0.004492955568777469,"defaultdict(<class 'int'>, {'right': 111, 'wrong': 242})",0.017007308904550336,0.6388083574927522,0.6635338345864662,0.6384751773049645,0.025058657281501695,0.6527377521613833,0.010796082425082898,"defaultdict(<class 'int'>, {'wrong': 258, 'right': 95})",0.0273009324457303,0.6895431370588824,0.6635338345864662,0.6898936170212766,-0.026359782434810408,0.6657060518731989,-0.0021722172867326695,"defaultdict(<class 'int'>, {'wrong': 266, 'right': 87})",0.03356332607378476,0.8879836049185245,0.8853383458646616,0.8880192502532928,-0.0026809043886311112,0.8832853025936599,0.002053043271001753,"defaultdict(<class 'int'>, {'wrong': 268, 'right': 85})",0.03525608080897913,0.9095271418574428,0.8909774436090225,0.9097771023302939,-0.018799658721271317,0.8933717579250721,-0.0023943143160495284
word,rising,104,"{'wrong': 26.333333333333332, 'right': 25.0}",31,"{'wrong': 7.666666666666667, 'right': 8.0}",0.00016866250632484336,0.00011317338162064255,0.0002791051642343752,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.051505241481180936,0.6388083574927522,0.6612903225806451,0.638773466833542,0.02251685574710316,0.671875,-0.010584677419354871,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.0305835430763626,0.6895431370588824,0.7419354838709677,0.6894618272841051,0.05247365658686265,0.734375,0.007560483870967749,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.0401466025289213,0.8879836049185245,0.9193548387096774,0.8879349186483104,0.03141992006136696,0.921875,-0.00252016129032262,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.0401466025289213,0.9095271418574428,0.9516129032258065,0.9094618272841052,0.04215107594170131,0.953125,-0.0015120967741935054
word,river,1217,"{'wrong': 307.3333333333333, 'right': 295.0}",277,"{'right': 61.0, 'wrong': 72.0}",0.00010481589612308198,0.0017101023234778676,0.00048545599121241866,"defaultdict(<class 'int'>, {'wrong': 213, 'right': 75})",0.02839395397951975,0.6388083574927522,0.6425619834710744,0.6387623962760575,0.00379958719501694,0.642292490118577,0.00026949335249737416,"defaultdict(<class 'int'>, {'wrong': 229, 'right': 59})",0.04576375078684206,0.6895431370588824,0.7004132231404959,0.6894100384537543,0.011003184686741663,0.6996047430830039,0.0008084800574920115,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 226})",0.04209090734229843,0.8879836049185245,0.8884297520661157,0.8879781420765027,0.0004516099896130221,0.8893280632411067,-0.0008983111749909511,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 222})",0.0375068854451948,0.9095271418574428,0.9152892561983471,0.9094565877352763,0.005832668463070845,0.9169960474308301,-0.0017067912324829626
word,road,1336,"{'wrong': 334.3333333333333, 'right': 333.0}",352,"{'wrong': 90.0, 'right': 82.0}",9.980029960050372e-07,0.000540832882639265,0.0002478491833742529,"defaultdict(<class 'int'>, {'wrong': 261, 'right': 99})",0.026730465837161023,0.6388083574927522,0.6505847953216374,0.638603539462978,0.01198125585865939,0.6514285714285715,-0.000843776106934091,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 260})",0.02602847044986891,0.6895431370588824,0.6695906432748538,0.6898901545972336,-0.020299511322379726,0.6714285714285714,-0.0018379281537175274,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 281})",0.04329511614027323,0.8879836049185245,0.881578947368421,0.8880949959316518,-0.006516048563230736,0.88,0.0015789473684210131,"defaultdict(<class 'int'>, {'right': 88, 'wrong': 272})",0.0352190747048844,0.9095271418574428,0.9108187134502924,0.9095046786004882,0.001314034849804191,0.9114285714285715,-0.0006098579782790603
word,roar,67,"{'wrong': 19.666666666666668, 'right': 8.0}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",0.04445492814632021,0.00018261504747991162,0.020675303160001254,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 2})",0.039679699347356344,0.6388083574927522,0.58,0.6388819378409489,-0.05888193784094897,0.5769230769230769,0.003076923076923088,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 6})",0.0022186612937650004,0.6895431370588824,0.66,0.6895801010960413,-0.029580101096041256,0.6538461538461539,0.006153846153846176,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.0002466551481387332,0.8879836049185245,0.92,0.8879435463690506,0.032056453630949444,0.9230769230769231,-0.003076923076923088,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 20})",0.0022186612937650004,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.9423076923076923,-0.002307692307692344
word,robe,164,"{'wrong': 43.333333333333336, 'right': 34.0}",48,"{'wrong': 13.0, 'right': 9.0}",0.003641498216409038,0.008264462809917356,0.0004781065300416354,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 2})",0.12555706632429225,0.6388083574927522,0.6666666666666666,0.6387413568493837,0.027925309817282917,0.6538461538461539,0.012820512820512775,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 39})",0.020095004965846347,0.6895431370588824,0.6666666666666666,0.6895981561278686,-0.022931489461201937,0.6634615384615384,0.0032051282051281937,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 42})",0.03610403819211066,0.8879836049185245,0.8229166666666666,0.8881400941978154,-0.06522342753114874,0.8173076923076923,0.005608974358974339,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 38})",0.015984389686758138,0.9095271418574428,0.9270833333333334,0.9094849183284899,0.017598415004843493,0.9230769230769231,0.004006410256410242
word,rock,992,"{'wrong': 253.33333333333334, 'right': 232.0}",287,"{'right': 86.0, 'wrong': 67.0}",0.00048303345006641855,0.0038553547780768084,0.003543753110777304,"defaultdict(<class 'int'>, {'wrong': 276, 'right': 69})",0.04408567919073277,0.6388083574927522,0.6232394366197183,0.6390325524794646,-0.0157931158597463,0.6330409356725146,-0.00980149905279637,"defaultdict(<class 'int'>, {'wrong': 249, 'right': 96})",0.021404894917822423,0.6895431370588824,0.7059859154929577,0.6893063583815029,0.016679557111454857,0.706140350877193,-0.00015443538423520753,"defaultdict(<class 'int'>, {'wrong': 265, 'right': 80})",0.03359711527476513,0.8879836049185245,0.9014084507042254,0.8877902849609574,0.013618165743268018,0.9078947368421053,-0.0064862861378799375,"defaultdict(<class 'int'>, {'wrong': 259, 'right': 86})",0.028629435548908677,0.9095271418574428,0.9278169014084507,0.9092637663522969,0.018553135056153858,0.935672514619883,-0.007855613211432244
word,rocking,50,"{'wrong': 14.333333333333334, 'right': 7.0}",19,"{'right': 9.0, 'wrong': 3.3333333333333335}",0.02954101562500001,0.05277574872169466,0.0832875095389288,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.012703601824403308,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.5945945945945946,0.03698435277382639,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.0019977751435947128,0.6895431370588824,0.6842105263157895,0.6895482063341172,-0.005337680018327684,0.6891891891891891,-0.004978662873399653,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.004425730728061589,0.8879836049185245,1.0,0.8878771201280833,0.11212287987191671,1.0,0.0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.004425730728061589,0.9095271418574428,0.9473684210526315,0.909491169260019,0.037877251792612476,0.972972972972973,-0.0256045519203415
word,rocky,147,"{'wrong': 38.666666666666664, 'right': 31.0}",44,"{'wrong': 12.333333333333334, 'right': 7.0}",0.0030276321512785857,0.019024970273483946,0.003574623010562942,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 10})",0.034989636901075385,0.6388083574927522,0.6477272727272727,0.6387886985272017,0.008938574200071048,0.65,-0.002272727272727315,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 11})",0.028932848040879422,0.6895431370588824,0.6931818181818182,0.6895351167217714,0.003646701460046864,0.69,0.0031818181818182856,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 34})",0.008294468852151252,0.8879836049185245,0.9318181818181818,0.8878869852720168,0.04393119654616495,0.94,-0.008181818181818179,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 36})",0.014819826365485927,0.9095271418574428,0.9318181818181818,0.9094780082156096,0.022340173602572122,0.94,-0.008181818181818179
word,rod,145,"{'wrong': 38.0, 'right': 31.0}",49,"{'wrong': 12.666666666666666, 'right': 11.0}",0.0025729888678848985,0.001239833366395557,0.00012123263385858778,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 13})",0.02090550508082957,0.6388083574927522,0.5816326530612245,0.6389487397905497,-0.0573160867293252,0.5784313725490197,0.003201280512204807,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 35})",0.009773148293115264,0.6895431370588824,0.6224489795918368,0.689707871924638,-0.06725889233280125,0.6372549019607843,-0.01480592236894751,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 40})",0.031228570833112916,0.8879836049185245,0.8877551020408163,0.8879841659568072,-0.00022906391599086806,0.8921568627450981,-0.004401760704281776,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 39})",0.02574585755650348,0.9095271418574428,0.9387755102040817,0.9094553289572581,0.029320181246823562,0.9411764705882353,-0.0024009603841536054
word,roll,1252,"{'wrong': 327.6666666666667, 'right': 269.0}",355,"{'wrong': 85.0, 'right': 100.0}",0.002416903342592304,0.0016435354273192113,0.004028988408607773,"defaultdict(<class 'int'>, {'wrong': 363, 'right': 37})",0.08661699090801964,0.6388083574927522,0.6175637393767706,0.639189945555386,-0.021626206178615437,0.621859296482412,-0.0042955571056414454,"defaultdict(<class 'int'>, {'right': 99, 'wrong': 301})",0.022991963195324497,0.6895431370588824,0.6983002832861189,0.689385844400346,0.008914438885772924,0.7060301507537688,-0.00772986746764992,"defaultdict(<class 'int'>, {'wrong': 302, 'right': 98})",0.023608552591399858,0.8879836049185245,0.8951841359773371,0.8878542716124764,0.0073298643648607165,0.8994974874371859,-0.004313351459848791,"defaultdict(<class 'int'>, {'wrong': 301, 'right': 99})",0.022991963195324497,0.9095271418574428,0.9022662889518414,0.9096575586424465,-0.007391269690605107,0.9057788944723618,-0.003512605520520462
word,rolled,57,"{'wrong': 15.333333333333334, 'right': 11.0}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.0067697484377503645,0.003906249999999993,0.010521516986446239,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.025858590660910258,0.6388083574927522,0.725,0.6387221054738317,0.0862778945261683,0.7291666666666666,-0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.03905100795909924,0.6895431370588824,0.65,0.6895827078955269,-0.03958270789552687,0.6458333333333334,0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.01593860117963275,0.8879836049185245,0.85,0.8880216151305914,-0.038021615130591435,0.8541666666666666,-0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.008712559116148079,0.9095271418574428,0.95,0.909486640648454,0.040513359351545986,0.9583333333333334,-0.008333333333333415
word,roller,231,"{'right': 53.0, 'wrong': 59.333333333333336}",51,"{'right': 15.0, 'wrong': 12.0}",0.0007946710810168285,0.0030864197530864226,0.0035134085994895856,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 23})",0.004602504701810034,0.6388083574927522,0.63,0.6388304269392664,-0.00883042693926639,0.6416666666666667,-0.011666666666666714,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 12})",0.04346825105178413,0.6895431370588824,0.73,0.689441771898176,0.04055822810182397,0.7416666666666667,-0.011666666666666714,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 9})",0.0638523834927945,0.8879836049185245,0.9,0.8879534976949288,0.012046502305071205,0.9166666666666666,-0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 10})",0.056408290407353755,0.9095271418574428,0.88,0.9096011224694327,-0.029601122469432695,0.8833333333333333,-0.0033333333333332993
word,rolling,174,"{'wrong': 44.0, 'right': 42.0}",54,"{'wrong': 13.666666666666666, 'right': 13.0}",0.0001352082206598166,0.00015625000000000027,3.804946760822348e-07,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 42})",0.034904057358892564,0.6388083574927522,0.6574074074074074,0.6387580192461909,0.01864938816121653,0.6636363636363637,-0.0062289562289562506,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 14})",0.02965215225850567,0.6895431370588824,0.7314814814814815,0.6894296311146753,0.042051850366806254,0.7272727272727273,0.004208754208754217,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 44})",0.04713350955716809,0.8879836049185245,0.9351851851851852,0.8878558540497193,0.04732933113546589,0.9363636363636364,-0.0011784511784511675,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 10})",0.05422035366470695,0.9095271418574428,0.9537037037037037,0.9094075781876504,0.04429612551605333,0.9454545454545454,0.008249158249158284
word,roof,927,"{'wrong': 247.66666666666666, 'right': 184.0}",263,"{'wrong': 61.0, 'right': 80.0}",0.0054383506507058605,0.004539510085005786,0.0099913062521459,"defaultdict(<class 'int'>, {'wrong': 288, 'right': 33})",0.07102589098270595,0.6388083574927522,0.6235294117647059,0.6390056199686092,-0.015476208203903274,0.6246006389776357,-0.0010712272129298483,"defaultdict(<class 'int'>, {'wrong': 226, 'right': 95})",0.00923768015105728,0.6895431370588824,0.7137254901960784,0.6892309250164549,0.024494565179623562,0.7140575079872205,-0.000332017791142003,"defaultdict(<class 'int'>, {'wrong': 237, 'right': 84})",0.015112835503596891,0.8879836049185245,0.9,0.8878284643815503,0.012171535618449747,0.8961661341853036,0.003833865814696469,"defaultdict(<class 'int'>, {'wrong': 250, 'right': 71})",0.024324810824843196,0.9095271418574428,0.9058823529411765,0.9095741987747455,-0.003691845833569074,0.9089456869009584,-0.0030633339597819775
word,rooftop,142,"{'wrong': 38.666666666666664, 'right': 26.0}",36,"{'wrong': 8.666666666666666, 'right': 10.0}",0.009591880114783721,0.0012755102040816354,0.008993618942454543,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.019664583759753253,0.6388083574927522,0.6111111111111112,0.6388582874311467,-0.027747176320035538,0.5975609756097561,0.013550135501355087,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 28})",0.0039277482241472685,0.6895431370588824,0.6805555555555556,0.6895593390085127,-0.00900378345295716,0.6585365853658537,0.022018970189701892,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.019664583759753253,0.8879836049185245,0.9305555555555556,0.8879068602904356,0.04264869526511994,0.9390243902439024,-0.008468834688346805,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.014409203517282414,0.9095271418574428,0.9305555555555556,0.9094892338507762,0.0210663217047794,0.9146341463414634,0.01592140921409213
word,room,5256,"{'wrong': 1320.6666666666667, 'right': 1294.0}",1388,"{'wrong': 355.6666666666667, 'right': 321.0}",2.600427874402479e-05,0.0006561673420854658,0.0002106733761626815,"defaultdict(<class 'int'>, {'right': 340, 'wrong': 1083})",0.03582364925766242,0.6388083574927522,0.6483018867924528,0.6381350034794712,0.010166883312981656,0.6488970588235294,-0.0005951720310766184,"defaultdict(<class 'int'>, {'right': 358, 'wrong': 1065})",0.03207764682792219,0.6895431370588824,0.669433962264151,0.6909694341844655,-0.021535471920314575,0.6713235294117647,-0.00188956714761368,"defaultdict(<class 'int'>, {'right': 341, 'wrong': 1082})",0.03560864554933817,0.8879836049185245,0.8818867924528302,0.8884160376853487,-0.006529245232518521,0.88125,0.0006367924528302149,"defaultdict(<class 'int'>, {'right': 353, 'wrong': 1070})",0.033092160230952114,0.9095271418574428,0.8977358490566038,0.9103634709062683,-0.012627621849664594,0.8977941176470589,-5.826859045510169e-05
word,rope,1962,"{'wrong': 519.6666666666666, 'right': 403.0}",530,"{'wrong': 134.66666666666666, 'right': 126.0}",0.00399708998797153,0.0002763587365336432,0.001093085119121014,"defaultdict(<class 'int'>, {'wrong': 501, 'right': 38})",0.09626583804330861,0.6388083574927522,0.6421267893660532,0.6387252139160732,0.0034015754499799877,0.6405622489959839,0.0015645403700692562,"defaultdict(<class 'int'>, {'wrong': 400, 'right': 139})",0.01779659410641999,0.6895431370588824,0.7157464212678937,0.6888866116718758,0.02685980959601786,0.714859437751004,0.00088698351688965,"defaultdict(<class 'int'>, {'right': 122, 'wrong': 417})",0.025301910839430237,0.8879836049185245,0.9120654396728016,0.8873802326177179,0.024685207055083702,0.9126506024096386,-0.0005851627368369527,"defaultdict(<class 'int'>, {'right': 130, 'wrong': 409})",0.021570063991803404,0.9095271418574428,0.9355828220858896,0.9088743147000051,0.026708507385884483,0.9367469879518072,-0.0011641658659176102
word,roping,104,"{'wrong': 28.0, 'right': 20.0}",27,"{'wrong': 6.333333333333333, 'right': 8.0}",0.006944444444444446,0.003380205516495402,0.0100474241688744,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.024597897832278455,0.6388083574927522,0.7407407407407407,0.6386706041343411,0.10207013660639963,0.7424242424242424,-0.0016835016835017313,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 12})",0.0014782932371636796,0.6895431370588824,0.7592592592592593,0.6894489213674359,0.06981033789182345,0.7121212121212122,0.047138047138047146,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.0037095210148127902,0.8879836049185245,0.8888888888888888,0.8879823815005756,0.0009065073883132158,0.8636363636363636,0.025252525252525193,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.017330518326624876,0.9095271418574428,0.9814814814814815,0.9094299013964663,0.07205158008501522,0.9696969696969697,0.011784511784511786
word,rose,74,"{'wrong': 20.333333333333332, 'right': 13.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.012100000000000003,0.009999999999999995,0.022217302796045613,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.07148894097076147,0.6388083574927522,0.5833333333333334,0.6388583149889934,-0.05552498165566,0.6,-0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.021992842684242016,0.6895431370588824,0.6666666666666666,0.6895637382429458,-0.022897071576279182,0.66,0.006666666666666599,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.0026782371729732884,0.8879836049185245,0.8611111111111112,0.8880078046828097,-0.02689669357169855,0.8,0.061111111111111116,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.0026782371729732884,0.9095271418574428,0.8611111111111112,0.9095707424454673,-0.04845963133435616,0.84,0.02111111111111119
word,rough,121,"{'wrong': 29.0, 'right': 34.0}",39,"{'wrong': 10.0, 'right': 9.0}",0.0015747039556563364,0.0006925207756232686,0.0021798644509848503,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 23})",0.0065988559602222115,0.6388083574927522,0.6578947368421053,0.6387720352564102,0.019122701585695068,0.6666666666666666,-0.00877192982456132,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 26})",0.01832925823295988,0.6895431370588824,0.7368421052631579,0.689453125,0.047388980263157854,0.7435897435897436,-0.006747638326585759,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.029811334559964382,0.8879836049185245,0.9342105263157895,0.8878956330128205,0.04631489330296901,0.9358974358974359,-0.001686909581646412,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.029811334559964382,0.9095271418574428,0.9342105263157895,0.9094801682692307,0.024730358046558765,0.9358974358974359,-0.001686909581646412
word,round,610,"{'right': 145.0, 'wrong': 155.0}",157,"{'wrong': 40.666666666666664, 'right': 35.0}",0.0002777777777777786,0.0014021230763259533,0.0002165179381380094,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 33})",0.04474762795639204,0.6388083574927522,0.6419354838709678,0.6387839403556496,0.0031515435153182114,0.639751552795031,0.002183931075936729,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 33})",0.04474762795639204,0.6895431370588824,0.6774193548387096,0.6896378016220845,-0.012218446783374914,0.6739130434782609,0.003506311360448766,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 120})",0.02603287658964422,0.8879836049185245,0.8838709677419355,0.888015717092338,-0.004144749350402432,0.8881987577639752,-0.004327790022039646,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 118})",0.023019688108172093,0.9095271418574428,0.9387096774193548,0.9092992796332678,0.029410397786087006,0.9409937888198758,-0.002284111400520983
word,routine,1084,"{'wrong': 247.66666666666666, 'right': 341.0}",264,"{'wrong': 64.66666666666667, 'right': 70.0}",0.006284557047745965,0.00039211841976276687,0.0017871715640702234,"defaultdict(<class 'int'>, {'right': 156, 'wrong': 124})",0.00024958697000666136,0.6388083574927522,0.6394849785407726,0.6388003843625145,0.0006845941782580578,0.6336032388663968,0.005881739674375774,"defaultdict(<class 'int'>, {'right': 80, 'wrong': 200})",0.044608140413221115,0.6895431370588824,0.7145922746781116,0.6892479643958934,0.025344310282218174,0.7064777327935222,0.008114541884589377,"defaultdict(<class 'int'>, {'right': 86, 'wrong': 194})",0.03802262824360904,0.8879836049185245,0.9184549356223176,0.8876245385121124,0.030830397110205188,0.9129554655870445,0.0054994700352730685,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 201})",0.045768397555036866,0.9095271418574428,0.9334763948497854,0.9092449299549892,0.024231464894796217,0.9271255060728745,0.0063508887769109235
word,row,443,"{'wrong': 114.33333333333333, 'right': 100.0}",162,"{'wrong': 43.0, 'right': 33.0}",0.0011180339050281883,0.004328254847645427,0.0005286416890762334,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 34})",0.041633440816461906,0.6388083574927522,0.6180124223602484,0.6389770723104057,-0.020964649950157233,0.6169590643274854,0.0010533580327630743,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 133})",0.03223956864917616,0.6895431370588824,0.7049689440993789,0.6894179894179894,0.015550954681389562,0.7105263157894737,-0.005557371690094737,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 128})",0.02432783928669382,0.8879836049185245,0.8944099378881988,0.8879314688838499,0.006478469004348897,0.9005847953216374,-0.006174857433438596,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 126})",0.021537391564430096,0.9095271418574428,0.9192546583850931,0.909448223733938,0.00980643465115516,0.9210526315789473,-0.0017979731938542187
word,rowing,141,"{'wrong': 36.333333333333336, 'right': 32.0}",33,"{'wrong': 8.333333333333334, 'right': 8.0}",0.0010053539559785841,0.00010412328196584837,0.00023161939914728442,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.05008446093100149,0.6388083574927522,0.640625,0.6388054470812056,0.0018195529187944315,0.6363636363636364,0.0042613636363636465,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.022537759727692022,0.6895431370588824,0.75,0.6894462801642135,0.0605537198357865,0.7575757575757576,-0.007575757575757569,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 27})",0.039292283400432816,0.8879836049185245,0.90625,0.8879543406428357,0.018295659357164262,0.9090909090909091,-0.0028409090909090606,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 27})",0.039292283400432816,0.9095271418574428,0.90625,0.9095323921097427,-0.0032823921097426823,0.9090909090909091,-0.0028409090909090606
word,rub,1000,"{'wrong': 261.0, 'right': 217.0}",265,"{'wrong': 66.33333333333333, 'right': 66.0}",0.002118310253672028,1.5862038335373844e-06,0.001004566830761451,"defaultdict(<class 'int'>, {'wrong': 227, 'right': 39})",0.058264895935251346,0.6388083574927522,0.6342412451361867,0.6388677907742164,-0.0046265456380296666,0.6337209302325582,0.0005203149036285826,"defaultdict(<class 'int'>, {'right': 69, 'wrong': 197})",0.02082229283800354,0.6895431370588824,0.7334630350194552,0.688971593498405,0.04449144152105022,0.7344961240310077,-0.0010330890115525238,"defaultdict(<class 'int'>, {'right': 67, 'wrong': 199})",0.022592263984773722,0.8879836049185245,0.896887159533074,0.8878677401387413,0.009019419394332706,0.8972868217054264,-0.00039966217235243295,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 202})",0.025413329220657137,0.9095271418574428,0.9416342412451362,0.9091093219909869,0.03252491925414924,0.9418604651162791,-0.00022622387114290543
word,rubber,112,"{'wrong': 30.333333333333332, 'right': 21.0}",36,"{'right': 12.0, 'wrong': 8.0}",0.008264462809917356,0.009999999999999995,0.018337043925320907,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.0250745130180609,0.6388083574927522,0.5735294117647058,0.638919487282195,-0.06539007551748921,0.5681818181818182,0.005347593582887611,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 6})",0.05485491864288455,0.6895431370588824,0.7058823529411765,0.68951532145003,0.01636703149114649,0.7159090909090909,-0.010026737967914423,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.005784273955302427,0.8879836049185245,0.8823529411764706,0.8879931904666533,-0.005640249290182697,0.8636363636363636,0.018716577540106916,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.011629725761420795,0.9095271418574428,0.9264705882352942,0.9094982976166633,0.016972290618630814,0.9318181818181818,-0.005347593582887611
word,rubbing,235,"{'right': 55.0, 'wrong': 60.0}",79,"{'wrong': 23.333333333333332, 'right': 9.0}",0.00047258979206049086,0.04912849399511107,0.021433390825842925,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 22})",0.03301346061873952,0.6388083574927522,0.6708860759493671,0.6386811863301048,0.03220488961926227,0.6595744680851063,0.011311607864260775,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 62})",0.009859087582032432,0.6895431370588824,0.7088607594936709,0.6894665529181513,0.0193942065755196,0.723404255319149,-0.014543495825478092,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 71})",0.029951105395286108,0.8879836049185245,0.9050632911392406,0.8879158930094846,0.017147398129755964,0.9095744680851063,-0.00451117694586578,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 68})",0.02183560198908978,0.9095271418574428,0.9177215189873418,0.9094946554925478,0.008226863494793957,0.925531914893617,-0.0078103959062751915
word,rubik,80,"{'right': 19.0, 'wrong': 20.333333333333332}",24,"{'wrong': 6.0, 'right': 6.0}",0.00028727377190462545,0.0,0.00014368505076071264,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 19})",0.04258271089663362,0.6388083574927522,0.7045454545454546,0.6387359887910328,0.06580946575442181,0.7045454545454546,0.0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.019447065407876024,0.6895431370588824,0.7045454545454546,0.6895266212970377,0.015018833248416907,0.7045454545454546,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.05891088431611517,0.8879836049185245,0.9545454545454546,0.8879103282626101,0.06663512628284451,0.9545454545454546,0.0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.019447065407876024,0.9095271418574428,0.9318181818181818,0.9095026020816653,0.022315579736516433,0.9318181818181818,0.0
word,rug,132,"{'wrong': 36.0, 'right': 24.0}",42,"{'wrong': 11.333333333333334, 'right': 8.0}",0.009999999999999995,0.007431629013079668,9.854528677877674e-05,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 6})",0.048331685492467684,0.6388083574927522,0.6309523809523809,0.6388248847926268,-0.007872503840245848,0.6195652173913043,0.011387163561076608,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 28})",3.952943224642827e-05,0.6895431370588824,0.75,0.6894159487076739,0.060584051292326135,0.7717391304347826,-0.021739130434782594,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 38})",0.03187977226397937,0.8879836049185245,0.9285714285714286,0.8878982167902224,0.0406732117812062,0.9239130434782609,0.004658385093167738,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 9})",0.025347419864269735,0.9095271418574428,0.8809523809523809,0.9095872570627129,-0.028634876110331997,0.8695652173913043,0.011387163561076608
word,run,5356,"{'wrong': 1340.6666666666667, 'right': 1334.0}",1490,"{'right': 377.0, 'wrong': 371.0}",1.553167019380652e-06,1.6085675884354844e-05,1.3817964559368744e-05,"defaultdict(<class 'int'>, {'wrong': 1026, 'right': 483})",0.016608787341971888,0.6388083574927522,0.6354166666666666,0.6390619963468357,-0.0036453296801690627,0.6353649893692417,5.1677297424945756e-05,"defaultdict(<class 'int'>, {'wrong': 1116, 'right': 393})",0.030536797311521674,0.6895431370588824,0.6849856321839081,0.6898839583109487,-0.004898326127040664,0.6846208362863218,0.0003647958975863119,"defaultdict(<class 'int'>, {'wrong': 1127, 'right': 382})",0.03259145300551506,0.8879836049185245,0.8872126436781609,0.8880412592672182,-0.0008286155890573355,0.8866052445074415,0.0006073991707193915,"defaultdict(<class 'int'>, {'wrong': 1104, 'right': 405})",0.02838828055741495,0.9095271418574428,0.9069683908045977,0.9097184914580423,-0.0027501006534446093,0.9078667611622963,-0.0008983703576985747
word,running,1731,"{'wrong': 442.3333333333333, 'right': 404.0}",485,"{'wrong': 120.0, 'right': 125.0}",0.0005128735328714511,0.0001041232819658478,0.000539768033278952,"defaultdict(<class 'int'>, {'wrong': 414, 'right': 87})",0.054072034828891224,0.6388083574927522,0.6359743040685225,0.6388760939659143,-0.00290178989739176,0.6325051759834368,0.0034691280850857042,"defaultdict(<class 'int'>, {'wrong': 362, 'right': 139})",0.021453948817026995,0.6895431370588824,0.7226980728051392,0.6887507037207636,0.03394736908437557,0.7267080745341615,-0.004010001729022328,"defaultdict(<class 'int'>, {'wrong': 368, 'right': 133})",0.024291919955303443,0.8879836049185245,0.9100642398286938,0.8874558575157377,0.022608382312956032,0.906832298136646,0.0032319416920477684,"defaultdict(<class 'int'>, {'wrong': 375, 'right': 126})",0.02787440171296819,0.9095271418574428,0.9325481798715204,0.9089769179589539,0.023571261912566532,0.9306418219461697,0.0019063579253506546
word,rush,720,"{'wrong': 185.0, 'right': 165.0}",206,"{'wrong': 52.333333333333336, 'right': 49.0}",0.0008163265306122455,0.0002705159279778401,7.364749706035775e-05,"defaultdict(<class 'int'>, {'wrong': 179, 'right': 31})",0.0636839278693542,0.6388083574927522,0.6421568627450981,0.6387738612261388,0.0033830015189593166,0.6394230769230769,0.0027337858220212174,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 62})",0.016527883312800987,0.6895431370588824,0.6642156862745098,0.6898040601959398,-0.025588373921429985,0.6610576923076923,0.003157993966817485,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 52})",0.027534774896945793,0.8879836049185245,0.8848039215686274,0.888016361983638,-0.0032124404150105645,0.8798076923076923,0.0049962292609351255,"defaultdict(<class 'int'>, {'wrong': 158, 'right': 52})",0.027534774896945793,0.9095271418574428,0.9019607843137255,0.9096050903949096,-0.007644306081184049,0.9014423076923077,0.000518476621417796
word,s,59,"{'right': 18.0, 'wrong': 13.666666666666666}",17,"{'right': 8.0, 'wrong': 3.0}",0.004681440443213295,0.05165289256198348,0.013915581565175687,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 19})",2.7483873669103664e-05,0.6388083574927522,0.5588235294117647,0.6388763820101055,-0.08005285259834083,0.5454545454545454,0.013368983957219305,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 4})",0.11763472736349757,0.6895431370588824,0.6470588235294118,0.6895792685977288,-0.04252044506831698,0.6515151515151515,-0.004456327985739694,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.08267722595110032,0.8879836049185245,0.8529411764705882,0.8880134073740558,-0.03507223090346756,0.8333333333333334,0.019607843137254832,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.045622910214828324,0.9095271418574428,0.8529411764705882,0.9095752663965181,-0.05663408992592989,0.8333333333333334,0.019607843137254832
word,sack,121,"{'wrong': 32.333333333333336, 'right': 24.0}",52,"{'wrong': 14.333333333333334, 'right': 9.0}",0.005470746822590252,0.013061224489795914,0.000843038132411527,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 9})",0.04582024743337323,0.6388083574927522,0.6153846153846154,0.638869399619124,-0.023484784234508616,0.603448275862069,0.011936339522546469,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 47})",0.033421810063739475,0.6895431370588824,0.6538461538461539,0.6896361631753032,-0.03579000932914933,0.6551724137931034,-0.0013262599469495706,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 48})",0.03927669192388104,0.8879836049185245,0.8461538461538461,0.8880926130099228,-0.04193876685607667,0.8362068965517241,0.009946949602122057,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 45})",0.023513911004251972,0.9095271418574428,0.8942307692307693,0.9095670041094518,-0.01533623487868252,0.896551724137931,-0.0023209549071617763
word,sad,86,"{'right': 33.0, 'wrong': 17.666666666666668}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.02289646814404432,0.0024999999999999988,0.02062235894288559,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 15})",0.011767110513361385,0.6388083574927522,0.6428571428571429,0.6388026829512464,0.004054459905896479,0.65,-0.0071428571428571175,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 10})",0.051458113822385465,0.6895431370588824,0.6071428571428571,0.6896586244869356,-0.0825157673440785,0.6166666666666667,-0.009523809523809601,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 16})",0.017395205221428685,0.8879836049185245,0.8035714285714286,0.8881019121033137,-0.08453048353188508,0.8166666666666667,-0.013095238095238049,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 18})",0.03200996021402438,0.9095271418574428,0.8392857142857143,0.9096255881469617,-0.0703398738612474,0.85,-0.010714285714285676
word,sadly,141,"{'right': 46.0, 'wrong': 31.666666666666668}",39,"{'wrong': 9.0, 'right': 12.0}",0.008514616220597175,0.005102040816326529,0.0002232817086800596,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 25})",0.0034075721723330066,0.6388083574927522,0.6410256410256411,0.6388040266439625,0.0022216143816785605,0.6326530612244898,0.008372579801151248,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.06349150443711203,0.6895431370588824,0.6794871794871795,0.6895627785846647,-0.010075599097485233,0.6836734693877551,-0.004186289900575568,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.055693977354711585,0.8879836049185245,0.8974358974358975,0.8879651424851004,0.009470754950797078,0.9183673469387755,-0.020931449502878063,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 18})",0.025557499209137996,0.9095271418574428,0.8589743589743589,0.9096258827064657,-0.050651523732106796,0.8367346938775511,0.02223966509680786
word,safe,124,"{'wrong': 31.333333333333332, 'right': 30.0}",27,"{'right': 7.0, 'wrong': 6.666666666666667}",0.00011814744801512271,0.00014872099940511625,0.00026601395327512534,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.042252243718916366,0.6388083574927522,0.6296296296296297,0.6388207617998899,-0.009191132170260241,0.625,0.00462962962962965,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.05580672974500173,0.6895431370588824,0.6111111111111112,0.6896491315881675,-0.07853802047705638,0.6071428571428571,0.003968253968254065,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.03110087068660254,0.8879836049185245,0.8518518518518519,0.8880324340557586,-0.03618058220390674,0.8571428571428571,-0.005291005291005235,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.03110087068660254,0.9095271418574428,0.8703703703703703,0.9095800590620151,-0.03920968869164476,0.875,-0.00462962962962965
word,safety,79,"{'right': 20.0, 'wrong': 19.666666666666668}",24,"{'right': 6.0, 'wrong': 6.0}",1.7654120471718207e-05,0.0,8.827242047832829e-06,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.023790588764775723,0.6388083574927522,0.6041666666666666,0.6388499649684716,-0.03468329830180494,0.6041666666666666,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 16})",0.015078045406350757,0.6895431370588824,0.7291666666666666,0.6894955459913923,0.03967112067527434,0.7291666666666666,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.03490348443681683,0.8879836049185245,0.9583333333333334,0.8878991091982784,0.07043422413505496,0.9583333333333334,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.03490348443681683,0.9095271418574428,0.9791666666666666,0.9094434991492343,0.06972316751743235,0.9791666666666666,0.0
word,sail,309,"{'right': 64.0, 'wrong': 81.66666666666667}",77,"{'right': 15.0, 'wrong': 20.666666666666668}",0.003677298409689534,0.0063105948117739554,0.00018024039467841313,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 15})",0.040002369092718905,0.6388083574927522,0.6,0.6389543926546586,-0.03895439265465861,0.5925925925925926,0.007407407407407418,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 24})",0.012244158225846083,0.6895431370588824,0.72,0.6894285284230596,0.0305714715769404,0.7222222222222222,-0.0022222222222222365,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 20})",0.022161159114455105,0.8879836049185245,0.92,0.8878631277908785,0.032136872209121536,0.9197530864197531,0.00024691358024697685,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 64})",0.025201471655154045,0.9095271418574428,0.9133333333333333,0.9095128192263309,0.0038205141070024595,0.9197530864197531,-0.006419753086419733
word,sailing,124,"{'wrong': 31.666666666666668, 'right': 29.0}",28,"{'wrong': 6.666666666666667, 'right': 8.0}",0.00048303345006641855,0.0020661157024793376,0.0022765612631394337,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 12})",0.005434661722241243,0.6388083574927522,0.7321428571428571,0.6386775452998298,0.09346531184302731,0.71875,0.013392857142857095,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.04873752842919312,0.6895431370588824,0.625,0.6896335969566523,-0.06463359695665227,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.028433143505099887,0.8879836049185245,0.9464285714285714,0.8879016918610472,0.058526879567524226,0.953125,-0.006696428571428603,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 9})",0.02073023186577451,0.9095271418574428,0.9107142857142857,0.9095254780258284,0.0011888076884573051,0.921875,-0.011160714285714302
word,salad,158,"{'wrong': 41.333333333333336, 'right': 34.0}",48,"{'wrong': 14.0, 'right': 6.0}",0.0023690187172057346,0.039999999999999994,0.01226837532285098,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 44})",0.03215768665999353,0.6388083574927522,0.6521739130434783,0.6387775551102205,0.013396357933257774,0.6666666666666666,-0.01449275362318836,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.014828151682537385,0.6895431370588824,0.6413043478260869,0.6896543086172344,-0.048349960791147506,0.6388888888888888,0.0024154589371980784,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 39})",0.011670833770885992,0.8879836049185245,0.8586956521739131,0.8880511022044089,-0.029355450030495778,0.8703703703703703,-0.011674718196457268,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 41})",0.018424516443358387,0.9095271418574428,0.9456521739130435,0.9094438877755511,0.036208286137492385,0.9537037037037037,-0.008051529790660261
word,salon,88,"{'wrong': 24.333333333333332, 'right': 15.0}",23,"{'right': 7.0, 'wrong': 5.333333333333333}",0.014076414823326628,0.0045653761869978125,0.017485981534973376,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.011496234423301638,0.6388083574927522,0.5681818181818182,0.6388861088871097,-0.0707042907052915,0.5714285714285714,-0.0032467532467531646,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.027778546893584895,0.6895431370588824,0.6590909090909091,0.6895766613290633,-0.030485752238154196,0.6428571428571429,0.016233766233766156,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.011496234423301638,0.8879836049185245,0.8863636363636364,0.8879853883106485,-0.0016217519470121955,0.8392857142857143,0.04707792207792205,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.011496234423301638,0.9095271418574428,0.9545454545454546,0.9094775820656525,0.04506787247980204,0.9464285714285714,0.008116883116883189
word,salt,73,"{'right': 21.0, 'wrong': 17.333333333333332}",33,"{'right': 11.0, 'wrong': 7.333333333333333}",0.0022873345935727814,0.010000000000000005,0.0013921696620890853,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 32})",0.03489664102868867,0.6388083574927522,0.6212121212121212,0.6388374305312171,-0.017625309319095894,0.6222222222222222,-0.0010101010101010166,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.04905623301180588,0.6895431370588824,0.7121212121212122,0.6895058328743804,0.022615379246831768,0.7222222222222222,-0.010101010101010055,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.041600299124417844,0.8879836049185245,0.8939393939393939,0.8879737645821859,0.005965629357208013,0.8777777777777778,0.016161616161616155,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.03489664102868867,0.9095271418574428,0.8939393939393939,0.9095528964101537,-0.015613502470759766,0.8666666666666667,0.027272727272727226
word,salute,81,"{'wrong': 20.666666666666668, 'right': 19.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.00044135301179295167,0.022096420745069394,0.014707208844025536,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 20})",0.003681114845907562,0.6388083574927522,0.6190476190476191,0.6388291218413811,-0.019781502793762007,0.5909090909090909,0.02813852813852813,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 21})",0.006839580958818002,0.6895431370588824,0.6666666666666666,0.6895671753815361,-0.022900508714869483,0.6515151515151515,0.015151515151515138,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 3})",0.09911800907244081,0.8879836049185245,0.7857142857142857,0.888091068301226,-0.10237678258694027,0.803030303030303,-0.017316017316017285,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.05126323772053847,0.9095271418574428,0.7857142857142857,0.9096572429321992,-0.12394295721791349,0.7727272727272727,0.012987012987012991
word,same,1018,"{'right': 218.0, 'wrong': 266.6666666666667}",317,"{'wrong': 78.0, 'right': 83.0}",0.0025206753082612308,0.0002411172408471887,0.0021646688738472704,"defaultdict(<class 'int'>, {'wrong': 294, 'right': 39})",0.07156789394833096,0.6388083574927522,0.6608832807570978,0.6384529432678145,0.022430337489283247,0.6621621621621622,-0.0012788814050643804,"defaultdict(<class 'int'>, {'wrong': 253, 'right': 80})",0.024580238859900724,0.6895431370588824,0.7050473186119873,0.689293514144954,0.01575380446703334,0.7072072072072072,-0.002159888595219872,"defaultdict(<class 'int'>, {'wrong': 245, 'right': 88})",0.018905871824966433,0.8879836049185245,0.9069400630914827,0.8876783991060998,0.01926166398538287,0.9039039039039038,0.003036159187578824,"defaultdict(<class 'int'>, {'wrong': 245, 'right': 88})",0.018905871824966433,0.9095271418574428,0.9353312302839116,0.9091116867286302,0.026219543555281444,0.933933933933934,0.0013972963499776503
word,sand,984,"{'right': 197.0, 'wrong': 262.3333333333333}",299,"{'right': 92.0, 'wrong': 69.0}",0.005057707579820565,0.005102040816326529,0.010194390268193222,"defaultdict(<class 'int'>, {'wrong': 342, 'right': 27})",0.09107922471597035,0.6388083574927522,0.631578947368421,0.6389128340347853,-0.007333886666364253,0.6440677966101694,-0.012488849241748423,"defaultdict(<class 'int'>, {'wrong': 288, 'right': 81})",0.025349263758652874,0.6895431370588824,0.7350877192982456,0.688884944982506,0.0462027743157396,0.7457627118644068,-0.010674992566161223,"defaultdict(<class 'int'>, {'wrong': 289, 'right': 80})",0.02607934567085793,0.8879836049185245,0.9140350877192982,0.8876071193144364,0.026427968404861835,0.9152542372881356,-0.0012191495688373966,"defaultdict(<class 'int'>, {'wrong': 281, 'right': 88})",0.020595026407237392,0.9095271418574428,0.9385964912280702,0.9091070432533848,0.029489447974685445,0.9392655367231638,-0.000669045495093612
word,sandwich,321,"{'wrong': 88.33333333333333, 'right': 56.0}",120,"{'wrong': 29.333333333333332, 'right': 32.0}",0.012546069369403005,0.00047258979206049086,0.009046011291534008,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 111})",0.04097647787775639,0.6388083574927522,0.6017699115044248,0.6390187503141809,-0.037248838809756046,0.610655737704918,-0.008885826200493163,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 29})",0.015806189703543257,0.6895431370588824,0.7212389380530974,0.6893630925451164,0.03187584550798095,0.7254098360655737,-0.004170898012476387,"defaultdict(<class 'int'>, {'wrong': 102, 'right': 27})",0.01927731824632422,0.8879836049185245,0.9203539823008849,0.8877997285477304,0.03255425375315457,0.9180327868852459,0.0023211954156390213,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 25})",0.023188277780770636,0.9095271418574428,0.911504424778761,0.9095159101191373,0.001988514659623686,0.9098360655737705,0.0016683592049905327
word,sauce,78,"{'wrong': 19.666666666666668, 'right': 19.0}",33,"{'right': 8.0, 'wrong': 8.333333333333334}",7.431629013079696e-05,0.00010412328196584837,1.254009987930525e-06,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.04587080359773305,0.6388083574927522,0.71875,0.6386802843696806,0.0800697156303194,0.7121212121212122,0.006628787878787845,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.04587080359773305,0.6895431370588824,0.71875,0.6894963452488234,0.029253654751176583,0.7121212121212122,0.006628787878787845,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.020563631610112078,0.8879836049185245,0.875,0.8880044057274457,-0.013004405727445656,0.8787878787878788,-0.0037878787878787845,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.020563631610112078,0.9095271418574428,0.90625,0.9095323921097427,-0.0032823921097426823,0.9090909090909091,-0.0028409090909090606
word,saw,52,"{'wrong': 13.0, 'right': 13.0}",18,"{'wrong': 2.3333333333333335, 'right': 11.0}",0.0,0.10562499999999997,0.06092648947946202,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 8})",0.059718620212333366,0.6388083574927522,0.5833333333333334,0.6388583149889934,-0.05552498165566,0.6111111111111112,-0.02777777777777779,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 6})",0.08142048267770213,0.6895431370588824,0.7222222222222222,0.689513708224935,0.03270851399728725,0.8111111111111111,-0.0888888888888889,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 13})",0.023544185948813315,0.8879836049185245,0.9166666666666666,0.8879577746647989,0.02870889200186777,0.8666666666666667,0.04999999999999993,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.042628120498131764,0.9095271418574428,0.9166666666666666,0.9095207124274565,0.007145954239210162,0.8666666666666667,0.04999999999999993
word,saxophone,196,"{'wrong': 51.666666666666664, 'right': 41.0}",45,"{'wrong': 13.0, 'right': 6.0}",0.0033124579473112195,0.033933518005540175,0.008549371271705339,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 9})",0.043678238158951097,0.6388083574927522,0.6162790697674418,0.6388568852376897,-0.022577815470247842,0.61,0.006279069767441858,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 31})",0.0007632154870684943,0.6895431370588824,0.6976744186046512,0.6895256224014427,0.00814879620320852,0.74,-0.04232558139534881,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 41})",0.030780377234991142,0.8879836049185245,0.8953488372093024,0.8879677403195912,0.007381096889711114,0.91,-0.01465116279069767,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 41})",0.030780377234991142,0.9095271418574428,0.8837209302325582,0.9095827280468868,-0.025861797814328624,0.88,0.0037209302325581506
word,say,262,"{'right': 67.0, 'wrong': 65.0}",67,"{'right': 20.0, 'wrong': 15.666666666666666}",5.73921028466482e-05,0.0036902786269543235,0.0014209414712987225,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 56})",0.020641763736224006,0.6388083574927522,0.6268656716417911,0.6388484878880586,-0.011982816246267514,0.6172839506172839,0.009581721024507162,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 12})",0.07639627315116404,0.6895431370588824,0.6865671641791045,0.6895531370680575,-0.002985972888953081,0.6790123456790124,0.0075548185000920975,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 25})",0.020641763736224006,0.8879836049185245,0.8805970149253731,0.88800842569838,-0.007411410773006888,0.8888888888888888,-0.008291873963515717,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 26})",0.01805704772799703,0.9095271418574428,0.9104477611940298,0.9095240483474597,0.0009237128465701128,0.9135802469135802,-0.003132485719550382
word,saying,66,"{'right': 19.0, 'wrong': 15.666666666666666}",26,"{'wrong': 6.666666666666667, 'right': 6.0}",0.002311390532544381,0.0006925207756232686,0.0027710141493494343,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 17})",0.015983185864403587,0.6388083574927522,0.6923076923076923,0.6387387387387388,0.053568953568953526,0.7037037037037037,-0.01139601139601143,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 10})",0.015983185864403587,0.6895431370588824,0.6923076923076923,0.6895395395395395,0.0027681527681527873,0.6851851851851852,0.00712250712250706,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 18})",0.02358313262228387,0.8879836049185245,0.8076923076923077,0.888088088088088,-0.08039578039578033,0.8148148148148148,-0.00712250712250706,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 20})",0.04407197299455666,0.9095271418574428,0.9423076923076923,0.9094844844844845,0.0328232078232078,0.9444444444444444,-0.002136752136752129
word,scan,225,"{'wrong': 55.333333333333336, 'right': 59.0}",65,"{'wrong': 15.666666666666666, 'right': 18.0}",0.0002571207575075016,0.0012008626605234784,0.0001737805393882538,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 60})",0.06505386015506064,0.6388083574927522,0.6328125,0.6388276000401163,-0.006015100040116295,0.6458333333333334,-0.01302083333333337,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 11})",0.0782685297587707,0.6895431370588824,0.6796875,0.689574766823789,-0.009887266823789043,0.6944444444444444,-0.01475694444444442,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 56})",0.043603709972471386,0.8879836049185245,0.8359375,0.8881506368468559,-0.05221313684685591,0.8333333333333334,0.0026041666666666297,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 57})",0.04842025449307823,0.9095271418574428,0.84375,0.909738240898606,-0.065988240898606,0.8402777777777778,0.00347222222222221
word,scar,72,"{'wrong': 18.666666666666668, 'right': 16.0}",19,"{'right': 6.0, 'wrong': 4.333333333333333}",0.0014792899408284047,0.006503642039542146,0.007122897054608043,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 21})",0.0547869805689066,0.6388083574927522,0.6052631578947368,0.638840246160004,-0.033577088265267174,0.62,-0.01473684210526316,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 21})",0.0547869805689066,0.6895431370588824,0.6842105263157895,0.6895482063341172,-0.005337680018327684,0.72,-0.03578947368421048,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 16})",0.005335361869500607,0.8879836049185245,0.9210526315789473,0.8879521689097913,0.033100462669156006,0.9,0.021052631578947323,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.039428006078840526,0.9095271418574428,0.9473684210526315,0.909491169260019,0.037877251792612476,0.96,-0.012631578947368438
word,scarf,149,"{'wrong': 39.333333333333336, 'right': 31.0}",41,"{'right': 12.0, 'wrong': 9.666666666666666}",0.003509579748882553,0.002899408284023669,0.006408320403598931,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 4})",0.08987844175463054,0.6388083574927522,0.6463414634146342,0.6387928875532182,0.007548575861415996,0.6326530612244898,0.013688402190144333,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.01306699342607652,0.6895431370588824,0.6829268292682927,0.6895567242674681,-0.006629894999175323,0.6938775510204082,-0.010950721752115422,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.032619881987696865,0.8879836049185245,0.926829268292683,0.8879038317054846,0.03892543658719838,0.9285714285714286,-0.0017421602787456303,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.026699595713071518,0.9095271418574428,0.9146341463414634,0.9095166541447534,0.005117492196710094,0.9183673469387755,-0.0037332005973120808
word,scene,469,"{'wrong': 122.33333333333333, 'right': 102.0}",113,"{'wrong': 26.333333333333332, 'right': 34.0}",0.0020538539152935675,0.004036812063123837,0.005938493514816925,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 22})",0.052357674043421044,0.6388083574927522,0.6205357142857143,0.6389112295164371,-0.018375515230722783,0.6176470588235294,0.0028886554621848637,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 29})",0.0338044383657955,0.6895431370588824,0.6919642857142857,0.6895295063838344,0.002434779330451331,0.6948529411764706,-0.0028886554621848637,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 36})",0.020196299572850074,0.8879836049185245,0.90625,0.8878807680707751,0.018369231929224905,0.9191176470588235,-0.012867647058823484,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 36})",0.020196299572850074,0.9095271418574428,0.9419642857142857,0.909344525987735,0.032619759726550734,0.9411764705882353,0.0007878151260504174
word,school,294,"{'right': 55.0, 'wrong': 79.66666666666667}",81,"{'wrong': 21.666666666666668, 'right': 16.0}",0.008387658072737971,0.00565823478737568,0.00013771109535568645,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 9})",0.06432333058509326,0.6388083574927522,0.6728395061728395,0.6386700125470515,0.03416949362578803,0.6666666666666666,0.006172839506172867,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 60})",0.005234293805302732,0.6895431370588824,0.6728395061728395,0.6896110414052697,-0.016771535232430246,0.6724137931034483,0.00042571306939120923,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 68})",0.021226469673887312,0.8879836049185245,0.8827160493827161,0.8880050188205771,-0.0052889694378610574,0.8850574712643678,-0.002341421881651762,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 67})",0.018520332933735367,0.9095271418574428,0.9320987654320988,0.909435382685069,0.022663382747029837,0.9310344827586207,0.001064282673478134
word,scissors,224,"{'wrong': 57.0, 'right': 53.0}",72,"{'wrong': 19.0, 'right': 15.0}",0.00033057851239669446,0.003460207612456749,0.0008310365788924967,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 16})",0.04147533321785112,0.6388083574927522,0.6521739130434783,0.6387621006169434,0.013411812426534886,0.6506849315068494,0.0014889815366289083,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 20})",0.025856587661792926,0.6895431370588824,0.7028985507246377,0.6894969152831419,0.013401635441495752,0.7054794520547946,-0.0025809013301568706,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 17})",0.03712440796151963,0.8879836049185245,0.8840579710144928,0.8879971911521292,-0.003939220137636368,0.8835616438356164,0.0004963271788763768,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 15})",0.04615612582853832,0.9095271418574428,0.9130434782608695,0.9095149721623113,0.0035285060985582595,0.910958904109589,0.002084574151280494
word,scoop,147,"{'wrong': 38.666666666666664, 'right': 31.0}",50,"{'right': 13.0, 'wrong': 12.333333333333334}",0.0030276321512785857,0.0001731301939058168,0.002330284792937346,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 4})",0.09491329928751455,0.6388083574927522,0.64,0.6388053718179996,0.0011946281820004456,0.6538461538461539,-0.013846153846153841,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 41})",0.03140381968195726,0.6895431370588824,0.7,0.6895169372619764,0.010483062738023574,0.6923076923076923,0.007692307692307665,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 38})",0.016947439622886612,0.8879836049185245,0.89,0.8879785528161956,0.00202144718380437,0.875,0.015000000000000013,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.02597243883719036,0.9095271418574428,0.93,0.9094758468630988,0.020524153136901258,0.9326923076923077,-0.0026923076923076605
word,score,521,"{'wrong': 127.66666666666667, 'right': 138.0}",170,"{'wrong': 40.333333333333336, 'right': 49.0}",0.0003782219710363042,0.002352973936288706,0.00042424820900540533,"defaultdict(<class 'int'>, {'wrong': 155, 'right': 42})",0.051692861407506376,0.6388083574927522,0.625,0.6389224876524544,-0.013922487652454407,0.6282722513089005,-0.00327225130890052,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 46})",0.04437991988053475,0.6895431370588824,0.725609756097561,0.6892450357826831,0.03636472031487781,0.7329842931937173,-0.0073745370961563195,"defaultdict(<class 'int'>, {'wrong': 157, 'right': 40})",0.05563903779921533,0.8879836049185245,0.9298780487804879,0.887637334946074,0.04224071383441386,0.9397905759162304,-0.009912527135742533,"defaultdict(<class 'int'>, {'wrong': 146, 'right': 51})",0.03623531494833883,0.9095271418574428,0.9359756097560976,0.909308537445822,0.026667072310275652,0.9293193717277487,0.006656238028348915
word,scoreboard,50,"{'wrong': 13.666666666666666, 'right': 9.0}",15,"{'right': 7.0, 'wrong': 2.6666666666666665}",0.010596885813148795,0.05023781212841855,0.05538292232549816,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.03162407918594914,0.6388083574927522,0.6,0.638837476864589,-0.03883747686458905,0.6551724137931034,-0.05517241379310345,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.02172229900109572,0.6895431370588824,0.6333333333333333,0.6895853133910259,-0.05625198005769261,0.6379310344827587,-0.0045977011494253706,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 12})",0.00014522143302628156,0.8879836049185245,0.9,0.8879745885648542,0.012025411435145794,0.8448275862068966,0.05517241379310345,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 12})",0.00014522143302628156,0.9095271418574428,0.9,0.9095342904306938,-0.00953429043069376,0.8448275862068966,0.05517241379310345
word,scoring,119,"{'right': 28.0, 'wrong': 30.333333333333332}",30,"{'wrong': 6.666666666666667, 'right': 10.0}",0.00039999999999999964,0.010000000000000002,0.007264441408790522,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 27})",0.012548320184669857,0.6388083574927522,0.5833333333333334,0.6388916700040048,-0.05555833667067145,0.575,0.008333333333333415,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.03622511188559695,0.6895431370588824,0.7833333333333333,0.6894022827392872,0.09393105059404616,0.7625,0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.02889981477328351,0.8879836049185245,0.9833333333333333,0.8878404084901882,0.09549292484314509,0.975,0.008333333333333304,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.02889981477328351,0.9095271418574428,0.9833333333333333,0.9094162995594713,0.07391703377386194,0.975,0.008333333333333304
word,scowl,103,"{'right': 29.0, 'wrong': 24.666666666666668}",30,"{'wrong': 7.0, 'right': 9.0}",0.0016299525481269985,0.00390625,0.00024744910890663226,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.03840482973990496,0.6388083574927522,0.6666666666666666,0.6387665198237885,0.027900146842878115,0.6486486486486487,0.018018018018017945,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.02398065968278311,0.6895431370588824,0.6833333333333333,0.6895524629555466,-0.006219129622213271,0.6891891891891891,-0.005855855855855796,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.030692872601702045,0.8879836049185245,0.8333333333333334,0.8880656788145775,-0.05473234548124417,0.8108108108108109,0.022522522522522515,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.018192383466947792,0.9095271418574428,0.8166666666666667,0.9096665999199038,-0.09299993325323719,0.7837837837837838,0.03288288288288288
word,scramble,211,"{'wrong': 52.333333333333336, 'right': 54.0}",59,"{'wrong': 14.333333333333334, 'right': 16.0}",6.141842159569993e-05,0.0007547397657287774,0.00019303028407559666,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 45})",0.02334661593303656,0.6388083574927522,0.559322033898305,0.6390434651827342,-0.07972143128442921,0.5625,-0.0031779661016949623,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 18})",0.027159940507621064,0.6895431370588824,0.6779661016949152,0.6895773800571514,-0.011611278362236188,0.6796875,-0.0017213983050847759,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 20})",0.019864457888438478,0.8879836049185245,0.9067796610169492,0.8879280092244448,0.018851651792504365,0.90625,0.0005296610169491789,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 44})",0.019864457888438478,0.9095271418574428,0.9661016949152542,0.90935980347922,0.05674189143603425,0.9609375,0.005164194915254217
word,scrap,65,"{'wrong': 17.666666666666668, 'right': 12.0}",21,"{'right': 6.0, 'wrong': 5.0}",0.009121323065269539,0.0020661157024793376,0.009993507039673818,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.10836942749910061,0.6388083574927522,0.7142857142857143,0.6387290467850888,0.07555666750062551,0.7,0.014285714285714346,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.025159148135771102,0.6895431370588824,0.7142857142857143,0.6895171378533901,0.02476857643232422,0.72,-0.005714285714285672,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.03783228342331899,0.8879836049185245,0.9285714285714286,0.8879409557167875,0.04063047285464105,0.94,-0.011428571428571344,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.008642152123417818,0.9095271418574428,0.8333333333333334,0.909607205404053,-0.07627387207071967,0.86,-0.026666666666666616
word,scrape,150,"{'right': 37.0, 'wrong': 37.666666666666664}",40,"{'wrong': 10.0, 'right': 10.0}",1.992984693877512e-05,0.0,9.965155176840145e-06,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.04043657396773729,0.6388083574927522,0.675,0.6387358509466092,0.036264149053390815,0.675,0.0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.04043657396773729,0.6895431370588824,0.7875,0.6893468897125112,0.09815311028748874,0.7875,0.0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.04043657396773729,0.8879836049185245,0.9375,0.8878844034859261,0.04961559651407388,0.9375,0.0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.04043657396773729,0.9095271418574428,0.95,0.9094460582991085,0.04055394170089144,0.95,0.0
word,scraper,82,"{'right': 19.0, 'wrong': 21.0}",31,"{'wrong': 7.333333333333333, 'right': 9.0}",0.0006250000000000011,0.002603082049146192,0.002894309972251312,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 2})",0.12664894898182075,0.6388083574927522,0.6379310344827587,0.6388096310757371,-0.0008785965929783979,0.6571428571428571,-0.019211822660098465,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.058228002812142625,0.6895431370588824,0.7931034482758621,0.6893928017219803,0.10371064655388185,0.7857142857142857,0.007389162561576401,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.03769854873601887,0.8879836049185245,0.9482758620689655,0.8878960804925664,0.060379781576399116,0.9571428571428572,-0.00886699507389166,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.029568001627593876,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9428571428571428,-0.011822660098522175
word,scraping,76,"{'wrong': 20.666666666666668, 'right': 14.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.009245562130177519,0.0014792899408284004,0.0016959451213490184,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.001157230282584229,0.6388083574927522,0.6666666666666666,0.6387707092447069,0.027895957421959716,0.6607142857142857,0.005952380952380931,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 17})",6.298375789852689e-05,0.6895431370588824,0.6666666666666666,0.6895740527553932,-0.022907386088726556,0.6785714285714286,-0.011904761904761973,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.01354040745305092,0.8879836049185245,0.8703703703703703,0.8880074077781671,-0.017637037407796763,0.875,-0.00462962962962965,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.021291158986946168,0.9095271418574428,0.9074074074074074,0.9095300065068321,-0.0021225990994246935,0.9107142857142857,-0.003306878306878258
word,scream,153,"{'right': 45.0, 'wrong': 36.0}",36,"{'wrong': 8.0, 'right': 12.0}",0.0030864197530864226,0.009999999999999995,0.0010125214621209983,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.044267132465292874,0.6388083574927522,0.6571428571428571,0.6387762255270142,0.018366631615842954,0.6382978723404256,0.018844984802431575,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.06748997701420975,0.6895431370588824,0.6142857142857143,0.689675028791748,-0.0753893145060337,0.6382978723404256,-0.02401215805471124,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 13})",0.044267132465292874,0.8879836049185245,0.9285714285714286,0.8879124730859747,0.04065895548545395,0.9468085106382979,-0.018237082066869248,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 29})",0.01091655451977707,0.9095271418574428,0.9142857142857143,0.9095188022632817,0.004766912022432512,0.8936170212765957,0.020668693009118555
word,screaming,73,"{'wrong': 18.0, 'right': 19.0}",24,"{'wrong': 5.0, 'right': 9.0}",0.00018261504747991162,0.020408163265306128,0.008601737957494974,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.029394502894213602,0.6388083574927522,0.5833333333333334,0.6388749874887398,-0.05554165415540646,0.5694444444444444,0.01388888888888895,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 22})",0.007861753318724837,0.6895431370588824,0.6875,0.6895455910319287,-0.002045591031928695,0.6666666666666666,0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 13})",0.011848608931322488,0.8879836049185245,0.8958333333333334,0.8879741767590832,0.007859156574250181,0.875,0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 7})",0.05718226536084932,0.9095271418574428,0.9166666666666666,0.9095185667100391,0.007148099956627574,0.9305555555555556,-0.01388888888888895
word,screen,3011,"{'wrong': 711.6666666666666, 'right': 876.0}",766,"{'wrong': 176.66666666666666, 'right': 236.0}",0.0026783830271210644,0.005168193005029223,0.0002059130727546524,"defaultdict(<class 'int'>, {'wrong': 539, 'right': 417})",0.006693054229070013,0.6388083574927522,0.6641104294478528,0.637955978092384,0.02615445135546879,0.6571254567600487,0.00698497268780407,"defaultdict(<class 'int'>, {'right': 218, 'wrong': 738})",0.05636531149618678,0.6895431370588824,0.678680981595092,0.6899090627260515,-0.01122808113095941,0.679658952496955,-0.0009779709018629124,"defaultdict(<class 'int'>, {'wrong': 713, 'right': 243})",0.04686391339466192,0.8879836049185245,0.8957055214723927,0.8877234680169473,0.007982053455445337,0.8982947624847747,-0.002589241012382004,"defaultdict(<class 'int'>, {'wrong': 714, 'right': 242})",0.04722216819008625,0.9095271418574428,0.9156441717791411,0.9093210705797251,0.006323101199416037,0.9147381242387332,0.000906047540407906
word,screw,169,"{'wrong': 46.666666666666664, 'right': 29.0}",58,"{'wrong': 13.666666666666666, 'right': 17.0}",0.013628248170932871,0.002953686200378071,0.014766717200565334,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 6})",0.06483702789317636,0.6388083574927522,0.6206896551724138,0.6388610387006216,-0.018171383528207796,0.6159420289855072,0.004747626186906606,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 20})",0.004895959106183977,0.6895431370588824,0.6810344827586207,0.689567876478845,-0.008533393720224325,0.6956521739130435,-0.014617691154422796,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 16})",0.013553987593131665,0.8879836049185245,0.8793103448275862,0.8880088229396431,-0.008698478112056929,0.8840579710144928,-0.004747626186906606,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.010923298470927455,0.9095271418574428,0.9396551724137931,0.9094395428113095,0.030215629602483696,0.9347826086956522,0.004872563718140932
word,scrub,242,"{'wrong': 60.333333333333336, 'right': 61.0}",55,"{'wrong': 12.333333333333334, 'right': 18.0}",7.547397657287866e-06,0.00872479169182466,0.0041538781768413295,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 55})",0.03555323149698123,0.6388083574927522,0.5660377358490566,0.6390016538866335,-0.07296391803757696,0.5704225352112676,-0.004384799362211034,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 17})",0.039850356115805084,0.6895431370588824,0.7924528301886793,0.6892697839923821,0.10318304619629715,0.8169014084507042,-0.024448578262024956,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.044471167170468964,0.8879836049185245,0.9056603773584906,0.8879366511301559,0.017723726228334735,0.9154929577464789,-0.009832580387988288,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.044471167170468964,0.9095271418574428,0.9528301886792453,0.9094121184784243,0.043418070200821,0.9577464788732394,-0.004916290193994088
word,scrubbing,108,"{'wrong': 26.666666666666668, 'right': 28.0}",45,"{'wrong': 12.0, 'right': 9.0}",0.00014872099940511625,0.005102040816326529,0.0035129456099455246,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 16})",0.016486606643100456,0.6388083574927522,0.6,0.6388958469014578,-0.038895846901457864,0.59375,0.006249999999999978,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 33})",0.020733551266844563,0.6895431370588824,0.7666666666666667,0.6893692700766495,0.07729739659001722,0.7708333333333334,-0.004166666666666652,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 34})",0.025543333738012243,0.8879836049185245,0.9111111111111111,0.8879314663594008,0.023179644751710304,0.9166666666666666,-0.005555555555555536,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 35})",0.030952782194865455,0.9095271418574428,0.9111111111111111,0.9095235709633785,0.0015875401477325468,0.9166666666666666,-0.005555555555555536
word,scurry,124,"{'wrong': 34.0, 'right': 22.0}",21,"{'wrong': 4.333333333333333, 'right': 8.0}",0.01147959183673469,0.022096420745069394,0.03314149411238717,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 29})",0.050261276120999246,0.6388083574927522,0.5714285714285714,0.6388791593695271,-0.06745058794095571,0.6060606060606061,-0.03463203463203468,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.013144666540156037,0.6895431370588824,0.7142857142857143,0.6895171378533901,0.02476857643232422,0.6666666666666666,0.04761904761904767,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 6})",0.02767647779613429,0.8879836049185245,0.8333333333333334,0.8880410307730798,-0.05470769743974646,0.8181818181818182,0.015151515151515138,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 21})",0.00045392345970127895,0.9095271418574428,0.8571428571428571,0.90958218663998,-0.05243932949712293,0.8181818181818182,0.03896103896103886
word,sea,217,"{'right': 47.0, 'wrong': 56.666666666666664}",70,"{'wrong': 17.333333333333332, 'right': 18.0}",0.0021737781867433113,8.899964400142449e-05,0.0015742430292974875,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 58})",0.035423359240797835,0.6388083574927522,0.6357142857142857,0.6388192215088283,-0.0031049357945426292,0.6438356164383562,-0.008121330724070508,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 55})",0.023764288910538514,0.6895431370588824,0.6571428571428571,0.6896569020866774,-0.032514044943820264,0.6575342465753424,-0.00039138943248528957,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 19})",0.020501266180417546,0.8879836049185245,0.9142857142857143,0.8878912520064205,0.026394462279293762,0.9178082191780822,-0.003522504892367939,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 20})",0.017521323686926014,0.9095271418574428,0.9142857142857143,0.9095104333868379,0.004775280898876355,0.9178082191780822,-0.003522504892367939
word,seal,61,"{'right': 9.0, 'wrong': 17.333333333333332}",19,"{'right': 6.0, 'wrong': 4.333333333333333}",0.025036051914757246,0.006503642039542146,0.02899119296962191,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.035780314590850154,0.6388083574927522,0.6052631578947368,0.638840246160004,-0.033577088265267174,0.6,0.0052631578947368585,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 14})",0.005075917516144227,0.6895431370588824,0.6578947368421053,0.6895732225946866,-0.031678485752581254,0.62,0.037894736842105314,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.012834977035989046,0.8879836049185245,0.868421052631579,0.8880022014309301,-0.019581148799351134,0.86,0.008421052631578996,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.002229165726530251,0.9095271418574428,0.9210526315789473,0.9095161855205883,0.011536446058359018,0.92,0.001052631578947305
word,search,208,"{'wrong': 56.0, 'right': 40.0}",65,"{'wrong': 16.666666666666668, 'right': 15.0}",0.006944444444444446,0.0006925207756232686,0.001646228860955076,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 3})",0.10913161434580874,0.6388083574927522,0.6640625,0.6387273091966703,0.025335190803329688,0.6590909090909091,0.004971590909090939,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 17})",0.015004176723432468,0.6895431370588824,0.6953125,0.6895246214020659,0.00578787859793406,0.6893939393939394,0.005918560606060552,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 53})",0.02545012049141352,0.8879836049185245,0.890625,0.8879751278708254,0.0026498721291745575,0.8939393939393939,-0.0033143939393939226,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 53})",0.02545012049141352,0.9095271418574428,0.9140625,0.9095125865008524,0.004549913499147573,0.9166666666666666,-0.0026041666666666297
word,searching,61,"{'right': 17.0, 'wrong': 14.666666666666666}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.0013573407202216068,0.003906249999999993,0.00033248294818768575,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.03133597875299861,0.6388083574927522,0.65,0.6387971580106074,0.011202841989392587,0.6458333333333334,0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.04387120251294714,0.6895431370588824,0.575,0.6896577604323026,-0.11465776043230269,0.5625,0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.03133597875299861,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.9166666666666666,-0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.05923350323087781,0.9095271418574428,0.9,0.909536675672971,-0.009536675672971007,0.9166666666666666,-0.016666666666666607
word,seat,1304,"{'wrong': 336.6666666666667, 'right': 294.0}",431,"{'wrong': 107.33333333333333, 'right': 109.0}",0.0011442414707078649,1.4838521276065616e-05,0.0007106502299727233,"defaultdict(<class 'int'>, {'wrong': 388, 'right': 49})",0.08049018509566656,0.6388083574927522,0.6494117647058824,0.6385782135743834,0.010833551131498975,0.6496519721577726,-0.00024020745189023973,"defaultdict(<class 'int'>, {'wrong': 330, 'right': 107})",0.027060051805639126,0.6895431370588824,0.6670588235294118,0.6900311526479751,-0.022972329118563284,0.6693735498839907,-0.0023147263545788554,"defaultdict(<class 'int'>, {'wrong': 336, 'right': 101})",0.03086295341150811,0.8879836049185245,0.8670588235294118,0.8884377713089219,-0.021378947779510105,0.8677494199535963,-0.0006905964241845641,"defaultdict(<class 'int'>, {'wrong': 341, 'right': 96})",0.034277983221133554,0.9095271418574428,0.9,0.909733925744344,-0.009733925744343952,0.9013921113689095,-0.0013921113689094877
word,seated,369,"{'right': 103.0, 'wrong': 88.66666666666667}",110,"{'wrong': 29.333333333333332, 'right': 22.0}",0.001398109640831756,0.0051020408163265345,0.00593957395739084,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 45})",0.012306348008308009,0.6388083574927522,0.591743119266055,0.6390661908830477,-0.047323071616992674,0.5897435897435898,0.001999529522465293,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 23})",0.06506635433495343,0.6895431370588824,0.6697247706422018,0.68965170628738,-0.019926935645178223,0.6666666666666666,0.003058103975535187,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 89})",0.04545812955756355,0.8879836049185245,0.908256880733945,0.8878725435995376,0.02038433713440735,0.9017094017094017,0.0065474790245432235,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 90})",0.04840214729577233,0.9095271418574428,0.9495412844036697,0.9093079358697291,0.04023334853394056,0.9487179487179487,0.0008233356857210161
word,second,641,"{'wrong': 165.66666666666666, 'right': 144.0}",212,"{'wrong': 56.0, 'right': 44.0}",0.0012238700131279973,0.0036000000000000034,0.0003157869405843606,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 49})",0.03426723600263894,0.6388083574927522,0.6533018867924528,0.6386531272102658,0.014648759582187032,0.6495535714285714,0.003748315363881427,"defaultdict(<class 'int'>, {'wrong': 161, 'right': 63})",0.018188392499901798,0.6895431370588824,0.7099056603773585,0.6893250479943417,0.020580612383016783,0.7098214285714286,8.423180592986856e-05,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 172})",0.030287815703991874,0.8879836049185245,0.9245283018867925,0.8875921996564615,0.03693610223033095,0.9241071428571429,0.00042115902964956486,"defaultdict(<class 'int'>, {'right': 57, 'wrong': 167})",0.024326495103645637,0.9095271418574428,0.9386792452830188,0.9092149136101849,0.02946433167283391,0.9397321428571429,-0.0010528975741240787
word,section,238,"{'wrong': 62.333333333333336, 'right': 51.0}",71,"{'wrong': 18.0, 'right': 17.0}",0.0024999999999999988,0.00020408163265306058,0.0006405407074709622,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 17})",0.02569419325626955,0.6388083574927522,0.6619718309859155,0.6387258590418862,0.02324597194402933,0.6597222222222222,0.0022496087636932893,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 15})",0.03364746682902057,0.6895431370588824,0.704225352112676,0.689490845247053,0.014734506865623054,0.7013888888888888,0.0028364632237871668,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 60})",0.048410621367483433,0.8879836049185245,0.9154929577464789,0.8878856282919488,0.02760732945453004,0.9166666666666666,-0.0011737089201877549,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 57})",0.03364746682902057,0.9095271418574428,0.9225352112676056,0.9094808126410835,0.013054398626522135,0.9236111111111112,-0.0010758998435055345
word,security,149,"{'wrong': 36.333333333333336, 'right': 40.0}",35,"{'right': 8.0, 'wrong': 9.0}",0.0005768387330523801,0.0008650519031141872,0.0014280629449823588,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 25})",0.024807700181724936,0.6388083574927522,0.7,0.6387011166190977,0.06129888338090228,0.7083333333333334,-0.008333333333333415,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.04974563126587483,0.6895431370588824,0.6285714285714286,0.6896499924891092,-0.06107856391768063,0.625,0.0035714285714285587,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.04974563126587483,0.8879836049185245,0.9285714285714286,0.8879124730859747,0.04065895548545395,0.9166666666666666,0.011904761904761973,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.0402271320125836,0.9095271418574428,0.9571428571428572,0.9094436933553652,0.04769916378749195,0.9583333333333334,-0.0011904761904761862
word,sedan,126,"{'wrong': 33.666666666666664, 'right': 25.0}",35,"{'wrong': 7.666666666666667, 'right': 12.0}",0.0054558367768595024,0.012137316862970402,0.017054138596871875,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 41})",0.04971310237676862,0.6388083574927522,0.6176470588235294,0.638844382134989,-0.021197323311459515,0.648936170212766,-0.03128911138923651,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.01748048461936212,0.6895431370588824,0.6323529411764706,0.6896404966953735,-0.057287555518902966,0.6276595744680851,0.0046933667083854935,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.01748048461936212,0.8879836049185245,0.8676470588235294,0.888018225515722,-0.02037116669219252,0.8617021276595744,0.005944931163955003,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.022271525410888733,0.9095271418574428,0.8970588235294118,0.9095483677148007,-0.012489544185388946,0.8936170212765957,0.003441802252816095
word,see,8945,"{'right': 2345.0, 'wrong': 2200.0}",2244,"{'right': 614.0, 'wrong': 543.3333333333334}",0.0002544533881330924,0.0009320780861772367,0.00010649817017420243,"defaultdict(<class 'int'>, {'right': 810, 'wrong': 1738})",0.020323801403035142,0.6388083574927522,0.6496960486322189,0.6380417335473515,0.011654315084867362,0.6459314055144586,0.003764643117760258,"defaultdict(<class 'int'>, {'wrong': 1917, 'right': 631})",0.03875191459623401,0.6895431370588824,0.668693009118541,0.6910112359550562,-0.022318226836515187,0.6708137188971083,-0.0021207097785672646,"defaultdict(<class 'int'>, {'right': 659, 'wrong': 1889})",0.03539091110825363,0.8879836049185245,0.8860182370820668,0.8881219903691814,-0.0021037532871145403,0.8836583725622058,0.0023598645198610324,"defaultdict(<class 'int'>, {'wrong': 1885, 'right': 663})",0.03492628095570831,0.9095271418574428,0.9027355623100304,0.9100053504547887,-0.007269788144758316,0.9011432414256894,0.0015923208843410253
word,seed,36,"{'right': 10.0, 'wrong': 8.666666666666666}",17,"{'right': 7.0, 'wrong': 3.3333333333333335}",0.0012755102040816354,0.03147762747138397,0.010562353342485904,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.04354441427922684,0.6388083574927522,0.5882352941176471,0.6388513682525389,-0.050616074134891775,0.625,-0.03676470588235292,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 11})",0.010292503325082546,0.6895431370588824,0.7647058823529411,0.6894792135674621,0.07522666878547901,0.7321428571428571,0.03256302521008403,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.05647632535392827,0.8879836049185245,0.9411764705882353,0.8879383661013558,0.05323810448687949,0.9464285714285714,-0.005252100840336116,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.05647632535392827,0.9095271418574428,0.9411764705882353,0.9095002251238181,0.03167624546441716,0.9464285714285714,-0.005252100840336116
word,seeing,76,"{'wrong': 19.333333333333332, 'right': 18.0}",35,"{'wrong': 8.333333333333334, 'right': 10.0}",0.00031887755102040787,0.0020661157024793376,0.002007059747750582,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 27})",0.012888050541592588,0.6388083574927522,0.6857142857142857,0.6387261529217365,0.04698813279254921,0.675,0.010714285714285676,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 26})",0.009014291512898811,0.6895431370588824,0.7142857142857143,0.6894997746732763,0.024785939612438024,0.7125,0.0017857142857142794,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.0367929385289997,0.8879836049185245,0.9285714285714286,0.8879124730859747,0.04065895548545395,0.925,0.0035714285714285587,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.0367929385289997,0.9095271418574428,0.9857142857142858,0.9093936207500877,0.07632066496419809,0.9875,-0.0017857142857142794
word,seem,96,"{'wrong': 24.333333333333332, 'right': 23.0}",25,"{'right': 7.0, 'wrong': 6.0}",0.00019837333862328773,0.0014792899408284004,0.0013820025880420354,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.01618288890914256,0.6388083574927522,0.68,0.6387568189780292,0.04124318102197089,0.6724137931034483,0.0075862068965517615,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.043910351938977486,0.6895431370588824,0.68,0.6895550773234573,-0.009555077323457284,0.6724137931034483,0.0075862068965517615,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.023621058605318886,0.8879836049185245,0.92,0.8879435463690506,0.032056453630949444,0.9137931034482759,0.006206896551724128,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.023621058605318886,0.9095271418574428,0.96,0.9094639907912517,0.050536009208748234,0.9482758620689655,0.01172413793103444
word,seems,351,"{'wrong': 87.66666666666667, 'right': 88.0}",110,"{'wrong': 28.0, 'right': 26.0}",9.001580677566407e-07,0.0003429355281207133,0.00018955809969327126,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 17})",0.07210631704468602,0.6388083574927522,0.6203703703703703,0.6389084330083425,-0.018538062637972197,0.6181818181818182,0.002188552188552184,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 76})",0.01674477697624402,0.6895431370588824,0.6666666666666666,0.6896673032465575,-0.02300063657989082,0.6727272727272727,-0.0060606060606061,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 83})",0.031494778680388635,0.8879836049185245,0.8935185185185185,0.8879535631721781,0.005564955346340383,0.8954545454545455,-0.0019360269360270133,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 82})",0.02904789512442616,0.9095271418574428,0.8981481481481481,0.9095889034073776,-0.011440755259229496,0.9,-0.0018518518518518823
word,seen,2726,"{'wrong': 669.6666666666666, 'right': 717.0}",832,"{'wrong': 211.0, 'right': 199.0}",0.00029129299186390705,0.00021415823914336743,0.0005025782714417927,"defaultdict(<class 'int'>, {'wrong': 598, 'right': 246})",0.026691173882645608,0.6388083574927522,0.6246355685131195,0.6393115942028985,-0.014676025689778993,0.6246418338108882,-6.265297768703881e-06,"defaultdict(<class 'int'>, {'right': 211, 'wrong': 633})",0.03831773922851498,0.6895431370588824,0.7215743440233237,0.6884057971014492,0.03316854692187443,0.7220630372492837,-0.000488693225960013,"defaultdict(<class 'int'>, {'right': 216, 'wrong': 628})",0.03649730619623597,0.8879836049185245,0.9125364431486881,0.887111801242236,0.025424641906452106,0.91189111747851,0.0006453256701780541,"defaultdict(<class 'int'>, {'right': 227, 'wrong': 617})",0.03268472661974386,0.9095271418574428,0.9395043731778425,0.9084627329192546,0.03104164025858791,0.9398280802292264,-0.00032370705138384803
word,sending,145,"{'right': 33.0, 'wrong': 37.333333333333336}",41,"{'right': 15.0, 'wrong': 8.666666666666666}",0.0009489903640978406,0.01790319381075184,0.013759212593048277,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 38})",0.004355099005980776,0.6388083574927522,0.6,0.6388861063808474,-0.03888610638084744,0.6,0.0,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 35})",0.0009334961465772337,0.6895431370588824,0.6375,0.6896474005809877,-0.05214740058098777,0.6083333333333333,0.029166666666666674,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.023306116514675797,0.8879836049185245,0.9375,0.8878844034859261,0.04961559651407388,0.9416666666666667,-0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 15})",0.027476488869832498,0.9095271418574428,0.9375,0.9094711008714815,0.02802889912851847,0.9416666666666667,-0.004166666666666652
word,sends,156,"{'wrong': 39.333333333333336, 'right': 38.0}",49,"{'wrong': 12.0, 'right': 13.0}",7.431629013079696e-05,0.0004000000000000007,0.0004096809581898668,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 14})",0.027783145551801218,0.6388083574927522,0.648936170212766,0.6387845082418959,0.01015166197087003,0.6470588235294118,0.001877346683354153,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 15})",0.023088448048298925,0.6895431370588824,0.6595744680851063,0.6896137081016083,-0.030039240016501934,0.6666666666666666,-0.007092198581560294,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 10})",0.05240453571844301,0.8879836049185245,0.8404255319148937,0.888095595971742,-0.04767006405684837,0.8431372549019608,-0.0027117229870671222,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.03301553727114444,0.9095271418574428,0.9042553191489362,0.9095395560899845,-0.0052842369410482926,0.9019607843137255,0.002294534835210693
word,serf,233,"{'wrong': 57.666666666666664, 'right': 60.0}",68,"{'wrong': 17.0, 'right': 17.0}",9.830750587838721e-05,0.0,4.915939146776403e-05,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 19})",0.02811471324061353,0.6388083574927522,0.6102941176470589,0.6389056073828869,-0.028611489735828055,0.6102941176470589,0.0,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 9})",0.0858283889856748,0.6895431370588824,0.7132352941176471,0.6894623332330224,0.02377296088462466,0.7132352941176471,0.0,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 13})",0.05734635952282402,0.8879836049185245,0.8823529411764706,0.8880028087069917,-0.005649867530521102,0.8823529411764706,0.0,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 16})",0.04105477394872743,0.9095271418574428,0.9191176470588235,0.9094944327414987,0.009623214317324824,0.9191176470588235,0.0
word,series,218,"{'right': 55.0, 'wrong': 54.333333333333336}",42,"{'wrong': 11.666666666666666, 'right': 7.0}",9.295062462819766e-06,0.015624999999999993,0.008346674209274641,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 9})",0.05498769984894039,0.6388083574927522,0.5952380952380952,0.6389000200360649,-0.04366192479796971,0.5851063829787234,0.010131712259371817,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 8})",0.0640993497536398,0.6895431370588824,0.7142857142857143,0.689491083951112,0.024794630334602275,0.6914893617021277,0.022796352583586588,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 37})",0.04684117635843584,0.8879836049185245,0.8809523809523809,0.8879983971148067,-0.007046016162425728,0.8723404255319149,0.008611955420466,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 37})",0.04684117635843584,0.9095271418574428,0.9285714285714286,0.9094870767381287,0.01908435183329993,0.9148936170212766,0.01367781155015202
word,serious,61,"{'right': 24.0, 'wrong': 12.333333333333334}",14,"{'wrong': 2.3333333333333335, 'right': 7.0}",0.02577644979378839,0.0625,0.004825714187858151,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 8})",0.0016813067107873982,0.6388083574927522,0.6785714285714286,0.638780512204882,0.039790916366546636,0.6071428571428571,0.07142857142857151,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.0586791564842809,0.6895431370588824,0.7857142857142857,0.6894757903161265,0.09623849539815921,0.8392857142857143,-0.0535714285714286,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.04677752185423127,0.8879836049185245,0.8928571428571429,0.8879801920768308,0.004876950780312139,0.8928571428571429,0.0,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 11})",0.03638098267802109,0.9095271418574428,0.8928571428571429,0.9095388155262105,-0.016681672669067615,0.8571428571428571,0.03571428571428581
word,serve,141,"{'wrong': 35.666666666666664, 'right': 34.0}",40,"{'wrong': 9.666666666666666, 'right': 11.0}",0.00014308280488084014,0.0010405827263267448,0.0009784173687847134,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 14})",0.01641494872494008,0.6388083574927522,0.6125,0.6388610638084744,-0.02636106380847436,0.6111111111111112,0.001388888888888884,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 28})",0.0062039320300113325,0.6895431370588824,0.75,0.6894220174296304,0.060577982570369615,0.7444444444444445,0.005555555555555536,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.032419916643085245,0.8879836049185245,0.9375,0.8878844034859261,0.04961559651407388,0.9333333333333333,0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.03928115542152341,0.9095271418574428,0.95,0.9094460582991085,0.04055394170089144,0.9555555555555556,-0.005555555555555647
word,serving,97,"{'right': 27.0, 'wrong': 23.333333333333332}",28,"{'wrong': 6.666666666666667, 'right': 8.0}",0.0013266961975351972,0.0020661157024793376,4.1052603543909483e-05,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 19})",0.00852512575629755,0.6388083574927522,0.5892857142857143,0.6388777655420963,-0.049592051256382,0.59375,-0.004464285714285698,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 6})",0.06800416622013675,0.6895431370588824,0.6964285714285714,0.6895334868355191,0.006895084593052325,0.703125,-0.006696428571428603,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.04374986665895397,0.8879836049185245,0.8928571428571429,0.887976774451897,0.004880368405245861,0.890625,0.0022321428571429047,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 22})",0.02590245969936203,0.9095271418574428,0.8928571428571429,0.9095505055561117,-0.016693362698968817,0.875,0.017857142857142905
word,set,2523,"{'wrong': 649.3333333333334, 'right': 575.0}",680,"{'wrong': 172.66666666666666, 'right': 162.0}",0.0009215266050247538,0.00025396422279011315,0.0001042009413769144,"defaultdict(<class 'int'>, {'wrong': 593, 'right': 98})",0.06586280925146606,0.6388083574927522,0.6408132530120482,0.6387395305552683,0.0020737224567798362,0.6392592592592593,0.0015539937527888625,"defaultdict(<class 'int'>, {'wrong': 515, 'right': 176})",0.02528514975735869,0.6895431370588824,0.6844879518072289,0.6897166787302244,-0.005228726922995475,0.6837037037037037,0.0007842481035251758,"defaultdict(<class 'int'>, {'right': 182, 'wrong': 509})",0.023138620115281887,0.8879836049185245,0.8742469879518072,0.8884551752662599,-0.014208187314452725,0.8755555555555555,-0.0013085676037483118,"defaultdict(<class 'int'>, {'wrong': 523, 'right': 168})",0.028329938743459536,0.9095271418574428,0.9179216867469879,0.9092389618446903,0.0086827249022976,0.917037037037037,0.0008846497099509465
word,setting,166,"{'wrong': 42.333333333333336, 'right': 39.0}",66,"{'wrong': 17.0, 'right': 15.0}",0.0004199140016124707,0.0009765625,5.8025877408414764e-05,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 13})",0.04778188576646821,0.6388083574927522,0.6923076923076923,0.6386339702121258,0.053673722095566534,0.6865671641791045,0.00574052812858783,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 51})",0.028783446677957507,0.6895431370588824,0.7230769230769231,0.6894338297979038,0.033643093279019265,0.7313432835820896,-0.008266360505166492,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 52})",0.03295739557702889,0.8879836049185245,0.9230769230769231,0.8878692141818364,0.03520770889508673,0.9253731343283582,-0.0022962112514350874,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 49})",0.021447136809466014,0.9095271418574428,0.9461538461538461,0.9094077528709693,0.03674609328287681,0.9477611940298507,-0.0016073478760045834
word,settle,117,"{'wrong': 29.333333333333332, 'right': 29.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",8.163265306122486e-06,0.0018903591682419658,0.0008270427452123693,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.05932958468334876,0.6388083574927522,0.546875,0.6389556423350355,-0.09208064233503555,0.5441176470588235,0.0027573529411765163,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.02173588052599347,0.6895431370588824,0.671875,0.6895714428757385,-0.01769644287573846,0.6764705882352942,-0.004595588235294157,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.04758767501181894,0.8879836049185245,0.90625,0.8879543406428357,0.018295659357164262,0.8970588235294118,0.009191176470588203,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 6})",0.05932958468334876,0.9095271418574428,0.84375,0.9096325222789626,-0.06588252227896263,0.8382352941176471,0.005514705882352922
word,several,3471,"{'wrong': 855.0, 'right': 906.0}",1020,"{'right': 249.0, 'wrong': 257.0}",0.00020968224071230967,6.249121217328786e-05,0.00025058813054721317,"defaultdict(<class 'int'>, {'right': 292, 'wrong': 736})",0.02798066998085432,0.6388083574927522,0.6366459627329193,0.6389180672268907,-0.0022721044939714163,0.6370636550308009,-0.0004176922978815778,"defaultdict(<class 'int'>, {'right': 249, 'wrong': 779})",0.04007479276079239,0.6895431370588824,0.7256728778467909,0.6877100840336134,0.037962793813177464,0.7253593429158111,0.00031353493097985297,"defaultdict(<class 'int'>, {'right': 268, 'wrong': 760})",0.03440003803122489,0.8879836049185245,0.9332298136645962,0.885688025210084,0.04754178845451218,0.9332648870636551,-3.5073399058838106e-05,"defaultdict(<class 'int'>, {'right': 262, 'wrong': 766})",0.036133331124866996,0.9095271418574428,0.9492753623188406,0.9075105042016807,0.04176485811715991,0.9496919917864476,-0.00041662946760701036
word,shade,112,"{'right': 32.0, 'wrong': 26.666666666666668}",28,"{'wrong': 7.333333333333333, 'right': 6.0}",0.0020661157024793376,0.0024999999999999988,0.004562823850735483,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 9})",0.031220263161613207,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.6166666666666667,0.008333333333333304,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 26})",0.09979080987183872,0.6895431370588824,0.6428571428571429,0.6896085694263691,-0.04675142656922615,0.65,-0.0071428571428571175,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 20})",0.023021192618810186,0.8879836049185245,0.9464285714285714,0.8879016918610472,0.058526879567524226,0.95,-0.0035714285714285587,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.0523352065037147,0.9095271418574428,0.9285714285714286,0.9095004504955451,0.019070978075883538,0.9333333333333333,-0.004761904761904745
word,shadow,327,"{'wrong': 79.0, 'right': 90.0}",81,"{'wrong': 19.0, 'right': 24.0}",0.0010591365848534734,0.003380205516495402,0.00033030960232206287,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 28})",0.03108957269876307,0.6388083574927522,0.6296296296296297,0.6388456712672522,-0.009216041637622574,0.6288659793814433,0.000763650248186365,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 24})",0.04348405662995923,0.6895431370588824,0.6851851851851852,0.6895608531994981,-0.0043756680143128834,0.6855670103092784,-0.00038182512409312697,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 24})",0.04348405662995923,0.8879836049185245,0.8580246913580247,0.8881053952321204,-0.03008070387409567,0.8608247422680413,-0.0028000509100165605,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 27})",0.03395063872714979,0.9095271418574428,0.9074074074074074,0.9095357590966123,-0.002128351689204888,0.9072164948453608,0.000190912562046619
word,shadowy,62,"{'wrong': 16.333333333333332, 'right': 13.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.0032283057851239644,0.009999999999999995,0.012370421994784046,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.008064555630926798,0.6388083574927522,0.6111111111111112,0.638833299979988,-0.027722188868876785,0.6,0.011111111111111183,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.034523317218560494,0.6895431370588824,0.7777777777777778,0.6894636782069241,0.08831409957085368,0.76,0.01777777777777778,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.014513098657303769,0.8879836049185245,0.8611111111111112,0.8880078046828097,-0.02689669357169855,0.8,0.061111111111111116,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.02320681903862514,0.9095271418574428,1.0,0.9094456674004403,0.0905543325995597,1.0,0.0
word,shaft,90,"{'wrong': 24.666666666666668, 'right': 16.0}",41,"{'wrong': 11.666666666666666, 'right': 6.0}",0.01135447460360119,0.02572089711641154,0.001560470996929882,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 7})",0.038877029365222554,0.6388083574927522,0.6463414634146342,0.6387928875532182,0.007548575861415996,0.6276595744680851,0.018681888946549097,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 32})",0.0030123890681196704,0.6895431370588824,0.7317073170731707,0.6894565489606812,0.04225076811248951,0.7446808510638298,-0.012973533990659036,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 37})",0.019540908312588125,0.8879836049185245,0.9024390243902439,0.887953919358878,0.014485105031365908,0.8829787234042553,0.01946030098598861,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 37})",0.019540908312588125,0.9095271418574428,0.9146341463414634,0.9095166541447534,0.005117492196710094,0.8936170212765957,0.021017125064867748
word,shake,1766,"{'wrong': 416.3333333333333, 'right': 517.0}",453,"{'wrong': 114.33333333333333, 'right': 110.0}",0.0029082908163265316,9.328172848283106e-05,0.002026992353347362,"defaultdict(<class 'int'>, {'wrong': 236, 'right': 222})",0.0024006947381615407,0.6388083574927522,0.6465909090909091,0.6386333435551467,0.007957565535762434,0.647191011235955,-0.000600102145045911,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 346})",0.05091139000850329,0.6895431370588824,0.6795454545454546,0.6897679648369621,-0.010222510291507558,0.6808988764044944,-0.0013534218590398606,"defaultdict(<class 'int'>, {'right': 124, 'wrong': 334})",0.04203976865251823,0.8879836049185245,0.8545454545454545,0.8887355616886435,-0.03419010714318904,0.8550561797752809,-0.0005107252298264253,"defaultdict(<class 'int'>, {'right': 128, 'wrong': 330})",0.03931675009002123,0.9095271418574428,0.884090909090909,0.910099151589492,-0.026008242498582912,0.8853932584269663,-0.001302349336057218
word,shaker,51,"{'right': 14.0, 'wrong': 12.333333333333334}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.0010014420765902883,0.00020408163265306058,0.00015100851815991537,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.07607059438898589,0.6388083574927522,0.6739130434782609,0.6387679527598459,0.035145090718414984,0.6666666666666666,0.007246376811594235,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.07607059438898589,0.6895431370588824,0.6739130434782609,0.6895611269579143,-0.015648083479653407,0.6666666666666666,0.007246376811594235,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.03006554529264599,0.8879836049185245,0.9130434782608695,0.8879547615473152,0.025088716713554282,0.9166666666666666,-0.0036231884057971175,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.03006554529264599,0.9095271418574428,0.9130434782608695,0.9095230946304359,0.00352038363043361,0.8958333333333334,0.017210144927536142
word,shaking,235,"{'wrong': 55.666666666666664, 'right': 68.0}",79,"{'wrong': 19.666666666666668, 'right': 20.0}",0.0024865410742438672,1.7654120471718207e-05,0.0010460055065102166,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 58})",0.03956441053262523,0.6388083574927522,0.6518987341772152,0.6387564610829528,0.013142273094262413,0.65,0.0018987341772152,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 21})",0.043528275221263894,0.6895431370588824,0.7088607594936709,0.6894665529181513,0.0193942065755196,0.7125,-0.0036392405063291333,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 19})",0.052193455891144686,0.8879836049185245,0.879746835443038,0.8880162593466151,-0.0082694239035771,0.875,0.004746835443038,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 21})",0.043528275221263894,0.9095271418574428,0.9240506329113924,0.9094695639082652,0.014581069003127278,0.925,-0.0009493670886076
word,shampoo,38,"{'wrong': 10.0, 'right': 8.0}",21,"{'right': 6.0, 'wrong': 5.0}",0.0030864197530864226,0.0020661157024793376,0.0051107569528716056,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.014728627620825434,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.6739130434782609,-0.04233409610983985,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.06809660909343969,0.6895431370588824,0.6842105263157895,0.6895482063341172,-0.005337680018327684,0.6739130434782609,0.010297482837528626,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.023477720974171272,0.8879836049185245,0.9210526315789473,0.8879521689097913,0.033100462669156006,0.9347826086956522,-0.013729977116704872,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.03485117266051244,0.9095271418574428,0.9736842105263158,0.9094661529994497,0.06421805752686616,0.9782608695652174,-0.004576659038901587
word,shape,205,"{'wrong': 56.333333333333336, 'right': 36.0}",59,"{'wrong': 14.333333333333334, 'right': 16.0}",0.012123838444395216,0.0007547397657287774,0.009560669575318065,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 51})",0.021174835120997076,0.6388083574927522,0.5948275862068966,0.6389362342089433,-0.044108648002046724,0.5873015873015873,0.00752599890530925,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 23})",0.0004969757295942246,0.6895431370588824,0.7068965517241379,0.6894926809705234,0.017403870753614492,0.7063492063492064,0.0005473453749315071,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 17})",0.008800624427136344,0.8879836049185245,0.9310344827586207,0.8878584319229998,0.043176050835620816,0.9285714285714286,0.0024630541871920597,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 16})",0.011311252141110645,0.9095271418574428,0.9051724137931034,0.9095398034890716,-0.004367389695968171,0.9047619047619048,0.0004105090311986581
word,shaped,151,"{'right': 34.0, 'wrong': 39.0}",54,"{'right': 12.0, 'wrong': 14.0}",0.001172827922687185,0.0014792899408284004,8.930193248988085e-06,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 9})",0.055837675545576816,0.6388083574927522,0.6574074074074074,0.6387580192461909,0.01864938816121653,0.6517857142857143,0.005621693121693139,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 9})",0.055837675545576816,0.6895431370588824,0.7037037037037037,0.6895048115477145,0.01419889215598924,0.6964285714285714,0.007275132275132323,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 43})",0.03046689864441448,0.8879836049185245,0.9166666666666666,0.8879059743384122,0.0287606923282544,0.9196428571428571,-0.0029761904761904656,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 42})",0.025619323068725386,0.9095271418574428,0.9351851851851852,0.9094576984763433,0.02572748670884195,0.9285714285714286,0.006613756613756627
word,shard,27,"{'right': 6.0, 'wrong': 7.0}",14,"{'wrong': 2.6666666666666665, 'right': 6.0}",0.0014792899408284004,0.036982248520710075,0.02755200678863117,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.0547869805689066,0.6388083574927522,0.6071428571428571,0.6388305322128851,-0.03168767507002801,0.6,0.0071428571428571175,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.03942800607884039,0.6895431370588824,0.6071428571428571,0.6896008403361344,-0.08245798319327735,0.62,-0.0128571428571429,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.03942800607884039,0.8879836049185245,0.9285714285714286,0.8879551820728291,0.04061624649859952,0.9,0.02857142857142858,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.03942800607884039,0.9095271418574428,0.9642857142857143,0.9094887955182073,0.05479691876750703,0.98,-0.01571428571428568
word,share,261,"{'right': 106.0, 'wrong': 51.666666666666664}",60,"{'right': 14.0, 'wrong': 15.333333333333334}",0.029688819956286413,0.000516528925619835,0.01959421984714147,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 33})",0.02150877128912023,0.6388083574927522,0.6724137931034483,0.6387106476839783,0.03370314541946995,0.675,-0.002586206896551757,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 17})",0.081755257716803,0.6895431370588824,0.6982758620689655,0.6895177461399639,0.008758115929001664,0.7,-0.0017241379310344307,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 44})",0.07496119507496775,0.8879836049185245,0.8879310344827587,0.8879837577702026,-5.2723287443878775e-05,0.8916666666666667,-0.003735632183908044,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 41})",0.056731251511799585,0.9095271418574428,0.9051724137931034,0.9095398034890716,-0.004367389695968171,0.9083333333333333,-0.0031609195402299006
word,sharp,142,"{'wrong': 37.333333333333336, 'right': 30.0}",50,"{'wrong': 13.0, 'right': 11.0}",0.0029653955494559348,0.0017361111111111104,8.254140464717232e-05,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.026101004025039495,0.6388083574927522,0.62,0.6388554820605332,-0.018855482060533224,0.6153846153846154,0.004615384615384577,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 11})",0.031544686641846,0.6895431370588824,0.67,0.6895921026257767,-0.01959210262577671,0.6634615384615384,0.006538461538461604,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 10})",0.037679097075215835,0.8879836049185245,0.94,0.8878532772098617,0.05214672279013821,0.9230769230769231,0.01692307692307682,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 37})",0.013354852284484027,0.9095271418574428,0.96,0.9094006814992984,0.05059931850070154,0.9615384615384616,-0.0015384615384615996
word,sharpen,138,"{'right': 34.0, 'wrong': 34.666666666666664}",26,"{'wrong': 6.666666666666667, 'right': 6.0}",2.3564897728343567e-05,0.0006925207756232686,0.00023053803982653765,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 15})",0.0012905763193214077,0.6388083574927522,0.6153846153846154,0.6388388388388389,-0.023454223454223433,0.6296296296296297,-0.014245014245014231,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 6})",0.04125408803506295,0.6895431370588824,0.8269230769230769,0.6893643643643643,0.13755871255871255,0.8148148148148148,0.012108262108262102,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 5})",0.055012294201421716,0.8879836049185245,0.8653846153846154,0.888013013013013,-0.022628397628397634,0.8518518518518519,0.013532763532763559,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 20})",0.02998758893008304,0.9095271418574428,0.9615384615384616,0.9094594594594595,0.05207900207900207,0.9629629629629629,-0.0014245014245013454
word,sharpener,71,"{'wrong': 19.0, 'right': 14.0}",19,"{'wrong': 4.333333333333333, 'right': 6.0}",0.005739210284664832,0.006503642039542146,0.012281567035947648,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.01931850124415163,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.64,-0.008421052631578996,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.011460997045325237,0.6895431370588824,0.7368421052631579,0.6894981738129784,0.047343931450179455,0.78,-0.04315789473684217,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.01931850124415163,0.8879836049185245,0.9473684210526315,0.887927152649222,0.059441268403409575,0.96,-0.012631578947368438,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.01931850124415163,0.9095271418574428,0.9736842105263158,0.9094661529994497,0.06421805752686616,0.98,-0.0063157894736841635
word,shave,369,"{'wrong': 92.0, 'right': 93.0}",83,"{'wrong': 22.0, 'right': 17.0}",7.3046018991963445e-06,0.004109138724523339,0.002241617057436602,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 18})",0.04977520102532635,0.6388083574927522,0.6645569620253164,0.6387062779143875,0.025850684110928945,0.6607142857142857,0.003842676311030746,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 22})",0.034515791180829446,0.6895431370588824,0.7151898734177216,0.6894414613338686,0.025748412083852923,0.7023809523809523,0.012808921036769227,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 18})",0.04977520102532635,0.8879836049185245,0.9050632911392406,0.8879158930094846,0.017147398129755964,0.8928571428571429,0.01220614828209765,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 65})",0.031245203128759155,0.9095271418574428,0.9177215189873418,0.9094946554925478,0.008226863494793957,0.9226190476190477,-0.004897528631705894
word,shaving,476,"{'wrong': 118.33333333333333, 'right': 121.0}",128,"{'right': 29.0, 'wrong': 33.0}",3.103638239926753e-05,0.001040582726326743,0.000716201661042153,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 34})",0.03303360860262726,0.6388083574927522,0.6017699115044248,0.6390187503141809,-0.037248838809756046,0.6025641025641025,-0.0007941910596777069,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 33})",0.03525948873554956,0.6895431370588824,0.7433628318584071,0.6892374201980597,0.054125411660347456,0.7350427350427351,0.008320096815672029,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 97})",0.030897001345383472,0.8879836049185245,0.9469026548672567,0.8876489217312623,0.05925373313599436,0.9487179487179487,-0.0018152938506920124,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 29})",0.045114031169351046,0.9095271418574428,0.9469026548672567,0.9093148343638465,0.03758782050341014,0.9401709401709402,0.006731714696316504
word,she,4082,"{'right': 972.0, 'wrong': 1036.6666666666667}",1080,"{'wrong': 275.0, 'right': 255.0}",0.00025911062021427567,0.00035599857600569583,3.843955737446877e-06,"defaultdict(<class 'int'>, {'wrong': 894, 'right': 206})",0.050628992018929946,0.6388083574927522,0.6455823293172691,0.6384534455549711,0.007128883762298033,0.6451771653543307,0.00040516396293843737,"defaultdict(<class 'int'>, {'wrong': 837, 'right': 263})",0.032945333363420835,0.6895431370588824,0.6822289156626506,0.6899263545502368,-0.007697438887586117,0.6801181102362205,0.0021108054264301623,"defaultdict(<class 'int'>, {'wrong': 823, 'right': 277})",0.02933090394834341,0.8879836049185245,0.8945783132530121,0.8876380852183061,0.006940228034705953,0.8946850393700787,-0.0001067261170666356,"defaultdict(<class 'int'>, {'wrong': 821, 'right': 279})",0.028835749862797216,0.9095271418574428,0.9161646586345381,0.9091793792740663,0.0069852793604717744,0.9163385826771654,-0.00017392404262728256
word,shear,73,"{'wrong': 20.0, 'right': 13.0}",25,"{'wrong': 6.0, 'right': 7.0}",0.01124885215794307,0.0014792899408284004,0.010528957863674214,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.030843184469842418,0.6388083574927522,0.62,0.638831890295781,-0.01883189029578103,0.6379310344827587,-0.01793103448275868,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 24})",0.030843184469842418,0.6895431370588824,0.76,0.6894549822331215,0.07054501776687849,0.7586206896551724,0.0013793103448276334,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.0210713595062434,0.8879836049185245,0.96,0.8878934988238827,0.07210650117611728,0.9655172413793104,-0.0055172413793104225,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.0210713595062434,0.9095271418574428,0.96,0.9094639907912517,0.050536009208748234,0.9655172413793104,-0.0055172413793104225
word,sheet,414,"{'wrong': 110.0, 'right': 84.0}",127,"{'wrong': 29.666666666666668, 'right': 38.0}",0.004490381549580187,0.0037916474556528926,0.008290447885703042,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 19})",0.06195489348139217,0.6388083574927522,0.6309523809523809,0.6388581488933601,-0.007905767940979191,0.631578947368421,-0.0006265664160400863,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 35})",0.023840412389783718,0.6895431370588824,0.6865079365079365,0.6895623742454728,-0.0030544377375363307,0.680921052631579,0.005586883876357529,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 30})",0.03315201931766741,0.8879836049185245,0.876984126984127,0.8880533199195171,-0.011069192935390104,0.8914473684210527,-0.014463241436925678,"defaultdict(<class 'int'>, {'wrong': 122, 'right': 31})",0.031129194054437904,0.9095271418574428,0.9246031746031746,0.9094315895372234,0.015171585065951287,0.9342105263157895,-0.009607351712614842
word,shelf,356,"{'wrong': 97.0, 'right': 65.0}",86,"{'right': 20.0, 'wrong': 22.0}",0.009754610577655844,0.0005668934240362824,0.002854929176154739,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 6})",0.08369334329445297,0.6388083574927522,0.6511627906976745,0.6387550200803213,0.012407770617353209,0.6477272727272727,0.003435517970401758,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 23})",0.011101087475935897,0.6895431370588824,0.6453488372093024,0.6897339357429719,-0.044385098533669565,0.6477272727272727,-0.0023784355179703454,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 67})",0.01531477621248508,0.8879836049185245,0.8895348837209303,0.8879769076305221,0.0015579760904081974,0.8863636363636364,0.003171247357293905,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 65})",0.011101087475935897,0.9095271418574428,0.9011627906976745,0.9095632530120482,-0.008400462314373747,0.9034090909090909,-0.0022463002114164743
word,shelter,82,"{'wrong': 22.333333333333332, 'right': 15.0}",19,"{'right': 6.0, 'wrong': 4.333333333333333}",0.00964604591836735,0.006503642039542146,0.016086847214097477,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.0370951352343076,0.6388083574927522,0.6842105263157895,0.6387651973782958,0.045445328937493645,0.68,0.004210526315789442,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.003630918676471799,0.6895431370588824,0.7368421052631579,0.6894981738129784,0.047343931450179455,0.7,0.0368421052631579,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.024553173305312183,0.8879836049185245,0.8947368421052632,0.8879771851703607,0.006759656934902436,0.88,0.01473684210526316,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.003630918676471799,0.9095271418574428,0.8947368421052632,0.9095412017811577,-0.014804359675894552,0.84,0.054736842105263195
word,shield,199,"{'wrong': 51.0, 'right': 46.0}",77,"{'wrong': 19.666666666666668, 'right': 18.0}",0.0006642576256775438,0.0004894666771086215,6.674028850221173e-06,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 14})",0.051625588815931066,0.6388083574927522,0.6558441558441559,0.63874253600281,0.01710161984134595,0.6518987341772152,0.003945421666940674,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 25})",0.013083922769353253,0.6895431370588824,0.6883116883116883,0.689547895027347,-0.0012362067156587164,0.6835443037974683,0.0047673845142199855,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 54})",0.013083922769353253,0.8879836049185245,0.9285714285714286,0.887826785087059,0.04074464348436957,0.930379746835443,-0.0018083182640143969,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 58})",0.02352999834701023,0.9095271418574428,0.935064935064935,0.9094284710723067,0.02563646399262831,0.930379746835443,0.004685188229492043
word,shift,619,"{'wrong': 138.33333333333334, 'right': 204.0}",152,"{'wrong': 35.0, 'right': 47.0}",0.009198808414294091,0.005353955978584173,0.000266182055451529,"defaultdict(<class 'int'>, {'right': 111, 'wrong': 77})",1.5583144584113782e-05,0.6388083574927522,0.673469387755102,0.6385517901203485,0.03491759763475355,0.6639344262295082,0.009534961525593855,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 40})",0.078614779647009,0.6895431370588824,0.673469387755102,0.6896621179314165,-0.016192730176314507,0.6912568306010929,-0.017787442845990875,"defaultdict(<class 'int'>, {'wrong': 138, 'right': 50})",0.056660623201797294,0.8879836049185245,0.891156462585034,0.8879601188378066,0.003196343747227437,0.8961748633879781,-0.005018400802944134,"defaultdict(<class 'int'>, {'wrong': 135, 'right': 53})",0.050971262141226215,0.9095271418574428,0.891156462585034,0.9096631250314718,-0.018506662446437838,0.8961748633879781,-0.005018400802944134
word,shine,527,"{'wrong': 127.66666666666667, 'right': 144.0}",125,"{'wrong': 32.0, 'right': 29.0}",0.0009036847453799521,0.0006046761623219578,0.0014941831073339244,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 31})",0.044519366026521234,0.6388083574927522,0.6428571428571429,0.6387869956283604,0.004070147228782517,0.6388888888888888,0.003968253968254065,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 35})",0.034721284940173465,0.6895431370588824,0.6761904761904762,0.6896135872569218,-0.013423111066445559,0.6759259259259259,0.0002645502645503006,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 93})",0.034721284940173465,0.8879836049185245,0.8809523809523809,0.8880207024772625,-0.007068321524881571,0.8842592592592593,-0.003306878306878369,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 96})",0.041924873483368735,0.9095271418574428,0.9285714285714286,0.9094266619767851,0.01914476659464348,0.9305555555555556,-0.001984126984126977
word,shingle,107,"{'wrong': 24.0, 'right': 35.0}",33,"{'wrong': 8.0, 'right': 9.0}",0.008690031600114905,0.0008650519031141872,0.002068363391963075,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.045031012125677165,0.6388083574927522,0.6666666666666666,0.6387623291443448,0.027904337522321798,0.6891891891891891,-0.022522522522522515,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.045031012125677165,0.6895431370588824,0.7424242424242424,0.6894557652831322,0.05296847714111019,0.7432432432432432,-0.0008190008190007703,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.045031012125677165,0.8879836049185245,0.9090909090909091,0.8879487307865619,0.02114217830434717,0.9054054054054054,0.0036855036855036882,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.054204380954022136,0.9095271418574428,0.9696969696969697,0.9094277274320333,0.06026924226493646,0.9594594594594594,0.010237510237510294
word,shining,83,"{'wrong': 18.666666666666668, 'right': 27.0}",31,"{'wrong': 7.333333333333333, 'right': 9.0}",0.008324897437263567,0.002603082049146192,0.0008257968711756405,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.029157000777955702,0.6388083574927522,0.6290322580645161,0.6388235294117647,-0.009791271347248554,0.6081081081081081,0.02092414995640801,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.029157000777955702,0.6895431370588824,0.6451612903225806,0.6896120150187734,-0.04445072469619282,0.6351351351351351,0.01002615518744554,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.07525413383241174,0.8879836049185245,0.9032258064516129,0.8879599499374218,0.0152658565141911,0.918918918918919,-0.015693112467306092,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.029157000777955702,0.9095271418574428,0.9354838709677419,0.9094868585732165,0.025997012394525343,0.9459459459459459,-0.010462074978204061
word,ship,441,"{'right': 102.0, 'wrong': 113.0}",139,"{'wrong': 34.0, 'right': 37.0}",0.000654407787993509,0.00044634001190240033,0.0010912445884760733,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 30})",0.04257187106846209,0.6388083574927522,0.6014492753623188,0.63906784779545,-0.03761857243313116,0.6013513513513513,9.792401096753167e-05,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 33})",0.03586273893512748,0.6895431370588824,0.7065217391304348,0.6894252063619891,0.017096532768445694,0.7195945945945946,-0.013072855464159816,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 41})",0.021372929965533964,0.8879836049185245,0.9094202898550725,0.8878347090799276,0.02158558077514494,0.9087837837837838,0.0006365060712887338,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 42})",0.019872051273873564,0.9095271418574428,0.9094202898550725,0.9095278840346286,-0.00010759417955608086,0.9155405405405406,-0.006120250685468065
word,shirt,1519,"{'wrong': 395.0, 'right': 334.0}",383,"{'wrong': 100.0, 'right': 83.0}",0.0017504294926435871,0.0021574248260622913,1.0709345996194608e-05,"defaultdict(<class 'int'>, {'wrong': 331, 'right': 69})",0.048564601595457925,0.6388083574927522,0.631367292225201,0.638949727499618,-0.007582435274416932,0.6294871794871795,0.0018801127380215776,"defaultdict(<class 'int'>, {'wrong': 296, 'right': 104})",0.02153799176279838,0.6895431370588824,0.7037533512064343,0.6892731625324708,0.014480188673963501,0.7038461538461539,-9.280263971955804e-05,"defaultdict(<class 'int'>, {'wrong': 301, 'right': 99})",0.024574438251261634,0.8879836049185245,0.8873994638069705,0.8879947027963123,-0.0005952389893417731,0.8871794871794871,0.00021997662748340918,"defaultdict(<class 'int'>, {'right': 102, 'wrong': 298})",0.022723553201862243,0.9095271418574428,0.9195710455764075,0.9093363214995162,0.0102347240768913,0.9217948717948717,-0.0022238262184642865
word,shock,82,"{'right': 32.0, 'wrong': 16.666666666666668}",26,"{'wrong': 5.333333333333333, 'right': 10.0}",0.0248170388440608,0.023156899810964086,1.5890941711221764e-05,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 21})",0.014794361013570977,0.6388083574927522,0.6923076923076923,0.6387387387387388,0.053568953568953526,0.6463414634146342,0.045966228893058125,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.07828844737285584,0.6895431370588824,0.6923076923076923,0.6895395395395395,0.0027681527681527873,0.6829268292682927,0.009380863039399556,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.05917423071977897,0.8879836049185245,0.8269230769230769,0.888063063063063,-0.06113998613998617,0.8292682926829268,-0.002345215759849917,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 22})",0.01925228880980527,0.9095271418574428,0.8461538461538461,0.9096096096096096,-0.06345576345576343,0.8048780487804879,0.04127579737335829
word,shocked,70,"{'right': 20.0, 'wrong': 16.666666666666668}",17,"{'wrong': 3.0, 'right': 8.0}",0.0020661157024793376,0.05165289256198348,0.018000845511288083,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 17})",0.0018393674829082166,0.6388083574927522,0.5882352941176471,0.6388513682525389,-0.050616074134891775,0.5454545454545454,0.042780748663101664,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.049043914812851926,0.6895431370588824,0.7058823529411765,0.6895292410825954,0.016353111858581126,0.7272727272727273,-0.021390374331550777,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",0.011566063674716624,0.8879836049185245,0.9117647058823529,0.8879633798589224,0.023801326023430547,0.8939393939393939,0.017825311942959,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.023021192618810186,0.9095271418574428,0.8823529411764706,0.9095502526389514,-0.027197311462480833,0.8787878787878788,0.0035650623885917776
word,shoe,1242,"{'wrong': 316.6666666666667, 'right': 292.0}",375,"{'wrong': 95.0, 'right': 90.0}",0.00041058388687679185,0.00018261504747991162,2.280309289313747e-05,"defaultdict(<class 'int'>, {'wrong': 290, 'right': 90})",0.03255862104986475,0.6388083574927522,0.6279411764705882,0.6389962371605817,-0.011055060689993512,0.6275362318840579,0.000404944586530287,"defaultdict(<class 'int'>, {'wrong': 285, 'right': 95})",0.028837588017198504,0.6895431370588824,0.7426470588235294,0.688625038136886,0.05402202068664341,0.7405797101449275,0.0020673486786019213,"defaultdict(<class 'int'>, {'right': 91, 'wrong': 289})",0.031791680933960426,0.8879836049185245,0.9014705882352941,0.8877504322180413,0.01372015601725285,0.9028985507246376,-0.001427962489343515,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 287})",0.030292154748671946,0.9095271418574428,0.9338235294117647,0.9091070883758772,0.02471644103588755,0.9347826086956522,-0.0009590792838874984
word,shoot,1294,"{'wrong': 331.6666666666667, 'right': 299.0}",368,"{'wrong': 89.66666666666667, 'right': 99.0}",0.0006707333425707016,0.0006118193509720427,0.0012824258210344594,"defaultdict(<class 'int'>, {'wrong': 325, 'right': 71})",0.05075256469605403,0.6388083574927522,0.6354748603351955,0.6388690960912052,-0.0033942357560097225,0.6373056994818653,-0.001830839146669816,"defaultdict(<class 'int'>, {'right': 105, 'wrong': 291})",0.023665757410050295,0.6895431370588824,0.7150837988826816,0.6890777687296417,0.026006030153039927,0.7150259067357513,5.789214693030509e-05,"defaultdict(<class 'int'>, {'right': 101, 'wrong': 295})",0.02619515481387344,0.8879836049185245,0.8840782122905028,0.8880547638436482,-0.003976551553145469,0.8847150259067358,-0.0006368136162330229,"defaultdict(<class 'int'>, {'wrong': 297, 'right': 99})",0.027518868984575805,0.9095271418574428,0.8994413407821229,0.9097109120521173,-0.010269571269994393,0.8963730569948186,0.0030682837873042823
word,shooting,292,"{'wrong': 73.66666666666667, 'right': 71.0}",76,"{'wrong': 19.0, 'right': 19.0}",8.494552867973441e-05,0.0,4.247697415671499e-05,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 51})",0.013605540362074023,0.6388083574927522,0.6533333333333333,0.6387537002659174,0.014579633067415942,0.6533333333333333,0.0,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 22})",0.02147703544844426,0.6895431370588824,0.7866666666666666,0.6891776629371331,0.09748900372953351,0.7866666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 22})",0.02147703544844426,0.8879836049185245,0.9133333333333333,0.8878882143394712,0.025445118993862148,0.9133333333333333,0.0,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 18})",0.03538554537612406,0.9095271418574428,0.9666666666666667,0.9093121268375897,0.05735453982907701,0.9666666666666667,0.0
word,shop,283,"{'right': 71.0, 'wrong': 70.66666666666667}",99,"{'right': 19.0, 'wrong': 26.666666666666668}",1.384083044982663e-06,0.00704619319089989,0.0036521005477165858,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 76})",0.02360035602784926,0.6388083574927522,0.6414141414141414,0.6387953986035063,0.002618742810635122,0.6588785046728972,-0.017464363258755777,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 22})",0.04890972143339268,0.6895431370588824,0.6414141414141414,0.6897824885718592,-0.04836834715771776,0.6308411214953271,0.01057301991881432,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 85})",0.04890972143339268,0.8879836049185245,0.8939393939393939,0.887953986035063,0.005985407904330886,0.883177570093458,0.010761823845935936,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 74})",0.019423612340233355,0.9095271418574428,0.9090909090909091,0.9095293112975336,-0.0004384022066244997,0.9112149532710281,-0.0021240441801190224
word,shore,241,"{'right': 59.0, 'wrong': 60.666666666666664}",71,"{'wrong': 18.0, 'right': 17.0}",4.8494347498855226e-05,0.00020408163265306058,2.6817649396319865e-05,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 52})",0.02470296109207816,0.6388083574927522,0.644927536231884,0.6387871796157898,0.006140356616094245,0.65,-0.005072463768115987,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 15})",0.04547437872858442,0.6895431370588824,0.7246376811594203,0.6894216782866028,0.03521600287281745,0.7214285714285714,0.003209109730848869,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 52})",0.02470296109207816,0.8879836049185245,0.9420289855072463,0.8877965591613582,0.054232426345888096,0.9428571428571428,-0.0008281573498964967,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 55})",0.036201471586912254,0.9095271418574428,0.9057971014492754,0.9095400511611577,-0.0037429497118822708,0.9071428571428571,-0.0013457556935817516
word,short,405,"{'right': 101.0, 'wrong': 101.33333333333333}",108,"{'wrong': 27.333333333333332, 'right': 26.0}",6.785199579859753e-07,0.00015625000000000027,6.818137368913265e-05,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 28})",0.03229654142406208,0.6388083574927522,0.6401869158878505,0.6388009447710941,0.0013859711167564237,0.6376146788990825,0.002572236988767962,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 28})",0.03229654142406208,0.6895431370588824,0.6682242990654206,0.689657771747324,-0.02143347268190343,0.6651376146788991,0.0030866843865214877,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 85})",0.04069806669035403,0.8879836049185245,0.883177570093458,0.8880094477109403,-0.004831877617482272,0.8807339449541285,0.002443625139329497,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 80})",0.027353558553697054,0.9095271418574428,0.9018691588785047,0.9095683200160812,-0.007699161137576516,0.9036697247706422,-0.0018005658921375067
word,shot,1694,"{'wrong': 419.0, 'right': 437.0}",471,"{'wrong': 123.0, 'right': 102.0}",0.00011054458904707809,0.002177777777777777,0.0016378539851449377,"defaultdict(<class 'int'>, {'right': 116, 'wrong': 376})",0.04106552411291769,0.6388083574927522,0.6331877729257642,0.6389400450173931,-0.005752272091628874,0.6325678496868476,0.0006199232389165754,"defaultdict(<class 'int'>, {'right': 125, 'wrong': 367})",0.03533223789340569,0.6895431370588824,0.7259825327510917,0.6886893799877225,0.0372931527633692,0.7265135699373695,-0.000531037186277783,"defaultdict(<class 'int'>, {'right': 121, 'wrong': 371})",0.037812689096346414,0.8879836049185245,0.9170305676855895,0.8873030489052588,0.029727518780330753,0.918580375782881,-0.0015498080972914385,"defaultdict(<class 'int'>, {'right': 126, 'wrong': 366})",0.034728574731632676,0.9095271418574428,0.9355895196506551,0.9089165131982812,0.026673006452373915,0.9373695198329853,-0.0017800001823302658
word,shotgun,120,"{'wrong': 33.333333333333336, 'right': 20.0}",35,"{'wrong': 8.666666666666666, 'right': 9.0}",0.015625,8.899964400142449e-05,0.009188277472010183,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 3})",0.06541530423930617,0.6388083574927522,0.6571428571428571,0.6387762255270142,0.018366631615842954,0.6756756756756757,-0.018532818532818518,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.0003023042252298493,0.6895431370588824,0.6714285714285714,0.6895748835811927,-0.018146312152621302,0.6621621621621622,0.009266409266409203,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.02161652650915165,0.8879836049185245,0.9,0.8879625456912523,0.012037454308747697,0.9054054054054054,-0.00540540540540535,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.010219632212577295,0.9095271418574428,0.9428571428571428,0.9094687296580041,0.03338841319913877,0.9459459459459459,-0.003088803088803105
word,shoulder,2206,"{'wrong': 540.0, 'right': 586.0}",581,"{'wrong': 147.66666666666666, 'right': 138.0}",0.0004172332310099729,0.0002862690261679154,0.0006975242089765511,"defaultdict(<class 'int'>, {'right': 200, 'wrong': 391})",0.017006484999224733,0.6388083574927522,0.6374113475177305,0.6388488838596852,-0.0014375363419546483,0.6358885017421603,0.0015228457755702696,"defaultdict(<class 'int'>, {'wrong': 442, 'right': 149})",0.03857097430380812,0.6895431370588824,0.6737588652482269,0.690001028700751,-0.01624216345252405,0.6733449477351916,0.0004139175130353223,"defaultdict(<class 'int'>, {'right': 151, 'wrong': 440})",0.03752365231251233,0.8879836049185245,0.8696808510638298,0.888514556115626,-0.018833705051796268,0.8702090592334495,-0.0005282081696197372,"defaultdict(<class 'int'>, {'right': 151, 'wrong': 440})",0.03752365231251233,0.9095271418574428,0.8829787234042553,0.910297294517025,-0.027318571112769696,0.8832752613240418,-0.00029653791978645483
word,shove,319,"{'wrong': 84.0, 'right': 67.0}",91,"{'wrong': 23.333333333333332, 'right': 21.0}",0.0031687206701460444,0.0006925207756232701,0.0004524252924820284,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 7})",0.09618001044420726,0.6388083574927522,0.6333333333333333,0.6388330990158666,-0.0054997656825332975,0.6290322580645161,0.004301075268817178,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 20})",0.030725944506545942,0.6895431370588824,0.65,0.6897218316931111,-0.039721831693111054,0.6451612903225806,0.004838709677419395,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 23})",0.02217272170845437,0.8879836049185245,0.8166666666666667,0.8883058847158064,-0.07163921804913975,0.8064516129032258,0.010215053763440896,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 75})",0.03398244946444184,0.9095271418574428,0.8444444444444444,0.9098212492468367,-0.06537680480239227,0.8387096774193549,0.005734767025089571
word,shovel,405,"{'wrong': 107.33333333333333, 'right': 83.0}",117,"{'wrong': 26.666666666666668, 'right': 37.0}",0.004086142540355357,0.006585619911734876,0.01056376486265826,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 112})",0.018647122207310476,0.6388083574927522,0.6621621621621622,0.6386780598140236,0.02348410234813858,0.6737588652482269,-0.011596703086064752,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 47})",0.008065312300516613,0.6895431370588824,0.7747747747747747,0.6890676049258607,0.08570716984891402,0.7695035460992907,0.005271228675484019,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 37})",0.02014329941731654,0.8879836049185245,0.9144144144144144,0.8878361397336014,0.026578274680812974,0.9042553191489362,0.010159095265478202,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 36})",0.021709657517355145,0.9095271418574428,0.9369369369369369,0.9093742146267907,0.027562722310146226,0.9432624113475178,-0.006325474410580845
word,shoveling,128,"{'wrong': 30.333333333333332, 'right': 37.0}",44,"{'wrong': 12.0, 'right': 8.0}",0.002450740123517304,0.009999999999999995,0.011247099433019221,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 10})",0.06354364718013679,0.6388083574927522,0.5697674418604651,0.638957070580574,-0.06918962872010892,0.574468085106383,-0.0047006432459179015,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 12})",0.04762477410986046,0.6895431370588824,0.7790697674418605,0.689350298051395,0.08971946939046549,0.776595744680851,0.002474022761009498,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 14})",0.03454292329163873,0.8879836049185245,0.8837209302325582,0.8879927866553123,-0.004271856422754183,0.8829787234042553,0.0007422068283028382,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 8})",0.08290944510090355,0.9095271418574428,0.9069767441860465,0.9095326353754446,-0.0025558911893981406,0.9042553191489362,0.002721425037110259
word,show,5358,"{'wrong': 1365.0, 'right': 1263.0}",1590,"{'wrong': 405.3333333333333, 'right': 374.0}",0.00037660807739621824,0.000404116610967238,2.4276736958753946e-07,"defaultdict(<class 'int'>, {'wrong': 1342, 'right': 280})",0.055541794763137,0.6388083574927522,0.6306273062730627,0.6394027129912605,-0.008775406718197765,0.6290555155010815,0.0015717907719812185,"defaultdict(<class 'int'>, {'wrong': 1219, 'right': 403})",0.029463363772211447,0.6895431370588824,0.7302583025830258,0.6865851696959948,0.04367313288703101,0.7296322999279019,0.000626002655123914,"defaultdict(<class 'int'>, {'right': 399, 'wrong': 1223})",0.03014774396379069,0.8879836049185245,0.911070110701107,0.8863063642700123,0.02476374643109469,0.9113193943763518,-0.00024928367524479356,"defaultdict(<class 'int'>, {'right': 403, 'wrong': 1219})",0.029463363772211447,0.9095271418574428,0.9391143911439115,0.9073776205029221,0.03173677064098934,0.9390771449170873,3.7246226824216855e-05
word,shower,198,"{'right': 49.0, 'wrong': 49.666666666666664}",42,"{'wrong': 11.333333333333334, 'right': 8.0}",1.1413440467494476e-05,0.007431629013079668,0.0034621613922424105,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 4})",0.10946405291299287,0.6388083574927522,0.6785714285714286,0.6387247044680425,0.03984672410338608,0.6630434782608695,0.015527950310559091,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 10})",0.043321004495751915,0.6895431370588824,0.6428571428571429,0.6896413544379884,-0.04678421158084545,0.6413043478260869,0.0015527950310559868,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 30})",0.011392225886991791,0.8879836049185245,0.8809523809523809,0.8879983971148067,-0.007046016162425728,0.8913043478260869,-0.010351966873705987,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 34})",0.029902270749964537,0.9095271418574428,0.9166666666666666,0.9095121218192747,0.007154544847391975,0.9239130434782609,-0.007246376811594235
word,showing,1391,"{'wrong': 346.6666666666667, 'right': 351.0}",385,"{'wrong': 94.0, 'right': 103.0}",9.644689633887446e-06,0.0005217861836172028,0.00019491949392995162,"defaultdict(<class 'int'>, {'wrong': 290, 'right': 124})",0.021748594731447857,0.6388083574927522,0.6151761517615176,0.63925243163416,-0.02407627987264238,0.6145038167938931,0.0006723349676245327,"defaultdict(<class 'int'>, {'wrong': 302, 'right': 112})",0.028846387133299498,0.6895431370588824,0.7520325203252033,0.6883688954524622,0.06366362487274113,0.7493638676844784,0.002668652640724911,"defaultdict(<class 'int'>, {'wrong': 309, 'right': 105})",0.0335534255181894,0.8879836049185245,0.9281842818428184,0.8872281916789734,0.04095609016384505,0.9274809160305344,0.0007033658122840292,"defaultdict(<class 'int'>, {'wrong': 306, 'right': 108})",0.031482572235629065,0.9095271418574428,0.9525745257452575,0.9087182359830931,0.04385628976216438,0.9541984732824428,-0.0016239475371853107
word,shown,6401,"{'wrong': 1568.3333333333333, 'right': 1696.0}",1973,"{'wrong': 493.6666666666667, 'right': 492.0}",0.0003823895784368204,7.147881899607316e-07,0.00020817213341614745,"defaultdict(<class 'int'>, {'right': 582, 'wrong': 1393})",0.026455675595751738,0.6388083574927522,0.6346749226006192,0.6390937266217804,-0.004418804021161238,0.634853168469861,-0.00017824586924175545,"defaultdict(<class 'int'>, {'right': 473, 'wrong': 1502})",0.04239183443900482,0.6895431370588824,0.7178792569659442,0.6875868333867693,0.030292423579174943,0.7179289026275116,-4.9645661567399024e-05,"defaultdict(<class 'int'>, {'right': 504, 'wrong': 1471})",0.03738441839737808,0.8879836049185245,0.9237616099071208,0.8855135192903708,0.03824809061674994,0.9238794435857806,-0.00011783367865980665,"defaultdict(<class 'int'>, {'right': 509, 'wrong': 1466})",0.036613822367085734,0.9095271418574428,0.9434984520123839,0.9071817890349471,0.03631666297743685,0.9435857805255023,-8.732851311843426e-05
word,shrug,252,"{'right': 70.0, 'wrong': 60.666666666666664}",65,"{'wrong': 16.666666666666668, 'right': 15.0}",0.0012755102040816315,0.0006925207756232686,0.001925271378917074,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 25})",0.013388740451906668,0.6388083574927522,0.6328125,0.6388276000401163,-0.006015100040116295,0.6287878787878788,0.0040246212121212155,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 56})",0.07884900876070916,0.6895431370588824,0.65625,0.6896499849563735,-0.03339998495637353,0.6590909090909091,-0.0028409090909090606,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 46})",0.025518413079669566,0.8879836049185245,0.828125,0.8881757095577174,-0.06005070955771741,0.8333333333333334,-0.00520833333333337,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 51})",0.04735988365654401,0.9095271418574428,0.8515625,0.9097131681877445,-0.0581506681877445,0.8560606060606061,-0.004498106060606077
word,shuffle,197,"{'wrong': 52.333333333333336, 'right': 40.0}",41,"{'wrong': 8.666666666666666, 'right': 15.0}",0.00446050385121662,0.01790319381075184,0.02034986351129771,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 7})",0.06691064750203543,0.6388083574927522,0.6097560975609756,0.6388680190333083,-0.029111921472332658,0.6311475409836066,-0.021391443422630996,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 17})",0.013097834808127318,0.6895431370588824,0.6829268292682927,0.6895567242674681,-0.006629894999175323,0.6639344262295082,0.018992403038784578,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.016223557965308708,0.8879836049185245,0.8780487804878049,0.8880040070122714,-0.009955226524466565,0.8442622950819673,0.03378648540583762,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 17})",0.013097834808127318,0.9095271418574428,0.8780487804878049,0.9095917856248434,-0.03154300513703856,0.8852459016393442,-0.007197121151539365
word,shut,421,"{'wrong': 104.33333333333333, 'right': 108.0}",90,"{'right': 23.0, 'wrong': 22.333333333333332}",7.454980543116898e-05,5.4065743944637114e-05,8.210515299202754e-07,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 29})",0.020165785437446133,0.6388083574927522,0.6629213483146067,0.638700607521213,0.024220740793393647,0.657608695652174,0.005312652662432749,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 25})",0.030636205787590125,0.6895431370588824,0.6797752808988764,0.6895867851584074,-0.009811504259531034,0.6847826086956522,-0.005007327796775818,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 28})",0.0225457124020306,0.8879836049185245,0.8426966292134831,0.888185971782899,-0.04548934256941595,0.8369565217391305,0.005740107474352607,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 31})",0.015851430612316475,0.9095271418574428,0.9044943820224719,0.9095496309685194,-0.005055248946047475,0.907608695652174,-0.003114313629702048
word,shuts,523,"{'right': 162.0, 'wrong': 120.33333333333333}",111,"{'wrong': 28.333333333333332, 'right': 26.0}",0.005444941449020017,0.00046106364560201564,0.0045569030791443275,"defaultdict(<class 'int'>, {'right': 67, 'wrong': 47})",9.961690682889005e-05,0.6388083574927522,0.6318181818181818,0.6388470044229996,-0.007028822604817742,0.6371681415929203,-0.005349959774738511,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 89})",0.06746761267886663,0.6895431370588824,0.6772727272727272,0.6896109770808203,-0.01233824980809306,0.6769911504424779,0.00028157683024931934,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 81})",0.0418208112838925,0.8879836049185245,0.8681818181818182,0.8880930840369924,-0.01991126585517422,0.8672566371681416,0.000925181013676557,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 79})",0.03657135875006336,0.9095271418574428,0.8545454545454545,0.9098311218335344,-0.05528566728807993,0.8539823008849557,0.0005631536604987497
word,side,5435,"{'wrong': 1359.6666666666667, 'right': 1356.0}",1525,"{'wrong': 386.6666666666667, 'right': 365.0}",4.557534305539837e-07,0.00020771775949970808,9.438145976829607e-05,"defaultdict(<class 'int'>, {'right': 456, 'wrong': 1091})",0.02204075629283335,0.6388083574927522,0.6307798481711525,0.6394352535431373,-0.008655405371984837,0.6301835486063903,0.0005962995647622593,"defaultdict(<class 'int'>, {'wrong': 1162, 'right': 385})",0.03398252912561652,0.6895431370588824,0.7042788129744652,0.6883925203427278,0.015886292631737353,0.7049626104690686,-0.0006837974946034553,"defaultdict(<class 'int'>, {'right': 375, 'wrong': 1172})",0.03592323828718401,0.8879836049185245,0.9102829537612146,0.8862423883170771,0.024040565444137463,0.9102651257647859,1.7827996428687598e-05,"defaultdict(<class 'int'>, {'right': 383, 'wrong': 1164})",0.03436524081103891,0.9095271418574428,0.9354727398205659,0.9075012124804656,0.027971527340100333,0.9357579877634262,-0.00028524794286033384
word,sideline,209,"{'wrong': 49.0, 'right': 62.0}",65,"{'right': 23.0, 'wrong': 14.0}",0.00342910478045613,0.014791818845872894,0.002056796924560336,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 37})",0.012995116988839442,0.6388083574927522,0.6349206349206349,0.6388206388206388,-0.00390000390000389,0.6098901098901099,0.02503052503052494,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 26})",0.040578237137237495,0.6895431370588824,0.7142857142857143,0.6894649751792609,0.024820739106453438,0.7032967032967034,0.01098901098901095,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 26})",0.040578237137237495,0.8879836049185245,0.9047619047619048,0.8879306022163165,0.01683130254558829,0.8956043956043956,0.009157509157509125,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 26})",0.040578237137237495,0.9095271418574428,0.9523809523809523,0.9093917665346237,0.042989185846328604,0.9395604395604396,0.012820512820512775
word,sidewalk,760,"{'right': 205.0, 'wrong': 185.0}",205,"{'wrong': 53.333333333333336, 'right': 45.0}",0.0006574621959237354,0.0017954610744039092,0.00231538303315516,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 143})",0.01931710220613672,0.6388083574927522,0.6386138613861386,0.6388103413451828,-0.00019647995904414906,0.6398104265402843,-0.001196565154145679,"defaultdict(<class 'int'>, {'right': 54, 'wrong': 160})",0.03993401273662775,0.6895431370588824,0.7054455445544554,0.6893809331448192,0.01606461140963622,0.7037914691943128,0.001654075360142615,"defaultdict(<class 'int'>, {'wrong': 167, 'right': 47})",0.05120941885804449,0.8879836049185245,0.8638613861386139,0.8882296505756413,-0.024368264437027443,0.8578199052132701,0.006041480925343734,"defaultdict(<class 'int'>, {'right': 53, 'wrong': 161})",0.04143434320638395,0.9095271418574428,0.8910891089108911,0.9097152090486771,-0.018626100137785984,0.8933649289099526,-0.002275819999061457
word,sideways,140,"{'wrong': 34.333333333333336, 'right': 37.0}",45,"{'wrong': 11.0, 'right': 12.0}",0.0003493754913092837,0.00047258979206049086,4.6513656230304885e-06,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 19})",0.008673871753719371,0.6388083574927522,0.6444444444444445,0.6387956515204649,0.005648792923979573,0.6326530612244898,0.011791383219954654,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.04730666992793937,0.6895431370588824,0.7,0.6895195631481389,0.010480436851861064,0.6938775510204082,0.006122448979591799,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.023517049635889117,0.8879836049185245,0.9333333333333333,0.8878813686689043,0.04545196466442902,0.9285714285714286,0.004761904761904745,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.06349233060611859,0.9095271418574428,0.9333333333333333,0.9094734732728821,0.023859860060451266,0.9387755102040817,-0.0054421768707483276
word,sigh,259,"{'wrong': 59.0, 'right': 82.0}",62,"{'wrong': 13.333333333333334, 'right': 22.0}",0.00665207987525778,0.015040939836240655,0.0008808548265622513,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 34})",0.020069459688626286,0.6388083574927522,0.6693548387096774,0.6387133975130365,0.030641441196640917,0.6629213483146067,0.0064334903950706845,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 27})",0.0397736880994696,0.6895431370588824,0.6935483870967742,0.6895306859205776,0.0040177011761965975,0.702247191011236,-0.008698803914461761,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 32})",0.02494093606606946,0.8879836049185245,0.8145161290322581,0.8882119935820297,-0.07369586454977162,0.8202247191011236,-0.005708590068865482,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 25})",0.04686656235069808,0.9095271418574428,0.8629032258064516,0.9096720818291215,-0.04676885602266989,0.8707865168539326,-0.007883291047480978
word,sight,254,"{'wrong': 60.333333333333336, 'right': 73.0}",56,"{'wrong': 13.333333333333334, 'right': 16.0}",0.0022562499999999987,0.0020661157024793376,2.11017675398259e-06,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 24})",0.015045488789018062,0.6388083574927522,0.6454545454545455,0.6387900355871886,0.006664509867356894,0.6507936507936508,-0.00533910533910531,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 12})",0.07200900306530299,0.6895431370588824,0.6909090909090909,0.6895393714600772,0.001369719449013762,0.6825396825396826,0.00836940836940836,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 19})",0.032577716564103104,0.8879836049185245,0.9090909090909091,0.8879254172723172,0.02116549181859184,0.8888888888888888,0.02020202020202022,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 17})",0.04183971443262309,0.9095271418574428,0.9090909090909091,0.9095283444438875,-0.0004374353529784658,0.8968253968253969,0.012265512265512202
word,sign,544,"{'wrong': 141.0, 'right': 121.0}",165,"{'right': 44.0, 'wrong': 40.333333333333336}",0.0014567915622632698,0.0004725897920604921,0.0017959895512523333,"defaultdict(<class 'int'>, {'wrong': 148, 'right': 28})",0.05527436926278819,0.6388083574927522,0.6402439024390244,0.6387964922890838,0.0014474101499406533,0.6428571428571429,-0.002613240418118501,"defaultdict(<class 'int'>, {'wrong': 143, 'right': 33})",0.043932516847612305,0.6895431370588824,0.649390243902439,0.6898750125995363,-0.04048476869709727,0.6457142857142857,0.003675958188153361,"defaultdict(<class 'int'>, {'wrong': 139, 'right': 37})",0.036122590460102584,0.8879836049185245,0.8841463414634146,0.8880153210361859,-0.003868979572771214,0.8685714285714285,0.015574912891986092,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 40})",0.03091365119353523,0.9095271418574428,0.9329268292682927,0.9093337365184961,0.023593092749796596,0.9285714285714286,0.004355400696864131
word,signal,119,"{'wrong': 26.333333333333332, 'right': 40.0}",38,"{'right': 10.0, 'wrong': 9.333333333333334}",0.010612105754905185,0.00029726516052318595,0.0037374750222761433,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 24})",0.02075169959451105,0.6388083574927522,0.618421052631579,0.638847155448718,-0.02042610281713897,0.6125,0.005921052631578938,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.07581696552503674,0.6895431370588824,0.75,0.6894280849358975,0.06057191506410253,0.7375,0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.06525298557652212,0.8879836049185245,0.8289473684210527,0.8880959535256411,-0.059148585104588425,0.825,0.003947368421052699,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.08753187430291912,0.9095271418574428,0.9210526315789473,0.9095052083333334,0.011547423245613975,0.9125,0.008552631578947367
word,silence,67,"{'right': 21.0, 'wrong': 15.333333333333334}",20,"{'wrong': 4.666666666666667, 'right': 6.0}",0.006081137951350897,0.003906249999999993,0.00012225883177284817,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.020792235503134887,0.6388083574927522,0.575,0.6388722105473832,-0.06387221054738323,0.5625,0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 3})",0.11951200061208059,0.6895431370588824,0.625,0.6896077254077855,-0.06460772540778548,0.6041666666666666,0.02083333333333337,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 10})",0.013068671457812465,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.8541666666666666,0.04583333333333339,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.05664305320564206,0.9095271418574428,0.975,0.9094616231361954,0.06553837686380459,0.9375,0.03749999999999998
word,silent,62,"{'right': 14.0, 'wrong': 16.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.0011111111111111107,0.036982248520710075,0.026374445758778592,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.056445212618506976,0.6388083574927522,0.7142857142857143,0.6387555022008804,0.0755302120848339,0.7,0.014285714285714346,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 17})",0.011319415429994956,0.6895431370588824,0.75,0.6895008003201281,0.06049919967987194,0.76,-0.010000000000000009,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.02848409984192299,0.8879836049185245,0.8928571428571429,0.8879801920768308,0.004876950780312139,0.92,-0.027142857142857135,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.02848409984192299,0.9095271418574428,0.8928571428571429,0.9095388155262105,-0.016681672669067615,0.92,-0.027142857142857135
word,silently,56,"{'right': 18.0, 'wrong': 12.666666666666666}",24,"{'right': 7.0, 'wrong': 5.666666666666667}",0.0075614366729678684,0.0027700831024930718,0.0006009374447885317,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.04691040900666729,0.6388083574927522,0.6875,0.6387498748873986,0.04875012511260135,0.6785714285714286,0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.07449921758143159,0.6895431370588824,0.6875,0.6895455910319287,-0.002045591031928695,0.6785714285714286,0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.04691040900666729,0.8879836049185245,0.8958333333333334,0.8879741767590832,0.007859156574250181,0.8928571428571429,0.0029761904761904656,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.04691040900666729,0.9095271418574428,0.9166666666666666,0.9095185667100391,0.007148099956627574,0.9107142857142857,0.005952380952380931
word,silver,307,"{'wrong': 81.0, 'right': 64.0}",113,"{'wrong': 27.333333333333332, 'right': 31.0}",0.003436385255648039,0.0009877551020408173,0.004062956708786852,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 108})",0.05902728744378777,0.6388083574927522,0.6327433628318584,0.6388428090283014,-0.006099446196442981,0.636,-0.0032566371681416184,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 22})",0.04228213702238037,0.6895431370588824,0.6637168141592921,0.689689840647464,-0.025973026488171902,0.668,-0.00428318584070797,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 31})",0.02090429732407327,0.8879836049185245,0.9336283185840708,0.8877243251394963,0.04590399344457452,0.936,-0.00237168141592925,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 29})",0.02484515374159295,0.9095271418574428,0.9513274336283186,0.9092896998944352,0.04203773373388342,0.956,-0.0046725663716813415
word,singing,309,"{'wrong': 77.0, 'right': 78.0}",94,"{'wrong': 21.0, 'right': 31.0}",1.0405827263267305e-05,0.009245562130177513,0.004367496647887586,"defaultdict(<class 'int'>, {'wrong': 100, 'right': 25})",0.051674979771993784,0.6388083574927522,0.6123595505617978,0.6389265451624241,-0.02656699460062628,0.6218487394957983,-0.009489188934000525,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 33})",0.030642290268867244,0.6895431370588824,0.6966292134831461,0.689511472611337,0.007117740871809053,0.7016806722689075,-0.005051458785761409,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 30})",0.03770536967724486,0.8879836049185245,0.8595505617977528,0.8881106592358287,-0.02856009743807586,0.8865546218487395,-0.027004060050986656,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 30})",0.03770536967724486,0.9095271418574428,0.9213483146067416,0.909474318421449,0.011873996185292612,0.9285714285714286,-0.007223113964687
word,single,146,"{'right': 28.0, 'wrong': 39.333333333333336}",38,"{'wrong': 9.666666666666666, 'right': 9.0}",0.007082638956965007,0.00031887755102040787,0.0022227610155894466,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 30})",0.019776725723407426,0.6388083574927522,0.6447368421052632,0.6387970753205128,0.005939766784750389,0.6538461538461539,-0.009109311740890691,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 11})",0.009894748049950997,0.6895431370588824,0.6842105263157895,0.6895532852564102,-0.005342758940620751,0.6794871794871795,0.004723346828609976,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 31})",0.026315983453288797,0.8879836049185245,0.9078947368421053,0.8879457131410257,0.01994902370107965,0.9102564102564102,-0.0023616734143049323,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.014340911111723788,0.9095271418574428,0.9210526315789473,0.9095052083333334,0.011547423245613975,0.9230769230769231,-0.002024291497975783
word,sings,158,"{'wrong': 37.666666666666664, 'right': 45.0}",39,"{'wrong': 9.0, 'right': 12.0}",0.0019673517169614997,0.005102040816326529,0.00037152191252962617,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 20})",0.009324309994351666,0.6388083574927522,0.6410256410256411,0.6388040266439625,0.0022216143816785605,0.6326530612244898,0.008372579801151248,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 16})",0.02433773305889341,0.6895431370588824,0.6282051282051282,0.6896629438573646,-0.0614578156522364,0.6326530612244898,-0.004447933019361638,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 12})",0.047838837622052564,0.8879836049185245,0.9230769230769231,0.8879150598487504,0.03516186322817272,0.9387755102040817,-0.015698587127158548,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.03490018197099228,0.9095271418574428,0.9487179487179487,0.9094505934792407,0.039267355238707946,0.9285714285714286,0.020146520146520075
word,sink,1310,"{'wrong': 336.3333333333333, 'right': 301.0}",354,"{'wrong': 89.66666666666667, 'right': 85.0}",0.0007683798427898661,0.0001784569663772506,0.00010329541199419288,"defaultdict(<class 'int'>, {'wrong': 307, 'right': 52})",0.06530910368271076,0.6388083574927522,0.6261829652996845,0.639011630859871,-0.01282866556018647,0.6242236024844721,0.001959362815212473,"defaultdict(<class 'int'>, {'right': 80, 'wrong': 279})",0.03487848146401054,0.6895431370588824,0.7066246056782335,0.689268119254406,0.017356486423827477,0.7049689440993789,0.0016556615788545503,"defaultdict(<class 'int'>, {'right': 89, 'wrong': 270})",0.027654196301234828,0.8879836049185245,0.886435331230284,0.8880085326832241,-0.001573201452940154,0.8881987577639752,-0.0017634265336912147,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 266})",0.02477224045256348,0.9095271418574428,0.9037854889589906,0.9096195845395907,-0.005834095580600107,0.90527950310559,-0.0014940141465994428
word,sip,323,"{'wrong': 75.0, 'right': 98.0}",85,"{'wrong': 20.0, 'right': 25.0}",0.004418791139029038,0.0030864197530864226,6.0508406642400224e-05,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 34})",0.026915397694510276,0.6388083574927522,0.6470588235294118,0.6387731539581346,0.008285669571277188,0.6485148514851485,-0.0014560279557367384,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 23})",0.06142088430635442,0.6895431370588824,0.6470588235294118,0.6897244114251293,-0.042665587895717505,0.6336633663366337,0.013395457192778126,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 26})",0.050245153239692746,0.8879836049185245,0.8588235294117647,0.8881080267054867,-0.029284497293722067,0.8465346534653465,0.012288875946418143,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 37})",0.02025800908047392,0.9095271418574428,0.8588235294117647,0.9097434867727524,-0.050919957360987755,0.8267326732673267,0.03209085614443796
word,sister,250,"{'right': 70.0, 'wrong': 60.0}",51,"{'wrong': 13.0, 'right': 12.0}",0.0014792899408284004,0.0004000000000000007,0.0017104351227257928,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.051083533210843524,0.6388083574927522,0.7058823529411765,0.6386369330994738,0.06724541984170274,0.7019230769230769,0.0039592760180996445,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 15})",0.03261663544677888,0.6895431370588824,0.7058823529411765,0.6895013781007266,0.01638097484044987,0.7019230769230769,0.0039592760180996445,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 40})",0.051083533210843524,0.8879836049185245,0.8431372549019608,0.8880982209972438,-0.044960966095282995,0.8461538461538461,-0.003016591251885359,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 39})",0.04434258019234342,0.9095271418574428,0.8529411764705882,0.9096717614632924,-0.056730584992704225,0.8557692307692307,-0.002828054298642524
word,sit,1328,"{'wrong': 343.0, 'right': 299.0}",351,"{'wrong': 83.33333333333333, 'right': 101.0}",0.0011742898457895404,0.0022963679944017386,0.0033819088309672528,"defaultdict(<class 'int'>, {'wrong': 340, 'right': 65})",0.05592648619416468,0.6388083574927522,0.6418128654970761,0.6387561025223759,0.0030567629747001446,0.6502525252525253,-0.008439659755449247,"defaultdict(<class 'int'>, {'wrong': 318, 'right': 87})",0.03568508058222548,0.6895431370588824,0.685672514619883,0.6896104556550041,-0.003937941035121129,0.6843434343434344,0.0013290802764486243,"defaultdict(<class 'int'>, {'wrong': 306, 'right': 99})",0.02706680602198821,0.8879836049185245,0.8903508771929824,0.8879424328722538,0.00240844432072862,0.8863636363636364,0.003987240829346095,"defaultdict(<class 'int'>, {'wrong': 291, 'right': 114})",0.018275484415095265,0.9095271418574428,0.9166666666666666,0.909402969894223,0.007263696772443651,0.9141414141414141,0.002525252525252486
word,sits,5269,"{'wrong': 1304.3333333333333, 'right': 1356.0}",1328,"{'wrong': 338.6666666666667, 'right': 312.0}",9.429502573938246e-05,0.0004199140016124707,0.000456213885471457,"defaultdict(<class 'int'>, {'right': 413, 'wrong': 942})",0.02192703568436362,0.6388083574927522,0.6371224165341812,0.6389214849583955,-0.0017990684242142896,0.6361867704280155,0.0009356461061656995,"defaultdict(<class 'int'>, {'right': 323, 'wrong': 1032})",0.03999278712823061,0.6895431370588824,0.6701112877583466,0.6908470236825262,-0.020735735924179544,0.6700389105058365,7.237725251008076e-05,"defaultdict(<class 'int'>, {'right': 331, 'wrong': 1024})",0.03811287187292644,0.8879836049185245,0.875993640699523,0.8887881374013228,-0.012794496701799773,0.8762645914396887,-0.00027095074016569853,"defaultdict(<class 'int'>, {'right': 340, 'wrong': 1015})",0.036066405688527696,0.9095271418574428,0.9026232114467408,0.9099903989758907,-0.007367187529149888,0.9035019455252918,-0.0008787340785509912
word,sitting,2749,"{'wrong': 695.0, 'right': 664.0}",708,"{'wrong': 182.0, 'right': 162.0}",0.00013008417976036405,0.0008450513791238521,0.00015627834351980736,"defaultdict(<class 'int'>, {'right': 172, 'wrong': 556})",0.03499214545250183,0.6388083574927522,0.6307922272047832,0.6390856906448777,-0.008293463440094517,0.6320754716981132,-0.0012832444933299492,"defaultdict(<class 'int'>, {'wrong': 567, 'right': 161})",0.03978612537489121,0.6895431370588824,0.695067264573991,0.6893520194445881,0.005715245129402913,0.693033381712627,0.002033882861364078,"defaultdict(<class 'int'>, {'right': 166, 'wrong': 562})",0.03755751858302144,0.8879836049185245,0.8976083707025411,0.887650617986244,0.009957752716297064,0.8984034833091437,-0.0007951126066025882,"defaultdict(<class 'int'>, {'right': 185, 'wrong': 543})",0.029822197082680447,0.9095271418574428,0.9177877428998505,0.9092413507783007,0.00854639212154984,0.918722786647315,-0.000935043747464448
word,six,90,"{'wrong': 23.666666666666668, 'right': 19.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.002990722656250003,0.0014792899408284004,0.00013279921028614035,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.013812911713281063,0.6388083574927522,0.6666666666666666,0.6387707092447069,0.027895957421959716,0.6607142857142857,0.005952380952380931,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 19})",0.008142413623622884,0.6895431370588824,0.7222222222222222,0.6894989739226187,0.03272324829960349,0.7321428571428571,-0.009920634920634885,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.013812911713281063,0.8879836049185245,0.9444444444444444,0.8879073026678012,0.05653714177664326,0.9464285714285714,-0.001984126984126977,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.013812911713281063,0.9095271418574428,0.9629629629629629,0.9094549276740578,0.05350803528890513,0.9642857142857143,-0.001322751322751392
word,size,94,"{'wrong': 25.666666666666668, 'right': 17.0}",34,"{'right': 9.0, 'wrong': 8.333333333333334}",0.010314941406250007,0.0003698224852071001,0.007363887963208499,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.012654538868321852,0.6388083574927522,0.6617647058823529,0.6387692769877829,0.02299542889457007,0.6666666666666666,-0.004901960784313708,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.03388041432435593,0.6895431370588824,0.6911764705882353,0.6895403564990987,0.0016361140891365533,0.6944444444444444,-0.0032679738562091387,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.01832471919520634,0.8879836049185245,0.8970588235294118,0.8879681554175847,0.009090668111827127,0.9027777777777778,-0.005718954248365993,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.00816465658079036,0.9095271418574428,0.9705882352941176,0.9094231924694572,0.0611650428246604,0.9722222222222222,-0.0016339869281045694
word,sized,64,"{'wrong': 16.666666666666668, 'right': 14.0}",20,"{'right': 6.0, 'wrong': 4.666666666666667}",0.0018903591682419658,0.003906249999999993,0.005628311158736944,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 1})",0.13005439016473083,0.6388083574927522,0.6578947368421053,0.6387902136388652,0.019104523203240076,0.6521739130434783,0.005720823798627039,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.0034243415929399064,0.6895431370588824,0.7368421052631579,0.6894981738129784,0.047343931450179455,0.717391304347826,0.0194508009153318,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 8})",0.007963353633587068,0.8879836049185245,0.868421052631579,0.8880022014309301,-0.019581148799351134,0.8478260869565217,0.020594965675057253,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.05040883569668455,0.9095271418574428,0.9210526315789473,0.9095161855205883,0.011536446058359018,0.9347826086956522,-0.013729977116704872
word,skate,367,"{'right': 78.0, 'wrong': 96.33333333333333}",99,"{'wrong': 25.0, 'right': 24.0}",0.0027647891082846826,0.0001041232819658478,0.0009017416588844376,"defaultdict(<class 'int'>, {'wrong': 84, 'right': 16})",0.050335936347077004,0.6388083574927522,0.6313131313131313,0.638845632189682,-0.007532500876550774,0.63,0.001313131313131266,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 59})",0.0007147930267649774,0.6895431370588824,0.7525252525252525,0.6892299191239263,0.0632953334013262,0.755,-0.0024747474747475184,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 19})",0.03897762131762247,0.8879836049185245,0.9090909090909091,0.8878786356557995,0.021212273435109563,0.905,0.004090909090909034,"defaultdict(<class 'int'>, {'wrong': 77, 'right': 23})",0.02673384281563912,0.9095271418574428,0.9242424242424242,0.9094539609182699,0.014788463324154288,0.92,0.004242424242424159
word,skateboard,588,"{'right': 140.0, 'wrong': 149.33333333333334}",176,"{'wrong': 42.666666666666664, 'right': 48.0}",0.0002601456815816862,0.0008650519031141856,0.0010375242041545177,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 27})",0.07189847736778365,0.6388083574927522,0.6303030303030303,0.6388790887556071,-0.008576058452576807,0.6291208791208791,0.0011821511821511477,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 130})",0.012921524056806445,0.6895431370588824,0.7090909090909091,0.6893805755758279,0.019710333515081224,0.7197802197802198,-0.010689310689310672,"defaultdict(<class 'int'>, {'wrong': 147, 'right': 46})",0.033158160939001965,0.8879836049185245,0.8818181818181818,0.888034877274331,-0.006216695456149113,0.8791208791208791,0.002697302697302728,"defaultdict(<class 'int'>, {'wrong': 150, 'right': 43})",0.03795976103523547,0.9095271418574428,0.9030303030303031,0.9095811703039162,-0.006550867273613092,0.9010989010989011,0.0019314019314019548
word,skateboarding,170,"{'wrong': 45.0, 'right': 35.0}",52,"{'wrong': 12.333333333333334, 'right': 15.0}",0.00390625,0.002379535990481855,0.006205696411864605,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 18})",0.010197801871871928,0.6388083574927522,0.6346153846153846,0.6388192843540142,-0.004203899738629668,0.6416666666666667,-0.007051282051282137,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.033065334627020895,0.6895431370588824,0.7211538461538461,0.689460759747419,0.031693086406427096,0.7166666666666667,0.004487179487179471,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 16})",0.01611208432602946,0.8879836049185245,0.9230769230769231,0.8878921519494838,0.03518477112743934,0.925,-0.0019230769230769162,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 12})",0.033065334627020895,0.9095271418574428,0.9519230769230769,0.9094166583141224,0.04250641860895443,0.95,0.0019230769230769162
word,skating,201,"{'wrong': 55.0, 'right': 36.0}",53,"{'right': 12.0, 'wrong': 13.666666666666666}",0.010898442217123534,0.0010541406645302757,0.0026387033249806874,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 8})",0.04081878817994815,0.6388083574927522,0.6415094339622641,0.6388011827795319,0.002708251182732213,0.6363636363636364,0.005145797598627766,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 36})",0.0013486606662271201,0.6895431370588824,0.7452830188679245,0.6893950784343207,0.05588794043360379,0.7545454545454545,-0.009262435677530045,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 43})",0.01869907436245307,0.8879836049185245,0.9339622641509434,0.8878614744649928,0.04610078968595066,0.9363636363636364,-0.002401372212692987,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.008518795901659132,0.9095271418574428,0.9622641509433962,0.9093870595900366,0.052877091353359607,0.9636363636363636,-0.0013722126929673895
word,sketch,69,"{'wrong': 16.666666666666668, 'right': 19.0}",33,"{'wrong': 7.666666666666667, 'right': 10.0}",0.0010699624421346829,0.004360982556069774,0.0005609374026315402,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 3})",0.1369501328648957,0.6388083574927522,0.6212121212121212,0.6388374305312171,-0.017625309319095894,0.6219512195121951,-0.0007390983000739038,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 18})",0.004398505390525293,0.6895431370588824,0.6212121212121212,0.6896560356481249,-0.06844391443600373,0.6463414634146342,-0.02512934220251295,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.07448036727897905,0.8879836049185245,0.8636363636363636,0.8880238321734342,-0.024387468537070522,0.8658536585365854,-0.0022172949002217113,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.07448036727897905,0.9095271418574428,0.8939393939393939,0.9095528964101537,-0.015613502470759766,0.8780487804878049,0.015890613451589042
word,ski,833,"{'right': 196.0, 'wrong': 212.33333333333334}",246,"{'wrong': 65.33333333333333, 'right': 50.0}",0.0004000000000000007,0.004418791139029031,0.0010884588689272848,"defaultdict(<class 'int'>, {'wrong': 214, 'right': 48})",0.05102440511716419,0.6388083574927522,0.6123348017621145,0.6391121896961424,-0.02677738793402784,0.6069958847736625,0.005338916988452014,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 183})",0.016838667466696364,0.6895431370588824,0.7180616740088106,0.6892158349764902,0.02884583903232041,0.7242798353909465,-0.006218161382135934,"defaultdict(<class 'int'>, {'right': 61, 'wrong': 201})",0.033819116838963464,0.8879836049185245,0.9096916299559471,0.8877344658476162,0.02195716410833093,0.911522633744856,-0.0018310037889088804,"defaultdict(<class 'int'>, {'right': 64, 'wrong': 198})",0.03048583083658421,0.9095271418574428,0.9515418502202643,0.9090449466605997,0.04249690355966462,0.9526748971193416,-0.001133046899077339
word,skid,64,"{'wrong': 18.666666666666668, 'right': 8.0}",18,"{'wrong': 3.3333333333333335, 'right': 8.0}",0.04000000000000002,0.04238754325259514,0.08479897870850761,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.004309360333078816,0.6388083574927522,0.6666666666666666,0.6387832699619772,0.027883396704689423,0.640625,0.02604166666666663,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 3})",0.03504288742059442,0.6895431370588824,0.75,0.6894886932159295,0.06051130678407046,0.734375,0.015625,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.0015690540173397306,0.8879836049185245,0.9722222222222222,0.8879077446467881,0.08431447757543409,0.9375,0.03472222222222221,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.0015690540173397306,0.9095271418574428,1.0,0.9094456674004403,0.0905543325995597,1.0,0.0
word,skier,95,"{'right': 17.0, 'wrong': 26.0}",33,"{'right': 10.0, 'wrong': 7.666666666666667}",0.010951865873445103,0.004360982556069774,0.014661330003563011,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.03173926980748492,0.6388083574927522,0.6060606060606061,0.6388624643268412,-0.03280185826623516,0.6219512195121951,-0.015890613451589042,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.018344052254155127,0.6895431370588824,0.7878787878787878,0.68938066389626,0.09849812398252789,0.8170731707317073,-0.02919438285291942,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.03173926980748492,0.8879836049185245,0.9242424242424242,0.8879236969909378,0.03631872725148644,0.9390243902439024,-0.014781966001478186,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 7})",0.03173926980748492,0.9095271418574428,0.9090909090909091,0.9095278626145297,-0.000436953523620609,0.9146341463414634,-0.005543237250554389
word,skiing,392,"{'right': 86.0, 'wrong': 102.0}",94,"{'wrong': 24.333333333333332, 'right': 21.0}",0.0018107741059302834,0.0013516435986159134,1.685944767622436e-05,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 25})",0.022548238772292853,0.6388083574927522,0.6043956043956044,0.6389656038162189,-0.03456999942061456,0.6,0.00439560439560438,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 68})",0.012188942593171312,0.6895431370588824,0.7307692307692307,0.6893547577203113,0.04141447304891943,0.7368421052631579,-0.006072874493927127,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 72})",0.020178377596010426,0.8879836049185245,0.9340659340659341,0.8877730354004519,0.04629289866548214,0.9315789473684211,0.002486986697513016,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 74})",0.025078624552323882,0.9095271418574428,0.9395604395604396,0.9093899071051971,0.030170532455242483,0.9368421052631579,0.0027183342972816327
word,skill,40,"{'wrong': 9.0, 'right': 13.0}",12,"{'wrong': 2.0, 'right': 6.0}",0.008264462809917356,0.0625,0.014425713512447931,"defaultdict(<class 'int'>, {'right': 3, 'wrong': 21})",0.1255841655429502,0.6388083574927522,0.625,0.638816644993498,-0.013816644993497995,0.6041666666666666,0.02083333333333337,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 16})",0.03375475982474945,0.6895431370588824,0.7916666666666666,0.689481844553366,0.1021848221133006,0.7916666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.09992403073165003,0.8879836049185245,0.9166666666666666,0.8879663899169751,0.028700276749691556,0.9583333333333334,-0.04166666666666674,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.06100773877686011,0.9095271418574428,1.0,0.9094728418525557,0.09052715814744428,1.0,0.0
word,skin,209,"{'wrong': 57.666666666666664, 'right': 36.0}",66,"{'wrong': 16.333333333333332, 'right': 17.0}",0.013376856929370191,0.00010000000000000074,0.008006508929325789,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 7})",0.05719186265196708,0.6388083574927522,0.625,0.6388526727509778,-0.01385267275097779,0.6268656716417911,-0.001865671641791078,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 25})",0.00025916171851993273,0.6895431370588824,0.703125,0.6894995486912044,0.013625451308795555,0.6940298507462687,0.009095149253731338,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.01672869463393209,0.8879836049185245,0.8359375,0.8881506368468559,-0.05221313684685591,0.8283582089552238,0.007579291044776171,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.011087173275989778,0.9095271418574428,0.921875,0.9094875137899909,0.012387486210009069,0.9253731343283582,-0.0034981343283582156
word,skip,66,"{'wrong': 17.333333333333332, 'right': 14.0}",20,"{'right': 8.0, 'wrong': 4.0}",0.00282933454051607,0.027777777777777776,0.02469900487106528,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 4})",0.06631959226352759,0.6388083574927522,0.625,0.638822175522866,-0.01382217552286602,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.02154674309831387,0.6895431370588824,0.775,0.689457620334234,0.08554237966576606,0.703125,0.07187500000000002,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 8})",0.02154674309831387,0.8879836049185245,0.975,0.8878965275692985,0.08710347243070149,0.96875,0.006249999999999978,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 7})",0.029729865299731657,0.9095271418574428,0.95,0.909486640648454,0.040513359351545986,0.9375,0.012499999999999956
word,skirt,118,"{'wrong': 33.0, 'right': 19.0}",34,"{'right': 6.0, 'wrong': 9.333333333333334}",0.018121301775147928,0.011814744801512296,0.0003571071661402428,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 5})",0.037745676015993414,0.6388083574927522,0.6617647058823529,0.6387692769877829,0.02299542889457007,0.6578947368421053,0.0038699690402476117,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 9})",0.009871704471296636,0.6895431370588824,0.6764705882352942,0.6895653915481674,-0.013094803312873271,0.6710526315789473,0.005417956656346812,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 34})",0.04915501822450026,0.8879836049185245,0.8970588235294118,0.8879681554175847,0.009090668111827127,0.868421052631579,0.028637770897832815,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 2})",0.08131671747421507,0.9095271418574428,0.8676470588235294,0.9095984378129381,-0.041951378989408705,0.8289473684210527,0.03869969040247678
word,skull,69,"{'wrong': 20.666666666666668, 'right': 7.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.06100304833793003,0.009999999999999995,0.06298933382316903,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.028107841342768822,0.6388083574927522,0.6111111111111112,0.638833299979988,-0.027722188868876785,0.64,-0.028888888888888853,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.0066454849320443585,0.6895431370588824,0.6944444444444444,0.6895387232339404,0.004905721210504033,0.76,-0.06555555555555559,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.00011395499030931793,0.8879836049185245,0.9722222222222222,0.8879077446467881,0.08431447757543409,0.98,-0.007777777777777772,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.00011395499030931793,0.9095271418574428,0.9444444444444444,0.909495697418451,0.034948747025993376,0.94,0.004444444444444473
word,sky,747,"{'wrong': 178.66666666666666, 'right': 211.0}",218,"{'wrong': 54.666666666666664, 'right': 54.0}",0.0017212916218156387,9.409462155143103e-06,0.0009944147828377468,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 132})",0.01047725157450275,0.6388083574927522,0.6121951219512195,0.6390838846522903,-0.026888762701070767,0.6140776699029126,-0.0018825479516930699,"defaultdict(<class 'int'>, {'wrong': 160, 'right': 59})",0.03897459374714477,0.6895431370588824,0.6853658536585366,0.689586384526034,-0.004220530867497407,0.6844660194174758,0.0008998342410608817,"defaultdict(<class 'int'>, {'right': 59, 'wrong': 160})",0.03897459374714477,0.8879836049185245,0.9048780487804878,0.8878086965304782,0.017069352250009606,0.9053398058252428,-0.00046175704475492907,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 53})",0.047981215930419416,0.9095271418574428,0.8975609756097561,0.9096510277258725,-0.012090052116116357,0.8956310679611651,0.0019299076485910227
word,skyscraper,57,"{'wrong': 15.666666666666666, 'right': 10.0}",19,"{'wrong': 4.333333333333333, 'right': 6.0}",0.012185866081969974,0.006503642039542146,0.018376551617517015,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.013064862731205787,0.6388083574927522,0.5526315789473685,0.6388902786811428,-0.08625869973377431,0.56,-0.00736842105263158,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 19})",0.013064862731205787,0.6895431370588824,0.6578947368421053,0.6895732225946866,-0.031678485752581254,0.64,0.017894736842105297,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.021910331059302443,0.8879836049185245,0.9473684210526315,0.887927152649222,0.059441268403409575,0.92,0.027368421052631486,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.006766110283286855,0.9095271418574428,0.9210526315789473,0.9095161855205883,0.011536446058359018,0.88,0.04105263157894734
word,slack,202,"{'wrong': 53.0, 'right': 43.0}",57,"{'wrong': 13.0, 'right': 18.0}",0.002712673611111112,0.006503642039542146,0.008841794138093398,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 57})",0.02987357891057482,0.6388083574927522,0.6754385964912281,0.638703694420773,0.036734902070455044,0.6712328767123288,0.004205719778899275,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 21})",0.013888470886023921,0.6895431370588824,0.6842105263157895,0.689558373853326,-0.0053478475375364765,0.684931506849315,-0.0007209805335255393,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 16})",0.02987357891057482,0.8879836049185245,0.8333333333333334,0.8881397563787659,-0.054806423045432484,0.821917808219178,0.011415525114155334,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 52})",0.013888470886023921,0.9095271418574428,0.8421052631578947,0.9097197854529049,-0.0676145222950102,0.8424657534246576,-0.00036049026676288065
word,slam,508,"{'wrong': 132.0, 'right': 112.0}",142,"{'wrong': 32.0, 'right': 46.0}",0.0016796560064498804,0.008053911900065748,0.008590025051796565,"defaultdict(<class 'int'>, {'wrong': 153, 'right': 31})",0.050441633969947,0.6388083574927522,0.6418439716312057,0.638786810974075,0.0030571606571306864,0.644808743169399,-0.0029647715381933004,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 138})",0.024133188700956418,0.6895431370588824,0.6702127659574468,0.6896803423105965,-0.019467576353149663,0.6639344262295082,0.0062783397279386755,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 54})",0.014686662946556385,0.8879836049185245,0.8546099290780141,0.888220488295998,-0.03361055921798384,0.8524590163934426,0.002150912684571571,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 51})",0.017909883598831923,0.9095271418574428,0.8900709219858156,0.9096652403725145,-0.019594318386698895,0.8907103825136612,-0.0006394605278455812
word,slap,284,"{'wrong': 81.33333333333333, 'right': 40.0}",85,"{'wrong': 22.333333333333332, 'right': 18.0}",0.029012196594614167,0.0028857318489174224,0.007179214837417871,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 7})",0.051895408397562584,0.6388083574927522,0.6235294117647059,0.6388735505245721,-0.015344138759866177,0.6166666666666667,0.006862745098039191,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 69})",0.00575729992822966,0.6895431370588824,0.6882352941176471,0.6895487174338638,-0.0013134233162167552,0.6833333333333333,0.004901960784313708,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 76})",0.020987717033568984,0.8879836049185245,0.8117647058823529,0.8883088198383615,-0.07654411395600857,0.8055555555555556,0.0062091503267973636,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 73})",0.013025687829485075,0.9095271418574428,0.8647058823529412,0.909718387631143,-0.045012505278201775,0.8611111111111112,0.0035947712418300526
word,slash,46,"{'wrong': 12.666666666666666, 'right': 8.0}",16,"{'wrong': 3.3333333333333335, 'right': 6.0}",0.012747138397502598,0.02040816326530611,0.03310436046060866,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.10093229893458851,0.6388083574927522,0.71875,0.638744372186093,0.08000562781390697,0.8,-0.08125000000000004,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.006470615604410788,0.6895431370588824,0.65625,0.6895697848924462,-0.03331978489244625,0.66,-0.003750000000000031,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.006470615604410788,0.8879836049185245,0.78125,0.8880690345172586,-0.1068190345172586,0.84,-0.05874999999999997,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.012654608820476483,0.9095271418574428,0.90625,0.9095297648824412,-0.003279764882441194,0.94,-0.03374999999999995
word,sled,57,"{'wrong': 16.333333333333332, 'right': 8.0}",20,"{'right': 6.0, 'wrong': 4.666666666666667}",0.02932069806717958,0.003906249999999993,0.027915908280683757,"defaultdict(<class 'int'>, {'right': 4, 'wrong': 20})",0.01788131873634527,0.6388083574927522,0.6,0.6388471930351246,-0.03884719303512463,0.6041666666666666,-0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 9})",0.0011721818480594573,0.6895431370588824,0.7,0.6895326728710097,0.010467327128990234,0.6875,0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 7})",0.0008044249092750404,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.9166666666666666,-0.016666666666666607,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.0037801923852889864,0.9095271418574428,1.0,0.9094366056239368,0.0905633943760632,1.0,0.0
word,sleep,308,"{'wrong': 82.33333333333333, 'right': 61.0}",74,"{'wrong': 19.333333333333332, 'right': 16.0}",0.0055381287182260635,0.002224991100035596,0.0003768693553627316,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 8})",0.07091877650511022,0.6388083574927522,0.6027397260273972,0.6389404505092059,-0.036200724481808666,0.5974025974025974,0.005337128624799847,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 19})",0.018772521642536517,0.6895431370588824,0.678082191780822,0.6895851101188983,-0.011502918338076373,0.6753246753246753,0.002757516456146636,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 20})",0.016044679309690876,0.8879836049185245,0.8424657534246576,0.8881503035167813,-0.04568455009212369,0.8376623376623377,0.004803415762319907,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 60})",0.02176198110904983,0.9095271418574428,0.9246575342465754,0.9094717302964932,0.015185803950082177,0.922077922077922,0.0025796121686533224
word,sleeping,198,"{'wrong': 50.666666666666664, 'right': 46.0}",59,"{'wrong': 14.333333333333334, 'right': 16.0}",0.0005826397146254455,0.0007547397657287774,0.0013324264413486428,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 50})",0.037111615507458125,0.6388083574927522,0.6379310344827587,0.6388109083617405,-0.0008798738789818072,0.6349206349206349,0.003010399562123789,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 45})",0.017008616864322826,0.6895431370588824,0.6896551724137931,0.6895428113094044,0.00011236110438872515,0.6825396825396826,0.007115489874110592,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 14})",0.037111615507458125,0.8879836049185245,0.9051724137931034,0.8879336274313214,0.017238786361782,0.8968253968253969,0.008347016967706566,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 50})",0.037111615507458125,0.9095271418574428,0.8879310344827587,0.9095899338279527,-0.02165889934519405,0.8809523809523809,0.006978653530377743
word,sleeve,195,"{'wrong': 48.333333333333336, 'right': 50.0}",51,"{'wrong': 11.666666666666666, 'right': 16.0}",7.181844297615636e-05,0.00613296559732908,0.0024593066314303157,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 4})",0.13552815378273336,0.6388083574927522,0.6568627450980392,0.6387622149837133,0.018100530114325886,0.7,-0.04313725490196074,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 18})",0.028426366951829672,0.6895431370588824,0.7156862745098039,0.6894763217238787,0.026209952785925195,0.7153846153846154,0.0003016591251885359,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 49})",0.03719714780741904,0.8879836049185245,0.9019607843137255,0.8879478827361563,0.014012901577569181,0.9076923076923077,-0.005731523378582182,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 15})",0.04215030510075241,0.9095271418574428,0.8921568627450981,0.9095715359559008,-0.0174146732108027,0.9,-0.007843137254901933
word,slice,263,"{'wrong': 66.33333333333333, 'right': 64.0}",91,"{'wrong': 21.666666666666668, 'right': 26.0}",8.012768100679542e-05,0.0020661157024793376,0.0014827153948841262,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 17})",0.06304140283172072,0.6388083574927522,0.6292134831460674,0.6388512326153537,-0.009637749469286305,0.6372549019607843,-0.008041418814716872,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 24})",0.03734382855230048,0.6895431370588824,0.7191011235955056,0.6894110558819099,0.029690067713595725,0.7303921568627451,-0.011291033267239459,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 26})",0.031573100043044866,0.8879836049185245,0.9269662921348315,0.8878094090475473,0.039156883087284156,0.9215686274509803,0.005397664683851167,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 23})",0.040466242702588986,0.9095271418574428,0.9382022471910112,0.9093990058743787,0.028803241316632477,0.9362745098039216,0.001927737387089623
word,slide,1604,"{'wrong': 421.6666666666667, 'right': 339.0}",496,"{'wrong': 123.66666666666667, 'right': 125.0}",0.0029526508183159595,7.187574121858141e-06,0.0016308440159133117,"defaultdict(<class 'int'>, {'wrong': 440, 'right': 60})",0.06852951674681518,0.6388083574927522,0.6239495798319328,0.6391705069124424,-0.015220927080509594,0.6270833333333333,-0.003133753501400549,"defaultdict(<class 'int'>, {'right': 139, 'wrong': 361})",0.015322002074776513,0.6895431370588824,0.7279411764705882,0.6886072708653354,0.03933390560525285,0.7260416666666667,0.0018995098039215064,"defaultdict(<class 'int'>, {'wrong': 385, 'right': 115})",0.0263329279916555,0.8879836049185245,0.8928571428571429,0.8878648233486943,0.004992319508448584,0.8927083333333333,0.0001488095238095788,"defaultdict(<class 'int'>, {'wrong': 382, 'right': 118})",0.02475734767957613,0.9095271418574428,0.9254201680672269,0.9091397849462366,0.016280383120990338,0.9260416666666667,-0.0006214985994397182
word,slightly,308,"{'wrong': 72.66666666666667, 'right': 90.0}",80,"{'wrong': 17.666666666666668, 'right': 27.0}",0.00283861865090029,0.010915571396747606,0.001344780510694435,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 53})",0.0022524082410358345,0.6388083574927522,0.65,0.6387634246712838,0.011236575328716247,0.6376146788990825,0.012385321100917501,"defaultdict(<class 'int'>, {'wrong': 91, 'right': 18})",0.08518572863834498,0.6895431370588824,0.6875,0.689551339957844,-0.0020513399578440117,0.7064220183486238,-0.018922018348623837,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 38})",0.021303010006892338,0.8879836049185245,0.88125,0.8880106393656529,-0.006760639365652965,0.8715596330275229,0.00969036697247705,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 38})",0.021303010006892338,0.9095271418574428,0.9125,0.9095152062631737,0.0029847937368262523,0.9036697247706422,0.008830275229357754
word,sling,85,"{'wrong': 21.333333333333332, 'right': 21.0}",28,"{'wrong': 7.0, 'right': 7.0}",1.5500031000061727e-05,0.0,7.750155650300536e-06,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 3})",0.09540836600624833,0.6388083574927522,0.6071428571428571,0.638852738011813,-0.031709880868955875,0.6071428571428571,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.03282374101019457,0.6895431370588824,0.6607142857142857,0.6895835418960857,-0.02886925618180003,0.6607142857142857,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 10})",0.009897516208094412,0.8879836049185245,0.875,0.8880018019821804,-0.013001801982180372,0.875,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.044243045325674094,0.9095271418574428,0.875,0.909575533086395,-0.03457553308639505,0.875,0.0
word,slip,670,"{'right': 144.0, 'wrong': 175.33333333333334}",186,"{'wrong': 50.0, 'right': 36.0}",0.0024069368595848167,0.006625202812330991,0.000531921615387787,"defaultdict(<class 'int'>, {'wrong': 177, 'right': 23})",0.07315200037915433,0.6388083574927522,0.6594594594594595,0.6386156097068766,0.02084384975258291,0.6482412060301508,0.011218253429308711,"defaultdict(<class 'int'>, {'wrong': 144, 'right': 56})",0.01586106147405287,0.6895431370588824,0.7054054054054054,0.6893950860198779,0.01601031938552755,0.6959798994974874,0.00942550590791802,"defaultdict(<class 'int'>, {'right': 46, 'wrong': 154})",0.027545607634747074,0.8879836049185245,0.8756756756756757,0.888098481408607,-0.012422805732931308,0.8819095477386935,-0.006233872063017731,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 149})",0.02122196717840443,0.9095271418574428,0.8972972972972973,0.9096412895413954,-0.012343992244098101,0.9045226130653267,-0.007225315768029317
word,slope,392,"{'wrong': 93.33333333333333, 'right': 112.0}",108,"{'right': 28.0, 'wrong': 26.666666666666668}",0.00206611570247934,0.00014872099940511625,0.0005550430257689094,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 79})",0.032674775427210305,0.6388083574927522,0.6287128712871287,0.6388595830193419,-0.010146711732213154,0.6238095238095238,0.004903347477604902,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 72})",0.018013118450329185,0.6895431370588824,0.7029702970297029,0.6894750062798292,0.013495290749873767,0.7047619047619048,-0.001791607732201883,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 29})",0.043419022898015414,0.8879836049185245,0.9603960396039604,0.88761617683999,0.07277986276397042,0.9619047619047619,-0.0015087223008015682,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 29})",0.043419022898015414,0.9095271418574428,0.9455445544554455,0.9093443858327054,0.036200168622740114,0.9476190476190476,-0.002074493163602087
word,slow,774,"{'right': 240.0, 'wrong': 178.0}",237,"{'right': 63.0, 'wrong': 58.0}",0.005500103019619514,0.00042688340960316977,0.0014449133435993286,"defaultdict(<class 'int'>, {'right': 165, 'wrong': 88})",0.003211358369011364,0.6388083574927522,0.6493506493506493,0.6386852085967131,0.010665440753936273,0.6402439024390244,0.009106746911624941,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 73})",0.04222007269238476,0.6895431370588824,0.7012987012987013,0.6894058154235145,0.011892885875186776,0.7012195121951219,7.918910357940234e-05,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 64})",0.05429192736789354,0.8879836049185245,0.922077922077922,0.8875853350189633,0.034492587058958746,0.9247967479674797,-0.00271882588955763,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 73})",0.04222007269238476,0.9095271418574428,0.9437229437229437,0.9091276864728192,0.03459525725012458,0.9410569105691057,0.0026660331538380655
word,slowly,1138,"{'wrong': 270.0, 'right': 328.0}",314,"{'right': 93.0, 'wrong': 73.66666666666667}",0.0023517634030939248,0.0033639999999999963,4.569158762320795e-05,"defaultdict(<class 'int'>, {'wrong': 226, 'right': 146})",0.01226491002189288,0.6388083574927522,0.6472491909385113,0.638675940498553,0.008573250439958269,0.6403269754768393,0.006922215461672043,"defaultdict(<class 'int'>, {'wrong': 280, 'right': 92})",0.0482529976161094,0.6895431370588824,0.6909385113268608,0.6895212468903894,0.0014172644364713882,0.6893732970027248,0.0015652143241360328,"defaultdict(<class 'int'>, {'right': 100, 'wrong': 272})",0.04110812500722533,0.8879836049185245,0.8802588996763754,0.8881047875310961,-0.007845887854720734,0.8760217983651226,0.004237101311252767,"defaultdict(<class 'int'>, {'wrong': 272, 'right': 100})",0.04110812500722533,0.9095271418574428,0.9093851132686084,0.9095293699548155,-0.00014425668620710042,0.9114441416893733,-0.0020590284207648857
word,slows,223,"{'wrong': 52.666666666666664, 'right': 65.0}",56,"{'right': 19.0, 'wrong': 12.333333333333334}",0.0027465913377043433,0.011317338162064275,0.0014951542765271868,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 30})",0.013356607246571235,0.6388083574927522,0.625,0.6388471177944862,-0.013847117794486219,0.6233766233766234,0.0016233766233766378,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 24})",0.029839248068364493,0.6895431370588824,0.7053571428571429,0.6894987468671679,0.01585839598997496,0.6883116883116883,0.017045454545454586,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 23})",0.03331973345999747,0.8879836049185245,0.8839285714285714,0.8879949874686717,-0.004066416040100274,0.8571428571428571,0.0267857142857143,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 24})",0.029839248068364493,0.9095271418574428,0.9375,0.9094486215538847,0.02805137844611527,0.9155844155844156,0.021915584415584388
word,slump,148,"{'wrong': 37.666666666666664, 'right': 35.0}",43,"{'wrong': 10.0, 'right': 13.0}",0.000336671997306623,0.0042533081285444215,0.0035034558303597488,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 10})",0.04938852139608715,0.6388083574927522,0.7209302325581395,0.6386314682162,0.0822987643419395,0.7075471698113207,0.013383062746818775,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 8})",0.0656391130337779,0.6895431370588824,0.6627906976744186,0.6896007614086059,-0.026810063734187373,0.6698113207547169,-0.007020623080298383,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.03621671671710969,0.8879836049185245,0.9069767441860465,0.8879426939838702,0.0190340502021763,0.9150943396226415,-0.008117595436595071,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 41})",0.03621671671710969,0.9095271418574428,0.8837209302325582,0.9095827280468868,-0.025861797814328624,0.8962264150943396,-0.01250548486178149
word,smack,145,"{'wrong': 40.0, 'right': 25.0}",30,"{'right': 8.0, 'wrong': 7.333333333333333}",0.013313609467455623,0.00047258979206049086,0.00951593821566582,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.035521634164665035,0.6388083574927522,0.6333333333333333,0.638816579895875,-0.005483246562541733,0.6212121212121212,0.012121212121212088,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 13})",4.571094667712907e-05,0.6895431370588824,0.75,0.6894523428113737,0.060547657188626314,0.7575757575757576,-0.007575757575757569,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.017959402387263186,0.8879836049185245,0.8333333333333334,0.8880656788145775,-0.05473234548124417,0.8333333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.011819699101217385,0.9095271418574428,0.8833333333333333,0.9095664797757309,-0.026233146442397604,0.8787878787878788,0.004545454545454519
word,small,1872,"{'right': 421.0, 'wrong': 483.6666666666667}",551,"{'wrong': 140.33333333333334, 'right': 130.0}",0.0011995987942104284,0.0003652764622081412,0.00012083601666803634,"defaultdict(<class 'int'>, {'right': 93, 'wrong': 469})",0.05367436841211705,0.6388083574927522,0.6210720887245841,0.6393013100436681,-0.018229221319084,0.6195652173913043,0.0015068713332797579,"defaultdict(<class 'int'>, {'right': 127, 'wrong': 435})",0.03216724940935632,0.6895431370588824,0.7134935304990758,0.6888774723863345,0.024616058112741368,0.7146739130434783,-0.0011803825444024474,"defaultdict(<class 'int'>, {'wrong': 417, 'right': 145})",0.023527990197362555,0.8879836049185245,0.9048059149722736,0.8875160544567172,0.017289860515556366,0.9039855072463768,0.0008204077258967546,"defaultdict(<class 'int'>, {'right': 136, 'wrong': 426})",0.0276381429504636,0.9095271418574428,0.9371534195933456,0.908759311584896,0.02839410800844966,0.9384057971014492,-0.001252377508103586
word,smaller,144,"{'wrong': 38.666666666666664, 'right': 28.0}",49,"{'wrong': 13.666666666666666, 'right': 8.0}",0.006400000000000003,0.01710059171597634,0.001349390371249837,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.02875345256041638,0.6388083574927522,0.6632653061224489,0.6387483088640578,0.024516997258391182,0.6454545454545455,0.017810760667903436,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 33})",0.00020671313424564398,0.6895431370588824,0.7244897959183674,0.689457333266523,0.03503246265184434,0.7545454545454545,-0.030055658627087145,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 42})",0.0193115475378983,0.8879836049185245,0.9183673469387755,0.8879090043593727,0.03045834257940283,0.9272727272727272,-0.008905380333951718,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 43})",0.023737761194036713,0.9095271418574428,0.9387755102040817,0.9094553289572581,0.029320181246823562,0.9363636363636364,0.0024118738404452778
word,smash,249,"{'right': 58.0, 'wrong': 63.666666666666664}",74,"{'wrong': 17.333333333333332, 'right': 22.0}",0.0005423156314505543,0.0035191037058316587,0.0034205402564275976,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 8})",0.09887310999710694,0.6388083574927522,0.6486486486486487,0.6387718242022877,0.009876824446360954,0.6404494382022472,0.008199210446401484,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 20})",0.035449386179786095,0.6895431370588824,0.7094594594594594,0.6894691952638973,0.019990264195562157,0.7078651685393258,0.0015942909201336342,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 20})",0.035449386179786095,0.8879836049185245,0.8851351351351351,0.8879941802127232,-0.0028590450775881626,0.8764044943820225,0.008730640753112584,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 16})",0.051370583382834914,0.9095271418574428,0.8648648648648649,0.909692956050572,-0.044828091185707075,0.8595505617977528,0.005314303067112114
word,smile,3657,"{'wrong': 771.0, 'right': 1344.0}",844,"{'wrong': 188.33333333333334, 'right': 279.0}",0.018349680599567427,0.009409830260825676,0.0007819531453725458,"defaultdict(<class 'int'>, {'right': 811, 'wrong': 306})",0.004732239198707161,0.6388083574927522,0.6754926108374384,0.6372564343023862,0.03823617653505218,0.6476851851851851,0.027807425652253248,"defaultdict(<class 'int'>, {'wrong': 824, 'right': 293})",0.07219055029089998,0.6895431370588824,0.6841133004926109,0.689772845680942,-0.0056595451883311165,0.6787037037037037,0.005409596788907178,"defaultdict(<class 'int'>, {'wrong': 767, 'right': 350})",0.052970083822581254,0.8879836049185245,0.8676108374384236,0.8888454725435032,-0.021234635105079613,0.8634259259259259,0.004184911512497669,"defaultdict(<class 'int'>, {'wrong': 787, 'right': 330})",0.059292001206015604,0.9095271418574428,0.8842364532019704,0.9105970615817442,-0.02636060837977383,0.8810185185185185,0.003217934683451884
word,smiling,926,"{'right': 282.0, 'wrong': 214.66666666666666}",263,"{'wrong': 64.0, 'right': 71.0}",0.004594838070357192,0.0006721536351165971,0.0008841326005885608,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 151})",0.0007276204388868626,0.6388083574927522,0.6313725490196078,0.6389043592729482,-0.007531810253340376,0.6299638989169675,0.001408650102640352,"defaultdict(<class 'int'>, {'wrong': 223, 'right': 62})",0.06606964787800947,0.6895431370588824,0.7058823529411765,0.6893321857121159,0.016550167229060664,0.7129963898916968,-0.007114036950520264,"defaultdict(<class 'int'>, {'wrong': 210, 'right': 75})",0.048656571884705395,0.8879836049185245,0.8960784313725491,0.8878790947293808,0.008199336643168298,0.8971119133574007,-0.0010334819848516474,"defaultdict(<class 'int'>, {'wrong': 209, 'right': 76})",0.04745864779199672,0.9095271418574428,0.9294117647058824,0.9092704166877627,0.02014134801811973,0.927797833935018,0.001613930770864358
word,smirk,171,"{'wrong': 38.666666666666664, 'right': 55.0}",45,"{'wrong': 11.0, 'right': 12.0}",0.007601854079862219,0.00047258979206049086,0.002169180096084373,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 17})",0.02927777520246689,0.6388083574927522,0.6555555555555556,0.6387706026752167,0.016784952880338877,0.6530612244897959,0.0024943310657596918,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 30})",0.02003384588809346,0.6895431370588824,0.6222222222222222,0.6896949050648765,-0.06747268284265429,0.6122448979591837,0.009977324263038545,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.046980928366018006,0.8879836049185245,0.8666666666666667,0.8880316617403937,-0.021364995073727022,0.8775510204081632,-0.010884353741496544,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 14})",0.046980928366018006,0.9095271418574428,0.8666666666666667,0.9096237663443715,-0.04295709967770478,0.8571428571428571,0.009523809523809601
word,smoke,752,"{'wrong': 188.66666666666666, 'right': 186.0}",214,"{'wrong': 51.333333333333336, 'right': 60.0}",1.2664479933131268e-05,0.0015149342034493866,0.000903715803063471,"defaultdict(<class 'int'>, {'wrong': 182, 'right': 66})",0.028443563127465932,0.6388083574927522,0.6525,0.6386700999697061,0.013829900030293829,0.6475770925110133,0.004922907488986716,"defaultdict(<class 'int'>, {'wrong': 189, 'right': 59})",0.0365471390249005,0.6895431370588824,0.7125,0.6893113198020802,0.023188680197919864,0.7136563876651982,-0.0011563876651982108,"defaultdict(<class 'int'>, {'wrong': 186, 'right': 62})",0.0329190390825846,0.8879836049185245,0.9075,0.887786529334545,0.019713470665454924,0.9030837004405287,0.004416299559471315,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 57})",0.03910185067991338,0.9095271418574428,0.925,0.9093708977077654,0.015629102292234687,0.9251101321585903,-0.00011013215859023706


==> SWAG/return_SWAG-9.csv <==
feature,sub_feature,support_train,support_tr_dist,support_test,support_test_dist,tr_mse,t_mse,t_jsd,fastText_newp_dist,fastText_p_jsd,fastText_original_acc,fastText_old_acc,fastText_old_no_acc,fastText_old_delta,fastText_new_acc,fastText_delta,ESIM_newp_dist,ESIM_p_jsd,ESIM_original_acc,ESIM_old_acc,ESIM_old_no_acc,ESIM_old_delta,ESIM_new_acc,ESIM_delta,bert_newp_dist,bert_p_jsd,bert_original_acc,bert_old_acc,bert_old_no_acc,bert_old_delta,bert_new_acc,bert_delta,roberta_newp_dist,roberta_p_jsd,roberta_original_acc,roberta_old_acc,roberta_old_no_acc,roberta_old_delta,roberta_new_acc,roberta_delta
word,smoking,327,"{'wrong': 79.66666666666667, 'right': 88.0}",86,"{'wrong': 22.0, 'right': 20.0}",0.000617566964021042,0.0005668934240362824,0.0011843871122354625,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 29})",0.019625291046816172,0.6388083574927522,0.6294117647058823,0.6388484513829628,-0.00943668667708042,0.6264367816091954,0.0029749830966869784,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 58})",0.017335646889048387,0.6895431370588824,0.7176470588235294,0.6894232217258169,0.02822383709771248,0.7241379310344828,-0.006490872210953347,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 18})",0.05679799728966965,0.8879836049185245,0.9294117647058824,0.8878068370061744,0.04160492769970803,0.9252873563218391,0.0041244083840432655,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 64})",0.03358554887466005,0.9095271418574428,0.9411764705882353,0.9093920987902214,0.031784371798013855,0.9425287356321839,-0.0013522650439485862
word,smooth,251,"{'wrong': 64.33333333333333, 'right': 58.0}",70,"{'right': 15.0, 'wrong': 18.333333333333332}",0.0006700621431594262,0.0024999999999999988,0.0002924663504873899,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 16})",0.03746054562696254,0.6388083574927522,0.6642857142857143,0.6387189004815409,0.02556681380417336,0.6554054054054054,0.008880308880308885,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 16})",0.03746054562696254,0.6895431370588824,0.6857142857142857,0.68955658105939,-0.003842295345104274,0.6756756756756757,0.010038610038610063,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 53})",0.019398321236245526,0.8879836049185245,0.9071428571428571,0.8879163322632424,0.019226524879614737,0.9121621621621622,-0.0050193050193050315,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 54})",0.02244522351057973,0.9095271418574428,0.9357142857142857,0.9094351926163724,0.02627909309791332,0.9391891891891891,-0.0034749034749034236
word,snake,71,"{'wrong': 20.0, 'right': 11.0}",23,"{'wrong': 5.0, 'right': 8.0}",0.02107180020811654,0.013313609467455623,0.03436924819342535,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 25})",0.007575856384762606,0.6388083574927522,0.6086956521739131,0.6388430165640795,-0.03014736439016641,0.6212121212121212,-0.012516469038208133,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.007575856384762606,0.6895431370588824,0.6086956521739131,0.6896361907621478,-0.08094053858823469,0.5909090909090909,0.017786561264822143,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.012637931493519747,0.8879836049185245,0.8478260869565217,0.8880298253515488,-0.04020373839502711,0.8181818181818182,0.029644268774703497,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.003922500827919909,0.9095271418574428,0.9130434782608695,0.9095230946304359,0.00352038363043361,0.8939393939393939,0.01910408432147559
word,snap,256,"{'wrong': 70.33333333333333, 'right': 45.0}",74,"{'right': 20.0, 'wrong': 18.0}",0.012061879782151091,0.0006925207756232686,0.009362543674049796,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 15})",0.026065055693732492,0.6388083574927522,0.6180555555555556,0.6388833149392997,-0.02082775938374415,0.6329113924050633,-0.014855836849507753,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 17})",0.01957614042375095,0.6895431370588824,0.6319444444444444,0.6897511788903381,-0.05780673444589368,0.6455696202531646,-0.013625175808720136,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 18})",0.016758698598810358,0.8879836049185245,0.8472222222222222,0.8881308317447577,-0.0409086095225355,0.8544303797468354,-0.0072081575246132346,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 15})",0.026065055693732492,0.9095271418574428,0.8541666666666666,0.9097270994281128,-0.05556043276144618,0.8544303797468354,-0.0002637130801688148
word,snatch,182,"{'wrong': 47.666666666666664, 'right': 39.0}",47,"{'wrong': 13.0, 'right': 8.0}",0.0024999999999999988,0.014172335600907034,0.0024561613724447748,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 14})",0.017881051016014976,0.6388083574927522,0.6276595744680851,0.6388346109524525,-0.011175036484367462,0.6346153846153846,-0.006955810147299513,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 13})",0.022209659868434026,0.6895431370588824,0.6702127659574468,0.68958865674633,-0.019375890788883132,0.6730769230769231,-0.002864157119476296,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 36})",0.010806144926004554,0.8879836049185245,0.8723404255319149,0.8880204419059071,-0.01568001637399219,0.8846153846153846,-0.01227495908346965,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 39})",0.022209659868434026,0.9095271418574428,0.851063829787234,0.909664812866376,-0.058600983079141966,0.8653846153846154,-0.01432078559738137
word,sneak,107,"{'right': 21.0, 'wrong': 28.666666666666668}",28,"{'right': 6.0, 'wrong': 7.333333333333333}",0.005956938876627179,0.0024999999999999988,0.000375532590564707,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.02942973189542987,0.6388083574927522,0.7142857142857143,0.6387025728301131,0.07558314145560119,0.7166666666666667,-0.0023809523809523725,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 6})",0.02942973189542987,0.6895431370588824,0.5714285714285714,0.6897086795475023,-0.11828010811893086,0.5666666666666667,0.004761904761904745,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 25})",0.04047042803101601,0.8879836049185245,0.8035714285714286,0.8881019121033137,-0.08453048353188508,0.8,0.0035714285714285587,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 20})",0.004264555329463664,0.9095271418574428,0.8392857142857143,0.9096255881469617,-0.0703398738612474,0.85,-0.010714285714285676
word,sniff,124,"{'wrong': 31.0, 'right': 31.0}",38,"{'right': 8.0, 'wrong': 10.0}",0.0,0.0030864197530864226,0.0015487972908633674,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.026958681386060585,0.6388083574927522,0.6842105263157895,0.6387219551282052,0.045488571187584315,0.6875,-0.003289473684210509,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 14})",0.011557698933494578,0.6895431370588824,0.618421052631579,0.6896784855769231,-0.07125743294534415,0.6125,0.005921052631578938,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.033822075568605205,0.8879836049185245,0.8947368421052632,0.8879707532051282,0.00676608890013497,0.9,-0.0052631578947368585,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.033822075568605205,0.9095271418574428,0.9210526315789473,0.9095052083333334,0.011547423245613975,0.925,-0.003947368421052699
word,snow,1199,"{'wrong': 306.3333333333333, 'right': 280.0}",381,"{'wrong': 96.66666666666667, 'right': 91.0}",0.0005042692806038376,0.00022794027176159108,2.7110400202069512e-05,"defaultdict(<class 'int'>, {'wrong': 313, 'right': 74})",0.04717795376029365,0.6388083574927522,0.6356932153392331,0.6388620531855392,-0.0031688378463061717,0.636231884057971,-0.000538668718737978,"defaultdict(<class 'int'>, {'wrong': 283, 'right': 104})",0.023538309436803795,0.6895431370588824,0.7256637168141593,0.6889205267707327,0.03674319004342663,0.7260869565217392,-0.00042323970757984775,"defaultdict(<class 'int'>, {'right': 101, 'wrong': 286})",0.02545238103994054,0.8879836049185245,0.9247787610619469,0.8873493669598821,0.037429394102064806,0.9260869565217391,-0.0013081954597922163,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 291})",0.028846769894115623,0.9095271418574428,0.9262536873156342,0.9092388264605684,0.01701486085506576,0.927536231884058,-0.0012825445684238046
word,snowboard,204,"{'right': 44.0, 'wrong': 53.333333333333336}",58,"{'wrong': 16.333333333333332, 'right': 9.0}",0.002298742728466879,0.02094875346260388,0.004874079473074951,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 43})",0.005597780828585093,0.6388083574927522,0.6379310344827587,0.6388109083617405,-0.0008798738789818072,0.6666666666666666,-0.028735632183907955,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 47})",0.0145459719444117,0.6895431370588824,0.7672413793103449,0.6893172247844396,0.07792415452590529,0.7878787878787878,-0.020637408568442983,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 48})",0.017533894113816617,0.8879836049185245,0.9224137931034483,0.8878834970924403,0.03453029601100799,0.9318181818181818,-0.00940438871473348,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 50})",0.02452059799726799,0.9095271418574428,0.9482758620689655,0.9094144776418689,0.038861384427096635,0.946969696969697,0.001306165099268508
word,snowboarding,162,"{'wrong': 41.0, 'right': 39.0}",49,"{'wrong': 12.333333333333334, 'right': 12.0}",0.0001562499999999996,4.691311690748771e-05,1.5971184767017916e-05,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 38})",0.033588050660679776,0.6388083574927522,0.6122448979591837,0.6388735781931152,-0.0266286802339315,0.62,-0.0077551020408163085,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 32})",0.00834713849193125,0.6895431370588824,0.7959183673469388,0.6892819562058425,0.10663641114109623,0.8,-0.004081632653061273,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 38})",0.033588050660679776,0.8879836049185245,0.9591836734693877,0.8878087888961267,0.07137488457326102,0.96,-0.0008163265306122547,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 37})",0.027975588743190817,0.9095271418574428,0.9489795918367347,0.9094302750914466,0.039549316745288166,0.95,-0.0010204081632652073
word,snowy,268,"{'wrong': 74.66666666666667, 'right': 44.0}",98,"{'wrong': 23.666666666666668, 'right': 27.0}",0.01669612422673905,0.0010820637119113568,0.013324110544231278,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 10})",0.05737560267067298,0.6388083574927522,0.6581632653061225,0.6387130801687764,0.019450185137346088,0.6620370370370371,-0.0038737717309146324,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 30})",0.004947584914352536,0.6895431370588824,0.7346938775510204,0.6893208760297368,0.04537300152128365,0.7453703703703703,-0.010676492819349903,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 27})",0.008560908528237328,0.8879836049185245,0.9183673469387755,0.8878340365682138,0.030533310370561728,0.9120370370370371,0.00633030990173844,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 23})",0.015207291438860196,0.9095271418574428,0.9030612244897959,0.909558971267832,-0.006497746778036162,0.8935185185185185,0.009542705971277377
word,so,496,"{'right': 122.0, 'wrong': 124.66666666666667}",158,"{'wrong': 40.333333333333336, 'right': 37.0}",2.9218407596785978e-05,0.00046447681331748103,0.00013045228733293054,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 45})",0.0250460206430732,0.6388083574927522,0.6506410256410257,0.6387153652392947,0.011925660401730931,0.65625,-0.005608974358974339,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 36})",0.04109947835139493,0.6895431370588824,0.6634615384615384,0.6897481108312342,-0.026286572369695782,0.6625,0.0009615384615384581,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 121})",0.031573403994417513,0.8879836049185245,0.9134615384615384,0.8877833753148615,0.025678163146676924,0.915625,-0.0021634615384615863,"defaultdict(<class 'int'>, {'right': 41, 'wrong': 121})",0.031573403994417513,0.9095271418574428,0.9326923076923077,0.9093450881612091,0.02334721953109864,0.934375,-0.0016826923076922462
word,soap,358,"{'wrong': 83.66666666666667, 'right': 107.0}",89,"{'wrong': 22.333333333333332, 'right': 22.0}",0.003744070614699983,1.4133077053536095e-05,0.002117629243436739,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 29})",0.029248501003568135,0.6388083574927522,0.6190476190476191,0.6388916775424154,-0.019844058494796313,0.6176470588235294,0.0014005602240896309,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 74})",0.08185646913719996,0.6895431370588824,0.6964285714285714,0.6895141050095372,0.006914466419034149,0.7,-0.0035714285714285587,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 66})",0.04547854741833069,0.8879836049185245,0.8809523809523809,0.8880132516815581,-0.00706087072917716,0.8823529411764706,-0.0014005602240896309,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 64})",0.03846932582481211,0.9095271418574428,0.9166666666666666,0.9094970384499548,0.007169628216711854,0.9176470588235294,-0.0009803921568627416
word,soar,131,"{'wrong': 35.666666666666664, 'right': 24.0}",51,"{'wrong': 13.666666666666666, 'right': 10.0}",0.009558066227645825,0.00600079349335449,0.00021260116311016056,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 9})",0.035925337170113716,0.6388083574927522,0.6274509803921569,0.6388373841142571,-0.011386403722100202,0.6181818181818182,0.009269162210338688,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 13})",0.015960372581000075,0.6895431370588824,0.6372549019607843,0.689676772738662,-0.052421870777877744,0.6363636363636364,0.0008912655971479166,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 41})",0.012441974757706961,0.8879836049185245,0.9215686274509803,0.8878977699824605,0.03367085746851983,0.9181818181818182,0.0033868092691621277,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 43})",0.020014952032235356,0.9095271418574428,0.9117647058823529,0.909521423202205,0.002243282680147951,0.9090909090909091,0.002673796791443861
word,sob,60,"{'wrong': 14.333333333333334, 'right': 17.0}",25,"{'wrong': 5.333333333333333, 'right': 9.0}",0.0018107741059302834,0.016360194699837752,0.003756917287551717,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 29})",0.057962949963631806,0.6388083574927522,0.68,0.6387568189780292,0.04124318102197089,0.6891891891891891,-0.009189189189189095,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.057962949963631806,0.6895431370588824,0.64,0.6896051248686252,-0.04960512486862523,0.6621621621621622,-0.022162162162162158,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.031228792767181372,0.8879836049185245,0.84,0.8880436414593864,-0.048043641459386444,0.8243243243243243,0.015675675675675627,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 20})",0.0034562820011122715,0.9095271418574428,0.8,0.9096641809719234,-0.10966418097192332,0.7567567567567568,0.043243243243243246
word,soccer,462,"{'wrong': 120.0, 'right': 102.0}",125,"{'right': 18.0, 'wrong': 35.666666666666664}",0.0016435354273192113,0.02709193318159022,0.008058454857057501,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 18})",0.07036017524201449,0.6388083574927522,0.6411290322580645,0.6387938839150991,0.002335148342965443,0.6302816901408451,0.010847342117219383,"defaultdict(<class 'int'>, {'wrong': 119, 'right': 24})",0.050842432294369834,0.6895431370588824,0.7096774193548387,0.6894175636253898,0.020259855729448994,0.7007042253521126,0.008973194002726115,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 107})",0.023794717003682346,0.8879836049185245,0.9193548387096774,0.8877879488985012,0.03156688981117617,0.9190140845070423,0.00034075420263512957,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 107})",0.023794717003682346,0.9095271418574428,0.9395161290322581,0.9093401066291118,0.03017602240314632,0.9471830985915493,-0.007666969559291137
word,sock,119,"{'wrong': 33.333333333333336, 'right': 19.0}",27,"{'wrong': 6.333333333333333, 'right': 8.0}",0.01875329627976794,0.003380205516495402,0.01927476039740126,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 0.0001})",0.14610658056261083,0.6388083574927522,0.6481481481481481,0.6387957355222984,0.009352412625849738,0.6515151515151515,-0.0033670033670033517,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 28})",0.02995657391598925,0.6895431370588824,0.6851851851851852,0.6895490264778017,-0.004363841292616466,0.696969696969697,-0.011784511784511786,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.008661087875448122,0.8879836049185245,0.8703703703703703,0.8880074077781671,-0.017637037407796763,0.8636363636363636,0.006734006734006703,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.02995657391598925,0.9095271418574428,0.8888888888888888,0.9095550327844236,-0.020666143895534783,0.8787878787878788,0.010101010101010055
word,sofa,264,"{'wrong': 67.66666666666667, 'right': 61.0}",75,"{'wrong': 19.666666666666668, 'right': 16.0}",0.0006711589572874459,0.0026421521530264657,0.0003269914998326063,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 19})",0.030115193381873552,0.6388083574927522,0.6266666666666667,0.638854046460288,-0.012187379793621278,0.6265822784810127,8.43881856540385e-05,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 62})",0.037788087605673676,0.6895431370588824,0.6733333333333333,0.6896041342632081,-0.016270800929874762,0.6708860759493671,0.002447257383966228,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 55})",0.015348049303847422,0.8879836049185245,0.88,0.8880136470824344,-0.00801364708243435,0.8860759493670886,-0.006075949367088551,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 57})",0.020558596355527627,0.9095271418574428,0.8933333333333333,0.9095880788721088,-0.016254745538775484,0.8987341772151899,-0.005400843881856576
word,soft,95,"{'right': 23.0, 'wrong': 24.0}",37,"{'right': 9.0, 'wrong': 9.333333333333334}",0.00011317338162064255,8.264462809917361e-05,1.1976726832167283e-06,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 9})",0.03501542172743119,0.6388083574927522,0.6486486486486487,0.6387901246932746,0.009858523955374121,0.6447368421052632,0.003911806543385521,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 6})",0.06503254799254862,0.6895431370588824,0.6756756756756757,0.6895688316891181,-0.013893156013442431,0.6710526315789473,0.004623044096728313,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 28})",0.02757591895688767,0.8879836049185245,0.8918918918918919,0.887976363363213,0.003915528528678935,0.8947368421052632,-0.002844950213371278,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 27})",0.02118661529395477,0.9095271418574428,0.9054054054054054,0.9095347789073063,-0.0041293735019009015,0.9078947368421053,-0.0024893314366999375
word,soldier,409,"{'wrong': 106.33333333333333, 'right': 90.0}",111,"{'wrong': 30.0, 'right': 21.0}",0.0017302210013230659,0.007785467128027685,0.001106699040203286,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 16})",0.06614451750993741,0.6388083574927522,0.6363636363636364,0.638821873743466,-0.002458237379829642,0.6260504201680672,0.01031321619556913,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 42})",0.006114015815252907,0.6895431370588824,0.6818181818181818,0.6895858464012867,-0.007767664583104961,0.6932773109243697,-0.01145912910618796,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 92})",0.028373866215267086,0.8879836049185245,0.8909090909090909,0.8879674306393245,0.0029416602697663885,0.8949579831932774,-0.004048892284186478,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 93})",0.03073469145338558,0.9095271418574428,0.9,0.9095798150381986,-0.009579815038198602,0.8907563025210085,0.009243697478991564
word,solemn,59,"{'wrong': 16.666666666666668, 'right': 9.0}",14,"{'wrong': 2.6666666666666665, 'right': 6.0}",0.022305616461460617,0.036982248520710075,0.059679514905167305,"defaultdict(<class 'int'>, {'wrong': 15, 'right': 10})",0.0012991892243852075,0.6388083574927522,0.6785714285714286,0.638780512204882,0.039790916366546636,0.62,0.05857142857142861,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.03824424965068408,0.6895431370588824,0.6428571428571429,0.6895758303321329,-0.04671868747498997,0.7,-0.05714285714285705,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.014358198682160955,0.8879836049185245,0.8928571428571429,0.8879801920768308,0.004876950780312139,0.92,-0.027142857142857135,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.00738690184398564,0.9095271418574428,0.9642857142857143,0.9094887955182073,0.05479691876750703,0.98,-0.01571428571428568
word,solution,95,"{'wrong': 23.0, 'right': 26.0}",29,"{'right': 12.0, 'wrong': 5.666666666666667}",0.0009371095376926285,0.03212887148451406,0.011608133834464948,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 7})",0.0881517713212451,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.6530612244897959,-0.032371569317382054,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 42})",0.0881517713212451,0.6895431370588824,0.7241379310344828,0.6894929168543825,0.03464501418010024,0.7755102040816326,-0.05137227304714986,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.05095055344673524,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.9081632653061225,-0.011611541168191408,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 10})",0.058888184914129046,0.9095271418574428,0.9482758620689655,0.9094708915252541,0.03880497054371146,0.9693877551020408,-0.021111893033075257
word,some,2684,"{'wrong': 694.0, 'right': 602.0}",821,"{'wrong': 205.33333333333334, 'right': 205.0}",0.0012598117664990105,1.649771902536719e-07,0.0006164934393575669,"defaultdict(<class 'int'>, {'right': 91, 'wrong': 731})",0.08068736094725683,0.6388083574927522,0.6329588014981273,0.639052330122364,-0.0060935286242366216,0.6334164588528678,-0.00045765735474045943,"defaultdict(<class 'int'>, {'right': 195, 'wrong': 627})",0.02873771498820979,0.6895431370588824,0.7053682896379525,0.6888831033585003,0.01648518627945217,0.7057356608478803,-0.0003673712099278026,"defaultdict(<class 'int'>, {'right': 208, 'wrong': 614})",0.024570770289437098,0.8879836049185245,0.9069912609238452,0.8871908357198646,0.01980042520398062,0.9071072319201995,-0.00011597099635429764,"defaultdict(<class 'int'>, {'right': 218, 'wrong': 604})",0.02163218077588569,0.9095271418574428,0.9419475655430711,0.9081749544389482,0.033772611104122885,0.9420199501246883,-7.238458161717976e-05
word,someone,29831,"{'wrong': 7515.0, 'right': 7286.0}",7672,"{'wrong': 1927.0, 'right': 1891.0}",5.984513570187203e-05,2.222660656519068e-05,4.565305480432611e-06,"defaultdict(<class 'int'>, {'right': 1599, 'wrong': 6109})",0.04556626273890763,0.6388083574927522,0.641375171467764,0.6377522223790039,0.0036229490887601523,0.641359918200409,1.525326735496435e-05,"defaultdict(<class 'int'>, {'wrong': 5826, 'right': 1882})",0.03356900757151426,0.6895431370588824,0.6608367626886146,0.7013545929166078,-0.04051783022799327,0.661042944785276,-0.00020618209666145582,"defaultdict(<class 'int'>, {'right': 1920, 'wrong': 5788})",0.03213414488865963,0.8879836049185245,0.869684499314129,0.8955129109637364,-0.025828411649607474,0.8697171097477846,-3.261043365565541e-05,"defaultdict(<class 'int'>, {'right': 1903, 'wrong': 5805})",0.032771198096689,0.9095271418574428,0.8900034293552812,0.9175603217158177,-0.02755689236053649,0.8899965916837083,6.8376715729456805e-06
word,something,831,"{'right': 211.0, 'wrong': 206.66666666666666}",244,"{'wrong': 56.666666666666664, 'right': 74.0}",2.691067376046908e-05,0.004399208663057059,0.0018797975570858973,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 71})",0.0382777603040416,0.6388083574927522,0.6659836065573771,0.63847282663698,0.027510779920397077,0.6554054054054054,0.010578201151971722,"defaultdict(<class 'int'>, {'wrong': 242, 'right': 54})",0.05945269459490071,0.6895431370588824,0.6926229508196722,0.689505110818743,0.003117840000929184,0.6908783783783784,0.001744572441293779,"defaultdict(<class 'int'>, {'wrong': 232, 'right': 64})",0.04623575326020606,0.8879836049185245,0.8790983606557377,0.8880933103936849,-0.008994949737947233,0.8800675675675675,-0.0009692069118298896,"defaultdict(<class 'int'>, {'wrong': 232, 'right': 64})",0.04623575326020606,0.9095271418574428,0.9200819672131147,0.9093968221839894,0.01068514502912532,0.918918918918919,0.0011630482941957787
word,son,456,"{'wrong': 122.66666666666667, 'right': 88.0}",123,"{'wrong': 28.333333333333332, 'right': 38.0}",0.0067697484377503645,0.005309209363399916,0.012084486039367306,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 19})",0.056842076309557205,0.6388083574927522,0.6463414634146342,0.6387617562742041,0.007579707140430103,0.6535947712418301,-0.0072533078271959095,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 110})",0.010322157174390292,0.6895431370588824,0.6829268292682927,0.6895840667907257,-0.006657237522432968,0.6928104575163399,-0.009883628248047116,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 35})",0.020628799259413882,0.8879836049185245,0.8821138211382114,0.8880199165115928,-0.0059060953733814925,0.8921568627450981,-0.010043041606886738,"defaultdict(<class 'int'>, {'wrong': 116, 'right': 37})",0.017656667325955812,0.9095271418574428,0.9065040650406504,0.9095458431826183,-0.0030417781419679324,0.9117647058823529,-0.005260640841702524
word,song,308,"{'right': 93.0, 'wrong': 71.66666666666667}",82,"{'wrong': 17.666666666666668, 'right': 29.0}",0.004196102214427376,0.014744897959183663,0.0016633738863719855,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 37})",0.03096472475298287,0.6388083574927522,0.6346153846153846,0.6388247691690084,-0.004209384553623852,0.6071428571428571,0.027472527472527486,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 35})",0.03568487695948586,0.6895431370588824,0.7115384615384616,0.6894570453633079,0.02208141617515369,0.7142857142857143,-0.0027472527472527375,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 37})",0.03096472475298287,0.8879836049185245,0.8910256410256411,0.8879716981132075,0.0030539429124335493,0.8839285714285714,0.007097069597069683,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 33})",0.04080811112435187,0.9095271418574428,0.9102564102564102,0.9095242874347651,0.0007321228216451425,0.8928571428571429,0.017399267399267337
word,sound,227,"{'wrong': 56.0, 'right': 59.0}",73,"{'wrong': 17.333333333333332, 'right': 21.0}",0.00017013232514177714,0.0022873345935727814,0.0006072893148738028,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 61})",0.02808295138122536,0.6388083574927522,0.6917808219178082,0.6386143580996337,0.05316646381817447,0.6823529411764706,0.009427880741337602,"defaultdict(<class 'int'>, {'wrong': 62, 'right': 23})",0.031228459467070237,0.6895431370588824,0.6506849315068494,0.6896854462449205,-0.03900051473807109,0.6529411764705882,-0.002256244963738885,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 21})",0.03814532157407238,0.8879836049185245,0.8835616438356164,0.887999799327748,-0.004438155492131557,0.8764705882352941,0.007091055600322305,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 19})",0.045964526189938744,0.9095271418574428,0.8767123287671232,0.9096473185170321,-0.03293498974990883,0.8823529411764706,-0.005640612409347323
word,space,227,"{'wrong': 60.0, 'right': 47.0}",68,"{'right': 19.0, 'wrong': 16.333333333333332}",0.0036902786269543165,0.0014239943040227875,0.004859965487957092,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.020762956284352596,0.6388083574927522,0.6323529411764706,0.6388303741598956,-0.006477432983425069,0.6363636363636364,-0.004010695187165791,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 18})",0.02392511762801664,0.6895431370588824,0.6397058823529411,0.6897131106429932,-0.05000722829005211,0.6558441558441559,-0.016138273491214772,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.020762956284352596,0.8879836049185245,0.9338235294117647,0.887827264520012,0.04599626489175268,0.9285714285714286,0.005252100840336116,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 21})",0.015225427445984763,0.9095271418574428,0.9632352941176471,0.9093439662955161,0.05389132782213102,0.9545454545454546,0.008689839572192493
word,spaghetti,67,"{'wrong': 17.333333333333332, 'right': 15.0}",28,"{'right': 10.0, 'wrong': 6.0}",0.0013019449463279845,0.015625,0.01313665964282943,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.025210193969666637,0.6388083574927522,0.6296296296296297,0.6388207617998899,-0.009191132170260241,0.6153846153846154,0.014245014245014231,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.014312234374419142,0.6895431370588824,0.7037037037037037,0.6895240002002102,0.014179703503493513,0.7051282051282052,-0.0014245014245014564,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 11})",0.019312095102941712,0.8879836049185245,0.9259259259259259,0.8879323289453926,0.037993596980533284,0.8974358974358975,0.028490028490028463,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 14})",0.006738677053707346,0.9095271418574428,0.8888888888888888,0.9095550327844236,-0.020666143895534783,0.8461538461538461,0.042735042735042694
word,spark,88,"{'wrong': 23.0, 'right': 19.0}",28,"{'right': 10.0, 'wrong': 6.0}",0.002267573696145127,0.015625,0.015066084422688551,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.02927855842455738,0.6388083574927522,0.6964285714285714,0.6387276003603964,0.057700971068174955,0.675,0.021428571428571352,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 17})",0.0003806317138982749,0.6895431370588824,0.6428571428571429,0.6896085694263691,-0.04675142656922615,0.625,0.017857142857142905,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 10})",0.022710328831048676,0.8879836049185245,0.8928571428571429,0.887976774451897,0.004880368405245861,0.9125,-0.019642857142857073,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.02927855842455738,0.9095271418574428,0.9642857142857143,0.9094503954349785,0.05483531885073578,0.975,-0.010714285714285676
word,spatula,78,"{'right': 12.0, 'wrong': 22.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.021626297577854673,0.036982248520710075,0.058878038568968935,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 0.0001})",0.1413513020606298,0.6388083574927522,0.5714285714285714,0.6388555422168868,-0.06742697078831539,0.64,-0.06857142857142862,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 14})",0.02176368197732253,0.6895431370588824,0.6785714285714286,0.6895508203281312,-0.010979391756702594,0.62,0.05857142857142861,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.0868742678754176,0.8879836049185245,0.7142857142857143,0.8881052420968387,-0.17381952781112442,0.68,0.03428571428571425,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.024873678479023706,0.9095271418574428,0.8928571428571429,0.9095388155262105,-0.016681672669067615,0.86,0.03285714285714292
word,speak,894,"{'wrong': 207.33333333333334, 'right': 272.0}",238,"{'right': 62.0, 'wrong': 58.666666666666664}",0.004550149817877946,0.00019077561734989754,0.001449050544572686,"defaultdict(<class 'int'>, {'wrong': 109, 'right': 140})",1.3782113061099272e-05,0.6388083574927522,0.6193693693693694,0.6390264860493328,-0.019657116679963393,0.6180257510729614,0.0013436182964079446,"defaultdict(<class 'int'>, {'wrong': 191, 'right': 58})",0.0596831211656772,0.6895431370588824,0.759009009009009,0.6887636473918318,0.0702453616171772,0.7575107296137339,0.0014982793952751372,"defaultdict(<class 'int'>, {'wrong': 183, 'right': 66})",0.04790396701059306,0.8879836049185245,0.918918918918919,0.8876364739183178,0.03128244500060118,0.9227467811158798,-0.0038278621969608517,"defaultdict(<class 'int'>, {'wrong': 178, 'right': 71})",0.041362349525687424,0.9095271418574428,0.9346846846846847,0.9092448443186413,0.02543984036604341,0.9334763948497854,0.0012082898348992899
word,speaking,2153,"{'wrong': 534.6666666666666, 'right': 549.0}",599,"{'right': 161.0, 'wrong': 146.0}",4.373639476427385e-05,0.000596823308470117,0.00015887747969759326,"defaultdict(<class 'int'>, {'right': 137, 'wrong': 509})",0.04816385326916726,0.6388083574927522,0.626204238921002,0.6391440447477805,-0.012939805826778561,0.6229946524064172,0.0032095865145848057,"defaultdict(<class 'int'>, {'wrong': 480, 'right': 166})",0.03347389605932958,0.6895431370588824,0.7601156069364162,0.6876635705855185,0.0724520363508977,0.7575757575757576,0.0025398493606586525,"defaultdict(<class 'int'>, {'wrong': 483, 'right': 163})",0.03483719214157961,0.8879836049185245,0.9248554913294798,0.8870015908041258,0.03785390052535398,0.9215686274509803,0.003286863878499413,"defaultdict(<class 'int'>, {'wrong': 490, 'right': 156})",0.03815260377887716,0.9095271418574428,0.9499036608863198,0.908451788371735,0.04145187251458482,0.9509803921568627,-0.0010767312705428633
word,speaks,931,"{'wrong': 216.33333333333334, 'right': 282.0}",311,"{'wrong': 76.33333333333333, 'right': 82.0}",0.0043410028970593175,0.00032022160664819965,0.0011601964118226268,"defaultdict(<class 'int'>, {'right': 184, 'wrong': 145})",2.2232641982257786e-05,0.6388083574927522,0.6454849498327759,0.6387070584056427,0.0067778914271332535,0.638801261829653,0.006683688003122912,"defaultdict(<class 'int'>, {'wrong': 254, 'right': 75})",0.061123213220417014,0.6895431370588824,0.7290969899665551,0.6889430151722739,0.04015397479428129,0.7334384858044164,-0.004341495837861253,"defaultdict(<class 'int'>, {'wrong': 240, 'right': 89})",0.04559886392880159,0.8879836049185245,0.9096989966555183,0.8876541330491703,0.022044863606348053,0.9132492113564669,-0.0035502147009485174,"defaultdict(<class 'int'>, {'wrong': 241, 'right': 88})",0.04661168639636982,0.9095271418574428,0.9381270903010034,0.909093215608667,0.029033874692336425,0.9400630914826499,-0.0019360011816464961
word,spear,145,"{'right': 36.0, 'wrong': 36.333333333333336}",41,"{'wrong': 11.666666666666666, 'right': 6.0}",5.309095542483336e-06,0.02572089711641154,0.012894838443161874,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 11})",0.03809473527846679,0.6388083574927522,0.5853658536585366,0.6389181066867017,-0.05355225302816513,0.5851063829787234,0.0002594706798131341,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 11})",0.03809473527846679,0.6895431370588824,0.6463414634146342,0.6896318557475583,-0.04329039233292409,0.6276595744680851,0.018681888946549097,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 37})",0.04525730563693614,0.8879836049185245,0.8780487804878049,0.8880040070122714,-0.009955226524466565,0.8829787234042553,-0.004929942916450436,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 36})",0.03809473527846679,0.9095271418574428,0.9146341463414634,0.9095166541447534,0.005117492196710094,0.9148936170212766,-0.0002594706798131341
word,spectator,163,"{'right': 43.0, 'wrong': 40.0}",53,"{'right': 17.0, 'wrong': 12.0}",0.00032660763536072006,0.007431629013079663,0.0023486007916940395,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 23})",0.01756204900544834,0.6388083574927522,0.7264150943396226,0.6385756527840425,0.0878394415555801,0.7391304347826086,-0.012715340442986056,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.04969737969448629,0.6895431370588824,0.7358490566037735,0.6894201373227083,0.046428919281065184,0.7391304347826086,-0.003281378178835115,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 18})",0.035281680522883614,0.8879836049185245,0.9339622641509434,0.8878614744649928,0.04610078968595066,0.927536231884058,0.006426032266885429,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 18})",0.035281680522883614,0.9095271418574428,0.9622641509433962,0.9093870595900366,0.052877091353359607,0.9637681159420289,-0.0015039649986327008
word,speed,646,"{'wrong': 164.33333333333334, 'right': 153.0}",164,"{'wrong': 37.666666666666664, 'right': 51.0}",0.00031887755102040787,0.0056532308214144456,0.004349363973204647,"defaultdict(<class 'int'>, {'wrong': 171, 'right': 33})",0.06078644970152607,0.6388083574927522,0.6211180124223602,0.6389518770471151,-0.01783386462475489,0.6268656716417911,-0.005747659219430878,"defaultdict(<class 'int'>, {'right': 57, 'wrong': 147})",0.021990284275032586,0.6895431370588824,0.6925465838509317,0.6895187704711514,0.0030278133797803086,0.6940298507462687,-0.0014832668953369543,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 55})",0.02431990949215191,0.8879836049185245,0.9285714285714286,0.8876543209876543,0.040917107583774315,0.9154228855721394,0.013148542999289248,"defaultdict(<class 'int'>, {'wrong': 151, 'right': 53})",0.02679119566723443,0.9095271418574428,0.922360248447205,0.9094230284706475,0.012937219976557501,0.9104477611940298,0.011912487253175175
word,spider,66,"{'wrong': 15.0, 'right': 21.0}",31,"{'wrong': 8.333333333333334, 'right': 6.0}",0.006944444444444446,0.006625202812330995,0.013629859078178944,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 9})",0.05299875761598677,0.6388083574927522,0.5967741935483871,0.6388735919899875,-0.04209939844160038,0.6029411764705882,-0.006166982922201081,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.0769431630302582,0.6895431370588824,0.7419354838709677,0.6894618272841051,0.05247365658686265,0.7205882352941176,0.02134724857685011,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 27})",0.0769431630302582,0.8879836049185245,0.8709677419354839,0.8880100125156446,-0.017042270580160723,0.8676470588235294,0.0033206831119544367,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 25})",0.05299875761598677,0.9095271418574428,0.9032258064516129,0.9095369211514392,-0.00631111469982637,0.8970588235294118,0.006166982922201081
word,spilling,40,"{'right': 8.0, 'wrong': 10.666666666666666}",12,"{'wrong': 2.0, 'right': 6.0}",0.0051020408163265345,0.0625,0.0544958429547183,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.0014934004117684117,0.6388083574927522,0.5833333333333334,0.6388416524957488,-0.05550831916241539,0.5833333333333334,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",7.260248129873021e-05,0.6895431370588824,0.7083333333333334,0.6895318595578673,0.018801473775466038,0.7083333333333334,0.0,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 16})",0.004817302157272944,0.8879836049185245,0.875,0.8879913974192257,-0.012991397419225725,0.875,0.0,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 15})",0.0014934004117684117,0.9095271418574428,0.875,0.9095478643593078,-0.03454786435930779,0.8541666666666666,0.02083333333333337
word,spin,1689,"{'wrong': 423.3333333333333, 'right': 419.0}",490,"{'wrong': 120.66666666666667, 'right': 128.0}",6.616315850547263e-06,0.00021742411718620876,0.00014997811947751842,"defaultdict(<class 'int'>, {'wrong': 380, 'right': 132})",0.030941865430088207,0.6388083574927522,0.6546610169491526,0.6384253097163919,0.016235707232760688,0.6558704453441295,-0.0012094283949769524,"defaultdict(<class 'int'>, {'wrong': 368, 'right': 144})",0.024819460188346583,0.6895431370588824,0.7065677966101694,0.6891317702467492,0.01743602636342023,0.7054655870445344,0.001102209565635004,"defaultdict(<class 'int'>, {'wrong': 378, 'right': 134})",0.029864353971218366,0.8879836049185245,0.8908898305084746,0.8879133817958431,0.0029764487126314743,0.888663967611336,0.002225862897138553,"defaultdict(<class 'int'>, {'right': 123, 'wrong': 389})",0.036088685967934755,0.9095271418574428,0.926906779661017,0.9091071977065629,0.01779958195445408,0.9261133603238867,0.0007934193371302856
word,spinning,579,"{'wrong': 144.0, 'right': 147.0}",150,"{'wrong': 37.666666666666664, 'right': 37.0}",2.6570305027101523e-05,1.992984693877512e-05,4.626259347808139e-05,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 36})",0.03873012886289868,0.6388083574927522,0.6385135135135135,0.6388105549400745,-0.00029704142656106214,0.6375838926174496,0.0009296208960638541,"defaultdict(<class 'int'>, {'right': 43, 'wrong': 108})",0.0256684583867596,0.6895431370588824,0.7094594594594594,0.6893947023869473,0.020064757072512096,0.7114093959731543,-0.0019499365136949054,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 113})",0.03465757213945779,0.8879836049185245,0.9222972972972973,0.8877278678618189,0.03456942943547836,0.9228187919463087,-0.0005214946490114114,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 111})",0.030864483291675335,0.9095271418574428,0.9391891891891891,0.9093060731191459,0.029883116070043236,0.9395973154362416,-0.0004081262470524427
word,spit,230,"{'wrong': 62.333333333333336, 'right': 43.0}",70,"{'wrong': 17.0, 'right': 19.0}",0.008422127864124338,0.0007716049382716057,0.007193027478122647,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 9})",0.05727517496491021,0.6388083574927522,0.6428571428571429,0.6387941412520064,0.004063001605136507,0.6558441558441559,-0.012987012987012991,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 13})",0.035712230183032795,0.6895431370588824,0.6642857142857143,0.6896318218298555,-0.02534610754414124,0.6493506493506493,0.014935064935064912,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 26})",0.0026646336436467292,0.8879836049185245,0.8714285714285714,0.8880417335473515,-0.016613162118780056,0.8571428571428571,0.014285714285714346,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 21})",0.010271898458750227,0.9095271418574428,0.8571428571428571,0.9097110754414125,-0.0525682182985554,0.8571428571428571,0.0
word,splash,134,"{'right': 46.0, 'wrong': 29.333333333333332}",35,"{'wrong': 9.666666666666666, 'right': 6.0}",0.012236666927715568,0.013693979176097782,0.02613982478616164,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 8})",0.08812527503792461,0.6388083574927522,0.6428571428571429,0.638801261829653,0.004055881027489883,0.6538461538461539,-0.01098901098901095,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 7})",0.10141233054785853,0.6895431370588824,0.6428571428571429,0.6896249561864704,-0.046767813329327446,0.6410256410256411,0.001831501831501825,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 9})",0.07617796518603982,0.8879836049185245,0.9142857142857143,0.8879375093886135,0.02634820489710077,0.8974358974358975,0.01684981684981679,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 27})",0.04695100008017478,0.9095271418574428,0.9142857142857143,0.9095188022632817,0.004766912022432512,0.9230769230769231,-0.008791208791208871
word,split,266,"{'wrong': 66.0, 'right': 68.0}",85,"{'wrong': 23.333333333333332, 'right': 15.0}",5.5691690799733e-05,0.011814744801512284,0.006832457669248733,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 67})",0.025575728181753923,0.6388083574927522,0.6488095238095238,0.6387661881337215,0.01004333567580229,0.6505376344086021,-0.001728110599078292,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 24})",0.034171182272389085,0.6895431370588824,0.75,0.6892882240738881,0.06071177592611188,0.7526881720430108,-0.0026881720430107503,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 67})",0.025575728181753923,0.8879836049185245,0.9166666666666666,0.8878626643911254,0.02880400227554125,0.9193548387096774,-0.0026881720430107503,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 70})",0.034171182272389085,0.9095271418574428,0.9166666666666666,0.9094970384499548,0.007169628216711854,0.9193548387096774,-0.0026881720430107503
word,sponge,154,"{'wrong': 39.666666666666664, 'right': 35.0}",52,"{'wrong': 11.666666666666666, 'right': 17.0}",0.0009765624999999983,0.008653326122228236,0.0077719668239839175,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 5})",0.10828222336987313,0.6388083574927522,0.6382978723404256,0.6388095595971742,-0.0005116872567486608,0.6451612903225806,-0.006863417982155062,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 21})",0.014331263924370556,0.6895431370588824,0.7553191489361702,0.6893882459041034,0.06593090303206683,0.7338709677419355,0.02144818119423475,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 18})",0.023556827239891838,0.8879836049185245,0.9148936170212766,0.8879202364847938,0.026973380536482794,0.9032258064516129,0.011667810569663706,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.04043316951525364,0.9095271418574428,0.9468085106382979,0.9094393506688712,0.03736915996942669,0.9354838709677419,0.01132463967055597
word,spoon,209,"{'wrong': 51.0, 'right': 56.0}",78,"{'wrong': 21.0, 'right': 15.0}",0.0005458992051707561,0.006944444444444446,0.005723844695262735,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 23})",0.03290150759209795,0.6388083574927522,0.6038961038961039,0.6389432485322897,-0.035047144636185745,0.6144578313253012,-0.010561727429197254,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 63})",0.040045790444872706,0.6895431370588824,0.7337662337662337,0.6893722715640523,0.04439396220218139,0.7289156626506024,0.0048505711156313636,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 59})",0.026592836678230057,0.8879836049185245,0.8961038961038961,0.8879522304179839,0.00815166568591219,0.9036144578313253,-0.007510561727429255,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 59})",0.026592836678230057,0.9095271418574428,0.9025974025974026,0.9095539164032315,-0.006956513805828846,0.9096385542168675,-0.007041151619464836
word,sport,187,"{'wrong': 45.666666666666664, 'right': 50.0}",55,"{'wrong': 14.333333333333334, 'right': 12.0}",0.0005129356918258086,0.0019628264701169696,0.002244010964731851,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 12})",0.05514635595564935,0.6388083574927522,0.6454545454545455,0.6387900355871886,0.006664509867356894,0.6379310344827587,0.007523510971786829,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 47})",0.06225002291223915,0.6895431370588824,0.7,0.6895143100596461,0.010485689940353815,0.6982758620689655,0.0017241379310344307,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 45})",0.04862858715246179,0.8879836049185245,0.9272727272727272,0.8878752944714551,0.03939743280127217,0.9224137931034483,0.004858934169278961,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 44})",0.042648538277762264,0.9095271418574428,0.9545454545454546,0.9094030374417322,0.045142417103722354,0.9482758620689655,0.006269592476489061
word,spot,1059,"{'right': 259.0, 'wrong': 266.6666666666667}",324,"{'wrong': 85.66666666666667, 'right': 67.0}",5.317803604365071e-05,0.0037375336091989065,0.0014570770265319617,"defaultdict(<class 'int'>, {'wrong': 278, 'right': 65})",0.05249421085779116,0.6388083574927522,0.6566455696202531,0.638522092432707,0.018123477187546144,0.6567164179104478,-7.084829019465833e-05,"defaultdict(<class 'int'>, {'right': 79, 'wrong': 264})",0.0379322422092395,0.6895431370588824,0.6772151898734177,0.6897409852717116,-0.012525795398293904,0.6791044776119403,-0.0018892877385225937,"defaultdict(<class 'int'>, {'right': 96, 'wrong': 247})",0.024120173942704493,0.8879836049185245,0.870253164556962,0.888268156424581,-0.018014991867619012,0.8731343283582089,-0.002881163801246922,"defaultdict(<class 'int'>, {'right': 87, 'wrong': 256})",0.030952210793040398,0.9095271418574428,0.8892405063291139,0.9098527171152869,-0.020612210786173035,0.891044776119403,-0.001804269790289137
word,spray,717,"{'wrong': 191.0, 'right': 144.0}",197,"{'right': 45.0, 'wrong': 50.666666666666664}",0.00492091779906438,0.0008771503842464992,0.0008299400436637076,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 178})",0.06140258678686044,0.6388083574927522,0.6303191489361702,0.6388888888888888,-0.008569739952718591,0.6314432989690721,-0.0011241500329018939,"defaultdict(<class 'int'>, {'right': 55, 'wrong': 148})",0.013959626334702373,0.6895431370588824,0.7659574468085106,0.6888182460389545,0.07713920076955616,0.7680412371134021,-0.002083790304891475,"defaultdict(<class 'int'>, {'right': 52, 'wrong': 151})",0.016871942095843757,0.8879836049185245,0.9042553191489362,0.8878292461398728,0.016426073009063402,0.904639175257732,-0.0003838561087957659,"defaultdict(<class 'int'>, {'right': 56, 'wrong': 147})",0.013059254822030915,0.9095271418574428,0.9441489361702128,0.9091987082450298,0.034950227925182986,0.9458762886597938,-0.0017273524895810022
word,spraying,207,"{'wrong': 56.0, 'right': 39.0}",44,"{'wrong': 10.0, 'right': 14.0}",0.008005540166204982,0.006944444444444446,0.015006928007968733,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 42})",0.014672503821497436,0.6388083574927522,0.6309523809523809,0.6388248847926268,-0.007872503840245848,0.6111111111111112,0.01984126984126977,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 13})",0.018420252130518004,0.6895431370588824,0.7857142857142857,0.6893408134642356,0.09637347225005011,0.7870370370370371,-0.001322751322751392,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.008615697852912236,0.8879836049185245,0.9047619047619048,0.8879483069525145,0.01681359780939029,0.8796296296296297,0.025132275132275117,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.014672503821497436,0.9095271418574428,0.9404761904761905,0.9094620316569826,0.031014158819207882,0.9166666666666666,0.023809523809523836
word,spread,487,"{'right': 113.0, 'wrong': 124.66666666666667}",170,"{'wrong': 42.0, 'right': 44.0}",0.0006024167484642054,0.0001352082206598166,0.0006544619623014853,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 30})",0.056015708755846334,0.6388083574927522,0.6296296296296297,0.6388832896593428,-0.009253660029713173,0.6339285714285714,-0.004298941798941747,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 141})",0.03911240470252835,0.6895431370588824,0.6790123456790124,0.689629107034872,-0.01061676135585965,0.6845238095238095,-0.005511463844797171,"defaultdict(<class 'int'>, {'wrong': 136, 'right': 43})",0.03052544705961295,0.8879836049185245,0.8858024691358025,0.8880014110058456,-0.002198941870043103,0.8898809523809523,-0.004078483245149811,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 38})",0.03911240470252835,0.9095271418574428,0.8981481481481481,0.9096200362830075,-0.011471888134859332,0.8988095238095238,-0.000661375661375696
word,spring,180,"{'right': 47.0, 'wrong': 44.333333333333336}",52,"{'right': 13.0, 'wrong': 13.0}",0.00021311737439394776,0.0,0.00010658519162940654,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 40})",0.04390614018744214,0.6388083574927522,0.6346153846153846,0.6388192843540142,-0.004203899738629668,0.6346153846153846,0.0,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 42})",0.05842169678358699,0.6895431370588824,0.6923076923076923,0.6895359326450837,0.002771759662608564,0.6923076923076923,0.0,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 39})",0.03765050439926973,0.8879836049185245,0.9134615384615384,0.8879172095820387,0.025544328879499756,0.9134615384615384,0.0,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 40})",0.04390614018744214,0.9095271418574428,0.9326923076923077,0.9094667735792322,0.023225534113075486,0.9326923076923077,0.0
word,sprint,180,"{'wrong': 47.333333333333336, 'right': 38.0}",65,"{'wrong': 16.0, 'right': 17.0}",0.002990722656250003,0.0002295684113865928,0.0024445670992216187,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.034151313933802864,0.6388083574927522,0.6461538461538462,0.638784414021363,0.0073694321324832,0.6376811594202898,0.00847268673355639,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 10})",0.05619148385163974,0.6895431370588824,0.6307692307692307,0.6897347174163783,-0.058965486647147514,0.6304347826086957,0.0003344481605350724,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.034151313933802864,0.8879836049185245,0.8846153846153846,0.8879945840228675,-0.00337919940748288,0.8840579710144928,0.0005574136008917874,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.029761857727699445,0.9095271418574428,0.8769230769230769,0.9096334185848253,-0.032710341661748354,0.8768115942028986,0.00011148272017835748
word,spy,127,"{'wrong': 31.333333333333332, 'right': 33.0}",37,"{'wrong': 9.333333333333334, 'right': 9.0}",0.00016778973932186144,8.264462809917361e-05,0.00024299838293888928,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 6})",0.07346657507764778,0.6388083574927522,0.6486486486486487,0.6387901246932746,0.009858523955374121,0.6447368421052632,0.003911806543385521,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 8})",0.050680308413414595,0.6895431370588824,0.6216216216216216,0.6896689869297411,-0.0680473653081195,0.618421052631579,0.003200568990042618,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 25})",0.014989297452086485,0.8879836049185245,0.9054054054054054,0.8879513245530573,0.01745408085234812,0.9078947368421053,-0.0024893314366999375,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 27})",0.026254983273374104,0.9095271418574428,0.9459459459459459,0.9094596624768391,0.03648628346910687,0.9473684210526315,-0.0014224751066855834
word,squad,47,"{'wrong': 12.666666666666666, 'right': 9.0}",14,"{'right': 6.0, 'wrong': 2.6666666666666665}",0.007159763313609468,0.036982248520710075,0.03933696349544878,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.010150457533067078,0.6388083574927522,0.6538461538461539,0.638798579502826,0.015047574343327819,0.5952380952380952,0.05860805860805862,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.02766130341127184,0.6895431370588824,0.6538461538461539,0.6895663482218777,-0.035720194375723824,0.6666666666666666,-0.012820512820512775,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.0581082731995306,0.8879836049185245,0.8076923076923077,0.888035812534387,-0.0803435048420793,0.8571428571428571,-0.049450549450549386,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.08102171458508858,0.9095271418574428,0.7307692307692307,0.9096433751813134,-0.17887414441208271,0.8095238095238095,-0.07875457875457881
word,square,270,"{'wrong': 69.66666666666667, 'right': 61.0}",91,"{'wrong': 25.666666666666668, 'right': 14.0}",0.0010998021657642673,0.021626297577854666,0.006720947172527698,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 21})",0.03956721881203483,0.6388083574927522,0.6483516483516484,0.6387647501883003,0.009586898163348123,0.6359223300970874,0.01242931825456095,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 25})",0.02778450306781629,0.6895431370588824,0.6923076923076923,0.6895305046447402,0.0027771876629520964,0.6844660194174758,0.007841672890216533,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 78})",0.02778450306781629,0.8879836049185245,0.9230769230769231,0.8878232488074316,0.03525367426949155,0.9271844660194175,-0.00410754294249438,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 76})",0.02284329201004883,0.9095271418574428,0.945054945054945,0.9093648004017073,0.03569014465323772,0.9514563106796117,-0.006401365624666644
word,squat,139,"{'wrong': 36.333333333333336, 'right': 30.0}",36,"{'wrong': 10.0, 'right': 6.0}",0.002278982853968333,0.015625,0.0030800057093765335,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.03691215280419159,0.6388083574927522,0.6805555555555556,0.6387330996494742,0.04182245590608136,0.6625,0.018055555555555602,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.02924996473093687,0.6895431370588824,0.7361111111111112,0.6894591887831748,0.04665192232793636,0.7375,-0.001388888888888884,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.017103057310782335,0.8879836049185245,0.875,0.8880070105157737,-0.013007010515773687,0.8875,-0.012499999999999956,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 30})",0.022685044971694976,0.9095271418574428,0.9166666666666666,0.9095142714071107,0.00715239525955591,0.925,-0.008333333333333415
word,squeeze,273,"{'wrong': 66.66666666666667, 'right': 73.0}",59,"{'wrong': 16.0, 'right': 11.0}",0.0005140663359174304,0.008573388203017831,0.00669094954798451,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 41})",0.01358640667348205,0.6388083574927522,0.6694915254237288,0.6387176016443575,0.03077392377937127,0.6875,-0.018008474576271194,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 47})",0.03507918863057637,0.6895431370588824,0.6610169491525424,0.6896275129092094,-0.02861056375666704,0.6796875,-0.018670550847457612,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 52})",0.06319052405689506,0.8879836049185245,0.847457627118644,0.8881034742066476,-0.04064584708800356,0.84375,0.00370762711864403,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 47})",0.03507918863057637,0.9095271418574428,0.923728813559322,0.9094851356093648,0.014243677949957179,0.9296875,-0.005958686440677985
word,squint,78,"{'wrong': 17.333333333333332, 'right': 26.0}",18,"{'wrong': 3.6666666666666665, 'right': 7.0}",0.010000000000000005,0.0244140625,0.0016944414040418777,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 21})",0.05441501902199754,0.6388083574927522,0.6666666666666666,0.6387832699619772,0.027883396704689423,0.6551724137931034,0.011494252873563204,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 24})",0.10066876729494499,0.6895431370588824,0.6944444444444444,0.6895387232339404,0.004905721210504033,0.7241379310344828,-0.029693486590038343,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.05441501902199754,0.8879836049185245,0.8055555555555556,0.8880578347008204,-0.08250227914526487,0.8103448275862069,-0.00478927203065127,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.10066876729494499,0.9095271418574428,0.8333333333333334,0.9095957574544726,-0.07626242412113926,0.8620689655172413,-0.028735632183907955
word,stab,87,"{'right': 21.0, 'wrong': 22.0}",33,"{'right': 10.0, 'wrong': 7.666666666666667}",0.0001352082206598166,0.004360982556069774,0.0030280250986010337,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.048966506746279344,0.6388083574927522,0.6515151515151515,0.638787362939969,0.01272778857518253,0.6585365853658537,-0.007021433850702197,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 32})",0.040269579863961236,0.6895431370588824,0.6515151515151515,0.6896059680568768,-0.0380908165417253,0.6707317073170732,-0.01921655580192172,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.040269579863961236,0.8879836049185245,0.8787878787878788,0.88799879837781,-0.009210919589931255,0.8780487804878049,0.0007390983000739038,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.026026825219917935,0.9095271418574428,0.9545454545454546,0.9094527612276574,0.045092693317797194,0.9634146341463414,-0.008869179600886845
word,stack,316,"{'wrong': 84.33333333333333, 'right': 63.0}",96,"{'wrong': 27.333333333333332, 'right': 14.0}",0.005241497921827975,0.026014568158168584,0.004186330296900746,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 16})",0.05032869248232823,0.6388083574927522,0.6684210526315789,0.6386670684546231,0.02975398417695585,0.6559633027522935,0.012457749879285385,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 23})",0.027928229640664715,0.6895431370588824,0.6684210526315789,0.6896439154236351,-0.021222862792056207,0.6651376146788991,0.003283437952679824,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 86})",0.025417869709373563,0.8879836049185245,0.8789473684210526,0.888026718899101,-0.00907935047804842,0.8761467889908257,0.002800579430226935,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 94})",0.05032869248232823,0.9095271418574428,0.8578947368421053,0.9097734920395761,-0.05187875519747087,0.8440366972477065,0.013858039594398797
word,stadium,109,"{'right': 21.0, 'wrong': 29.333333333333332}",34,"{'right': 7.0, 'wrong': 9.0}",0.006852769615367744,0.00390625,0.0002101193232240733,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.02211624536947178,0.6388083574927522,0.5882352941176471,0.6388944522331264,-0.050659158115479275,0.5833333333333334,0.004901960784313708,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 27})",0.015848525162445413,0.6895431370588824,0.7352941176470589,0.6894652513518926,0.04582886629516625,0.7361111111111112,-0.0008169934640522847,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.02211624536947178,0.8879836049185245,0.9117647058823529,0.887943120368516,0.02382158551383695,0.9027777777777778,0.008986928104575131,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 28})",0.02211624536947178,0.9095271418574428,0.9705882352941176,0.9094231924694572,0.0611650428246604,0.9722222222222222,-0.0016339869281045694
word,staff,130,"{'right': 20.0, 'wrong': 36.666666666666664}",26,"{'right': 9.0, 'wrong': 5.666666666666667}",0.021626297577854673,0.012913223140495858,0.034417531619368044,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 3})",0.05649804785601015,0.6388083574927522,0.6153846153846154,0.6388388388388389,-0.023454223454223433,0.5833333333333334,0.03205128205128205,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.03170783126581522,0.6895431370588824,0.6730769230769231,0.6895645645645646,-0.01648764148764148,0.6944444444444444,-0.02136752136752129,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 10})",0.003276652027290692,0.8879836049185245,0.8269230769230769,0.888063063063063,-0.06113998613998617,0.8333333333333334,-0.0064102564102564985,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 6})",0.022946943459359936,0.9095271418574428,0.8461538461538461,0.9096096096096096,-0.06345576345576343,0.8472222222222222,-0.0010683760683760646
word,stage,1538,"{'wrong': 378.0, 'right': 404.0}",370,"{'wrong': 87.66666666666667, 'right': 107.0}",0.0002763587365336441,0.0024658707074498008,0.0005481153183996418,"defaultdict(<class 'int'>, {'wrong': 296, 'right': 132})",0.022552831879904874,0.6388083574927522,0.6376404494382022,0.6388295165394402,-0.001189067101238006,0.6364734299516909,0.0011670194865113226,"defaultdict(<class 'int'>, {'wrong': 313, 'right': 115})",0.032648386076311736,0.6895431370588824,0.6671348314606742,0.6899491094147583,-0.022814277954084083,0.6763285024154589,-0.009193670954784738,"defaultdict(<class 'int'>, {'wrong': 326, 'right': 102})",0.04194870715336519,0.8879836049185245,0.8918539325842697,0.887913486005089,0.00394044657918069,0.8961352657004831,-0.0042813331162133705,"defaultdict(<class 'int'>, {'wrong': 327, 'right': 101})",0.04272626692812057,0.9095271418574428,0.8974719101123596,0.9097455470737913,-0.012273636961431689,0.8973429951690821,0.00012891494327749164
word,stagger,142,"{'right': 44.0, 'wrong': 32.666666666666664}",40,"{'wrong': 10.333333333333334, 'right': 9.0}",0.0054631379962192805,0.0011890606420927477,0.005895641006612804,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 13})",0.03588828735136509,0.6388083574927522,0.65,0.6387859360913553,0.011214063908644767,0.6428571428571429,0.0071428571428571175,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 34})",0.08058154976349152,0.6895431370588824,0.7375,0.6894470600020034,0.048052939997996647,0.7380952380952381,-0.0005952380952380931,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 9})",0.0696662153664343,0.8879836049185245,0.8625,0.8880346589201643,-0.025534658920164266,0.8571428571428571,0.005357142857142949,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 6})",0.10633483384050123,0.9095271418574428,0.8625,0.9096213563057197,-0.047121356305719675,0.8571428571428571,0.005357142857142949
word,stain,71,"{'wrong': 19.333333333333332, 'right': 13.0}",16,"{'right': 6.0, 'wrong': 3.3333333333333335}",0.009591880114783721,0.02040816326530611,0.029340289312568234,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 1})",0.10731819204251906,0.6388083574927522,0.59375,0.6388444222111056,-0.0450944222111056,0.64,-0.04625000000000001,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 18})",0.008320847759232912,0.6895431370588824,0.6875,0.689544772386193,-0.00204477238619305,0.62,0.0675,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.024614651474391694,0.8879836049185245,0.84375,0.8880190095047523,-0.04426900950475232,0.88,-0.036250000000000004,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 5})",0.024614651474391694,0.9095271418574428,0.90625,0.9095297648824412,-0.003279764882441194,0.94,-0.03374999999999995
word,stair,1206,"{'wrong': 292.3333333333333, 'right': 329.0}",300,"{'wrong': 80.33333333333333, 'right': 59.0}",0.0008706298697710393,0.005860671687919234,0.005647729948973317,"defaultdict(<class 'int'>, {'wrong': 213, 'right': 109})",0.018688459469470037,0.6388083574927522,0.6423728813559322,0.6387550098929532,0.003617871462978983,0.6435331230283912,-0.0011602416724589837,"defaultdict(<class 'int'>, {'wrong': 253, 'right': 69})",0.05446472418983178,0.6895431370588824,0.6627118644067796,0.6899447009284156,-0.027232836521635995,0.6624605678233438,0.0002512965834358116,"defaultdict(<class 'int'>, {'wrong': 247, 'right': 75})",0.0475624381219331,0.8879836049185245,0.8796610169491526,0.8881081629546953,-0.00844714600554275,0.8785488958990536,0.0011121210500989465,"defaultdict(<class 'int'>, {'wrong': 246, 'right': 76})",0.04647218637675963,0.9095271418574428,0.8847457627118644,0.9098980264826746,-0.025152263770810146,0.8817034700315457,0.0030422926803187478
word,staircase,427,"{'right': 119.0, 'wrong': 102.66666666666667}",106,"{'right': 27.0, 'wrong': 26.333333333333332}",0.0013573407202216068,3.9062500000000414e-05,0.0004688828313928464,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 27})",0.044638843556953224,0.6388083574927522,0.6556603773584906,0.6387185929648241,0.016941784393666448,0.6605504587155964,-0.00489008135710578,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 31})",0.033337200229354984,0.6895431370588824,0.7169811320754716,0.6893969849246231,0.02758414715084856,0.7155963302752294,0.0013848018002422524,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 80})",0.03873187619617035,0.8879836049185245,0.8584905660377359,0.8881407035175879,-0.029650137479852012,0.8577981651376146,0.0006924009001212372,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 84})",0.05109671264128896,0.9095271418574428,0.9009433962264151,0.909572864321608,-0.008629468095192938,0.8990825688073395,0.0018608274190755614
word,stairwell,84,"{'right': 21.0, 'wrong': 21.0}",27,"{'wrong': 7.0, 'right': 6.0}",0.0,0.0014792899408284004,0.0007409248339391838,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.04539305132742287,0.6388083574927522,0.6481481481481481,0.6387957355222984,0.009352412625849738,0.6428571428571429,0.005291005291005235,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.033822075568605205,0.6895431370588824,0.6851851851851852,0.6895490264778017,-0.004363841292616466,0.6964285714285714,-0.011243386243386166,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 22})",0.04539305132742287,0.8879836049185245,0.8888888888888888,0.8879823815005756,0.0009065073883132158,0.8928571428571429,-0.003968253968254065,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 21})",0.033822075568605205,0.9095271418574428,0.8703703703703703,0.9095800590620151,-0.03920968869164476,0.875,-0.00462962962962965
word,stalk,83,"{'wrong': 23.666666666666668, 'right': 12.0}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",0.026749061053367103,0.00018261504747991162,0.011671426795118851,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 3})",0.036155627468658254,0.6388083574927522,0.62,0.638831890295781,-0.01883189029578103,0.6153846153846154,0.004615384615384577,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 18})",0.0004735312421522324,0.6895431370588824,0.72,0.6895050297782894,0.03049497022171055,0.7307692307692307,-0.010769230769230753,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 17})",5.237325529444323e-05,0.8879836049185245,0.9,0.8879685701416346,0.012031429858365472,0.9038461538461539,-0.0038461538461538325,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 20})",0.00690165773704824,0.9095271418574428,0.92,0.9095140383364196,0.010485961663580401,0.9230769230769231,-0.003076923076923088
word,stand,6738,"{'wrong': 1681.0, 'right': 1695.0}",1876,"{'wrong': 464.0, 'right': 484.0}",4.299235192381068e-06,0.00011127134184336518,3.591950336307012e-05,"defaultdict(<class 'int'>, {'wrong': 1406, 'right': 531})",0.02765898506297204,0.6388083574927522,0.6394176931690929,0.6387486278814489,0.0006690652876439884,0.640032502708559,-0.0006148095394661324,"defaultdict(<class 'int'>, {'wrong': 1478, 'right': 459})",0.03835210618870599,0.6895431370588824,0.6861702127659575,0.6898737650933041,-0.0037035523273466486,0.687703141928494,-0.001532929162536556,"defaultdict(<class 'int'>, {'wrong': 1416, 'right': 521})",0.029016855443313526,0.8879836049185245,0.8871780515117581,0.8880625686059276,-0.0008845170941694791,0.8878656554712893,-0.0006876039595311578,"defaultdict(<class 'int'>, {'wrong': 1435, 'right': 502})",0.031706683554560765,0.9095271418574428,0.9123740201567749,0.9092480790340285,0.003125941122746445,0.9125135427952329,-0.0001395226384579562
word,standing,3428,"{'wrong': 838.6666666666666, 'right': 912.0}",853,"{'wrong': 213.66666666666666, 'right': 212.0}",0.00043866798068874886,3.832641720359307e-06,0.00026237100279361165,"defaultdict(<class 'int'>, {'wrong': 534, 'right': 321})",0.010741060569044926,0.6388083574927522,0.6377358490566037,0.6388527406173546,-0.001116891560750899,0.6373902132998746,0.0003456357567291901,"defaultdict(<class 'int'>, {'right': 215, 'wrong': 640})",0.038916796782095184,0.6895431370588824,0.7163522012578616,0.6884337098537296,0.02791849140413194,0.7170639899623589,-0.0007117887044972848,"defaultdict(<class 'int'>, {'right': 209, 'wrong': 646})",0.041158476130006,0.8879836049185245,0.9062893081761006,0.8872260683983134,0.019063239777787233,0.9058971141781681,0.00039219399793255505,"defaultdict(<class 'int'>, {'right': 207, 'wrong': 648})",0.0419236316029507,0.9095271418574428,0.9113207547169812,0.909452917599292,0.0018678371176891195,0.9109159347553325,0.0004048199616486503
word,star,109,"{'wrong': 28.0, 'right': 25.0}",29,"{'wrong': 7.0, 'right': 8.0}",0.0008009967960128156,0.0011111111111111107,0.0019007029182212705,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.06194382199708487,0.6388083574927522,0.5862068965517241,0.6388847174250388,-0.05267782087331474,0.5909090909090909,-0.004702194357366851,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 9})",0.02137434536807492,0.6895431370588824,0.603448275862069,0.6896681183360865,-0.0862198424740176,0.6212121212121212,-0.017763845350052265,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.03814506712866861,0.8879836049185245,0.9137931034482759,0.8879461380587675,0.02584696538950837,0.9090909090909091,0.004702194357366851,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.02900725667342669,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9242424242424242,0.006792058516196464
word,stare,3227,"{'right': 1020.0, 'wrong': 735.6666666666666}",833,"{'wrong': 205.33333333333334, 'right': 217.0}",0.006557094372939919,0.00019077561734989678,0.0022777249810872653,"defaultdict(<class 'int'>, {'wrong': 424, 'right': 444})",0.0024348685048646013,0.6388083574927522,0.6521739130434783,0.6382480079162544,0.013925905127223914,0.6513706793802145,0.000803233663263736,"defaultdict(<class 'int'>, {'wrong': 618, 'right': 250})",0.04436975777254217,0.6895431370588824,0.6739130434782609,0.6901984271652518,-0.01628538368699095,0.6752085816448152,-0.0012955381665543664,"defaultdict(<class 'int'>, {'wrong': 616, 'right': 252})",0.04363446250759811,0.8879836049185245,0.8521739130434782,0.8894849226602781,-0.037311009616799895,0.8498212157330155,0.002352697310462726,"defaultdict(<class 'int'>, {'right': 246, 'wrong': 622})",0.04586303709416441,0.9095271418574428,0.8770186335403727,0.9108900578094891,-0.03387142426911638,0.8790226460071514,-0.0020040124667787262
word,staring,699,"{'wrong': 165.66666666666666, 'right': 202.0}",188,"{'wrong': 46.333333333333336, 'right': 49.0}",0.002441417086344093,0.00019560858721697877,0.0006301206261080054,"defaultdict(<class 'int'>, {'right': 78, 'wrong': 118})",0.011545639236680748,0.6388083574927522,0.6390374331550802,0.638806196074474,0.00023123708060623915,0.6358974358974359,0.0031399972576443558,"defaultdict(<class 'int'>, {'right': 48, 'wrong': 148})",0.04938265581535954,0.6895431370588824,0.6711229946524064,0.6897169382915385,-0.018593943639132027,0.6717948717948717,-0.0006718771424653047,"defaultdict(<class 'int'>, {'wrong': 150, 'right': 46})",0.05308602160692878,0.8879836049185245,0.8475935828877005,0.8883647005398859,-0.04077111765218544,0.8487179487179487,-0.0011243658302482196,"defaultdict(<class 'int'>, {'wrong': 149, 'right': 47})",0.051212258313287705,0.9095271418574428,0.8743315508021391,0.909859225995257,-0.03552767519311795,0.8743589743589744,-2.742355683527098e-05
word,start,4631,"{'wrong': 1172.3333333333333, 'right': 1114.0}",1320,"{'right': 324.0, 'wrong': 332.0}",0.00016274007069821793,3.718024985127906e-05,2.2181858395374987e-05,"defaultdict(<class 'int'>, {'wrong': 1051, 'right': 277})",0.043697235724259,0.6388083574927522,0.626782884310618,0.6396180110968843,-0.012835126786266304,0.6259842519685039,0.0007986323421140806,"defaultdict(<class 'int'>, {'right': 361, 'wrong': 967})",0.024888869132696445,0.6895431370588824,0.7012678288431062,0.6887537345283824,0.012514094314723834,0.7015748031496063,-0.00030697430650006297,"defaultdict(<class 'int'>, {'right': 332, 'wrong': 996})",0.030639547101668732,0.8879836049185245,0.8965927099841522,0.8874039692701664,0.009188740713985788,0.8968503937007875,-0.0002576837166352597,"defaultdict(<class 'int'>, {'right': 340, 'wrong': 988})",0.028980024930073726,0.9095271418574428,0.9171949286846276,0.9090108834827144,0.008184045201913182,0.9177165354330709,-0.0005216067484432596
word,started,182,"{'right': 53.0, 'wrong': 43.0}",54,"{'wrong': 13.666666666666666, 'right': 13.0}",0.002712673611111112,0.00015625000000000027,0.0020902421905672867,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 36})",0.02173906244707239,0.6388083574927522,0.6372549019607843,0.6388123277374091,-0.0015574257766248767,0.6442307692307693,-0.006975867269985003,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 12})",0.06036642040595366,0.6895431370588824,0.6862745098039216,0.6895514908544225,-0.0032769810505008934,0.6826923076923077,0.0035822021116138636,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.06803583293397818,0.8879836049185245,0.9117647058823529,0.8879228263593084,0.023841879523044507,0.9038461538461539,0.007918552036199067,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 11})",0.06803583293397818,0.9095271418574428,0.9215686274509803,0.9094963668253571,0.012072260625623277,0.9134615384615384,0.008107088989441902
word,starting,122,"{'wrong': 29.666666666666668, 'right': 33.0}",40,"{'wrong': 9.333333333333334, 'right': 12.0}",0.0007073336351290167,0.003906249999999993,0.0006498605421207063,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 14})",0.028856226717243492,0.6388083574927522,0.6875,0.6387108083742362,0.048789191625763784,0.6666666666666666,0.02083333333333337,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 42})",0.09691172963906934,0.6895431370588824,0.6875,0.6895472302914956,-0.002047230291495561,0.6979166666666666,-0.01041666666666663,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 8})",0.07418971652072423,0.8879836049185245,0.925,0.8879094460582991,0.03709055394170091,0.9375,-0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 11})",0.04801769098152366,0.9095271418574428,0.9625,0.9094210157267355,0.05307898427326452,0.96875,-0.006249999999999978
word,startled,58,"{'wrong': 11.666666666666666, 'right': 23.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.026719674556213026,0.027777777777777776,5.764702033303026e-06,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 8})",0.00015506338822222996,0.6388083574927522,0.5666666666666667,0.6388624881196538,-0.0721958214529872,0.54,0.026666666666666616,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.06021932681162093,0.6895431370588824,0.6,0.6896103246460907,-0.08961032464609076,0.6,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.1382909996453503,0.8879836049185245,0.8333333333333334,0.8880246110749838,-0.05469127774165039,0.84,-0.006666666666666599,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.07571501203734864,0.9095271418574428,0.9,0.9095342904306938,-0.00953429043069376,0.9,0.0
word,station,343,"{'wrong': 90.33333333333333, 'right': 72.0}",75,"{'wrong': 18.666666666666668, 'right': 19.0}",0.003188654503750491,1.9578667084344467e-05,0.001860177175551092,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 10})",0.06188153828167607,0.6388083574927522,0.6095890410958904,0.6389153664777003,-0.029326325381809903,0.6148648648648649,-0.005275823768974508,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 23})",0.01065855861609074,0.6895431370588824,0.6712328767123288,0.6896101941504038,-0.018377317438075025,0.6756756756756757,-0.004442798963346872,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 19})",0.020875897498641244,0.8879836049185245,0.8561643835616438,0.8881001354537701,-0.031935751892126274,0.8581081081081081,-0.0019437245464642983,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 17})",0.027560498402367177,0.9095271418574428,0.910958904109589,0.9095218983595044,0.0014370057500846523,0.9121621621621622,-0.0012032580525731529
word,stay,293,"{'right': 74.0, 'wrong': 73.0}",78,"{'wrong': 18.0, 'right': 24.0}",1.1569253551760866e-05,0.005102040816326529,0.0023287291588642324,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 66})",0.01755673871781452,0.6388083574927522,0.6513157894736842,0.6387606623181133,0.012555127155570833,0.6421052631578947,0.009210526315789447,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 16})",0.06664129187515005,0.6895431370588824,0.6578947368421053,0.6896638233818364,-0.031769086539731095,0.6736842105263158,-0.015789473684210464,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 25})",0.032443219548068974,0.8879836049185245,0.9210526315789473,0.8878575012543903,0.03319513032455701,0.9263157894736842,-0.0052631578947368585,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 28})",0.024333662514284468,0.9095271418574428,0.9342105263157895,0.9094330155544406,0.02477751076134893,0.9315789473684211,0.0026315789473684292
word,steadily,79,"{'right': 20.0, 'wrong': 19.666666666666668}",29,"{'wrong': 7.333333333333333, 'right': 7.0}",1.7654120471718207e-05,0.00013520822065981594,0.0001253000670442192,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 16})",0.0007052033198685827,0.6388083574927522,0.7413793103448276,0.6386594583771337,0.10271985196769395,0.75,-0.008620689655172376,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 7})",0.040104140727394044,0.6895431370588824,0.6551724137931034,0.6895930319867848,-0.03442061819368136,0.65,0.005172413793103403,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.040104140727394044,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.9,-0.0034482758620689724,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 23})",0.040104140727394044,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9333333333333333,-0.0022988505747126853
word,steady,113,"{'right': 26.0, 'wrong': 29.0}",31,"{'wrong': 6.666666666666667, 'right': 11.0}",0.000743801652892561,0.015040939836240655,0.011385160707292813,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 10})",0.033637275066345514,0.6388083574927522,0.6290322580645161,0.6388235294117647,-0.009791271347248554,0.625,0.0040322580645161255,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 8})",0.049331301889423515,0.6895431370588824,0.6451612903225806,0.6896120150187734,-0.04445072469619282,0.6818181818181818,-0.03665689149560114,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.040977641520269524,0.8879836049185245,0.9354838709677419,0.887909887359199,0.047573983608542925,0.9431818181818182,-0.0076979472140763505,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.040977641520269524,0.9095271418574428,0.9032258064516129,0.9095369211514392,-0.00631111469982637,0.9204545454545454,-0.017228739002932536
word,steal,70,"{'wrong': 18.666666666666668, 'right': 14.0}",30,"{'right': 7.0, 'wrong': 7.666666666666667}",0.005102040816326534,0.000516528925619835,0.001197010544006151,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 4})",0.05809262865483435,0.6388083574927522,0.6666666666666666,0.6387665198237885,0.027900146842878115,0.6612903225806451,0.005376344086021501,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 21})",0.006003035417792218,0.6895431370588824,0.6833333333333333,0.6895524629555466,-0.006219129622213271,0.6935483870967742,-0.010215053763440896,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 21})",0.006003035417792218,0.8879836049185245,0.8666666666666667,0.888015618742491,-0.021348952075824323,0.8709677419354839,-0.004301075268817178,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 24})",0.023636253610010524,0.9095271418574428,0.9333333333333333,0.9094913896676011,0.023841943665732224,0.9354838709677419,-0.0021505376344085336
word,steel,134,"{'wrong': 35.0, 'right': 29.0}",49,"{'wrong': 12.666666666666666, 'right': 11.0}",0.002197265625,0.001239833366395557,6.848438006424023e-05,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 39})",0.026617866616409705,0.6388083574927522,0.6354166666666666,0.6388165146808298,-0.0033998480141631537,0.64,-0.004583333333333384,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 12})",0.026617866616409705,0.6895431370588824,0.6770833333333334,0.6895731035173865,-0.012489770184053173,0.67,0.00708333333333333,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 40})",0.032184878788449396,0.8879836049185245,0.9166666666666666,0.8879146207034773,0.028752045963189365,0.92,-0.0033333333333334103,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 40})",0.032184878788449396,0.9095271418574428,0.9375,0.9094598657180079,0.028040134281992146,0.94,-0.0024999999999999467
word,steep,167,"{'right': 37.0, 'wrong': 43.333333333333336}",39,"{'wrong': 9.0, 'right': 12.0}",0.0015538644307088398,0.005102040816326529,0.0061626249756961266,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 9})",0.04498524167275712,0.6388083574927522,0.6410256410256411,0.6388040266439625,0.0022216143816785605,0.6530612244897959,-0.012035583464154787,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 37})",0.025777748598773673,0.6895431370588824,0.717948717948718,0.6894876546301397,0.028461063318578228,0.7040816326530612,0.013867085295656723,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 11})",0.03141869979545165,0.8879836049185245,0.9230769230769231,0.8879150598487504,0.03516186322817272,0.9285714285714286,-0.005494505494505475,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 15})",0.012681543103627402,0.9095271418574428,0.8974358974358975,0.9095507587519407,-0.012114861316043224,0.8775510204081632,0.019884877027734227
word,steer,107,"{'right': 17.0, 'wrong': 30.0}",32,"{'wrong': 7.666666666666667, 'right': 9.0}",0.019126301493888637,0.0015999999999999983,0.016140627506846215,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 3})",0.05946252934986059,0.6388083574927522,0.65625,0.6387804145389006,0.017469585461099446,0.6805555555555556,-0.02430555555555558,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 5})",0.03399325443757323,0.6895431370588824,0.703125,0.6895213777911284,0.013603622208871569,0.7083333333333334,-0.00520833333333337,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 9})",0.007377483316643518,0.8879836049185245,0.90625,0.8879543406428357,0.018295659357164262,0.8888888888888888,0.01736111111111116,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 8})",0.011850518644492485,0.9095271418574428,0.921875,0.9095073595674377,0.012367640432562332,0.9166666666666666,0.00520833333333337
word,steering,98,"{'wrong': 27.0, 'right': 17.0}",28,"{'wrong': 6.333333333333333, 'right': 9.0}",0.01291322314049587,0.0075614366729678684,0.02027082632334594,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 29})",0.017367926368557857,0.6388083574927522,0.6071428571428571,0.638852738011813,-0.031709880868955875,0.5945945945945946,0.012548262548262468,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.004416876694724542,0.6895431370588824,0.7321428571428571,0.6894834317749524,0.04265942536790468,0.6891891891891891,0.04295366795366795,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.004416876694724542,0.8879836049185245,0.875,0.8880018019821804,-0.013001801982180372,0.8648648648648649,0.010135135135135087,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.011948568727514118,0.9095271418574428,0.875,0.909575533086395,-0.03457553308639505,0.8648648648648649,0.010135135135135087
word,step,4440,"{'wrong': 1103.3333333333333, 'right': 1130.0}",1092,"{'wrong': 269.6666666666667, 'right': 283.0}",3.564268211182899e-05,0.00014550936279994828,1.8565899132023077e-05,"defaultdict(<class 'int'>, {'wrong': 847, 'right': 285})",0.03483559913622956,0.6388083574927522,0.6500474833808167,0.6381839286656465,0.0118635547151702,0.6500457456541628,1.7377266539053693e-06,"defaultdict(<class 'int'>, {'wrong': 860, 'right': 272})",0.038357946275955505,0.6895431370588824,0.671415004748338,0.69055030865826,-0.019135303909921908,0.6733760292772186,-0.001961024528880584,"defaultdict(<class 'int'>, {'wrong': 833, 'right': 299})",0.03127691716872477,0.8879836049185245,0.8869895536562203,0.8880388329024429,-0.0010492792462225564,0.8879231473010064,-0.0009335936447860682,"defaultdict(<class 'int'>, {'wrong': 855, 'right': 277})",0.03697770799734632,0.9095271418574428,0.8974358974358975,0.9101989131008283,-0.012763015664930877,0.8975297346752058,-9.383723930833643e-05
word,stepper,69,"{'wrong': 18.666666666666668, 'right': 13.0}",19,"{'right': 9.0, 'wrong': 3.3333333333333335}",0.008005540166204991,0.05277574872169466,0.05299029340387304,"defaultdict(<class 'int'>, {'right': 5, 'wrong': 32})",0.049512748500249275,0.6388083574927522,0.6052631578947368,0.638840246160004,-0.033577088265267174,0.5945945945945946,0.010668563300142209,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.016030932990802417,0.6895431370588824,0.7894736842105263,0.6894481412918397,0.1000255429186866,0.8378378378378378,-0.0483641536273115,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 12})",0.004003320096408046,0.8879836049185245,0.9210526315789473,0.8879521689097913,0.033100462669156006,0.918918918918919,0.002133712660028375,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.022208265458851302,0.9095271418574428,0.9736842105263158,0.9094661529994497,0.06421805752686616,0.9864864864864865,-0.012802275960170695
word,stepping,121,"{'right': 28.0, 'wrong': 31.0}",35,"{'wrong': 8.333333333333334, 'right': 10.0}",0.0006463659867854073,0.0020661157024793376,0.002514985617361399,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 12})",0.016160470733653037,0.6388083574927522,0.6714285714285714,0.6387511892243753,0.032677382204196026,0.6625,0.008928571428571397,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 14})",0.008030268216958916,0.6895431370588824,0.7,0.6895248109759151,0.010475189024084841,0.675,0.02499999999999991,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 12})",0.016160470733653037,0.8879836049185245,0.9,0.8879625456912523,0.012037454308747697,0.8875,0.012500000000000067,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 12})",0.016160470733653037,0.9095271418574428,0.8857142857142857,0.9095688748685594,-0.023854589154273742,0.875,0.010714285714285676
word,stick,1792,"{'wrong': 473.3333333333333, 'right': 372.0}",511,"{'right': 117.0, 'wrong': 131.33333333333334}",0.003592433002617204,0.0008328453673257982,0.0004868357655720152,"defaultdict(<class 'int'>, {'wrong': 486, 'right': 40})",0.0935377047809228,0.6388083574927522,0.6340725806451613,0.6389287544848795,-0.0048561738397182586,0.6301369863013698,0.0039355943437914265,"defaultdict(<class 'int'>, {'wrong': 373, 'right': 153})",0.012061053880810052,0.6895431370588824,0.7278225806451613,0.6885699641209636,0.03925261652419765,0.7279843444227005,-0.00016176377753929216,"defaultdict(<class 'int'>, {'right': 120, 'wrong': 406})",0.02556409805756639,0.8879836049185245,0.9153225806451613,0.887288569964121,0.028034010681040278,0.9119373776908023,0.003385202954358957,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 414})",0.029791426921091248,0.9095271418574428,0.9304435483870968,0.9089953869810353,0.021448161406061428,0.9275929549902152,0.00285059339688154
word,sticking,79,"{'wrong': 20.666666666666668, 'right': 17.0}",25,"{'wrong': 6.0, 'right': 7.0}",0.0023690187172057346,0.0014792899408284004,0.0038013932904159033,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.0026724737928291963,0.6388083574927522,0.58,0.6388819378409489,-0.05888193784094897,0.5689655172413793,0.011034482758620623,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.0799713683510623,0.6895431370588824,0.74,0.6894800060057055,0.05051999399429452,0.7413793103448276,-0.0013793103448276334,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.04654188200327899,0.8879836049185245,0.88,0.8879935939142185,-0.0079935939142185,0.896551724137931,-0.016551724137931045,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.03443931252262723,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.9482758620689655,-0.008275862068965578
word,stiffly,58,"{'wrong': 15.333333333333334, 'right': 12.0}",16,"{'wrong': 3.3333333333333335, 'right': 6.0}",0.0037180249851278997,0.02040816326530611,0.02106655698025718,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 6})",0.02232513113602949,0.6388083574927522,0.625,0.6388194097048524,-0.013819409704852403,0.66,-0.03500000000000003,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 14})",4.829756757591789e-07,0.6895431370588824,0.625,0.6895947973986993,-0.06459479739869933,0.6,0.025000000000000022,"defaultdict(<class 'int'>, {'wrong': 17, 'right': 8})",0.0075437944627993955,0.8879836049185245,0.8125,0.8880440220110055,-0.07554402201100552,0.8,0.012499999999999956,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.047769185368827745,0.9095271418574428,0.84375,0.9095797898949475,-0.06582978989494748,0.84,0.003750000000000031
word,still,1875,"{'wrong': 478.3333333333333, 'right': 440.0}",530,"{'wrong': 128.33333333333334, 'right': 145.0}",0.0004356046258082153,0.0009295062462819733,0.00131957350553215,"defaultdict(<class 'int'>, {'wrong': 457, 'right': 123})",0.04019916697043322,0.6388083574927522,0.6223300970873786,0.639243753527269,-0.0169136564398904,0.6223404255319149,-1.0328444536300552e-05,"defaultdict(<class 'int'>, {'wrong': 427, 'right': 153})",0.025097248264255148,0.6895431370588824,0.7223300970873786,0.688676825201375,0.033653271886003644,0.7189716312056738,0.003358465881704853,"defaultdict(<class 'int'>, {'wrong': 418, 'right': 162})",0.021392539383900587,0.8879836049185245,0.9116504854368932,0.8873582679185265,0.024292217518366743,0.9095744680851063,0.002076017351786863,"defaultdict(<class 'int'>, {'wrong': 431, 'right': 149})",0.026858815142566057,0.9095271418574428,0.9368932038834952,0.9088040634138833,0.028089140469611862,0.9361702127659575,0.000722991117537708
word,stilt,284,"{'wrong': 79.0, 'right': 47.0}",65,"{'wrong': 18.0, 'right': 11.0}",0.016124968505920885,0.014565992865636153,2.1104992312071143e-05,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 62})",0.03703918992599804,0.6388083574927522,0.6612903225806451,0.6387384677095869,0.022551854871058263,0.6666666666666666,-0.005376344086021501,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 54})",0.008863665241166704,0.6895431370588824,0.7338709677419355,0.689405334937826,0.044465632804109534,0.7463768115942029,-0.012505843852267384,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 59})",0.023503789418042265,0.8879836049185245,0.9112903225806451,0.8879111512234256,0.023379171357219564,0.9057971014492754,0.005493221131369741,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 56})",0.01370966325477934,0.9095271418574428,0.9516129032258065,0.9093963096670677,0.042216593558738746,0.9492753623188406,0.002337540906965918
word,stir,311,"{'wrong': 75.33333333333333, 'right': 85.0}",100,"{'wrong': 25.0, 'right': 25.0}",0.0009087529877550686,0.0,0.0004548590062500432,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 75})",0.041948766185152975,0.6388083574927522,0.640625,0.6387995981918634,0.0018254018081366175,0.640625,0.0,"defaultdict(<class 'int'>, {'right': 29, 'wrong': 71})",0.030144892526379544,0.6895431370588824,0.6875,0.689552988448016,-0.0020529884480160465,0.6875,0.0,"defaultdict(<class 'int'>, {'wrong': 75, 'right': 25})",0.041948766185152975,0.8879836049185245,0.8854166666666666,0.8879959819186338,-0.002579315251967196,0.8854166666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 28})",0.032874015715444634,0.9095271418574428,0.90625,0.9095429432446007,-0.003292943244600721,0.90625,0.0
word,stirring,52,"{'wrong': 13.666666666666666, 'right': 11.0}",19,"{'wrong': 4.0, 'right': 7.0}",0.002921840759678595,0.018595041322314047,0.01836899332419238,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 18})",0.0022920529791871785,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.6551724137931034,-0.023593466424682408,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.044950347882016795,0.6895431370588824,0.8421052631578947,0.689398108770701,0.15270715438719373,0.8620689655172413,-0.019963702359346636,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.03306131990366186,0.8879836049185245,0.8947368421052632,0.8879771851703607,0.006759656934902436,0.8793103448275862,0.015426497277676976,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.023456696527019337,0.9095271418574428,0.9473684210526315,0.909491169260019,0.037877251792612476,0.9310344827586207,0.016333938294010864
word,stomach,231,"{'wrong': 63.0, 'right': 42.0}",73,"{'right': 17.0, 'wrong': 18.666666666666668}",0.009999999999999995,0.0005458992051707574,0.0029850371816604222,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 8})",0.05971733834334017,0.6388083574927522,0.6301369863013698,0.6388401143831837,-0.008703128081813838,0.6266666666666667,0.003470319634703123,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 53})",0.006298197931439941,0.6895431370588824,0.6986301369863014,0.6895098580243817,0.009120278961919692,0.7,-0.001369863013698569,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 59})",0.02073187713729107,0.8879836049185245,0.8767123287671232,0.8880248833592534,-0.011312554592130208,0.8733333333333333,0.003378995433789944,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 16})",0.02073187713729107,0.9095271418574428,0.863013698630137,0.9096974865800431,-0.04668378794990613,0.8533333333333334,0.009680365296803606
word,stomp,83,"{'wrong': 23.666666666666668, 'right': 12.0}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",0.026749061053367103,0.00018261504747991162,0.011671426795118851,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 5})",0.013484887262071185,0.6388083574927522,0.64,0.6388068665231971,0.0011931334768029433,0.6346153846153846,0.005384615384615432,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 5})",0.013484887262071185,0.6895431370588824,0.68,0.6895550773234573,-0.009555077323457284,0.6730769230769231,0.006923076923076921,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 4})",0.022953561204155107,0.8879836049185245,0.9,0.8879685701416346,0.012031429858365472,0.8846153846153846,0.015384615384615441,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 2})",0.054611882189277254,0.9095271418574428,0.84,0.9096141334267555,-0.06961413342675549,0.8269230769230769,0.013076923076923097
word,stone,578,"{'wrong': 152.0, 'right': 122.0}",152,"{'wrong': 39.666666666666664, 'right': 33.0}",0.002996963077414885,0.0021041999831664005,3.9767899406135954e-05,"defaultdict(<class 'int'>, {'wrong': 141, 'right': 18})",0.07207074120261245,0.6388083574927522,0.6414473684210527,0.6387881535207011,0.002659214900351592,0.6383647798742138,0.003082588546838849,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 46})",0.013157011680600614,0.6895431370588824,0.694078947368421,0.6895084114032437,0.004570535965177314,0.6918238993710691,0.0022550479973518778,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 124})",0.02896358103233762,0.8879836049185245,0.9078947368421053,0.8878311675229172,0.020063569319188068,0.9025157232704403,0.005379013571665037,"defaultdict(<class 'int'>, {'right': 37, 'wrong': 122})",0.025524192452665705,0.9095271418574428,0.9276315789473685,0.9093885363151002,0.01824304263226828,0.9245283018867925,0.003103277060576004
word,stop,3744,"{'wrong': 900.0, 'right': 1044.0}",992,"{'wrong': 245.66666666666666, 'right': 255.0}",0.001371742112482855,8.687927858284006e-05,0.00038496901746192837,"defaultdict(<class 'int'>, {'wrong': 517, 'right': 504})",0.0009431096980080239,0.6388083574927522,0.6385669125395153,0.638820380962376,-0.00025346842286078086,0.639344262295082,-0.0007773497555667586,"defaultdict(<class 'int'>, {'wrong': 758, 'right': 263})",0.04144605836292022,0.6895431370588824,0.690200210748156,0.6895104161200609,0.0006897946280950418,0.6890368852459017,0.0011633255022542865,"defaultdict(<class 'int'>, {'wrong': 756, 'right': 265})",0.040820406445356956,0.8879836049185245,0.8946259220231823,0.887652830980742,0.00697309104244026,0.8954918032786885,-0.0008658812555062401,"defaultdict(<class 'int'>, {'wrong': 769, 'right': 252})",0.04499614321040782,0.9095271418574428,0.9183350895679663,0.9090885239019783,0.009246565665988027,0.9200819672131147,-0.0017468776451484702
word,stopping,263,"{'right': 59.0, 'wrong': 68.0}",59,"{'right': 17.0, 'wrong': 14.0}",0.0012555025110050234,0.0023413111342351703,0.003517629130300126,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 47})",0.011190850352718038,0.6388083574927522,0.6551724137931034,0.6387607780228595,0.01641163577024396,0.6544117647058824,0.0007606490872210658,"defaultdict(<class 'int'>, {'wrong': 51, 'right': 18})",0.022666878937312777,0.6895431370588824,0.7155172413793104,0.6894676158010828,0.026049625578227542,0.7132352941176471,0.0022819472616633085,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 17})",0.02629148513800316,0.8879836049185245,0.9396551724137931,0.8878333667535593,0.051821805660233866,0.9485294117647058,-0.008874239350912694,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.03927636846450168,0.9095271418574428,0.9482758620689655,0.9094144776418689,0.038861384427096635,0.9558823529411765,-0.007606490872210991
word,store,319,"{'wrong': 87.0, 'right': 58.0}",73,"{'right': 17.0, 'wrong': 18.666666666666668}",0.009999999999999995,0.0005458992051707574,0.0029850371816604222,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 63})",0.0366125442421748,0.6388083574927522,0.6736111111111112,0.6386826527540885,0.03492845835702263,0.6756756756756757,-0.0020645645645644972,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 23})",0.004776097153566087,0.6895431370588824,0.6944444444444444,0.6895254339319755,0.004919010512468902,0.6891891891891891,0.005255255255255276,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 55})",0.010050749081134201,0.8879836049185245,0.8680555555555556,0.8880555834253036,-0.02000002786974797,0.8648648648648649,0.0031906906906906674,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 59})",0.02073187713729107,0.9095271418574428,0.8888888888888888,0.9096016855623558,-0.020712796673466927,0.8851351351351351,0.0037537537537537524
word,storm,220,"{'right': 49.0, 'wrong': 57.0}",60,"{'wrong': 15.666666666666666, 'right': 13.0}",0.0014239943040227833,0.0021633315305570554,3.878292641393364e-05,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 11})",0.04897962451403286,0.6388083574927522,0.675,0.6386994886192721,0.036300511380727984,0.6666666666666666,0.008333333333333415,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 16})",0.023851941199115705,0.6895431370588824,0.6833333333333333,0.6895618169056452,-0.0062284835723118714,0.6825396825396826,0.0007936507936507908,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 11})",0.04897962451403286,0.8879836049185245,0.9083333333333333,0.8879223904542264,0.02041094287910694,0.8968253968253969,0.011507936507936467,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 13})",0.03749881863262507,0.9095271418574428,0.8916666666666667,0.9095808683445302,-0.017914201677863506,0.8809523809523809,0.010714285714285787
word,story,154,"{'wrong': 41.0, 'right': 31.0}",47,"{'wrong': 11.0, 'right': 14.0}",0.004822530864197527,0.0036000000000000034,0.00840224701056546,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 8})",0.05349481316077182,0.6388083574927522,0.6914893617021277,0.6386843028207826,0.052805058881345124,0.6929824561403509,-0.001493094438223208,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 14})",0.01928893441254602,0.6895431370588824,0.7021276595744681,0.689513502680495,0.01261415689397305,0.6929824561403509,0.009145203434117177,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.023488526380101404,0.8879836049185245,0.925531914893617,0.8878951851295155,0.037636729764101484,0.9298245614035088,-0.0042926465098918065,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 11})",0.033513952523029134,0.9095271418574428,0.9148936170212766,0.9095145047347062,0.005379112286570398,0.9035087719298246,0.01138484509145199
word,stove,211,"{'wrong': 55.0, 'right': 46.0}",59,"{'wrong': 14.0, 'right': 17.0}",0.001985099500049016,0.0023413111342351703,0.004325369757293435,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 63})",0.09214430770255327,0.6388083574927522,0.6206896551724138,0.6388610387006216,-0.018171383528207796,0.625,-0.004310344827586188,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 45})",0.00603825311438673,0.6895431370588824,0.6810344827586207,0.689567876478845,-0.008533393720224325,0.6617647058823529,0.01926977687626774,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 52})",0.024263242203793153,0.8879836049185245,0.9051724137931034,0.8879336274313214,0.017238786361782,0.8970588235294118,0.008113590263691628,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 52})",0.024263242203793153,0.9095271418574428,0.9310344827586207,0.9094646079807499,0.021569874777870757,0.9338235294117647,-0.002789046653144056
word,straight,478,"{'wrong': 113.0, 'right': 139.0}",127,"{'wrong': 30.0, 'right': 37.0}",0.00266124968505921,0.0027288928491869023,2.1454172620196418e-07,"defaultdict(<class 'int'>, {'wrong': 73, 'right': 76})",0.000865505582262607,0.6388083574927522,0.6377952755905512,0.6388148297198049,-0.001019554129253697,0.6308724832214765,0.006922792369074671,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 37})",0.04884354777608417,0.6895431370588824,0.7204724409448819,0.6893455405201468,0.031126900424735093,0.7315436241610739,-0.011071183216191938,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 46})",0.030412965535280487,0.8879836049185245,0.9133858267716536,0.887821318979828,0.02556450779182562,0.9060402684563759,0.007345558315277723,"defaultdict(<class 'int'>, {'wrong': 111, 'right': 38})",0.04652461812059793,0.9095271418574428,0.9212598425196851,0.909452185723628,0.011807656796057109,0.9194630872483222,0.0017967552713629154
word,straightens,218,"{'right': 55.0, 'wrong': 54.333333333333336}",54,"{'wrong': 13.333333333333334, 'right': 14.0}",9.295062462819766e-06,0.00014872099940511625,4.1838087158824633e-05,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.06039688443675702,0.6388083574927522,0.6509433962264151,0.6387761238911442,0.012167272335270818,0.6545454545454545,-0.0036020583190394806,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 8})",0.07745285820242631,0.6895431370588824,0.6415094339622641,0.6896707262065854,-0.04816129224432131,0.6454545454545455,-0.0039451114922813835,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 12})",0.046293305248336775,0.8879836049185245,0.9433962264150944,0.887836415576605,0.055559810838489376,0.9454545454545454,-0.002058319039451084,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 16})",0.02496861600080129,0.9095271418574428,0.9056603773584906,0.9095374129203628,-0.003877035561872244,0.9,0.005660377358490565
word,strainer,49,"{'wrong': 12.666666666666666, 'right': 11.0}",21,"{'wrong': 4.0, 'right': 9.0}",0.001239833366395557,0.036982248520710054,0.0268026589118857,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 31})",0.05490157568196729,0.6388083574927522,0.6190476190476191,0.6388291218413811,-0.019781502793762007,0.6351351351351351,-0.01608751608751602,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.006676092401197025,0.6895431370588824,0.8095238095238095,0.6894170627970978,0.12010674672671173,0.7567567567567568,0.052767052767052736,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.044170426672067165,0.8879836049185245,0.8809523809523809,0.8879909932449337,-0.0070386122925527594,0.8918918918918919,-0.010939510939510955,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.03499694170798668,0.9095271418574428,0.9047619047619048,0.9095321491118339,-0.00477024434992912,0.918918918918919,-0.014157014157014203
word,strange,81,"{'right': 18.0, 'wrong': 21.0}",15,"{'right': 7.0, 'wrong': 2.6666666666666665}",0.0014792899408284004,0.05023781212841855,0.03621473905261484,"defaultdict(<class 'int'>, {'wrong': 11, 'right': 18})",0.012807042102132536,0.6388083574927522,0.7,0.6387624430993947,0.06123755690060528,0.6379310344827587,0.06206896551724128,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.08390287224306657,0.6895431370588824,0.6666666666666666,0.6895603021359612,-0.02289363546929457,0.6206896551724138,0.04597701149425282,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.026919922677665076,0.8879836049185245,0.9666666666666667,0.8879245660547246,0.07874210061194209,0.9482758620689655,0.01839080459770115,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.037124584533801505,0.9095271418574428,0.9666666666666667,0.9094842679205642,0.057182398746102425,0.9827586206896551,-0.016091954022988464
word,strap,116,"{'wrong': 26.333333333333332, 'right': 37.0}",47,"{'wrong': 13.666666666666666, 'right': 6.0}",0.007091412742382274,0.03799195633438668,0.040002950983230035,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 8})",0.10932840046415276,0.6388083574927522,0.6702127659574468,0.6387344055313392,0.03147836042610763,0.6545454545454545,0.01566731141199229,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 18})",0.03366098664783561,0.6895431370588824,0.6702127659574468,0.68958865674633,-0.019375890788883132,0.6545454545454545,0.01566731141199229,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 38})",0.03881009748445345,0.8879836049185245,0.8936170212765957,0.8879703391953505,0.005646682081245191,0.9090909090909091,-0.015473887814313358,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 40})",0.05045401247436911,0.9095271418574428,0.9148936170212766,0.9095145047347062,0.005379112286570398,0.9272727272727272,-0.012379110251450665
word,straw,141,"{'right': 39.0, 'wrong': 34.0}",45,"{'wrong': 12.333333333333334, 'right': 8.0}",0.001172827922687185,0.01135447460360119,0.00999906201190899,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 15})",0.028514482764293372,0.6388083574927522,0.627906976744186,0.6388318389019686,-0.010924862157782544,0.625,0.0029069767441860517,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 34})",0.023652645307579448,0.6895431370588824,0.7441860465116279,0.6894254370585583,0.0547606094530696,0.7395833333333334,0.004602713178294526,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 12})",0.0465040823187143,0.8879836049185245,0.8372093023255814,0.8880929719981967,-0.05088366967261526,0.8333333333333334,0.003875968992248069,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 35})",0.028514482764293372,0.9095271418574428,0.8953488372093024,0.9095576817111657,-0.014208844501863327,0.90625,-0.010901162790697638
word,strawberry,52,"{'right': 11.0, 'wrong': 13.666666666666666}",24,"{'wrong': 5.666666666666667, 'right': 7.0}",0.002921840759678595,0.0027700831024930718,0.005701768736710841,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.042639768677282745,0.6388083574927522,0.5869565217391305,0.6388680378321573,-0.0519115160930268,0.5740740740740741,0.012882447665056418,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.02136918771069815,0.6895431370588824,0.717391304347826,0.6895110844217585,0.027880219926067595,0.6851851851851852,0.03220611916264082,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 4})",0.05734165809683071,0.8879836049185245,0.8478260869565217,0.8880298253515488,-0.04020373839502711,0.8518518518518519,-0.004025764895330131,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.042639768677282745,0.9095271418574428,0.9565217391304348,0.9094730520942801,0.047048687036154724,0.9629629629629629,-0.006441223832528098
word,stream,194,"{'wrong': 49.0, 'right': 47.0}",43,"{'wrong': 9.666666666666666, 'right': 14.0}",0.00010850694444444425,0.00838127355683397,0.005242386294534523,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 47})",0.04624646385100633,0.6388083574927522,0.5875,0.6389111489532204,-0.05141114895322041,0.5833333333333334,0.004166666666666652,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 13})",0.04033040380598228,0.6895431370588824,0.625,0.6896724431533607,-0.06467244315336074,0.6203703703703703,0.00462962962962965,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 41})",0.017895202498705194,0.8879836049185245,0.8625,0.8880346589201643,-0.025534658920164266,0.8611111111111112,0.001388888888888884,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 41})",0.017895202498705194,0.9095271418574428,0.925,0.9094961434438545,0.015503856556145501,0.9166666666666666,0.008333333333333415
word,street,2372,"{'right': 590.0, 'wrong': 594.0}",655,"{'wrong': 161.33333333333334, 'right': 171.0}",2.8533601168735724e-06,0.00021151719954245836,0.0001317797903685929,"defaultdict(<class 'int'>, {'wrong': 496, 'right': 188})",0.026610498826045687,0.6388083574927522,0.6346153846153846,0.6389433494995357,-0.004327964884151103,0.6326687116564417,0.0019466729589429077,"defaultdict(<class 'int'>, {'wrong': 482, 'right': 202})",0.02170485016871964,0.6895431370588824,0.6842948717948718,0.6897121040140336,-0.005417232219161794,0.6817484662576687,0.002546405537203089,"defaultdict(<class 'int'>, {'wrong': 507, 'right': 177})",0.030890567048578885,0.8879836049185245,0.8918269230769231,0.8878598699824579,0.003967053094465212,0.8926380368098159,-0.0008111137328927764,"defaultdict(<class 'int'>, {'wrong': 504, 'right': 180})",0.029684682683894806,0.9095271418574428,0.9094551282051282,0.9095294603240119,-7.433211888374647e-05,0.9087423312883436,0.0007127969167846082
word,strength,62,"{'wrong': 14.0, 'right': 20.0}",23,"{'wrong': 5.666666666666667, 'right': 6.0}",0.007785467128027685,0.00020408163265306058,0.0027659739738308646,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",0.014791330681946026,0.6388083574927522,0.6521739130434783,0.6387929740279238,0.013380939015554483,0.6458333333333334,0.0063405797101449,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 14})",0.014791330681946026,0.6895431370588824,0.6086956521739131,0.6896361907621478,-0.08094053858823469,0.6041666666666666,0.0045289855072464524,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 4})",0.09877465060350091,0.8879836049185245,0.9565217391304348,0.8879047190111595,0.06861702011927528,0.9583333333333334,-0.0018115942028985588,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.07769264176110471,0.9095271418574428,0.9782608695652174,0.9094480308262023,0.06881283873901511,0.9791666666666666,-0.0009057971014492239
word,stretch,418,"{'right': 103.0, 'wrong': 105.0}",105,"{'wrong': 25.666666666666668, 'right': 28.0}",2.3113905325443624e-05,0.0004725897920604921,0.0003525094125508806,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 25})",0.04093485867284593,0.6388083574927522,0.6298076923076923,0.6388553914179479,-0.009047699110255603,0.6261261261261262,0.0036815661815661205,"defaultdict(<class 'int'>, {'wrong': 81, 'right': 31})",0.025423659805879212,0.6895431370588824,0.6490384615384616,0.6897547985127123,-0.0407163369742507,0.6486486486486487,0.0003898128898128794,"defaultdict(<class 'int'>, {'wrong': 85, 'right': 27})",0.035247563258936056,0.8879836049185245,0.9038461538461539,0.8879007134961311,0.015945440350022766,0.9054054054054054,-0.0015592515592515177,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 29})",0.030089611881520706,0.9095271418574428,0.8990384615384616,0.909581951562657,-0.010543490024195412,0.8963963963963963,0.0026420651420652197
word,stretched,39,"{'right': 10.0, 'wrong': 9.666666666666666}",13,"{'wrong': 2.3333333333333335, 'right': 6.0}",7.181844297615684e-05,0.0484,0.023836483487549277,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.024719897012421665,0.6388083574927522,0.5769230769230769,0.6388485970089531,-0.06192552008587626,0.5625,0.014423076923076872,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",3.591223063941244e-05,0.6895431370588824,0.5769230769230769,0.6896163657280048,-0.1126932888049279,0.5416666666666666,0.03525641025641024,"defaultdict(<class 'int'>, {'wrong': 12, 'right': 12})",3.591223063941244e-05,0.8879836049185245,0.8461538461538461,0.8880108037813235,-0.04185695762747732,0.7708333333333334,0.07532051282051277,"defaultdict(<class 'int'>, {'wrong': 13, 'right': 11})",0.0012589893584411555,0.9095271418574428,0.9615384615384616,0.909493322662932,0.05204513887552953,0.8958333333333334,0.0657051282051282
word,stretching,108,"{'wrong': 29.0, 'right': 21.0}",35,"{'right': 9.0, 'wrong': 8.666666666666666}",0.006399999999999998,8.899964400142449e-05,0.0040247418020707346,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.01247323327111944,0.6388083574927522,0.6714285714285714,0.6387511892243753,0.032677382204196026,0.6756756756756757,-0.004247104247104283,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 26})",0.008212267453619915,0.6895431370588824,0.7142857142857143,0.6894997746732763,0.024785939612438024,0.7027027027027027,0.01158301158301156,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.01247323327111944,0.8879836049185245,0.9285714285714286,0.8879124730859747,0.04065895548545395,0.9324324324324325,-0.0038610038610038533,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.01778030081029818,0.9095271418574428,0.9142857142857143,0.9095188022632817,0.004766912022432512,0.918918918918919,-0.004633204633204713
word,stride,723,"{'wrong': 183.33333333333334, 'right': 173.0}",189,"{'wrong': 44.333333333333336, 'right': 56.0}",0.0002102364361401912,0.003380205516495402,0.002645602730395564,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 44})",0.04760417542866693,0.6388083574927522,0.654054054054054,0.6386660612481712,0.015387992805882877,0.6568181818181819,-0.0027641277641278217,"defaultdict(<class 'int'>, {'wrong': 172, 'right': 52})",0.03544756064645925,0.6895431370588824,0.672972972972973,0.6896977952676454,-0.016724822294672426,0.6704545454545454,0.0025184275184275684,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 65})",0.02025278887146901,0.8879836049185245,0.8783783783783784,0.8880732556379597,-0.009694877259581292,0.8704545454545455,0.007923832923832919,"defaultdict(<class 'int'>, {'wrong': 165, 'right': 59})",0.02662864782376384,0.9095271418574428,0.8891891891891892,0.9097169668533374,-0.02052777766414815,0.8818181818181818,0.0073710073710073765
word,strike,329,"{'wrong': 86.33333333333333, 'right': 70.0}",97,"{'wrong': 21.666666666666668, 'right': 32.0}",0.0027288928491868997,0.009268546738165958,0.01109073163203421,"defaultdict(<class 'int'>, {'right': 26, 'wrong': 102})",0.03471262699756797,0.6388083574927522,0.6210526315789474,0.6388930741801014,-0.017840442601154027,0.6111111111111112,0.009941520467836251,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 34})",0.018222724579416844,0.6895431370588824,0.6842105263157895,0.689568580181809,-0.005358053866019508,0.6746031746031746,0.009607351712614842,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 35})",0.016598567603102937,0.8879836049185245,0.9,0.8879262719099995,0.012073728090000513,0.9007936507936508,-0.0007936507936507908,"defaultdict(<class 'int'>, {'wrong': 98, 'right': 30})",0.02564723785954153,0.9095271418574428,0.9105263157894737,0.9095223745668224,0.00100394122265135,0.9087301587301587,0.0017961570593150178
word,string,242,"{'right': 62.0, 'wrong': 60.0}",86,"{'wrong': 22.0, 'right': 20.0}",6.71862402579953e-05,0.0005668934240362824,0.0005124123609782164,"defaultdict(<class 'int'>, {'wrong': 76, 'right': 12})",0.08291630237178008,0.6388083574927522,0.6627906976744186,0.6387048192771084,0.024085878397310134,0.6590909090909091,0.0036997885835095,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 22})",0.03594703147099687,0.6895431370588824,0.6627906976744186,0.6896586345381526,-0.02686793686373401,0.6590909090909091,0.0036997885835095,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 68})",0.04325270087987981,0.8879836049185245,0.9127906976744186,0.8878765060240964,0.02491419165032216,0.9147727272727273,-0.001982029598308732,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 20})",0.04325270087987981,0.9095271418574428,0.9418604651162791,0.9093875502008032,0.03247291491547588,0.9375,0.0043604651162790775
word,strip,186,"{'wrong': 52.333333333333336, 'right': 29.0}",65,"{'wrong': 16.0, 'right': 17.0}",0.020575786079011026,0.0002295684113865928,0.012845327372619099,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 15})",0.011921271467526875,0.6388083574927522,0.6076923076923076,0.638909783862394,-0.03121747617008641,0.6086956521739131,-0.0010033444816054393,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 16})",0.009410436558326608,0.6895431370588824,0.7153846153846154,0.6894589037661101,0.02592571161850532,0.717391304347826,-0.0020066889632106566,"defaultdict(<class 'int'>, {'wrong': 55, 'right': 14})",0.014793113931942728,0.8879836049185245,0.9384615384615385,0.887819066245424,0.05064247221611451,0.9420289855072463,-0.0035674470457078833,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 13})",0.018054112120848287,0.9095271418574428,0.9461538461538461,0.9094077528709693,0.03674609328287681,0.9492753623188406,-0.0031215161649944534
word,stroke,269,"{'wrong': 67.33333333333333, 'right': 67.0}",73,"{'right': 16.0, 'wrong': 19.0}",1.5393235596549744e-06,0.0018367346938775498,0.0008679047009373646,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 10})",0.0819136432828079,0.6388083574927522,0.6232876712328768,0.6388651984146893,-0.01557752718181249,0.618421052631579,0.004866618601297779,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 12})",0.06833430850989405,0.6895431370588824,0.6095890410958904,0.6898359504339537,-0.08024690933806333,0.6052631578947368,0.004325883201153569,"defaultdict(<class 'int'>, {'wrong': 59, 'right': 17})",0.04178008661203423,0.8879836049185245,0.8561643835616438,0.8881001354537701,-0.031935751892126274,0.8552631578947368,0.0009012256669069796,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 60})",0.046374807606156275,0.9095271418574428,0.8904109589041096,0.909597150454021,-0.019186191549911413,0.8881578947368421,0.002253064167267449
word,stroll,417,"{'wrong': 106.66666666666667, 'right': 97.0}",122,"{'wrong': 32.666666666666664, 'right': 24.0}",0.0005631882481831981,0.0058477508650518996,0.001405491363250591,"defaultdict(<class 'int'>, {'wrong': 112, 'right': 19})",0.06660976264083837,0.6388083574927522,0.6363636363636364,0.6388232335931606,-0.0024595972295242685,0.6307692307692307,0.005594405594405605,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 32})",0.029585358808010206,0.6895431370588824,0.6776859504132231,0.6896152879054563,-0.011929337492233238,0.6730769230769231,0.004609027336299976,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 35})",0.023640947650255574,0.8879836049185245,0.8842975206611571,0.8880060346995222,-0.0037085140383651405,0.8884615384615384,-0.004164017800381337,"defaultdict(<class 'int'>, {'wrong': 95, 'right': 36})",0.021835811537120747,0.9095271418574428,0.9256198347107438,0.9094292180035203,0.01619061670722355,0.926923076923077,-0.0013032422123331333
word,strong,52,"{'wrong': 13.333333333333334, 'right': 12.0}",13,"{'right': 7.0, 'wrong': 2.0}",0.0006925207756232686,0.0771604938271605,0.050454838410530375,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 16})",0.00032480603988681474,0.6388083574927522,0.7307692307692307,0.6387485619966988,0.0920206687725319,0.6206896551724138,0.11007957559681691,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 13})",0.00032480603988681474,0.6895431370588824,0.6153846153846154,0.6895913569749412,-0.07420674159032581,0.6206896551724138,-0.0053050397877983935,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.040439298929769676,0.8879836049185245,0.9615384615384616,0.8879357775221327,0.07360268401632886,0.9827586206896551,-0.021220159151193574,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.029771763342046516,0.9095271418574428,1.0,0.9094683139098685,0.09053168609013151,1.0,0.0
word,structure,135,"{'right': 30.0, 'wrong': 35.0}",43,"{'wrong': 11.666666666666666, 'right': 8.0}",0.0014792899408284004,0.008690031600114915,0.001526551131275528,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 5})",0.08211962581511478,0.6388083574927522,0.6511627906976745,0.6387817462305265,0.01238104446714794,0.6382978723404256,0.0128649183572489,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.023364121689538178,0.6895431370588824,0.6744186046511628,0.6895757150728848,-0.015157110421722075,0.6595744680851063,0.014844136566056432,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 37})",0.03523643501542406,0.8879836049185245,0.9418604651162791,0.8878675549767069,0.05399291013957219,0.9468085106382979,-0.004948045522018774,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 36})",0.02891777207737755,0.9095271418574428,0.9418604651162791,0.9094574963682813,0.03240296874799775,0.9468085106382979,-0.004948045522018774
word,struggle,471,"{'wrong': 115.66666666666667, 'right': 124.0}",154,"{'wrong': 36.666666666666664, 'right': 44.0}",0.0003022471714500707,0.00206611570247934,0.0003955572373849463,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 70})",0.007506646424823134,0.6388083574927522,0.6666666666666666,0.6385936634261824,0.02807300324048423,0.6704545454545454,-0.0037878787878787845,"defaultdict(<class 'int'>, {'wrong': 134, 'right': 43})",0.0406505094268453,0.6895431370588824,0.6601307189542484,0.6897698080894575,-0.029639089135209185,0.6534090909090909,0.006721628045157413,"defaultdict(<class 'int'>, {'wrong': 123, 'right': 54})",0.02347799365380162,0.8879836049185245,0.8660130718954249,0.8881529239913363,-0.022139852095911405,0.8636363636363636,0.002376708259061222,"defaultdict(<class 'int'>, {'wrong': 135, 'right': 42})",0.04250705885268076,0.9095271418574428,0.9052287581699346,0.9095602679695763,-0.004331509799641697,0.9119318181818182,-0.006703060011883588
word,struggling,88,"{'wrong': 20.333333333333332, 'right': 27.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.004959333465582224,0.0018903591682419658,0.006505569444182836,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 10})",0.039447754868920326,0.6388083574927522,0.65625,0.6387804145389006,0.017469585461099446,0.6617647058823529,-0.005514705882352922,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.031165139265570165,0.6895431370588824,0.71875,0.6894963452488234,0.029253654751176583,0.7205882352941176,-0.0018382352941176405,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 26})",0.05975859551628311,0.8879836049185245,0.9375,0.8879042755582257,0.04959572444177429,0.9411764705882353,-0.003676470588235281,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 24})",0.039447754868920326,0.9095271418574428,0.9375,0.9094823270251327,0.028017672974867347,0.9411764705882353,-0.003676470588235281
word,stuck,157,"{'wrong': 41.333333333333336, 'right': 33.0}",39,"{'right': 9.0, 'wrong': 10.0}",0.0031420298015242608,0.0006925207756232686,0.0004452634196685486,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 9})",0.027294403125860428,0.6388083574927522,0.6538461538461539,0.6387789853257876,0.01506716852036627,0.65,0.0038461538461538325,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 3})",0.09588789116136379,0.6895431370588824,0.6794871794871795,0.6895627785846647,-0.010075599097485233,0.675,0.004487179487179471,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 28})",0.011140353335970986,0.8879836049185245,0.8461538461538461,0.8880653077578003,-0.0419114616039542,0.85,-0.0038461538461538325,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.027294403125860428,0.9095271418574428,0.9230769230769231,0.9095006761155907,0.013576246961332417,0.925,-0.0019230769230769162
word,student,301,"{'wrong': 79.66666666666667, 'right': 62.0}",95,"{'wrong': 25.666666666666668, 'right': 18.0}",0.0038878892733564007,0.007706427364372707,0.0003309254656756735,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 93})",0.0786291619757482,0.6388083574927522,0.648936170212766,0.6387605464041783,0.010175623808587608,0.6421568627450981,0.006779307467667861,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 73})",0.01162370663831079,0.6895431370588824,0.7180851063829787,0.6894083969465649,0.028676709436413872,0.7303921568627451,-0.012307050479766324,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 82})",0.03189980219417834,0.8879836049185245,0.8776595744680851,0.888032342306147,-0.010372767838061958,0.8774509803921569,0.00020859407592821455,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 76})",0.017064286024417855,0.9095271418574428,0.9680851063829787,0.9092507030936119,0.05883440328936684,0.9705882352941176,-0.0025031289111389077
word,studio,218,"{'wrong': 56.666666666666664, 'right': 48.0}",50,"{'wrong': 12.666666666666666, 'right': 12.0}",0.001714065479329787,0.00018261504747991162,0.0003900911468346299,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 8})",0.055199976120719946,0.6388083574927522,0.6,0.6389055923030668,-0.03890559230306678,0.5980392156862745,0.0019607843137254832,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 38})",0.022839601998367223,0.6895431370588824,0.72,0.6894668270194427,0.030533172980557244,0.7254901960784313,-0.005490196078431375,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 39})",0.02788098598344025,0.8879836049185245,0.9,0.8879534976949288,0.012046502305071205,0.9019607843137255,-0.0019607843137254832,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 41})",0.039961416969949266,0.9095271418574428,0.93,0.9094758468630988,0.020524153136901258,0.9313725490196079,-0.001372549019607816
word,study,495,"{'wrong': 122.66666666666667, 'right': 127.0}",119,"{'wrong': 27.666666666666668, 'right': 36.0}",7.531180871335333e-05,0.004283051451440474,0.001621031076552048,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 39})",0.03060630371022139,0.6388083574927522,0.6313559322033898,0.6388525744167337,-0.007496642213343896,0.6319444444444444,-0.0005885122410546062,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 37})",0.03452722867122712,0.6895431370588824,0.6949152542372882,0.68951126307321,0.005403991164078192,0.7013888888888888,-0.006473634651600668,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 48})",0.016292908970413217,0.8879836049185245,0.8983050847457628,0.887922365245374,0.010382719500388715,0.8888888888888888,0.009416195856873921,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 44})",0.022016483666018986,0.9095271418574428,0.9152542372881356,0.9094931617055511,0.0057610755825845406,0.9027777777777778,0.012476459510357807
word,studying,59,"{'wrong': 15.0, 'right': 14.0}",21,"{'right': 7.0, 'wrong': 4.666666666666667}",0.00029726516052318687,0.010000000000000002,0.006936666422503596,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 20})",0.01562430434878409,0.6388083574927522,0.5714285714285714,0.6388791593695271,-0.06745058794095571,0.5862068965517241,-0.014778325123152691,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.009840239179762691,0.6895431370588824,0.5952380952380952,0.6896422316737553,-0.09440413643566004,0.5689655172413793,0.026272577996715896,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 17})",0.0024058598600947244,0.8879836049185245,0.8571428571428571,0.8880160120090067,-0.03087315486614961,0.8275862068965517,0.029556650246305383,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.03199074415285435,0.9095271418574428,0.9523809523809523,0.9094821115836877,0.04289884079726458,0.9310344827586207,0.021346469622331665
word,stuff,157,"{'wrong': 42.333333333333336, 'right': 30.0}",54,"{'wrong': 14.0, 'right': 12.0}",0.0072681517976597495,0.0014792899408284004,0.0011121957336848749,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 7})",0.05547786702759456,0.6388083574927522,0.6296296296296297,0.6388331996792301,-0.009203570049600485,0.625,0.00462962962962965,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 43})",0.01924263446650904,0.6895431370588824,0.6759259259259259,0.6895799919807538,-0.013654066054827885,0.6875,-0.01157407407407407,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 9})",0.04041098301965793,0.8879836049185245,0.8611111111111112,0.8880563352044908,-0.026945224093379627,0.8571428571428571,0.003968253968254065,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 44})",0.023606832881067963,0.9095271418574428,0.8888888888888888,0.9095829991980754,-0.020694110309186553,0.8928571428571429,-0.003968253968254065
word,stumble,171,"{'right': 45.0, 'wrong': 42.0}",48,"{'wrong': 13.0, 'right': 9.0}",0.00029726516052318687,0.008264462809917356,0.005892008624466684,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.04467467360275267,0.6388083574927522,0.6145833333333334,0.6388666199017937,-0.02428328656846035,0.6057692307692307,0.008814102564102644,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.04467467360275267,0.6895431370588824,0.6875,0.6895480509069045,-0.0020480509069045194,0.6730769230769231,0.014423076923076872,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 14})",0.032651246431297465,0.8879836049185245,0.8854166666666666,0.8879897785349233,-0.0025731118682567056,0.875,0.01041666666666663,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 17})",0.018689846271656804,0.9095271418574428,0.8645833333333334,0.9096352339913819,-0.04505190065804854,0.8653846153846154,-0.0008012820512820484
word,stunt,277,"{'right': 79.0, 'wrong': 66.0}",53,"{'wrong': 14.333333333333334, 'right': 10.0}",0.00200951248513674,0.007928316757365354,0.009005240380771364,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 39})",0.024196441060254273,0.6388083574927522,0.625,0.6388443419865691,-0.013844341986569142,0.6491228070175439,-0.02412280701754388,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 15})",0.04333855166333176,0.6895431370588824,0.7211538461538461,0.689460759747419,0.031693086406427096,0.7192982456140351,0.001855600539811042,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 40})",0.028373170059605934,0.8879836049185245,0.9423076923076923,0.8878420366843741,0.05446565562331818,0.9473684210526315,-0.005060728744939236,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 44})",0.04922238560907235,0.9095271418574428,0.9711538461538461,0.9093665430490128,0.06178730310483338,0.9736842105263158,-0.0025303643724696734
word,style,259,"{'wrong': 63.0, 'right': 70.0}",76,"{'right': 23.0, 'wrong': 17.666666666666668}",0.0006925207756232686,0.004299919376511689,0.0007773649271785154,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 28})",0.025608046815113777,0.6388083574927522,0.6333333333333333,0.6388289599116953,-0.005495626578362001,0.6538461538461539,-0.02051282051282055,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 71})",0.04825707583803576,0.6895431370588824,0.6266666666666667,0.6897797401033566,-0.06311307343668993,0.6263736263736264,0.0002930402930403364,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 23})",0.04086863296796432,0.8879836049185245,0.9133333333333333,0.8878882143394712,0.025445118993862148,0.9175824175824175,-0.004249084249084212,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 22})",0.04446298735822977,0.9095271418574428,0.9666666666666667,0.9093121268375897,0.05735453982907701,0.9725274725274725,-0.00586080586080584
word,styling,64,"{'wrong': 15.333333333333334, 'right': 18.0}",21,"{'right': 7.0, 'wrong': 4.666666666666667}",0.0015999999999999983,0.010000000000000002,0.001837200840337963,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.07638611828077586,0.6388083574927522,0.6666666666666666,0.6387790843132349,0.027887582353431695,0.6551724137931034,0.011494252873563204,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 22})",0.04775138814173989,0.6895431370588824,0.7380952380952381,0.689492119089317,0.04860311900592118,0.7586206896551724,-0.020525451559934238,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.04775138814173989,0.8879836049185245,0.8809523809523809,0.8879909932449337,-0.0070386122925527594,0.896551724137931,-0.015599343185550119,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.03662348072941535,0.9095271418574428,0.8571428571428571,0.90958218663998,-0.05243932949712293,0.8620689655172413,-0.0049261083743842304
word,subscribe,42,"{'wrong': 11.0, 'right': 9.0}",15,"{'right': 7.0, 'wrong': 2.6666666666666665}",0.0025000000000000014,0.05023781212841855,0.03933688799603864,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 10})",0.005786810560006853,0.6388083574927522,0.6666666666666666,0.6387874543544595,0.027879212312207136,0.6206896551724138,0.04597701149425282,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.06099992077998988,0.6895431370588824,0.7333333333333333,0.6895102796258317,0.043823053707501614,0.8103448275862069,-0.07701149425287357,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.04614700637537941,0.8879836049185245,0.8666666666666667,0.8879995998199189,-0.021332933153252243,0.896551724137931,-0.029885057471264354,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.024335737209159693,0.9095271418574428,0.9666666666666667,0.9094842679205642,0.057182398746102425,0.9655172413793104,0.0011494252873562871
word,suck,83,"{'wrong': 23.0, 'right': 14.0}",25,"{'right': 7.0, 'wrong': 6.0}",0.014791818845872894,0.0014792899408284004,0.012960205946696925,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.0542009693654038,0.6388083574927522,0.62,0.638831890295781,-0.01883189029578103,0.6206896551724138,-0.0006896551724138167,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.027073499422863523,0.6895431370588824,0.66,0.6895801010960413,-0.029580101096041256,0.6724137931034483,-0.012413793103448256,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.01795617445417646,0.8879836049185245,0.84,0.8880436414593864,-0.048043641459386444,0.8448275862068966,-0.004827586206896606,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.01795617445417646,0.9095271418574428,0.92,0.9095140383364196,0.010485961663580401,0.9310344827586207,-0.011034482758620623
word,suddenly,260,"{'wrong': 66.33333333333333, 'right': 61.0}",69,"{'right': 12.0, 'wrong': 19.0}",0.00043858446862750453,0.012747138397502604,0.004312184275609466,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 57})",0.028677022976296554,0.6388083574927522,0.6594202898550725,0.638737021618097,0.020683268236975527,0.6644736842105263,-0.005053394355453822,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 62})",0.05033573467526161,0.6895431370588824,0.6956521739130435,0.6895219942819882,0.0061301796310552215,0.6907894736842105,0.00486270022883295,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 51})",0.011750982178639985,0.8879836049185245,0.9057971014492754,0.88792195415559,0.017875147293685334,0.9144736842105263,-0.00867658276125094,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 56})",0.025240667826434138,0.9095271418574428,0.9130434782608695,0.9095149721623113,0.0035285060985582595,0.9210526315789473,-0.008009153318077833
word,sugar,142,"{'wrong': 35.333333333333336, 'right': 36.0}",54,"{'wrong': 13.333333333333334, 'right': 14.0}",2.1835968206830295e-05,0.00014872099940511625,2.8300252101720342e-05,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 18})",0.01742713720656805,0.6388083574927522,0.625,0.6388443419865691,-0.013844341986569142,0.6203703703703703,0.00462962962962965,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 10})",0.06094366221298861,0.6895431370588824,0.7692307692307693,0.6893354715846447,0.07989529764612457,0.7685185185185185,0.0007122507122507837,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 19})",0.014090796185247265,0.8879836049185245,0.9134615384615384,0.8879172095820387,0.025544328879499756,0.9074074074074074,0.006054131054130996,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 19})",0.014090796185247265,0.9095271418574428,0.9038461538461539,0.9095419464768969,-0.005695792630743046,0.9074074074074074,-0.0035612535612535856
word,suit,476,"{'wrong': 127.0, 'right': 95.0}",145,"{'wrong': 36.666666666666664, 'right': 35.0}",0.005194383572761953,0.0001352082206598153,0.0018407981918766615,"defaultdict(<class 'int'>, {'wrong': 127, 'right': 20})",0.05459504324727741,0.6388083574927522,0.6319444444444444,0.6388581210351425,-0.006913676590698081,0.6301369863013698,0.0018074581430745917,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 34})",0.022124492715558775,0.6895431370588824,0.6979166666666666,0.6894824287584332,0.008434237908233388,0.6952054794520548,0.002711187214611832,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 114})",0.023834127820858295,0.8879836049185245,0.9027777777777778,0.8878763467928709,0.014901430984906927,0.9041095890410958,-0.0013318112633180501,"defaultdict(<class 'int'>, {'right': 38, 'wrong': 109})",0.016041489480696287,0.9095271418574428,0.9479166666666666,0.9092488168361695,0.03866784983049709,0.9486301369863014,-0.0007134703196347569
word,suitcase,180,"{'wrong': 47.666666666666664, 'right': 37.0}",45,"{'wrong': 11.666666666666666, 'right': 10.0}",0.003968007936015868,0.0014792899408284047,0.0003040360238192128,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 6})",0.06159227049438608,0.6388083574927522,0.6444444444444445,0.6387956515204649,0.005648792923979573,0.6382978723404256,0.006146572104018921,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 31})",0.004916907728165561,0.6895431370588824,0.7,0.6895195631481389,0.010480436851861064,0.7127659574468085,-0.012765957446808529,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 31})",0.004916907728165561,0.8879836049185245,0.8444444444444444,0.8880817594308902,-0.04363731498644574,0.851063829787234,-0.006619385342789608,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 35})",0.018392414879548208,0.9095271418574428,0.8777777777777778,0.9095987174991232,-0.031820939721345476,0.8829787234042553,-0.005200945626477549
word,sumo,91,"{'right': 14.0, 'wrong': 25.666666666666668}",25,"{'wrong': 6.333333333333333, 'right': 6.0}",0.021626297577854666,0.00018261504747991162,0.009184334080011954,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 4})",0.026747158480053802,0.6388083574927522,0.7083333333333334,0.6387248523671304,0.06960848096620298,0.7,0.008333333333333415,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.004096517904924161,0.6895431370588824,0.6875,0.6895455910319287,-0.002045591031928695,0.7,-0.012499999999999956,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 18})",0.0011576585794788197,0.8879836049185245,0.9375,0.8879241317185467,0.04957586828145333,0.94,-0.0024999999999999467,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 19})",0.004096517904924161,0.9095271418574428,0.9375,0.9094935441897708,0.028006455810229203,0.94,-0.0024999999999999467
word,sun,199,"{'wrong': 47.666666666666664, 'right': 56.0}",72,"{'wrong': 19.0, 'right': 15.0}",0.0016154713040601328,0.003460207612456749,0.004911890074877377,"defaultdict(<class 'int'>, {'wrong': 56, 'right': 20})",0.0405617037462823,0.6388083574927522,0.6666666666666666,0.6387077355272399,0.027958931139426713,0.6710526315789473,-0.004385964912280715,"defaultdict(<class 'int'>, {'wrong': 57, 'right': 19})",0.04484934463312487,0.6895431370588824,0.7430555555555556,0.6893498545199157,0.053705701035639875,0.75,-0.00694444444444442,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 55})",0.03654053398324363,0.8879836049185245,0.8888888888888888,0.8879803351058493,0.0009085537830395563,0.8947368421052632,-0.005847953216374324,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 55})",0.03654053398324363,0.9095271418574428,0.8958333333333334,0.9095766027892044,-0.01374326945587101,0.9013157894736842,-0.005482456140350811
word,sunglass,223,"{'wrong': 58.333333333333336, 'right': 48.0}",63,"{'right': 21.0, 'wrong': 14.0}",0.002360924126138698,0.009999999999999995,0.01111030032964267,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 14})",0.049633507664489436,0.6388083574927522,0.626984126984127,0.6388457102742817,-0.011861583290154742,0.6294117647058823,-0.00242763772175536,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 60})",0.013302751213582223,0.6895431370588824,0.6428571428571429,0.6896906182620468,-0.0468334754049039,0.6529411764705882,-0.010084033613445342,"defaultdict(<class 'int'>, {'wrong': 67, 'right': 18})",0.03294567267683934,0.8879836049185245,0.8412698412698413,0.8881311738454596,-0.04686133257561831,0.8529411764705882,-0.011671335200746924,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 22})",0.02043658119265889,0.9095271418574428,0.8333333333333334,0.9097678383392669,-0.07643450500593352,0.8176470588235294,0.015686274509803977
word,sunny,121,"{'wrong': 30.333333333333332, 'right': 30.0}",28,"{'wrong': 7.0, 'right': 7.0}",7.63102469399587e-06,0.0,3.815546316381893e-06,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.02370295745697027,0.6388083574927522,0.625,0.6388277104815296,-0.013827710481529643,0.625,0.0,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 5})",0.05845961668656256,0.6895431370588824,0.6607142857142857,0.6895835418960857,-0.02886925618180003,0.6607142857142857,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.04458466529931822,0.8879836049185245,0.9285714285714286,0.8879267193913305,0.040644709180098104,0.9285714285714286,0.0,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 6})",0.04458466529931822,0.9095271418574428,0.9642857142857143,0.9094503954349785,0.05483531885073578,0.9642857142857143,0.0
word,sunscreen,108,"{'wrong': 30.0, 'right': 18.0}",25,"{'wrong': 5.666666666666667, 'right': 8.0}",0.015625,0.007287328970850683,0.022329484431690007,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 3})",0.0597221123750837,0.6388083574927522,0.6,0.638856914068365,-0.038856914068365,0.5757575757575758,0.024242424242424176,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 11})",0.0009491787649266205,0.6895431370588824,0.82,0.6893799109153697,0.1306200890846303,0.7727272727272727,0.047272727272727244,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.010355593841071955,0.8879836049185245,0.96,0.8878934988238827,0.07210650117611728,0.9696969696969697,-0.00969696969696976,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.016150665344673125,0.9095271418574428,0.96,0.9094639907912517,0.050536009208748234,0.9696969696969697,-0.00969696969696976
word,supply,163,"{'wrong': 42.0, 'right': 37.0}",54,"{'wrong': 15.333333333333334, 'right': 8.0}",0.0010014420765902883,0.024693877551020413,0.008191551377221554,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 12})",0.043615160407429555,0.6388083574927522,0.6666666666666666,0.6387329591018445,0.027933707564822163,0.6451612903225806,0.021505376344086002,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 45})",0.020366075558605812,0.6895431370588824,0.7314814814814815,0.6894296311146753,0.042051850366806254,0.7258064516129032,0.005675029868578263,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 42})",0.011159883174077928,0.8879836049185245,0.8888888888888888,0.8879811547714515,0.0009077341174373865,0.8951612903225806,-0.006272401433691788,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 44})",0.016947753964035084,0.9095271418574428,0.8981481481481481,0.909557939053729,-0.011409790905580808,0.9032258064516129,-0.005077658303464738
word,support,121,"{'wrong': 30.333333333333332, 'right': 30.0}",48,"{'wrong': 11.666666666666666, 'right': 13.0}",7.63102469399587e-06,0.000730460189919651,0.000444033178522517,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 14})",0.029159992018695513,0.6388083574927522,0.6041666666666666,0.6388916725122757,-0.034725005845609114,0.5943396226415094,0.009827044025157217,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 10})",0.05426124924776859,0.6895431370588824,0.6458333333333334,0.6896482613488325,-0.04381492801549913,0.6509433962264151,-0.0051100628930816905,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 13})",0.03451035243076579,0.8879836049185245,0.9166666666666666,0.8879146207034773,0.028752045963189365,0.9245283018867925,-0.00786163522012584,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 14})",0.029159992018695513,0.9095271418574428,0.9270833333333334,0.9094849183284899,0.017598415004843493,0.9339622641509434,-0.0068789308176100405
word,sure,154,"{'wrong': 38.0, 'right': 40.0}",37,"{'wrong': 8.0, 'right': 13.0}",0.00016436554898093314,0.014172335600907034,0.0057537767890086106,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 29})",0.001802633643251464,0.6388083574927522,0.6486486486486487,0.6387901246932746,0.009858523955374121,0.6132075471698113,0.03544110147883739,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 9})",0.06770179925463132,0.6895431370588824,0.6891891891891891,0.6895437928789624,-0.0003546036897732474,0.7075471698113207,-0.018357980622131564,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 15})",0.02785896180166729,0.8879836049185245,0.9324324324324325,0.8879012469327457,0.04453118549968671,0.9245283018867925,0.007904130545639987,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 11})",0.05177035600958788,0.9095271418574428,0.9594594594594594,0.9094346236666834,0.05002483579277606,0.9716981132075472,-0.012238653748087747
word,surface,508,"{'wrong': 128.33333333333334, 'right': 123.0}",181,"{'wrong': 45.333333333333336, 'right': 45.0}",0.00011257378860049668,3.4040930815212314e-06,3.8419600531668704e-05,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 42})",0.03690088676173628,0.6388083574927522,0.6534090909090909,0.6386787695410994,0.014730321367991572,0.652542372881356,0.0008667180277349695,"defaultdict(<class 'int'>, {'right': 51, 'wrong': 131})",0.023326022291574607,0.6895431370588824,0.6875,0.6895612708018154,-0.002061270801815396,0.6892655367231638,-0.0017655367231638186,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 135})",0.028889434841586285,0.8879836049185245,0.8920454545454546,0.8879475542107917,0.004097900334662841,0.8926553672316384,-0.0006099126861838222,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 140})",0.03690088676173628,0.9095271418574428,0.9289772727272727,0.9093545133635905,0.019622759363682185,0.9293785310734464,-0.00040125834617366074
word,surfboard,211,"{'wrong': 55.666666666666664, 'right': 44.0}",47,"{'right': 8.0, 'wrong': 13.0}",0.003425576895113032,0.014172335600907034,0.0018922624916832501,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 7})",0.059716828546511405,0.6388083574927522,0.6956521739130435,0.6386773547094189,0.05697481920362457,0.6764705882352942,0.019181585677749302,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 20})",0.0016677675719802137,0.6895431370588824,0.6956521739130435,0.6895290581162324,0.006123115796811018,0.696078431372549,-0.0004262574595055302,"defaultdict(<class 'int'>, {'wrong': 40, 'right': 12})",0.0251863450613768,0.8879836049185245,0.9347826086956522,0.887875751503006,0.0469068571926462,0.9313725490196079,0.0034100596760443525,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 37})",0.012697994238956324,0.9095271418574428,0.9347826086956522,0.9094689378757514,0.02531367081990077,0.9411764705882353,-0.006393861892583064
word,surfer,144,"{'wrong': 37.666666666666664, 'right': 31.0}",35,"{'right': 7.0, 'wrong': 9.333333333333334}",0.0023564897728343866,0.005102040816326534,0.0002657078903994005,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 7})",0.04215295970128184,0.6388083574927522,0.6176470588235294,0.638844382134989,-0.021197323311459515,0.6081081081081081,0.009538950715421324,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 22})",0.000469906904264592,0.6895431370588824,0.7205882352941176,0.6894902864009613,0.031097948893156313,0.7432432432432432,-0.02265500794912556,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 30})",0.03333848059412782,0.8879836049185245,0.9117647058823529,0.887943120368516,0.02382158551383695,0.9054054054054054,0.006359300476947549,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 27})",0.014149434518347957,0.9095271418574428,0.9411764705882353,0.9094732625675946,0.03170320802064064,0.9459459459459459,-0.004769475357710662
word,surfing,288,"{'wrong': 71.66666666666667, 'right': 73.0}",78,"{'right': 23.0, 'wrong': 18.333333333333332}",2.1236382169933603e-05,0.003186784599375654,0.0013495101757884358,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 23})",0.03581805818885503,0.6388083574927522,0.6527777777777778,0.6387579010735427,0.014019876704235101,0.6551724137931034,-0.002394636015325635,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 22})",0.039172681979645685,0.6895431370588824,0.7638888888888888,0.6892746062004615,0.07461428268842729,0.7241379310344828,0.03975095785440608,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 30})",0.017188076583710236,0.8879836049185245,0.9027777777777778,0.8879301695595465,0.014847608218231279,0.9022988505747126,0.00047892720306519365,"defaultdict(<class 'int'>, {'wrong': 69, 'right': 24})",0.03265086388545585,0.9095271418574428,0.9305555555555556,0.9094511889234473,0.02110436663210824,0.9310344827586207,-0.00047892720306508263
word,surprise,97,"{'wrong': 21.666666666666668, 'right': 32.0}",29,"{'wrong': 5.0, 'right': 14.0}",0.009268546738165958,0.056094182825484756,0.011175702283084017,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 25})",0.012498535559690362,0.6388083574927522,0.7241379310344828,0.6386844871602343,0.08545344387424847,0.6842105263157895,0.03992740471869327,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.07192534394139273,0.6895431370588824,0.6724137931034483,0.6895680032036843,-0.01715421010023599,0.6842105263157895,-0.011796733212341204,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 18})",0.04020137215235803,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.8859649122807017,0.010586811857229317,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 13})",0.07192534394139273,0.9095271418574428,0.9482758620689655,0.9094708915252541,0.03880497054371146,0.9473684210526315,0.0009074410163339985
word,surprised,104,"{'wrong': 22.333333333333332, 'right': 37.0}",36,"{'wrong': 8.666666666666666, 'right': 10.0}",0.01527584900896352,0.0012755102040816354,0.003967911142406445,"defaultdict(<class 'int'>, {'wrong': 16, 'right': 25})",0.00010128378907959699,0.6388083574927522,0.6388888888888888,0.6388082123184777,8.067657041110898e-05,0.6219512195121951,0.01693766937669372,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 25})",0.02748463983410701,0.6895431370588824,0.6111111111111112,0.6896845267901853,-0.07857341567907417,0.6097560975609756,0.0013550135501355642,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.06537676899825905,0.8879836049185245,0.9027777777777778,0.8879569354031046,0.014820842374673182,0.9146341463414634,-0.01185636856368566,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.0562319402450243,0.9095271418574428,0.9166666666666666,0.9095142714071107,0.00715239525955591,0.9146341463414634,0.00203252032520318
word,surround,107,"{'wrong': 27.0, 'right': 26.0}",41,"{'right': 8.0, 'wrong': 11.0}",8.899964400142396e-05,0.006232686980609422,0.0024371208508043862,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 13})",0.02010920796748781,0.6388083574927522,0.575,0.6389361915255936,-0.0639361915255936,0.5697674418604651,0.005232558139534826,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 14})",0.015515068012378341,0.6895431370588824,0.725,0.6894721025743764,0.03552789742562357,0.7209302325581395,0.0040697674418604946,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 34})",0.03832938101207646,0.8879836049185245,0.95,0.887859360913553,0.06214063908644696,0.9534883720930233,-0.0034883720930233286,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 32})",0.025403598007476567,0.9095271418574428,0.975,0.9093959731543624,0.0656040268456376,0.9767441860465116,-0.0017441860465116088
word,surrounded,184,"{'wrong': 46.333333333333336, 'right': 45.0}",55,"{'wrong': 13.333333333333334, 'right': 15.0}",5.327934359848714e-05,0.0008650519031141872,0.0006743315706024024,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 18})",0.019551629182561488,0.6388083574927522,0.6181818181818182,0.6388652197884818,-0.0206834016066636,0.625,-0.006818181818181834,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 52})",0.07863586734848198,0.6895431370588824,0.6545454545454545,0.6896396170618014,-0.035094162516346894,0.6583333333333333,-0.0037878787878787845,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 11})",0.05498584820725349,0.8879836049185245,0.8727272727272727,0.8880256628740414,-0.015298390146768703,0.875,-0.002272727272727315,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 15})",0.03198257684499714,0.9095271418574428,0.9090909090909091,0.9095283444438875,-0.0004374353529784658,0.9166666666666666,-0.007575757575757569
word,surrounding,113,"{'right': 32.0, 'wrong': 27.0}",37,"{'wrong': 9.0, 'right': 10.0}",0.0017954610744039068,0.0006925207756232686,0.00012953192086618843,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 11})",0.03956213979620177,0.6388083574927522,0.6621621621621622,0.6387650858831189,0.023397076279043305,0.6463414634146342,0.015820698747528006,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 10})",0.047586656899123586,0.6895431370588824,0.6486486486486487,0.6896189093094296,-0.04097026066078091,0.6463414634146342,0.0023071852340145194,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 8})",0.06672709766295348,0.8879836049185245,0.918918918918919,0.8879262857429014,0.030992633176017526,0.9024390243902439,0.016479894528675043,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 9})",0.0566027511006068,0.9095271418574428,0.8918918918918919,0.9095598177174621,-0.017667925825570197,0.9024390243902439,-0.010547132498352041
word,surroundings,94,"{'right': 32.0, 'wrong': 20.666666666666668}",16,"{'right': 7.0, 'wrong': 3.0}",0.011576670405383745,0.039999999999999994,0.004726082368138925,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.05340420174596977,0.6388083574927522,0.53125,0.6388944472236118,-0.10764444722361177,0.5714285714285714,-0.0401785714285714,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 20})",0.05340420174596977,0.6895431370588824,0.65625,0.6895697848924462,-0.03331978489244625,0.6785714285714286,-0.022321428571428603,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 8})",0.05340420174596977,0.8879836049185245,0.9375,0.887943971985993,0.04955602801400705,0.9642857142857143,-0.0267857142857143,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 7})",0.06689957920189216,0.9095271418574428,0.875,0.9095547773886944,-0.03455477738869439,0.9285714285714286,-0.0535714285714286
word,suv,243,"{'right': 54.0, 'wrong': 63.0}",42,"{'wrong': 12.0, 'right': 6.0}",0.0014792899408284004,0.027777777777777776,0.00860838377108725,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 36})",0.024684640101114215,0.6388083574927522,0.6547619047619048,0.6387747946303346,0.01598711013157017,0.6770833333333334,-0.022321428571428603,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 16})",0.00860838377108725,0.6895431370588824,0.6666666666666666,0.6895912642756963,-0.02292459760902965,0.6875,-0.02083333333333337,"defaultdict(<class 'int'>, {'right': 8, 'wrong': 40})",0.05197051419900406,0.8879836049185245,0.8333333333333334,0.8880985774393909,-0.05476524410605754,0.8125,0.02083333333333337,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 37})",0.030295561761459214,0.9095271418574428,0.8452380952380952,0.9096623923061511,-0.06442429706805586,0.8541666666666666,-0.008928571428571397
word,swallow,152,"{'wrong': 35.333333333333336, 'right': 46.0}",41,"{'wrong': 8.333333333333334, 'right': 16.0}",0.004299919376511689,0.0248170388440608,0.004457889480660428,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 20})",0.034212656191465046,0.6388083574927522,0.6341463414634146,0.6388179313799148,-0.004671589916500185,0.6076923076923076,0.026454033771107,"defaultdict(<class 'int'>, {'wrong': 49, 'right': 16})",0.05402139396192024,0.6895431370588824,0.6097560975609756,0.6897069872276483,-0.07995088966667274,0.6,0.009756097560975618,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 21})",0.0300901939799135,0.8879836049185245,0.8902439024390244,0.8879789631855748,0.002264939253449616,0.8692307692307693,0.021013133208255153,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 17})",0.048535496477429566,0.9095271418574428,0.8780487804878049,0.9095917856248434,-0.03154300513703856,0.8923076923076924,-0.014258911819887476
word,sway,96,"{'right': 22.0, 'wrong': 24.666666666666668}",31,"{'wrong': 8.333333333333334, 'right': 6.0}",0.0008163265306122471,0.006625202812330995,0.0014129595613869058,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.04015793049993086,0.6388083574927522,0.6290322580645161,0.6388235294117647,-0.009791271347248554,0.6176470588235294,0.011385199240986688,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 5})",0.06395076965662086,0.6895431370588824,0.5967741935483871,0.6896871088861076,-0.0929129153377205,0.5882352941176471,0.008538899430740043,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 22})",0.007262907131981466,0.8879836049185245,0.8064516129032258,0.8881101376720901,-0.08165852476886437,0.8235294117647058,-0.017077798861480087,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 23})",0.011468786786691512,0.9095271418574428,0.8870967741935484,0.9095619524405507,-0.022465178247002338,0.8970588235294118,-0.009962049335863421
word,sweat,94,"{'right': 34.0, 'wrong': 20.0}",26,"{'wrong': 5.333333333333333, 'right': 10.0}",0.016803840877914956,0.023156899810964086,0.0002760780732010302,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 16})",0.00020950137142897868,0.6388083574927522,0.7115384615384616,0.6387137137137137,0.0728247478247479,0.6829268292682927,0.02861163227016883,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 23})",0.01836609237784194,0.6895431370588824,0.6923076923076923,0.6895395395395395,0.0027681527681527873,0.6341463414634146,0.05816135084427765,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 14})",0.0421523724681161,0.8879836049185245,0.9038461538461539,0.887962962962963,0.0158831908831909,0.9024390243902439,0.0014071294559099279,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 28})",0.04982816944513534,0.9095271418574428,0.9423076923076923,0.9094844844844845,0.0328232078232078,0.9390243902439024,0.0032833020637899057
word,sweep,384,"{'wrong': 98.0, 'right': 90.0}",117,"{'wrong': 31.333333333333332, 'right': 23.0}",0.0004526935264825714,0.0058809138469645035,0.001550871482311077,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 19})",0.06469286701809807,0.6388083574927522,0.5982905982905983,0.6390467092362613,-0.040756110945663004,0.5912698412698413,0.007020757020756996,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 101})",0.04486330911443529,0.6895431370588824,0.6923076923076923,0.689526874151541,0.002780818156151277,0.6904761904761905,0.001831501831501825,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 98})",0.03676497818350654,0.8879836049185245,0.8974358974358975,0.8879280004022324,0.009507897033665058,0.8928571428571429,0.0045787545787545625,"defaultdict(<class 'int'>, {'right': 30, 'wrong': 96})",0.03193952839043999,0.9095271418574428,0.8974358974358975,0.909598270400724,-0.012162372964826584,0.8968253968253969,0.0006105006105006083
word,swerve,126,"{'wrong': 32.333333333333336, 'right': 29.0}",41,"{'wrong': 11.0, 'right': 8.0}",0.0007384215500945185,0.006232686980609422,0.0013561518632970396,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 7})",0.058871006570302004,0.6388083574927522,0.625,0.6388360212361014,-0.013836021236101392,0.627906976744186,-0.0029069767441860517,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 9})",0.04100532262630162,0.6895431370588824,0.6875,0.6895472302914956,-0.002047230291495561,0.6744186046511628,0.013081395348837233,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 30})",0.012566025290039029,0.8879836049185245,0.85,0.8880597014925373,-0.038059701492537346,0.8604651162790697,-0.010465116279069764,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 30})",0.012566025290039029,0.9095271418574428,0.8625,0.9096213563057197,-0.047121356305719675,0.872093023255814,-0.009593023255813904
word,swig,127,"{'right': 30.0, 'wrong': 32.333333333333336}",34,"{'wrong': 9.333333333333334, 'right': 6.0}",0.00035031027481483565,0.011814744801512296,0.0041209572025357015,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 32})",0.06225496847665721,0.6388083574927522,0.75,0.6386190666933708,0.11138093330662924,0.75,0.0,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 7})",0.05102455687206799,0.6895431370588824,0.7058823529411765,0.68951532145003,0.01636703149114649,0.6842105263157895,0.021671826625387025,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 9})",0.03294760331331932,0.8879836049185245,0.8970588235294118,0.8879681554175847,0.009090668111827127,0.881578947368421,0.01547987616099078,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 9})",0.03294760331331932,0.9095271418574428,0.9117647058823529,0.909523332665732,0.002241373216620879,0.8947368421052632,0.017027863777089758
word,swim,598,"{'right': 115.0, 'wrong': 161.0}",188,"{'wrong': 46.0, 'right': 50.0}",0.006944444444444446,0.0004340277777777782,0.005456712179278577,"defaultdict(<class 'int'>, {'wrong': 185, 'right': 15})",0.08492225933913525,0.6388083574927522,0.6483516483516484,0.6387207425343019,0.009630905817346491,0.6469072164948454,0.0014444318568029857,"defaultdict(<class 'int'>, {'right': 40, 'wrong': 160})",0.02796278789257317,0.6895431370588824,0.6703296703296703,0.6897195318805488,-0.019389861550878518,0.6726804123711341,-0.0023507420414637936,"defaultdict(<class 'int'>, {'wrong': 155, 'right': 45})",0.021317452418262862,0.8879836049185245,0.9093406593406593,0.8877875302663438,0.021553129074315502,0.9097938144329897,-0.00045315509233034845,"defaultdict(<class 'int'>, {'wrong': 159, 'right': 41})",0.02654104896626413,0.9095271418574428,0.9148351648351648,0.9094784100080711,0.005356754827093746,0.9149484536082474,-0.00011328877308258711
word,swimming,551,"{'wrong': 137.66666666666666, 'right': 138.0}",172,"{'wrong': 42.333333333333336, 'right': 45.0}",3.655350189859252e-07,0.0002330866499621225,0.00010752657998601813,"defaultdict(<class 'int'>, {'wrong': 121, 'right': 59})",0.015477642054580146,0.6388083574927522,0.640625,0.6387937115791595,0.00183128842084046,0.6398809523809523,0.0007440476190476719,"defaultdict(<class 'int'>, {'wrong': 140, 'right': 40})",0.04280076227010745,0.6895431370588824,0.728125,0.6892320870704424,0.038892912929557655,0.7261904761904762,0.0019345238095238582,"defaultdict(<class 'int'>, {'wrong': 135, 'right': 45})",0.03397666746156687,0.8879836049185245,0.9125,0.8877859518290839,0.024714048170916048,0.9136904761904762,-0.0011904761904761862,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 50})",0.02639057149324015,0.9095271418574428,0.928125,0.9093772044744532,0.01874779552554673,0.9285714285714286,-0.00044642857142862535
word,swing,1518,"{'wrong': 403.6666666666667, 'right': 307.0}",455,"{'wrong': 116.66666666666667, 'right': 105.0}",0.004625531083568881,0.0006925207756232686,0.0008773255456377502,"defaultdict(<class 'int'>, {'right': 60, 'wrong': 407})",0.059497513118570475,0.6388083574927522,0.630184331797235,0.6389995912528101,-0.008815259455575153,0.6289237668161435,0.0012605649810915054,"defaultdict(<class 'int'>, {'wrong': 325, 'right': 142})",0.008828333879766049,0.6895431370588824,0.7096774193548387,0.6890966687104026,0.020580750644436097,0.7096412556053812,3.616374945758505e-05,"defaultdict(<class 'int'>, {'right': 117, 'wrong': 350})",0.0184740928826386,0.8879836049185245,0.8882488479262672,0.8879777232781525,0.00027112464811474,0.8912556053811659,-0.0030067574548986453,"defaultdict(<class 'int'>, {'right': 111, 'wrong': 356})",0.021418627486999353,0.9095271418574428,0.9158986175115207,0.9093858573472308,0.006512760164289921,0.9159192825112108,-2.066499969011204e-05
word,swinging,539,"{'wrong': 140.33333333333334, 'right': 118.0}",143,"{'wrong': 36.0, 'right': 35.0}",0.001868470343392301,4.959333465582213e-05,0.0006564282002685939,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 26})",0.0450387644877983,0.6388083574927522,0.6607142857142857,0.6386539816772375,0.022060304037048173,0.6595744680851063,0.0011398176291793627,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 36})",0.023647850060182253,0.6895431370588824,0.725,0.6892932648746602,0.03570673512533973,0.723404255319149,0.0015957446808509967,"defaultdict(<class 'int'>, {'right': 36, 'wrong': 108})",0.023647850060182253,0.8879836049185245,0.9178571428571428,0.8877730796335448,0.030084063223598023,0.9184397163120568,-0.0005825734549139705,"defaultdict(<class 'int'>, {'right': 35, 'wrong': 109})",0.025402899177904205,0.9095271418574428,0.9392857142857143,0.9093174267592872,0.029968287526427106,0.9397163120567376,-0.0004305977710232778
word,swipe,82,"{'wrong': 21.333333333333332, 'right': 18.0}",24,"{'right': 6.0, 'wrong': 6.0}",0.0017954610744039044,0.0,0.0008996170220761639,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.023831925535100593,0.6388083574927522,0.7083333333333334,0.6387248523671304,0.06960848096620298,0.7083333333333334,0.0,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 18})",0.023831925535100593,0.6895431370588824,0.6875,0.6895455910319287,-0.002045591031928695,0.6875,0.0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.014787996213045544,0.8879836049185245,0.9166666666666666,0.8879491542388149,0.0287175124278517,0.9166666666666666,0.0,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 17})",0.014787996213045544,0.9095271418574428,0.9583333333333334,0.9094685216695025,0.04886481166383083,0.9583333333333334,0.0
word,swirling,80,"{'wrong': 20.333333333333332, 'right': 19.0}",26,"{'wrong': 5.0, 'right': 11.0}",0.00028727377190462545,0.03515625,0.021702595326100277,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.03792413646055167,0.6388083574927522,0.7307692307692307,0.6386886886886887,0.09208054208054206,0.6888888888888889,0.04188034188034184,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 35})",0.03792413646055167,0.6895431370588824,0.6538461538461539,0.6895895895895896,-0.03574343574343575,0.7222222222222222,-0.06837606837606836,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.03792413646055167,0.8879836049185245,0.8846153846153846,0.887987987987988,-0.0033726033726033666,0.8222222222222222,0.062393162393162394,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 10})",0.03792413646055167,0.9095271418574428,0.9038461538461539,0.9095345345345346,-0.005688380688380734,0.8777777777777778,0.026068376068376087
word,switch,573,"{'wrong': 149.33333333333334, 'right': 125.0}",149,"{'right': 38.0, 'wrong': 37.0}",0.0019669171111823076,4.444444444444465e-05,0.0013037675471973976,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 29})",0.0414274615616933,0.6388083574927522,0.62751677852349,0.6388930855617666,-0.011376307038276634,0.6241830065359477,0.0033337719875422556,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 38})",0.023810304378516008,0.6895431370588824,0.6845637583892618,0.6895805005791409,-0.005016742189879131,0.6862745098039216,-0.0017107514146598168,"defaultdict(<class 'int'>, {'wrong': 114, 'right': 39})",0.022219223663512047,0.8879836049185245,0.8993288590604027,0.8878984740897417,0.011430384970661067,0.8986928104575164,0.0006360486028863521,"defaultdict(<class 'int'>, {'wrong': 115, 'right': 38})",0.023810304378516008,0.9095271418574428,0.889261744966443,0.9096792063252254,-0.02041746135878242,0.8856209150326797,0.0036408299337632455
word,swoop,123,"{'wrong': 30.0, 'right': 33.0}",40,"{'wrong': 10.666666666666666, 'right': 8.0}",0.0005668934240362824,0.0051020408163265345,0.004552430065701107,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 8})",0.06421787584101984,0.6388083574927522,0.5641025641025641,0.6389542745530125,-0.07485171045044836,0.5595238095238095,0.0045787545787545625,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 7})",0.07505938399344166,0.6895431370588824,0.7051282051282052,0.6895126959483148,0.015615509179890408,0.6904761904761905,0.014652014652014711,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 37})",0.08729093242485644,0.8879836049185245,0.8589743589743589,0.8880402664396254,-0.029065907465266494,0.8571428571428571,0.001831501831501825,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 34})",0.05457530941915121,0.9095271418574428,0.9102564102564102,0.9095257174337658,0.0007306928226444853,0.9047619047619048,0.005494505494505475
word,sword,414,"{'right': 78.0, 'wrong': 112.0}",103,"{'wrong': 26.0, 'right': 25.0}",0.008005540166204982,9.61168781237984e-05,0.003208797114173708,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 8})",0.0812159586245362,0.6388083574927522,0.6485148514851485,0.6387591057523235,0.009755745732825005,0.6470588235294118,0.0014560279557367384,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 73})",0.0069311172944303,0.6895431370588824,0.6683168316831684,0.6896508414971113,-0.021334009813942956,0.6715686274509803,-0.0032517957678119824,"defaultdict(<class 'int'>, {'right': 25, 'wrong': 79})",0.016627251806765636,0.8879836049185245,0.8910891089108911,0.8879678472745541,0.0031212616363369694,0.8921568627450981,-0.0010677538342069859,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 82})",0.023405492773608483,0.9095271418574428,0.905940594059406,0.9095453403667421,-0.003604746307336093,0.9068627450980392,-0.0009221510386332454
word,t,160,"{'wrong': 42.333333333333336, 'right': 33.0}",48,"{'wrong': 13.333333333333334, 'right': 8.0}",0.0038374187485316017,0.015625000000000007,0.002061458636372417,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 4})",0.0941468304655173,0.6388083574927522,0.648936170212766,0.6387845082418959,0.01015166197087003,0.6320754716981132,0.016860698514652772,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 9})",0.04484368716798858,0.6895431370588824,0.648936170212766,0.6896387594568866,-0.040702589244120624,0.6415094339622641,0.007426736250501831,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 43})",0.032056417137781,0.8879836049185245,0.851063829787234,0.8880705446164637,-0.03700671482922968,0.8301886792452831,0.020875150541950993,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 38})",0.0108618610806663,0.9095271418574428,0.9148936170212766,0.9095145047347062,0.005379112286570398,0.9245283018867925,-0.009634684865515886
word,table,4440,"{'wrong': 1133.6666666666667, 'right': 1039.0}",1264,"{'wrong': 313.3333333333333, 'right': 324.0}",0.0004746221217972066,7.002678524535626e-05,0.0004547834630405801,"defaultdict(<class 'int'>, {'wrong': 1089, 'right': 208})",0.06009438818204302,0.6388083574927522,0.6360601001669449,0.6389834113143343,-0.002923311147389418,0.6356620633631194,0.0003980368038255522,"defaultdict(<class 'int'>, {'wrong': 953, 'right': 344})",0.02453938304274856,0.6895431370588824,0.6819699499165276,0.6900255210548703,-0.008055571138342654,0.6839967506092608,-0.0020268006927331994,"defaultdict(<class 'int'>, {'wrong': 977, 'right': 320})",0.029373309535195936,0.8879836049185245,0.8864774624373957,0.8880795406210124,-0.0016020781836166842,0.8870836718115354,-0.0006062093741396879,"defaultdict(<class 'int'>, {'wrong': 984, 'right': 313})",0.03088515640257338,0.9095271418574428,0.9119365609348915,0.9093736707783922,0.0025628901564993534,0.9122664500406173,-0.0003298891057258446
word,tackle,53,"{'wrong': 14.0, 'right': 11.0}",15,"{'wrong': 3.0, 'right': 6.0}",0.0036000000000000034,0.027777777777777776,0.026225470180580517,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 2})",0.09070733112094026,0.6388083574927522,0.8,0.6386874093342004,0.16131259066579962,0.84,-0.039999999999999925,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.06652592168493324,0.6895431370588824,0.7,0.6895352908808964,0.010464709119103577,0.72,-0.020000000000000018,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.048064462228035607,0.8879836049185245,0.9,0.8879745885648542,0.012025411435145794,0.9,0.0,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.048064462228035607,0.9095271418574428,0.9333333333333333,0.9095092791756291,0.023824054157704277,0.96,-0.026666666666666616
word,tail,222,"{'wrong': 59.333333333333336, 'right': 44.0}",63,"{'right': 14.0, 'wrong': 16.333333333333332}",0.005504682622268474,0.0014792899408284004,0.0006467409144213128,"defaultdict(<class 'int'>, {'wrong': 64, 'right': 2})",0.12796965268781366,0.6388083574927522,0.6532258064516129,0.6387635379061372,0.01446226854547572,0.6461538461538462,0.0070719602977666884,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 48})",0.012966780551607021,0.6895431370588824,0.7258064516129032,0.6894304051343763,0.03637604647852699,0.7384615384615385,-0.012655086848635255,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 49})",0.015849318071799616,0.8879836049185245,0.9354838709677419,0.8878359406337746,0.0476479303339673,0.9307692307692308,0.004714640198511089,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 49})",0.015849318071799616,0.9095271418574428,0.967741935483871,0.909346169273967,0.05839576620990394,0.9692307692307692,-0.0014888337468982327
word,take,8876,"{'wrong': 2261.0, 'right': 2093.0}",2369,"{'wrong': 593.6666666666666, 'right': 588.0}",0.0003722045884554544,5.749172934724045e-06,0.00014279215335462163,"defaultdict(<class 'int'>, {'wrong': 1968, 'right': 407})",0.056111176763959596,0.6388083574927522,0.6415432929564827,0.6384654328626878,0.0030778600937949596,0.6411633109619687,0.0003799819945140559,"defaultdict(<class 'int'>, {'right': 595, 'wrong': 1780})",0.028924015070989767,0.6895431370588824,0.6917900403768507,0.6892614051864769,0.002528635190373718,0.6919463087248322,-0.00015626834798154743,"defaultdict(<class 'int'>, {'right': 562, 'wrong': 1813})",0.03286452081941394,0.8879836049185245,0.8896366083445492,0.8877763402148844,0.0018602681296647772,0.8894854586129753,0.0001511497315738186,"defaultdict(<class 'int'>, {'right': 563, 'wrong': 1812})",0.03274043969974104,0.9095271418574428,0.9089277703005832,0.9096022951004107,-0.0006745247998274362,0.9085011185682327,0.0004266517323505692
word,taken,120,"{'wrong': 31.0, 'right': 27.0}",46,"{'wrong': 11.666666666666666, 'right': 11.0}",0.0011890606420927458,0.00021626297577854683,0.00019604966920107065,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 12})",0.024222979343394943,0.6388083574927522,0.5978260869565217,0.6389028056112225,-0.04107671865470075,0.5957446808510638,0.002081406105457928,"defaultdict(<class 'int'>, {'wrong': 38, 'right': 9})",0.043542360234936434,0.6895431370588824,0.6847826086956522,0.6895541082164328,-0.004771499520780598,0.6808510638297872,0.003931544865865,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 34})",0.01927732810009143,0.8879836049185245,0.9239130434782609,0.8879008016032064,0.036012241875054474,0.925531914893617,-0.0016188714153561046,"defaultdict(<class 'int'>, {'right': 14, 'wrong': 33})",0.014978757122816148,0.9095271418574428,0.9347826086956522,0.9094689378757514,0.02531367081990077,0.9361702127659575,-0.0013876040703052483
word,taking,866,"{'wrong': 221.66666666666666, 'right': 201.0}",262,"{'right': 64.0, 'wrong': 66.0}",0.0005977022360656398,5.9171597633135674e-05,0.0001405275342322215,"defaultdict(<class 'int'>, {'wrong': 218, 'right': 46})",0.053255369263987884,0.6388083574927522,0.6472868217054264,0.6386975896293295,0.008589232076096853,0.6461538461538462,0.0011329755515802065,"defaultdict(<class 'int'>, {'wrong': 195, 'right': 69})",0.024914959609339385,0.6895431370588824,0.7248062015503876,0.6890824387279725,0.03572376282241507,0.7230769230769231,0.0017292784734644906,"defaultdict(<class 'int'>, {'wrong': 197, 'right': 67})",0.026853025713172912,0.8879836049185245,0.9089147286821705,0.8877101478630748,0.02120458081909571,0.9076923076923077,0.0012224209898628047,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 198})",0.02785549312611217,0.9095271418574428,0.9437984496124031,0.9090794004456147,0.03471904916678836,0.9442307692307692,-0.0004323196183660949
word,talk,3060,"{'right': 859.0, 'wrong': 733.6666666666666}",831,"{'wrong': 200.0, 'right': 231.0}",0.0015481869689824728,0.0012933285242865847,5.758841182313063e-06,"defaultdict(<class 'int'>, {'wrong': 476, 'right': 449})",0.0014564490585413353,0.6388083574927522,0.6325757575757576,0.6390652649110024,-0.006489507335244782,0.6279728199320498,0.004602937643707783,"defaultdict(<class 'int'>, {'wrong': 710, 'right': 215})",0.05075074729319131,0.6895431370588824,0.7140151515151515,0.6885344019985428,0.025480749516608725,0.7134767836919592,0.0005383678231922762,"defaultdict(<class 'int'>, {'wrong': 673, 'right': 252})",0.0374721837735826,0.8879836049185245,0.9015151515151515,0.8874258353284064,0.014089316186745138,0.8980747451868629,0.00344040632828857,"defaultdict(<class 'int'>, {'wrong': 679, 'right': 246})",0.0394539583951161,0.9095271418574428,0.9337121212121212,0.9085302383678567,0.02518188284426448,0.9331823329558324,0.000529788256288799
word,talking,3113,"{'wrong': 713.6666666666666, 'right': 972.0}",819,"{'right': 204.0, 'wrong': 205.0}",0.005871614123023638,1.494491305049601e-06,0.003050732135979256,"defaultdict(<class 'int'>, {'wrong': 312, 'right': 508})",0.0009567397593232187,0.6388083574927522,0.6333333333333333,0.6390260381477054,-0.005692704814372118,0.6331592689295039,0.00017406440382938815,"defaultdict(<class 'int'>, {'right': 212, 'wrong': 608})",0.053060264805368046,0.6895431370588824,0.7143790849673203,0.6885556883737851,0.025823396593535164,0.7147519582245431,-0.0003728732572227944,"defaultdict(<class 'int'>, {'wrong': 605, 'right': 215})",0.051752109606876436,0.8879836049185245,0.8973856209150327,0.8876097915908736,0.009775829324159102,0.8968668407310705,0.0005187801839622308,"defaultdict(<class 'int'>, {'wrong': 601, 'right': 219})",0.05004029246797988,0.9095271418574428,0.9137254901960784,0.909360220362767,0.004365269833311425,0.9131853785900783,0.0005401116060000932
word,tall,343,"{'wrong': 86.66666666666667, 'right': 83.0}",108,"{'wrong': 26.0, 'right': 30.0}",0.00011675885147888127,0.0012755102040816315,0.0010831091167998411,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 93})",0.038691006376549424,0.6388083574927522,0.660377358490566,0.6386934673366834,0.021683891153882584,0.6652542372881356,-0.004876878797569595,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 27})",0.038691006376549424,0.6895431370588824,0.6509433962264151,0.689748743718593,-0.0388053474921779,0.6483050847457628,0.0026383114806523,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 30})",0.031116587463571613,0.8879836049185245,0.8915094339622641,0.8879648241206031,0.0035446098416610505,0.885593220338983,0.005916213623281097,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 26})",0.04145682105973395,0.9095271418574428,0.9009433962264151,0.909572864321608,-0.008629468095192938,0.885593220338983,0.015350175887432038
word,tank,276,"{'wrong': 75.0, 'right': 51.0}",101,"{'wrong': 23.0, 'right': 32.0}",0.009070294784580497,0.006694214876033057,0.01576031820305815,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 5})",0.10968881838022626,0.6388083574927522,0.6336633663366337,0.6388344637025873,-0.00517109736595367,0.6395348837209303,-0.005871517384296587,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 36})",0.008814132671438223,0.6895431370588824,0.698019801980198,0.6895001255965838,0.008519676383614172,0.689922480620155,0.00809732136004293,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 26})",0.02479508097885348,0.8879836049185245,0.9455445544554455,0.8876915347902538,0.05785301966519174,0.9457364341085271,-0.00019187965308165023,"defaultdict(<class 'int'>, {'wrong': 104, 'right': 25})",0.026963468354008507,0.9095271418574428,0.9158415841584159,0.9094951017332329,0.0063464824251829866,0.9186046511627907,-0.0027630670043747863
word,tap,434,"{'wrong': 115.0, 'right': 89.0}",118,"{'wrong': 29.0, 'right': 31.0}",0.004060938100730487,0.0002777777777777786,0.003242158071583047,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 18})",0.05369358579461107,0.6388083574927522,0.5982905982905983,0.6390467092362613,-0.040756110945663004,0.5967741935483871,0.0015164047422111526,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 18})",0.05369358579461107,0.6895431370588824,0.6923076923076923,0.689526874151541,0.002780818156151277,0.7016129032258065,-0.009305210918114204,"defaultdict(<class 'int'>, {'wrong': 101, 'right': 24})",0.03531444955392696,0.8879836049185245,0.8803418803418803,0.8880285584996732,-0.007686678157792892,0.8790322580645161,0.0013096222773641975,"defaultdict(<class 'int'>, {'wrong': 99, 'right': 26})",0.030321022351219452,0.9095271418574428,0.9102564102564102,0.9095228518276435,0.0007335584287667674,0.9112903225806451,-0.0010339123242348869
word,tape,329,"{'wrong': 83.33333333333333, 'right': 79.0}",101,"{'wrong': 22.333333333333332, 'right': 34.0}",0.00017814301194506881,0.010722663772276889,0.0069049740201289934,"defaultdict(<class 'int'>, {'wrong': 106, 'right': 30})",0.03943801341497743,0.6388083574927522,0.63,0.6388526072540942,-0.008852607254094202,0.6518518518518519,-0.0218518518518519,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 108})",0.044485210875511036,0.6895431370588824,0.76,0.6891891891891891,0.07081081081081086,0.7555555555555555,0.004444444444444473,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 31})",0.03706340678327063,0.8879836049185245,0.915,0.887847885059781,0.027152114940219074,0.9037037037037037,0.01129629629629636,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 28})",0.044485210875511036,0.9095271418574428,0.94,0.9093740580729428,0.030625941927057143,0.9481481481481482,-0.008148148148148238
word,target,235,"{'wrong': 58.0, 'right': 61.0}",52,"{'wrong': 12.0, 'right': 16.0}",0.00015888708424546247,0.005102040816326529,0.001743450398381521,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 10})",0.0741557860551794,0.6388083574927522,0.6470588235294118,0.6387872713605612,0.00827155216885056,0.6428571428571429,0.004201680672268893,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 21})",0.017573444064896415,0.6895431370588824,0.7058823529411765,0.6895013781007266,0.01638097484044987,0.6984126984126984,0.007469654528478142,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 17})",0.03250657016102878,0.8879836049185245,0.9215686274509803,0.8878977699824605,0.03367085746851983,0.9285714285714286,-0.007002801120448265,"defaultdict(<class 'int'>, {'wrong': 50, 'right': 14})",0.04753969662188058,0.9095271418574428,0.9215686274509803,0.9094963668253571,0.012072260625623277,0.9206349206349206,0.0009337068160597539
word,taste,71,"{'right': 16.0, 'wrong': 18.333333333333332}",23,"{'wrong': 5.333333333333333, 'right': 7.0}",0.001154679988688846,0.0045653761869978125,0.005170795410132049,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.027956330228672353,0.6388083574927522,0.6304347826086957,0.6388179952960016,-0.008383212687305908,0.6551724137931034,-0.02473763118440775,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.06651567819115062,0.6895431370588824,0.7608695652173914,0.6894610418856028,0.0714085233317886,0.7931034482758621,-0.03223388305847075,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.027956330228672353,0.8879836049185245,0.8913043478260869,0.8879797828153931,0.0033245650106937807,0.896551724137931,-0.005247376311844132,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 8})",0.019535140112557962,0.9095271418574428,0.9565217391304348,0.9094730520942801,0.047048687036154724,0.9482758620689655,0.008245877061469287
word,tattoo,323,"{'wrong': 77.66666666666667, 'right': 90.0}",90,"{'wrong': 25.0, 'right': 15.0}",0.001352718677991692,0.015625,0.013249405034728136,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 18})",0.07156964033861665,0.6388083574927522,0.627906976744186,0.638855421686747,-0.010948444942560975,0.6197916666666666,0.008115310077519422,"defaultdict(<class 'int'>, {'right': 34, 'wrong': 66})",0.01979879630163356,0.6895431370588824,0.7267441860465116,0.6893825301204819,0.03736165592602969,0.75,-0.023255813953488413,"defaultdict(<class 'int'>, {'right': 27, 'wrong': 73})",0.03751307278506717,0.8879836049185245,0.936046511627907,0.8877761044176706,0.048270407210236344,0.9427083333333334,-0.006661821705426396,"defaultdict(<class 'int'>, {'right': 28, 'wrong': 72})",0.0345707694943559,0.9095271418574428,0.9069767441860465,0.9095381526104418,-0.0025614084243953394,0.9166666666666666,-0.009689922480620172
word,tea,123,"{'right': 38.0, 'wrong': 28.333333333333332}",35,"{'wrong': 9.666666666666666, 'right': 6.0}",0.005309209363399916,0.013693979176097782,0.01817474550500539,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 10})",0.05262224846151687,0.6388083574927522,0.6714285714285714,0.6387511892243753,0.032677382204196026,0.6666666666666666,0.004761904761904745,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 10})",0.05262224846151687,0.6895431370588824,0.6142857142857143,0.689675028791748,-0.0753893145060337,0.6153846153846154,-0.001098901098901095,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.05262224846151687,0.8879836049185245,0.8857142857142857,0.8879875819938912,-0.0022732962796054856,0.8974358974358975,-0.011721611721611791,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 26})",0.029238754295903314,0.9095271418574428,0.9,0.9095438385659206,-0.00954383856592056,0.9102564102564102,-0.01025641025641022
word,teach,41,"{'wrong': 10.333333333333334, 'right': 10.0}",24,"{'wrong': 5.333333333333333, 'right': 8.0}",6.718624025799577e-05,0.010000000000000005,0.005915085948434411,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.033966171754706814,0.6388083574927522,0.6041666666666666,0.6388499649684716,-0.03468329830180494,0.5757575757575758,0.02840909090909083,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 20})",0.0048603098373421055,0.6895431370588824,0.7083333333333334,0.6895205685116605,0.018812764821672823,0.6666666666666666,0.04166666666666674,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.043769694278775244,0.8879836049185245,0.9375,0.8879241317185467,0.04957586828145333,0.9393939393939394,-0.0018939393939394478,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.033966171754706814,0.9095271418574428,0.9583333333333334,0.9094685216695025,0.04886481166383083,0.9696969696969697,-0.011363636363636354
word,teacher,121,"{'right': 24.0, 'wrong': 32.333333333333336}",32,"{'wrong': 7.333333333333333, 'right': 10.0}",0.005470746822590252,0.0059171597633136145,0.011427225106703486,"defaultdict(<class 'int'>, {'wrong': 36, 'right': 5})",0.06071032558901063,0.6388083574927522,0.671875,0.6387553819965955,0.03311961800340446,0.6951219512195121,-0.023246951219512146,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 12})",0.009697662408146256,0.6895431370588824,0.625,0.6896465405026535,-0.0646465405026535,0.5975609756097561,0.027439024390243927,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 13})",0.006373241325776043,0.8879836049185245,0.875,0.8880044057274457,-0.013004405727445656,0.8536585365853658,0.021341463414634165,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 15})",0.0018943228389204422,0.9095271418574428,0.875,0.9095824571943527,-0.03458245719435271,0.8536585365853658,0.021341463414634165
word,team,767,"{'wrong': 190.33333333333334, 'right': 196.0}",231,"{'wrong': 59.0, 'right': 54.0}",5.3786214500167604e-05,0.0004894666771086227,0.0004340388442507651,"defaultdict(<class 'int'>, {'right': 47, 'wrong': 189})",0.05329876016958497,0.6388083574927522,0.658256880733945,0.6385940974327875,0.01966278330115745,0.6591928251121076,-0.0009359443781626897,"defaultdict(<class 'int'>, {'wrong': 180, 'right': 56})",0.039687494209310364,0.6895431370588824,0.6903669724770642,0.6895340610470992,0.0008329114299649998,0.6883408071748879,0.0020261653021763637,"defaultdict(<class 'int'>, {'right': 63, 'wrong': 173})",0.030832103087911594,0.8879836049185245,0.9357798165137615,0.8874570446735395,0.048322771840222045,0.9372197309417041,-0.0014399144279425569,"defaultdict(<class 'int'>, {'wrong': 175, 'right': 61})",0.03322054980958617,0.9095271418574428,0.9357798165137615,0.9092379219729129,0.026541894540848654,0.9349775784753364,0.0008022380384251626
word,tear,482,"{'right': 158.0, 'wrong': 108.0}",116,"{'wrong': 23.666666666666668, 'right': 45.0}",0.008833173158460064,0.024130455273824097,0.002008669838033829,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 84})",0.008489486743394756,0.6388083574927522,0.6422413793103449,0.6387883358471593,0.0034530434631855345,0.6243093922651933,0.017931987045151532,"defaultdict(<class 'int'>, {'wrong': 133, 'right': 48})",0.056301510682178146,0.6895431370588824,0.7155172413793104,0.6893916540975364,0.026125587281773943,0.7016574585635359,0.01385978281577449,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 56})",0.041477488566828105,0.8879836049185245,0.9094827586206896,0.8878582202111613,0.02162453840952827,0.9171270718232044,-0.007644313202514796,"defaultdict(<class 'int'>, {'wrong': 130, 'right': 51})",0.05041320704768979,0.9095271418574428,0.9181034482758621,0.9094771241830065,0.008626324092855575,0.9281767955801105,-0.010073347304248359
word,technique,246,"{'wrong': 56.666666666666664, 'right': 76.0}",79,"{'right': 24.0, 'wrong': 18.333333333333332}",0.005309209363399916,0.004479508959017924,1.7964404868793093e-05,"defaultdict(<class 'int'>, {'wrong': 68, 'right': 31})",0.034597499332808354,0.6388083574927522,0.6081081081081081,0.6389223359422035,-0.030814227834095376,0.625,-0.016891891891891886,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 25})",0.05403270267333621,0.6895431370588824,0.7905405405405406,0.6891681717840659,0.1013723687564747,0.8043478260869565,-0.01380728554641597,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 28})",0.04365063587042357,0.8879836049185245,0.9324324324324325,0.8878185831828216,0.04461384924961087,0.9456521739130435,-0.013219741480611003,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 27})",0.04695663837820479,0.9095271418574428,0.9527027027027027,0.9093668472807546,0.04333585542194818,0.9619565217391305,-0.009253819036427746
word,teen,187,"{'wrong': 50.666666666666664, 'right': 35.0}",48,"{'wrong': 13.333333333333334, 'right': 8.0}",0.008361216672470435,0.015625000000000007,0.0005909644455500511,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 7})",0.05135044567098651,0.6388083574927522,0.6770833333333334,0.6387163042389017,0.03836702909443168,0.6574074074074074,0.01967592592592593,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 13})",0.01619406087320146,0.6895431370588824,0.71875,0.6894728930754584,0.02927710692454155,0.7129629629629629,0.0057870370370370905,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 41})",0.01619406087320146,0.8879836049185245,0.9375,0.8878645154825133,0.04963548451748667,0.9351851851851852,0.0023148148148147696,"defaultdict(<class 'int'>, {'right': 13, 'wrong': 41})",0.01619406087320146,0.9095271418574428,0.9270833333333334,0.9094849183284899,0.017598415004843493,0.9259259259259259,0.0011574074074074403
word,teeth,398,"{'wrong': 101.66666666666667, 'right': 93.0}",132,"{'wrong': 31.0, 'right': 39.0}",0.000495519797335334,0.003265306122448982,0.003159614543930645,"defaultdict(<class 'int'>, {'wrong': 124, 'right': 33})",0.04044796434548828,0.6388083574927522,0.628099173553719,0.6388735227558461,-0.010774349202127054,0.6241379310344828,0.003961242519236241,"defaultdict(<class 'int'>, {'wrong': 118, 'right': 39})",0.028798803564745942,0.6895431370588824,0.6735537190082644,0.6896404324867991,-0.01608671347853463,0.6758620689655173,-0.00230834995725282,"defaultdict(<class 'int'>, {'wrong': 108, 'right': 49})",0.014434441816287391,0.8879836049185245,0.8801652892561983,0.888031179280865,-0.007865890024666644,0.8758620689655172,0.004303220290681087,"defaultdict(<class 'int'>, {'wrong': 117, 'right': 40})",0.027095012421574326,0.9095271418574428,0.9462809917355371,0.9093034950968066,0.03697749663873051,0.9413793103448276,0.004901681390709567
word,telephone,85,"{'wrong': 21.333333333333332, 'right': 21.0}",28,"{'right': 13.0, 'wrong': 5.0}",1.5500031000061727e-05,0.04938271604938271,0.02715085129520546,"defaultdict(<class 'int'>, {'wrong': 48, 'right': 5})",0.10395290395854848,0.6388083574927522,0.6071428571428571,0.638852738011813,-0.031709880868955875,0.6792452830188679,-0.07210242587601079,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.04011555419868986,0.6895431370588824,0.6607142857142857,0.6895835418960857,-0.02886925618180003,0.6415094339622641,0.01920485175202158,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 12})",0.04011555419868986,0.8879836049185245,0.9107142857142857,0.8879517469216138,0.02276253879267187,0.9339622641509434,-0.023247978436657712,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 10})",0.05388653421891033,0.9095271418574428,0.8928571428571429,0.9095505055561117,-0.016693362698968817,0.9056603773584906,-0.012803234501347682
word,tell,84,"{'wrong': 20.333333333333332, 'right': 23.0}",25,"{'right': 9.0, 'wrong': 5.333333333333333}",0.0009467455621301811,0.016360194699837752,0.004848380617101779,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 19})",0.0001491798870209022,0.6388083574927522,0.64,0.6388068665231971,0.0011931334768029433,0.6216216216216216,0.018378378378378413,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 5})",0.09260685697905915,0.6895431370588824,0.68,0.6895550773234573,-0.009555077323457284,0.6891891891891891,-0.009189189189189095,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.06525741448560754,0.8879836049185245,0.94,0.8879185225964666,0.052081477403533305,0.9594594594594594,-0.019459459459459483,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.03583186284984367,0.9095271418574428,0.94,0.9094890145638357,0.030510985436164262,0.918918918918919,0.021081081081080977
word,temple,109,"{'wrong': 26.666666666666668, 'right': 29.0}",32,"{'wrong': 8.333333333333334, 'right': 7.0}",0.00043924127792319546,0.0018903591682419658,0.0020785180731749796,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 5})",0.08206027463602308,0.6388083574927522,0.65625,0.6387804145389006,0.017469585461099446,0.6470588235294118,0.009191176470588203,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 5})",0.08206027463602308,0.6895431370588824,0.65625,0.6895964754180435,-0.033346475418043475,0.6470588235294118,0.009191176470588203,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 12})",0.014416878180026224,0.8879836049185245,0.75,0.8882046660658857,-0.13820466606588566,0.75,0.0,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 7})",0.05500162066537364,0.9095271418574428,0.8125,0.9096825873635727,-0.09718258736357266,0.8088235294117647,0.003676470588235281
word,tender,119,"{'right': 52.0, 'wrong': 22.333333333333332}",20,"{'right': 7.0, 'wrong': 4.333333333333333}",0.03982082889259789,0.01384083044982699,0.003736154994327865,"defaultdict(<class 'int'>, {'wrong': 14, 'right': 15})",0.017561806968969113,0.6388083574927522,0.631578947368421,0.6388152298994346,-0.007236282531013605,0.6428571428571429,-0.011278195488721887,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 11})",0.05254971100529336,0.6895431370588824,0.7105263157894737,0.6895231900735478,0.021003125715925886,0.6607142857142857,0.049812030075187974,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 5})",0.14945980560136415,0.8879836049185245,0.8947368421052632,0.8879771851703607,0.006759656934902436,0.875,0.019736842105263164,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.12823505944764824,0.9095271418574428,0.8947368421052632,0.9095412017811577,-0.014804359675894552,0.9107142857142857,-0.015977443609022535
word,tennis,412,"{'wrong': 109.66666666666667, 'right': 83.0}",107,"{'right': 27.0, 'wrong': 26.666666666666668}",0.004789214688521451,9.644689633887446e-06,0.0026281654375162194,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 88})",0.03613160942423916,0.6388083574927522,0.6490384615384616,0.6387548990051252,0.010283562533336399,0.6476190476190476,0.0014194139194139144,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 29})",0.014575321938068,0.6895431370588824,0.7259615384615384,0.6893528288614209,0.03660870960011753,0.7285714285714285,-0.0026098901098901006,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 25})",0.022683001971728498,0.8879836049185245,0.9038461538461539,0.8879007134961311,0.015945440350022766,0.9047619047619048,-0.0009157509157509125,"defaultdict(<class 'int'>, {'wrong': 82, 'right': 26})",0.020453533402205563,0.9095271418574428,0.9134615384615384,0.9095065822530399,0.003954956208498506,0.9142857142857143,-0.0008241758241758212
word,tense,71,"{'wrong': 15.666666666666666, 'right': 24.0}",22,"{'right': 6.0, 'wrong': 5.333333333333333}",0.011033825294823822,0.0008650519031141856,0.002915665503320116,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 13})",0.007896119643359477,0.6388083574927522,0.6363636363636364,0.6388110488390712,-0.002447412475434896,0.64,-0.0036363636363636598,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.13593528497794494,0.6895431370588824,0.6818181818181818,0.6895516413130505,-0.0077334594948687,0.68,0.0018181818181817189,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.10999273191352622,0.8879836049185245,0.8636363636363636,0.8880104083266613,-0.02437404469029769,0.88,-0.016363636363636358,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.05459108789833536,0.9095271418574428,0.9318181818181818,0.9095026020816653,0.022315579736516433,0.94,-0.008181818181818179
word,tent,185,"{'wrong': 49.666666666666664, 'right': 36.0}",72,"{'right': 19.0, 'wrong': 17.666666666666668}",0.006362700419385607,0.0003305785123966924,0.004823080379559912,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 5})",0.09303834674199135,0.6388083574927522,0.6319444444444444,0.6388331493929968,-0.0068887049485524265,0.631578947368421,0.0003654970760234022,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 59})",0.022387769117659488,0.6895431370588824,0.6805555555555556,0.6895755994782783,-0.00902004392272271,0.6842105263157895,-0.003654970760233911,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 13})",0.03816803223851497,0.8879836049185245,0.8472222222222222,0.8881308317447577,-0.0409086095225355,0.8421052631578947,0.00511695906432752,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 18})",0.019248421320293592,0.9095271418574428,0.9097222222222222,0.9095264372429016,0.00019578497932060124,0.9013157894736842,0.008406432748538029
word,terrace,78,"{'wrong': 20.0, 'right': 18.0}",18,"{'wrong': 4.0, 'right': 6.0}",0.0006925207756232686,0.009999999999999995,0.008043454339765752,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.058750481962057816,0.6388083574927522,0.5833333333333334,0.6388583149889934,-0.05552498165566,0.62,-0.036666666666666625,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 3})",0.0788215880298887,0.6895431370588824,0.6666666666666666,0.6895637382429458,-0.022897071576279182,0.72,-0.053333333333333344,"defaultdict(<class 'int'>, {'wrong': 21, 'right': 4})",0.058750481962057816,0.8879836049185245,0.9166666666666666,0.8879577746647989,0.02870889200186777,0.94,-0.023333333333333317,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 7})",0.020139590146975042,0.9095271418574428,0.9444444444444444,0.909495697418451,0.034948747025993376,0.94,0.004444444444444473
word,text,318,"{'wrong': 78.66666666666667, 'right': 82.0}",83,"{'wrong': 22.666666666666668, 'right': 15.0}",0.00010760834007678913,0.01035711488761845,0.006354964764065593,"defaultdict(<class 'int'>, {'wrong': 72, 'right': 19})",0.050536176299042807,0.6388083574927522,0.654320987654321,0.6387452948557089,0.01557569279861215,0.6404494382022472,0.013871549452073806,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 68})",0.03569023750767293,0.6895431370588824,0.7407407407407407,0.6893350062735257,0.05140573446721497,0.7303370786516854,0.010403662089055299,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 75})",0.06410253383590504,0.8879836049185245,0.9074074074074074,0.8879046424090339,0.019502764998373556,0.898876404494382,0.008531002913025443,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 71})",0.046502601501553706,0.9095271418574428,0.9197530864197531,0.9094855708908407,0.010267515528912363,0.9157303370786517,0.0040227493411013615
word,than,121,"{'wrong': 31.0, 'right': 28.0}",54,"{'wrong': 13.333333333333334, 'right': 14.0}",0.0006463659867854073,0.00014872099940511625,0.0007078799775249219,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 15})",0.023115194145507036,0.6388083574927522,0.6415094339622641,0.6388011827795319,0.002708251182732213,0.6363636363636364,0.005145797598627766,"defaultdict(<class 'int'>, {'wrong': 47, 'right': 9})",0.05872861603175395,0.6895431370588824,0.6792452830188679,0.6895704906530347,-0.010325207634166778,0.6818181818181818,-0.002572898799313883,"defaultdict(<class 'int'>, {'wrong': 44, 'right': 12})",0.038214008819027645,0.8879836049185245,0.8867924528301887,0.8879867689069313,-0.0011943160767425853,0.8818181818181818,0.00497427101200687,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 14})",0.027628836756373197,0.9095271418574428,0.8584905660377359,0.9096627073623014,-0.05117214132456549,0.8545454545454545,0.0039451114922813835
word,that,2307,"{'wrong': 589.3333333333334, 'right': 539.0}",720,"{'right': 188.0, 'wrong': 177.33333333333334}",0.000497481067093725,0.00021311737439394776,0.0006811043192920686,"defaultdict(<class 'int'>, {'wrong': 636, 'right': 118})",0.06167706693438128,0.6388083574927522,0.6266280752532561,0.6392441107947191,-0.012616035541462955,0.6272475795297372,-0.0006195042764810532,"defaultdict(<class 'int'>, {'wrong': 576, 'right': 178})",0.03227269589784722,0.6895431370588824,0.703328509406657,0.6890499611700751,0.014278548236581923,0.7033195020746889,9.007331968180488e-06,"defaultdict(<class 'int'>, {'wrong': 554, 'right': 200})",0.024420009049261518,0.8879836049185245,0.926917510853835,0.8865907325912503,0.040326778262584684,0.9266943291839558,0.0002231816698792244,"defaultdict(<class 'int'>, {'wrong': 569, 'right': 185})",0.029626826576262685,0.9095271418574428,0.9544138929088278,0.9079213046854776,0.04649258822335023,0.9522821576763485,0.002131735232479337
word,the,164349,"{'right': 39783.0, 'wrong': 41522.0}",45840,"{'wrong': 11508.666666666666, 'right': 11314.0}",0.00011436803631142767,1.8188229223116304e-05,2.06742176384648e-05,"defaultdict(<class 'int'>, {'wrong': 35727, 'right': 10308})",0.039073925185876046,0.6388083574927522,0.6377604993123877,0.6568181818181819,-0.019057682505794205,0.6372964766242605,0.00046402268812717473,"defaultdict(<class 'int'>, {'wrong': 33906, 'right': 12129})",0.027480353172564337,0.6895431370588824,0.6925843647519306,0.6372727272727273,0.05531163747920331,0.6925030103135962,8.135443833445777e-05,"defaultdict(<class 'int'>, {'wrong': 34605, 'right': 11430})",0.03162939437832758,0.8879836049185245,0.8906167354279065,0.8427272727272728,0.04788946270063377,0.8903722318203235,0.00024450360758299094,"defaultdict(<class 'int'>, {'wrong': 34651, 'right': 11384})",0.03191516881780779,0.9095271418574428,0.9119062731408019,0.8686363636363637,0.04326990950443821,0.9117847233129156,0.00012154982788625812
word,theater,78,"{'wrong': 21.0, 'right': 15.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.006944444444444446,0.01384083044982699,0.020359583782468535,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 3})",0.06722328153193659,0.6388083574927522,0.7,0.6387471229860903,0.06125287701390969,0.7068965517241379,-0.006896551724137945,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 4})",0.05019248989628658,0.6895431370588824,0.825,0.6894075853097168,0.13559241469028316,0.8275862068965517,-0.002586206896551757,"defaultdict(<class 'int'>, {'wrong': 22, 'right': 7})",0.017555626802238516,0.8879836049185245,0.9,0.8879715801060742,0.01202841989392578,0.8793103448275862,0.020689655172413834,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 6})",0.026014269676967357,0.9095271418574428,0.95,0.909486640648454,0.040513359351545986,0.9482758620689655,0.0017241379310344307
word,their,6714,"{'right': 1565.0, 'wrong': 1716.3333333333333}",1934,"{'wrong': 482.0, 'right': 488.0}",0.0005317512314412837,9.565309809756548e-06,0.0003421525091041565,"defaultdict(<class 'int'>, {'wrong': 1656, 'right': 297})",0.06347310191290328,0.6388083574927522,0.6330194231901118,0.6393456055060905,-0.006326182315978701,0.6321303841676368,0.0008890390224750577,"defaultdict(<class 'int'>, {'wrong': 1473, 'right': 480})",0.029330616598024828,0.6895431370588824,0.6965862271924662,0.6888894958212706,0.007696731371195642,0.6967403958090803,-0.0001541686166141032,"defaultdict(<class 'int'>, {'wrong': 1469, 'right': 484})",0.028768917585406166,0.8879836049185245,0.9061212477928193,0.8863003222810947,0.019820925511724652,0.9065774155995343,-0.0004561678067149799,"defaultdict(<class 'int'>, {'wrong': 1456, 'right': 497})",0.02698946961638659,0.9095271418574428,0.9346674514420247,0.9071939695198558,0.02747348192216892,0.9348079161816065,-0.00014046473958184702
word,them,7521,"{'wrong': 1873.3333333333333, 'right': 1901.0}",2087,"{'wrong': 504.6666666666667, 'right': 573.0}",1.343300507402956e-05,0.0010051626012254325,0.00039364246464520993,"defaultdict(<class 'int'>, {'right': 606, 'wrong': 1688})",0.030703205890534047,0.6388083574927522,0.6356410256410256,0.639150420912716,-0.003509395271690363,0.6333798882681564,0.0022611373728692596,"defaultdict(<class 'int'>, {'wrong': 1741, 'right': 553})",0.03749046771631717,0.6895431370588824,0.6943589743589743,0.6890230394328755,0.005335934926098851,0.6934357541899442,0.0009232201690301256,"defaultdict(<class 'int'>, {'wrong': 1725, 'right': 569})",0.03535172900225172,0.8879836049185245,0.9053846153846153,0.886104342046965,0.019280273337650367,0.9031657355679702,0.0022188798166451473,"defaultdict(<class 'int'>, {'wrong': 1715, 'right': 579})",0.03405506322681028,0.9095271418574428,0.9264102564102564,0.9077038103677448,0.018706446042511593,0.9252793296089385,0.0011309268013178775
word,themselves,376,"{'wrong': 99.0, 'right': 79.0}",99,"{'wrong': 25.333333333333332, 'right': 23.0}",0.003156167150612299,0.0005826397146254455,0.0005167642485441725,"defaultdict(<class 'int'>, {'wrong': 87, 'right': 15})",0.0547532024657858,0.6388083574927522,0.6363636363636364,0.6388205153965941,-0.0024568790329577705,0.6323529411764706,0.004010695187165791,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 19})",0.03928121392560297,0.6895431370588824,0.6818181818181818,0.6895815542271563,-0.0077633724089745115,0.6764705882352942,0.005347593582887611,"defaultdict(<class 'int'>, {'wrong': 80, 'right': 22})",0.029896131068151234,0.8879836049185245,0.9191919191919192,0.8878284020696238,0.03136351712229546,0.9117647058823529,0.007427213309566305,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 78})",0.024533279636290872,0.9095271418574428,0.9393939393939394,0.9093786105390064,0.030015328854933077,0.9411764705882353,-0.0017825311942958333
word,then,14516,"{'wrong': 3672.0, 'right': 3500.0}",4044,"{'wrong': 1007.6666666666666, 'right': 1021.0}",0.00014378591342859373,1.0799312170209437e-05,0.00011671144149450049,"defaultdict(<class 'int'>, {'wrong': 3031, 'right': 1058})",0.02842921352577444,0.6388083574927522,0.6406639004149378,0.6383991214690989,0.0022647789458388745,0.640197152245345,0.0004667481695928011,"defaultdict(<class 'int'>, {'right': 996, 'wrong': 3093})",0.03266378268940247,0.6895431370588824,0.7008298755186722,0.687053871026783,0.013776004491889204,0.7001642935377875,0.000665581980884622,"defaultdict(<class 'int'>, {'wrong': 3043, 'right': 1046})",0.029220531801064105,0.8879836049185245,0.9,0.8853334146787871,0.0146665853212129,0.9000547645125958,-5.4764512595784076e-05,"defaultdict(<class 'int'>, {'wrong': 3061, 'right': 1028})",0.03043268946281033,0.9095271418574428,0.9183955739972337,0.9075712281129888,0.010824345884244857,0.9185377875136911,-0.000142213516457379
word,there,539,"{'wrong': 133.0, 'right': 140.0}",142,"{'wrong': 33.0, 'right': 43.0}",0.00016436554898093314,0.004328254847645427,0.001412259809578582,"defaultdict(<class 'int'>, {'wrong': 107, 'right': 66})",0.008746226348856564,0.6388083574927522,0.647887323943662,0.6387434554973822,0.00914386844627979,0.6329479768786127,0.014939347065049291,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 47})",0.030874498597910374,0.6895431370588824,0.6936619718309859,0.6895136931131696,0.004148278717816312,0.708092485549133,-0.014430513718147076,"defaultdict(<class 'int'>, {'wrong': 125, 'right': 48})",0.02931444773808644,0.8879836049185245,0.9119718309859155,0.8878121224325413,0.024159708553374237,0.9075144508670521,0.00445738011886343,"defaultdict(<class 'int'>, {'wrong': 126, 'right': 47})",0.030874498597910374,0.9095271418574428,0.954225352112676,0.9092076117599678,0.045017740352708224,0.953757225433526,0.00046812667914997164
word,they,3544,"{'wrong': 899.0, 'right': 847.0}",1014,"{'right': 254.0, 'wrong': 253.33333333333334}",0.00022174723701630491,4.3168871444828305e-07,0.0001209027898543668,"defaultdict(<class 'int'>, {'right': 207, 'wrong': 809})",0.0448029424553603,0.6388083574927522,0.6314968814968815,0.6391776937618148,-0.007680812264933223,0.6312240663900415,0.00027281510684007415,"defaultdict(<class 'int'>, {'wrong': 763, 'right': 253})",0.03039621267067289,0.6895431370588824,0.6834719334719335,0.6898498214660785,-0.006377887994145071,0.6836099585062241,-0.00013802503429061197,"defaultdict(<class 'int'>, {'wrong': 752, 'right': 264})",0.027462262416921013,0.8879836049185245,0.9178794178794178,0.8864734299516909,0.031405987927726975,0.9180497925311203,-0.00017037465170244293,"defaultdict(<class 'int'>, {'wrong': 749, 'right': 267})",0.026693548960799132,0.9095271418574428,0.933991683991684,0.9082913253518169,0.025700358639867082,0.9341286307053942,-0.0001369467137102287
word,thick,222,"{'wrong': 59.333333333333336, 'right': 44.0}",68,"{'right': 20.0, 'wrong': 16.0}",0.005504682622268474,0.0030864197530864226,0.008444168226758683,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.026555907108912508,0.6388083574927522,0.6176470588235294,0.6388805296418899,-0.021233470818360467,0.63125,-0.01360294117647054,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.026555907108912508,0.6895431370588824,0.6985294117647058,0.6895124887150166,0.009016923049689263,0.6875,0.011029411764705843,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 17})",0.026555907108912508,0.8879836049185245,0.8676470588235294,0.8880529641889858,-0.02040590536545639,0.85,0.01764705882352946,"defaultdict(<class 'int'>, {'wrong': 61, 'right': 19})",0.020204195497193017,0.9095271418574428,0.9411764705882353,0.9094191995185074,0.03175727106972792,0.93125,0.009926470588235259
word,thigh,75,"{'wrong': 22.0, 'right': 9.0}",24,"{'right': 8.0, 'wrong': 5.333333333333333}",0.04396462018730489,0.010000000000000005,0.04939453039630171,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 1})",0.07107110726175433,0.6388083574927522,0.6666666666666666,0.6387748974076669,0.02789176925899972,0.6818181818181818,-0.015151515151515138,"defaultdict(<class 'int'>, {'right': 7, 'wrong': 26})",0.004076630736606617,0.6895431370588824,0.625,0.6896206585927335,-0.06462065859273347,0.6212121212121212,0.0037878787878787845,"defaultdict(<class 'int'>, {'wrong': 25, 'right': 8})",0.0014690478188254738,0.8879836049185245,0.9166666666666666,0.8879491542388149,0.0287175124278517,0.9090909090909091,0.007575757575757569,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.014184203212216563,0.9095271418574428,0.9166666666666666,0.9095185667100391,0.007148099956627574,0.9242424242424242,-0.007575757575757569
word,thin,148,"{'wrong': 37.333333333333336, 'right': 36.0}",38,"{'wrong': 9.666666666666666, 'right': 9.0}",8.264462809917361e-05,0.00031887755102040787,3.8451844780245e-05,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 11})",0.02321649610772058,0.6388083574927522,0.6578947368421053,0.6387720352564102,0.019122701585695068,0.6538461538461539,0.004048582995951455,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 10})",0.029749505100233428,0.6895431370588824,0.6973684210526315,0.6895282451923077,0.007840175860323817,0.6923076923076923,0.005060728744939236,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.029749505100233428,0.8879836049185245,0.9078947368421053,0.8879457131410257,0.01994902370107965,0.9102564102564102,-0.0023616734143049323,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 29})",0.029749505100233428,0.9095271418574428,0.9342105263157895,0.9094801682692307,0.024730358046558765,0.9358974358974359,-0.001686909581646412
word,thing,371,"{'wrong': 98.33333333333333, 'right': 76.0}",121,"{'wrong': 30.333333333333332, 'right': 30.0}",0.004102855638707408,7.63102469399587e-06,0.0018879326451007542,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 25})",0.031162837142919134,0.6388083574927522,0.6302521008403361,0.6388595564941922,-0.008607455653856122,0.6291666666666667,0.001085434173669464,"defaultdict(<class 'int'>, {'wrong': 90, 'right': 32})",0.01671930594763168,0.6895431370588824,0.7142857142857143,0.689395082214512,0.024890632071202345,0.7125,0.0017857142857142794,"defaultdict(<class 'int'>, {'wrong': 97, 'right': 25})",0.031162837142919134,0.8879836049185245,0.9033613445378151,0.8878915874692009,0.015469757068614198,0.9,0.003361344537815114,"defaultdict(<class 'int'>, {'wrong': 92, 'right': 30})",0.020293215989787734,0.9095271418574428,0.9537815126050421,0.9092623321767989,0.04451918042824321,0.95,0.0037815126050421144
word,third,244,"{'wrong': 63.333333333333336, 'right': 54.0}",78,"{'wrong': 21.333333333333332, 'right': 14.0}",0.0015818698347107455,0.010768956924172304,0.0020927274252082323,"defaultdict(<class 'int'>, {'wrong': 70, 'right': 16})",0.04400168192735031,0.6388083574927522,0.6346153846153846,0.6388247691690084,-0.004209384553623852,0.627906976744186,0.0067084078711985295,"defaultdict(<class 'int'>, {'wrong': 63, 'right': 23})",0.02025364720055952,0.6895431370588824,0.7307692307692307,0.689381774387796,0.041387456381434706,0.7267441860465116,0.00402504472271914,"defaultdict(<class 'int'>, {'right': 24, 'wrong': 62})",0.01774200369193299,0.8879836049185245,0.9230769230769231,0.8878462464873544,0.03523067658956869,0.9302325581395349,-0.007155635062611743,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 67})",0.032387163693246686,0.9095271418574428,0.9423076923076923,0.9093988358089121,0.03290885649878017,0.9418604651162791,0.0004472271914132131
word,this,468,"{'wrong': 114.66666666666667, 'right': 124.0}",131,"{'right': 37.0, 'wrong': 31.333333333333332}",0.00038232264910583233,0.0017192147531231417,0.0002409481651487709,"defaultdict(<class 'int'>, {'wrong': 88, 'right': 61})",0.006110789546136246,0.6388083574927522,0.6538461538461539,0.6387100020124774,0.015136151833676448,0.652027027027027,0.0018191268191268817,"defaultdict(<class 'int'>, {'wrong': 113, 'right': 36})",0.04169236280757362,0.6895431370588824,0.6692307692307692,0.6896759911450996,-0.020445221914330403,0.6722972972972973,-0.0030665280665280736,"defaultdict(<class 'int'>, {'wrong': 105, 'right': 44})",0.026301904539134058,0.8879836049185245,0.9115384615384615,0.8878295431676394,0.02370891837082212,0.902027027027027,0.009511434511434547,"defaultdict(<class 'int'>, {'wrong': 110, 'right': 39})",0.035409248153010574,0.9095271418574428,0.9307692307692308,0.9093882068826725,0.02138102388655827,0.9256756756756757,0.0050935550935551355
word,thoroughly,78,"{'right': 19.0, 'wrong': 19.666666666666668}",24,"{'wrong': 6.0, 'right': 6.0}",7.431629013079696e-05,0.0,3.716136718777364e-05,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.031654864190740886,0.6388083574927522,0.7083333333333334,0.6387248523671304,0.06960848096620298,0.7083333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 5})",0.0449883442304567,0.6895431370588824,0.7083333333333334,0.6895205685116605,0.018812764821672823,0.7083333333333334,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.031654864190740886,0.8879836049185245,0.9791666666666666,0.8878740866780102,0.09129257998865647,0.9791666666666666,0.0,"defaultdict(<class 'int'>, {'wrong': 18, 'right': 6})",0.031654864190740886,0.9095271418574428,1.0,0.909418476628966,0.09058152337103398,1.0,0.0
word,thought,114,"{'wrong': 24.666666666666668, 'right': 40.0}",27,"{'wrong': 6.0, 'right': 9.0}",0.014055691359336797,0.009999999999999995,0.00018082553757093212,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 18})",0.008845864850539023,0.6388083574927522,0.6851851851851852,0.6387456829671154,0.046439502218069806,0.6756756756756757,0.009509509509509573,"defaultdict(<class 'int'>, {'wrong': 24, 'right': 13})",0.036171629712973684,0.6895431370588824,0.6296296296296297,0.689624105310576,-0.0599944756809464,0.6081081081081081,0.021521521521521536,"defaultdict(<class 'int'>, {'wrong': 27, 'right': 10})",0.06280779435943497,0.8879836049185245,0.9074074074074074,0.8879573552229841,0.019450052184423305,0.9054054054054054,0.002002002002002068,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 9})",0.07378898242826669,0.9095271418574428,0.9444444444444444,0.9094799539516493,0.03496449049279515,0.9594594594594594,-0.01501501501501501
word,thoughtful,125,"{'wrong': 24.666666666666668, 'right': 51.0}",20,"{'wrong': 4.333333333333333, 'right': 7.0}",0.030279066156921334,0.01384083044982699,0.0017373738077035815,"defaultdict(<class 'int'>, {'right': 21, 'wrong': 8})",0.0014944681645642586,0.6388083574927522,0.7,0.6387471229860903,0.06125287701390969,0.6379310344827587,0.06206896551724128,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 14})",0.012817826292917132,0.6895431370588824,0.725,0.6895076553587511,0.03549234464124884,0.6896551724137931,0.03534482758620683,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.06768500721615844,0.8879836049185245,0.95,0.8879215450815571,0.06207845491844288,0.9310344827586207,0.018965517241379293,"defaultdict(<class 'int'>, {'wrong': 20, 'right': 9})",0.06768500721615844,0.9095271418574428,0.95,0.909486640648454,0.040513359351545986,0.9310344827586207,0.018965517241379293
word,thoughtfully,228,"{'wrong': 47.333333333333336, 'right': 86.0}",52,"{'wrong': 12.333333333333334, 'right': 15.0}",0.021024999999999988,0.002379535990481855,0.004818665057351949,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 28})",0.0064552567667011534,0.6388083574927522,0.6923076923076923,0.638668938558685,0.053638753749007284,0.675,0.017307692307692246,"defaultdict(<class 'int'>, {'right': 19, 'wrong': 41})",0.05500312031469007,0.6895431370588824,0.7115384615384616,0.6894858173799739,0.022052644158487622,0.7083333333333334,0.0032051282051281937,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 17})",0.06729640156708082,0.8879836049185245,0.8653846153846154,0.888042497744813,-0.022657882360197612,0.875,-0.009615384615384581,"defaultdict(<class 'int'>, {'wrong': 46, 'right': 14})",0.08884752713826252,0.9095271418574428,0.8653846153846154,0.9096421770071164,-0.04425756162250094,0.8666666666666667,-0.0012820512820512775
word,three,648,"{'wrong': 167.33333333333334, 'right': 146.0}",184,"{'wrong': 43.333333333333336, 'right': 54.0}",0.001158895427795382,0.003002439482079189,0.003952933220867302,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 52})",0.02811531522384133,0.6388083574927522,0.6373626373626373,0.6388216303470541,-0.0014589929844167626,0.6401869158878505,-0.002824278525213164,"defaultdict(<class 'int'>, {'wrong': 164, 'right': 52})",0.02811531522384133,0.6895431370588824,0.6785714285714286,0.6896438660209847,-0.011072437449556105,0.6752336448598131,0.0033377837116155273,"defaultdict(<class 'int'>, {'wrong': 161, 'right': 55})",0.024490906666327972,0.8879836049185245,0.9120879120879121,0.8877623083131557,0.024325603774756344,0.9112149532710281,0.0008729588168839841,"defaultdict(<class 'int'>, {'wrong': 166, 'right': 50})",0.030706410871846286,0.9095271418574428,0.9340659340659341,0.9093018563357547,0.024764077730179412,0.9345794392523364,-0.0005135051864023632
word,throat,185,"{'right': 52.0, 'wrong': 44.333333333333336}",55,"{'wrong': 13.666666666666666, 'right': 14.0}",0.0015834341063924021,3.6289737262302455e-05,0.0005714578687987405,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 5})",0.12846984935189998,0.6388083574927522,0.6181818181818182,0.6388652197884818,-0.0206834016066636,0.6228070175438597,-0.004625199362041532,"defaultdict(<class 'int'>, {'right': 20, 'wrong': 37})",0.018176183375317213,0.6895431370588824,0.6363636363636364,0.6896897398626636,-0.05332610349902722,0.631578947368421,0.004784688995215336,"defaultdict(<class 'int'>, {'wrong': 39, 'right': 18})",0.02586642030523921,0.8879836049185245,0.8818181818181818,0.8880006014736104,-0.006182419655428539,0.8859649122807017,-0.004146730462519899,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 15})",0.04044970940744729,0.9095271418574428,0.8727272727272727,0.9096285900456117,-0.03690131731833901,0.8771929824561403,-0.004465709728867617
word,through,6952,"{'wrong': 1762.3333333333333, 'right': 1665.0}",1921,"{'wrong': 487.3333333333333, 'right': 459.0}",0.000201627846905554,0.0002241026928179571,2.9707853875179675e-07,"defaultdict(<class 'int'>, {'wrong': 1601, 'right': 349})",0.05456719823459409,0.6388083574927522,0.6359143327841845,0.6390981578223811,-0.003183825038196586,0.6343243243243243,0.001590008459860237,"defaultdict(<class 'int'>, {'right': 492, 'wrong': 1458})",0.029650264454120397,0.6895431370588824,0.6768259198242724,0.6908166070937586,-0.013990687269486157,0.6759459459459459,0.000879973878326501,"defaultdict(<class 'int'>, {'right': 493, 'wrong': 1457})",0.029509429302062677,0.8879836049185245,0.8885227896760022,0.8879296123178444,0.0005931773581577815,0.8886486486486487,-0.0001258589726464976,"defaultdict(<class 'int'>, {'right': 504, 'wrong': 1446})",0.02798736950486652,0.9095271418574428,0.9066447007138935,0.9098157822381083,-0.0031710815242148582,0.9075675675675675,-0.0009228668536740425
word,throughout,189,"{'right': 50.0, 'wrong': 46.333333333333336}",60,"{'wrong': 12.333333333333334, 'right': 23.0}",0.0003621843608194341,0.022783908864364544,0.00898947319930106,"defaultdict(<class 'int'>, {'wrong': 60, 'right': 32})",0.015000736180000494,0.6388083574927522,0.635593220338983,0.6388178673484735,-0.0032246470094904334,0.6043956043956044,0.031197615943378665,"defaultdict(<class 'int'>, {'right': 17, 'wrong': 75})",0.06312345254287131,0.6895431370588824,0.6949152542372882,0.6895272472050935,0.005388007032194664,0.7362637362637363,-0.04134848202644814,"defaultdict(<class 'int'>, {'wrong': 71, 'right': 21})",0.046073163649649945,0.8879836049185245,0.940677966101695,0.8878277435203289,0.05285022258136607,0.9340659340659341,0.006612032035760884,"defaultdict(<class 'int'>, {'wrong': 74, 'right': 18})",0.05850418004989321,0.9095271418574428,0.9322033898305084,0.9094600691833359,0.02274332064717255,0.9395604395604396,-0.00735704972993112
word,throw,3871,"{'wrong': 1008.0, 'right': 847.0}",1041,"{'wrong': 267.0, 'right': 240.0}",0.001883232467070131,0.0007090087882076971,0.00014129939003155057,"defaultdict(<class 'int'>, {'right': 112, 'wrong': 956})",0.08113382390812578,0.6388083574927522,0.6383744855967078,0.6388305138173794,-0.0004560282206715893,0.6381381381381381,0.00023634745856970785,"defaultdict(<class 'int'>, {'right': 283, 'wrong': 785})",0.020083358742795057,0.6895431370588824,0.7103909465020576,0.6884785121361774,0.021912434365880196,0.7107107107107107,-0.00031976420865309496,"defaultdict(<class 'int'>, {'right': 252, 'wrong': 816})",0.02723880118848488,0.8879836049185245,0.9068930041152263,0.8870179678470106,0.01987503626821574,0.9049049049049049,0.0019880992103213924,"defaultdict(<class 'int'>, {'right': 263, 'wrong': 805})",0.02454743416422294,0.9095271418574428,0.934156378600823,0.9082694126300305,0.02588696597079254,0.9334334334334334,0.000722945167389577
word,throwing,1019,"{'wrong': 268.6666666666667, 'right': 213.0}",268,"{'wrong': 64.66666666666667, 'right': 74.0}",0.0033391602112043672,0.001132581360946743,0.004188875781960765,"defaultdict(<class 'int'>, {'wrong': 255, 'right': 41})",0.058122405968639025,0.6388083574927522,0.6264367816091954,0.6389718916181312,-0.012535110008935813,0.6319444444444444,-0.005507662835249061,"defaultdict(<class 'int'>, {'wrong': 226, 'right': 70})",0.02387876812181191,0.6895431370588824,0.7183908045977011,0.6891618131172449,0.029228991480456212,0.7170138888888888,0.0013769157088122652,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 71})",0.02303368472785447,0.8879836049185245,0.9425287356321839,0.8872625981261079,0.05526613750607601,0.9427083333333334,-0.00017959770114950313,"defaultdict(<class 'int'>, {'wrong': 225, 'right': 71})",0.02303368472785447,0.9095271418574428,0.9501915708812261,0.9089896176247151,0.04120195325651099,0.9479166666666666,0.002274904214559448
word,thrown,193,"{'wrong': 51.333333333333336, 'right': 39.0}",68,"{'wrong': 16.333333333333332, 'right': 19.0}",0.004660203428602551,0.0014239943040227875,0.005634032245304659,"defaultdict(<class 'int'>, {'wrong': 66, 'right': 11})",0.05275557219177405,0.6388083574927522,0.625,0.6388554519008928,-0.013855451900892768,0.6233766233766234,0.0016233766233766378,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.019263794022662782,0.6895431370588824,0.6985294117647058,0.6895124887150166,0.009016923049689263,0.7012987012987013,-0.002769289533995467,"defaultdict(<class 'int'>, {'wrong': 53, 'right': 24})",0.007738964244140258,0.8879836049185245,0.8970588235294118,0.8879526532249975,0.009106170304414296,0.8766233766233766,0.02043544690603516,"defaultdict(<class 'int'>, {'wrong': 58, 'right': 19})",0.019263794022662782,0.9095271418574428,0.9705882352941176,0.909318888554519,0.06126934673959861,0.9675324675324676,0.0030557677616500634
word,thrust,173,"{'right': 35.0, 'wrong': 46.0}",56,"{'right': 12.0, 'wrong': 14.666666666666666}",0.004610577655845145,0.0024999999999999988,0.00016249506370541716,"defaultdict(<class 'int'>, {'wrong': 54, 'right': 5})",0.08434651738544442,0.6388083574927522,0.6160714285714286,0.6388721804511278,-0.02280075187969921,0.6101694915254238,0.005901937046004835,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 41})",0.008697580751418056,0.6895431370588824,0.6696428571428571,0.6895989974937343,-0.019956140350877227,0.6694915254237288,0.00015133171912828924,"defaultdict(<class 'int'>, {'right': 12, 'wrong': 47})",0.03067574733031348,0.8879836049185245,0.8928571428571429,0.8879699248120301,0.004887218045112829,0.8983050847457628,-0.005447941888619856,"defaultdict(<class 'int'>, {'right': 10, 'wrong': 49})",0.04204826455883752,0.9095271418574428,0.9017857142857143,0.9095488721804511,-0.007763157894736805,0.8983050847457628,0.003480629539951541
word,thug,156,"{'wrong': 42.0, 'right': 30.0}",40,"{'wrong': 10.0, 'right': 10.0}",0.006944444444444446,0.0,0.003500705081291123,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 5})",0.056104218135379254,0.6388083574927522,0.6875,0.6387108083742362,0.048789191625763784,0.6875,0.0,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 12})",0.007424438279196168,0.6895431370588824,0.675,0.6895722728638686,-0.01457227286386853,0.675,0.0,"defaultdict(<class 'int'>, {'wrong': 35, 'right': 5})",0.056104218135379254,0.8879836049185245,0.8125,0.8881348292096564,-0.07563482920965636,0.8125,0.0,"defaultdict(<class 'int'>, {'wrong': 32, 'right': 8})",0.02796278789257317,0.9095271418574428,0.8625,0.9096213563057197,-0.047121356305719675,0.8625,0.0
word,thumb,354,"{'right': 115.0, 'wrong': 79.66666666666667}",115,"{'wrong': 27.666666666666668, 'right': 32.0}",0.008236184087070745,0.0013186230142629748,0.0015070140633194132,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 49})",0.0217940785314368,0.6388083574927522,0.7105263157894737,0.6383973456665997,0.072128970122874,0.7047244094488189,0.0058019063406548055,"defaultdict(<class 'int'>, {'right': 39, 'wrong': 89})",0.04198737560916566,0.6895431370588824,0.7105263157894737,0.6894228835712849,0.021103432218188778,0.7125984251968503,-0.0020721094073766766,"defaultdict(<class 'int'>, {'wrong': 94, 'right': 34})",0.055076951376071576,0.8879836049185245,0.8728070175438597,0.888070581138146,-0.015263563594286267,0.8622047244094488,0.010602293134410856,"defaultdict(<class 'int'>, {'wrong': 93, 'right': 35})",0.05228101218683408,0.9095271418574428,0.9035087719298246,0.9095616328172129,-0.006052860887388323,0.905511811023622,-0.0020030390937973985
word,tie,578,"{'wrong': 148.0, 'right': 134.0}",176,"{'right': 44.0, 'wrong': 44.0}",0.0006161661888234989,0.0,0.0003083048052548677,"defaultdict(<class 'int'>, {'right': 31, 'wrong': 145})",0.052360937750019376,0.6388083574927522,0.6449704142011834,0.6387558602611282,0.006214553940055212,0.6449704142011834,0.0,"defaultdict(<class 'int'>, {'right': 42, 'wrong': 134})",0.030909043810429186,0.6895431370588824,0.7248520710059172,0.6892423249483289,0.035609746057588265,0.7248520710059172,0.0,"defaultdict(<class 'int'>, {'right': 44, 'wrong': 132})",0.027768342362950844,0.8879836049185245,0.8964497041420119,0.887911478550184,0.00853822559182782,0.8964497041420119,0.0,"defaultdict(<class 'int'>, {'right': 45, 'wrong': 131})",0.026275361593473504,0.9095271418574428,0.9289940828402367,0.9093612945505873,0.019632788289649317,0.9289940828402367,0.0
word,tied,135,"{'wrong': 36.333333333333336, 'right': 26.0}",39,"{'wrong': 10.0, 'right': 9.0}",0.006870370899939946,0.0006925207756232686,0.001620421567995996,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.021409671214806893,0.6388083574927522,0.6794871794871795,0.6387289026894376,0.04075827679774191,0.6875,-0.008012820512820484,"defaultdict(<class 'int'>, {'wrong': 37, 'right': 3})",0.08509712636245505,0.6895431370588824,0.6923076923076923,0.6895377372664897,0.0027699550412025875,0.6875,0.004807692307692291,"defaultdict(<class 'int'>, {'right': 9, 'wrong': 31})",0.021409671214806893,0.8879836049185245,0.9230769230769231,0.8879150598487504,0.03516186322817272,0.925,-0.0019230769230769162,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 29})",0.011215207799910004,0.9095271418574428,0.9230769230769231,0.9095006761155907,0.013576246961332417,0.925,-0.0019230769230769162
word,tight,263,"{'wrong': 60.333333333333336, 'right': 82.0}",82,"{'wrong': 21.0, 'right': 19.0}",0.005793099287551624,0.0006250000000000011,0.0051341345992046185,"defaultdict(<class 'int'>, {'wrong': 52, 'right': 32})",0.019203054172245132,0.6388083574927522,0.573170731707317,0.6390784982935154,-0.06590776658619835,0.5773809523809523,-0.004210220673635301,"defaultdict(<class 'int'>, {'wrong': 65, 'right': 19})",0.06540180926901133,0.6895431370588824,0.6951219512195121,0.6895201766713511,0.00560177454816102,0.6904761904761905,0.004645760743321681,"defaultdict(<class 'int'>, {'right': 23, 'wrong': 61})",0.0475793134701695,0.8879836049185245,0.9146341463414634,0.8878739208994177,0.026760225442045704,0.9166666666666666,-0.00203252032520318,"defaultdict(<class 'int'>, {'right': 22, 'wrong': 62})",0.051692160674028736,0.9095271418574428,0.9146341463414634,0.90950612326842,0.005128023073043497,0.9166666666666666,-0.00203252032520318
word,tightly,161,"{'wrong': 39.0, 'right': 44.0}",35,"{'wrong': 8.0, 'right': 11.0}",0.0009072434315575563,0.006232686980609422,0.0012068923314768262,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 16})",0.01552305081111384,0.6388083574927522,0.6142857142857143,0.6388513344349307,-0.02456562014921637,0.6222222222222222,-0.007936507936507908,"defaultdict(<class 'int'>, {'right': 11, 'wrong': 34})",0.043776654414318154,0.6895431370588824,0.6428571428571429,0.6896249561864704,-0.046767813329327446,0.6333333333333333,0.009523809523809601,"defaultdict(<class 'int'>, {'wrong': 33, 'right': 12})",0.036731555738033946,0.8879836049185245,0.9,0.8879625456912523,0.012037454308747697,0.9,0.0,"defaultdict(<class 'int'>, {'wrong': 34, 'right': 11})",0.043776654414318154,0.9095271418574428,0.9428571428571428,0.9094687296580041,0.03338841319913877,0.9555555555555556,-0.012698412698412764
word,tile,396,"{'wrong': 99.0, 'right': 99.0}",127,"{'wrong': 32.0, 'right': 31.0}",0.0,6.298815822625346e-05,3.149639375108317e-05,"defaultdict(<class 'int'>, {'wrong': 103, 'right': 25})",0.05249254188665215,0.6388083574927522,0.6458333333333334,0.6387659660062356,0.007067367327097784,0.6446280991735537,0.001205234159779689,"defaultdict(<class 'int'>, {'wrong': 96, 'right': 32})",0.033822075568605205,0.6895431370588824,0.8,0.6888765966006235,0.11112340339937654,0.7975206611570248,0.0024793388429752428,"defaultdict(<class 'int'>, {'right': 32, 'wrong': 96})",0.033822075568605205,0.8879836049185245,0.9416666666666667,0.8876596600623554,0.054007006604311236,0.9421487603305785,-0.00048209366391183117,"defaultdict(<class 'int'>, {'right': 33, 'wrong': 95})",0.03157435178118859,0.9095271418574428,0.9583333333333334,0.9092326259680177,0.04910070736531569,0.9586776859504132,-0.0003443526170798794
word,tilt,194,"{'right': 58.0, 'wrong': 45.333333333333336}",56,"{'wrong': 13.666666666666666, 'right': 15.0}",0.003756503642039541,0.000540832882639265,0.0007287015363575625,"defaultdict(<class 'int'>, {'wrong': 42, 'right': 19})",0.03208525511933639,0.6388083574927522,0.625,0.6388471177944862,-0.013847117794486219,0.6147540983606558,0.010245901639344246,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 46})",0.052741336778035906,0.6895431370588824,0.6517857142857143,0.6896491228070175,-0.03786340852130321,0.639344262295082,0.01244145199063229,"defaultdict(<class 'int'>, {'wrong': 45, 'right': 16})",0.0469748473444512,0.8879836049185245,0.8303571428571429,0.8881453634085213,-0.057788220551378444,0.8278688524590164,0.0024882903981264803,"defaultdict(<class 'int'>, {'wrong': 41, 'right': 20})",0.02785452048174842,0.9095271418574428,0.8839285714285714,0.9095989974937343,-0.0256704260651629,0.8852459016393442,-0.001317330210772849
word,time,2495,"{'wrong': 628.0, 'right': 611.0}",731,"{'wrong': 179.33333333333334, 'right': 193.0}",4.7064693923149873e-05,0.00033682271784074444,0.00031792594801196856,"defaultdict(<class 'int'>, {'wrong': 553, 'right': 219})",0.023307510673389827,0.6388083574927522,0.636039886039886,0.6389090343970162,-0.002869148357130147,0.6339165545087483,0.002123331531137751,"defaultdict(<class 'int'>, {'right': 199, 'wrong': 573})",0.029912319356784157,0.6895431370588824,0.7065527065527065,0.6889245752175714,0.017628131335135078,0.7072678331090175,-0.0007151265563110076,"defaultdict(<class 'int'>, {'wrong': 581, 'right': 191})",0.032839546694988946,0.8879836049185245,0.9230769230769231,0.8867074181516784,0.03636950492524471,0.9226110363391655,0.0004658867377576037,"defaultdict(<class 'int'>, {'wrong': 576, 'right': 196})",0.03099018752186078,0.9095271418574428,0.9366096866096866,0.9085422710319104,0.028067415577776145,0.9347240915208613,0.0018855950888252426
word,timer,78,"{'wrong': 20.333333333333332, 'right': 17.0}",25,"{'right': 6.0, 'wrong': 6.333333333333333}",0.0019929846938775515,0.00018261504747991162,0.00048624218372230344,"defaultdict(<class 'int'>, {'wrong': 23, 'right': 3})",0.0745631102725123,0.6388083574927522,0.66,0.6387818427506131,0.021218157249386915,0.6538461538461539,0.006153846153846176,"defaultdict(<class 'int'>, {'wrong': 19, 'right': 7})",0.01890257456942783,0.6895431370588824,0.7,0.6895300535508734,0.010469946449126577,0.6923076923076923,0.007692307692307665,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 20})",0.028366374787976413,0.8879836049185245,0.86,0.8880186176868025,-0.02801861768680247,0.8653846153846154,-0.005384615384615432,"defaultdict(<class 'int'>, {'right': 6, 'wrong': 20})",0.028366374787976413,0.9095271418574428,0.92,0.9095140383364196,0.010485961663580401,0.9230769230769231,-0.003076923076923088
word,tin,85,"{'wrong': 24.0, 'right': 13.0}",29,"{'right': 9.0, 'wrong': 6.666666666666667}",0.022096420745069394,0.005545495699411493,0.025246281143327415,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 6})",0.02387863917900302,0.6388083574927522,0.6206896551724138,0.6388346598588377,-0.018145004686423882,0.6351351351351351,-0.014445479962721275,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 11})",0.0016681179239086217,0.6895431370588824,0.6724137931034483,0.6895680032036843,-0.01715421010023599,0.6486486486486487,0.023765144454799603,"defaultdict(<class 'int'>, {'wrong': 30, 'right': 7})",0.0168653168174032,0.8879836049185245,0.7931034482758621,0.8881213395404716,-0.09501789126460947,0.7837837837837838,0.009319664492078328,"defaultdict(<class 'int'>, {'wrong': 29, 'right': 8})",0.011313428775388105,0.9095271418574428,0.9137931034482759,0.9095209490914552,0.004272154356820712,0.9054054054054054,0.00838769804287054
word,tiny,230,"{'wrong': 59.333333333333336, 'right': 52.0}",54,"{'wrong': 14.333333333333334, 'right': 11.0}",0.0010846570332389122,0.0043282548476454305,0.0005451519586557475,"defaultdict(<class 'int'>, {'wrong': 43, 'right': 15})",0.02374381811828135,0.6388083574927522,0.6388888888888888,0.6388081395348837,8.07493540051496e-05,0.6293103448275862,0.009578544061302652,"defaultdict(<class 'int'>, {'right': 15, 'wrong': 43})",0.02374381811828135,0.6895431370588824,0.7037037037037037,0.6895048115477145,0.01419889215598924,0.7068965517241379,-0.0031928480204341803,"defaultdict(<class 'int'>, {'right': 16, 'wrong': 42})",0.019740784666095204,0.8879836049185245,0.9166666666666666,0.8879059743384122,0.0287606923282544,0.9224137931034483,-0.005747126436781658,"defaultdict(<class 'int'>, {'right': 18, 'wrong': 40})",0.012989156568037515,0.9095271418574428,0.9351851851851852,0.9094576984763433,0.02572748670884195,0.9396551724137931,-0.004469987228607919
word,tip,340,"{'wrong': 91.33333333333333, 'right': 66.0}",90,"{'wrong': 21.666666666666668, 'right': 25.0}",0.0064816144785981005,0.0012755102040816336,0.006782918168201334,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 17})",0.03833966501683537,0.6388083574927522,0.5944444444444444,0.6390088371158867,-0.0445643926714423,0.59,0.004444444444444473,"defaultdict(<class 'int'>, {'wrong': 83, 'right': 17})",0.03833966501683537,0.6895431370588824,0.6777777777777778,0.689596304478811,-0.011818526701033227,0.69,-0.012222222222222134,"defaultdict(<class 'int'>, {'wrong': 78, 'right': 22})",0.023160017719915778,0.8879836049185245,0.8666666666666667,0.8880799357300663,-0.021413269063399576,0.865,0.0016666666666667052,"defaultdict(<class 'int'>, {'wrong': 79, 'right': 21})",0.02580333146775029,0.9095271418574428,0.9111111111111111,0.9095199839325165,0.0015911271785945535,0.915,-0.0038888888888889417
word,tire,719,"{'wrong': 183.66666666666666, 'right': 168.0}",231,"{'wrong': 59.333333333333336, 'right': 53.0}",0.0004961703465780197,0.0007946710810168285,1.7538555445534287e-05,"defaultdict(<class 'int'>, {'wrong': 179, 'right': 59})",0.028934128740161963,0.6388083574927522,0.6119791666666666,0.6390683355203391,-0.02708916885367252,0.6105527638190955,0.0014264028475711177,"defaultdict(<class 'int'>, {'right': 71, 'wrong': 167})",0.017061151532489674,0.6895431370588824,0.7395833333333334,0.6890582416473201,0.05052509168601327,0.7462311557788944,-0.006647822445561058,"defaultdict(<class 'int'>, {'right': 66, 'wrong': 172})",0.021560928567557217,0.8879836049185245,0.921875,0.8876551932976683,0.03421980670233171,0.9246231155778895,-0.002748115577889454,"defaultdict(<class 'int'>, {'right': 62, 'wrong': 176})",0.02561373241926327,0.9095271418574428,0.953125,0.9091046734632078,0.04402032653679222,0.9522613065326633,0.0008636934673367236
word,tissue,121,"{'right': 20.0, 'wrong': 33.666666666666664}",29,"{'wrong': 7.0, 'right': 8.0}",0.016212723274565015,0.0011111111111111107,0.013080465107710597,"defaultdict(<class 'int'>, {'wrong': 31, 'right': 2})",0.07812343459738708,0.6388083574927522,0.5862068965517241,0.6388847174250388,-0.05267782087331474,0.5757575757575758,0.010449320794148287,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.015725395996724713,0.6895431370588824,0.7241379310344828,0.6894929168543825,0.03464501418010024,0.7575757575757576,-0.03343782654127481,"defaultdict(<class 'int'>, {'wrong': 28, 'right': 5})",0.03238967506509261,0.8879836049185245,0.896551724137931,0.8879711668418682,0.008580557296062885,0.9090909090909091,-0.01253918495297801,"defaultdict(<class 'int'>, {'wrong': 26, 'right': 7})",0.015725395996724713,0.9095271418574428,0.9310344827586207,0.9094959203083546,0.021538562450266086,0.9393939393939394,-0.008359456635318785

